Gradient Descent Optimizes Infinite-Depth ReLU Implicit Networks with Linear Widths

Implicit deep learning has recently become popular in the machine learning community since these implicit models can achieve competitive performance with state-of-the-art deep networks while using significantly less memory and computational resources. However, our theoretical understanding of when and how first-order methods such as gradient descent (GD) converge on \textit{nonlinear} implicit networks is limited. Although this type of problem has been studied in standard feed-forward networks, the case of implicit models is still intriguing because implicit networks have \textit{infinitely} many layers. The corresponding equilibrium equation probably admits no or multiple solutions during training. This paper studies the convergence of both gradient flow (GF) and gradient descent for nonlinear ReLU activated implicit networks. To deal with the well-posedness problem, we introduce a fixed scalar to scale the weight matrix of the implicit layer and show that there exists a small enough scaling constant, keeping the equilibrium equation well-posed throughout training. As a result, we prove that both GF and GD converge to a global minimum at a linear rate if the width $m$ of the implicit network is \textit{linear} in the sample size $N$, i.e., $m=\Omega(N)$.

==> CIFAR10/out.txt <==
Files already downloaded and verified
Files already downloaded and verified
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.1000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 6 | Train Error: 0.4610, Loss: 0.5983, Operator norm: 0.1000 | Test Error: 0.4820, Loss: 0.5558
1: Forward: 6 | Train Error: 0.4590, Loss: 0.5538, Operator norm: 0.1000 | Test Error: 0.4760, Loss: 0.5170
2: Forward: 6 | Train Error: 0.4590, Loss: 0.5152, Operator norm: 0.1000 | Test Error: 0.4730, Loss: 0.4833
3: Forward: 6 | Train Error: 0.4570, Loss: 0.4817, Operator norm: 0.1000 | Test Error: 0.4710, Loss: 0.4541
4: Forward: 6 | Train Error: 0.4550, Loss: 0.4526, Operator norm: 0.1000 | Test Error: 0.4710, Loss: 0.4286
5: Forward: 6 | Train Error: 0.4550, Loss: 0.4272, Operator norm: 0.1001 | Test Error: 0.4710, Loss: 0.4065
6: Forward: 6 | Train Error: 0.4540, Loss: 0.4052, Operator norm: 0.1001 | Test Error: 0.4700, Loss: 0.3873
7: Forward: 6 | Train Error: 0.4520, Loss: 0.3860, Operator norm: 0.1001 | Test Error: 0.4680, Loss: 0.3706
8: Forward: 6 | Train Error: 0.4470, Loss: 0.3693, Operator norm: 0.1001 | Test Error: 0.4670, Loss: 0.3560
9: Forward: 6 | Train Error: 0.4470, Loss: 0.3547, Operator norm: 0.1001 | Test Error: 0.4670, Loss: 0.3433
10: Forward: 6 | Train Error: 0.4440, Loss: 0.3420, Operator norm: 0.1001 | Test Error: 0.4670, Loss: 0.3323
11: Forward: 6 | Train Error: 0.4410, Loss: 0.3310, Operator norm: 0.1001 | Test Error: 0.4660, Loss: 0.3227
12: Forward: 6 | Train Error: 0.4400, Loss: 0.3213, Operator norm: 0.1001 | Test Error: 0.4640, Loss: 0.3144
13: Forward: 6 | Train Error: 0.4380, Loss: 0.3129, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.3071
14: Forward: 6 | Train Error: 0.4380, Loss: 0.3056, Operator norm: 0.1001 | Test Error: 0.4610, Loss: 0.3008
15: Forward: 6 | Train Error: 0.4380, Loss: 0.2992, Operator norm: 0.1001 | Test Error: 0.4600, Loss: 0.2953
16: Forward: 6 | Train Error: 0.4390, Loss: 0.2936, Operator norm: 0.1001 | Test Error: 0.4580, Loss: 0.2905
17: Forward: 6 | Train Error: 0.4390, Loss: 0.2888, Operator norm: 0.1001 | Test Error: 0.4600, Loss: 0.2863
18: Forward: 6 | Train Error: 0.4370, Loss: 0.2845, Operator norm: 0.1001 | Test Error: 0.4590, Loss: 0.2827
19: Forward: 6 | Train Error: 0.4360, Loss: 0.2808, Operator norm: 0.1001 | Test Error: 0.4590, Loss: 0.2795
20: Forward: 6 | Train Error: 0.4350, Loss: 0.2776, Operator norm: 0.1001 | Test Error: 0.4580, Loss: 0.2768
21: Forward: 6 | Train Error: 0.4340, Loss: 0.2747, Operator norm: 0.1001 | Test Error: 0.4560, Loss: 0.2744
22: Forward: 6 | Train Error: 0.4300, Loss: 0.2722, Operator norm: 0.1001 | Test Error: 0.4550, Loss: 0.2723
23: Forward: 6 | Train Error: 0.4290, Loss: 0.2701, Operator norm: 0.1001 | Test Error: 0.4530, Loss: 0.2705
24: Forward: 6 | Train Error: 0.4260, Loss: 0.2682, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2689
25: Forward: 6 | Train Error: 0.4250, Loss: 0.2665, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2675
26: Forward: 6 | Train Error: 0.4230, Loss: 0.2650, Operator norm: 0.1002 | Test Error: 0.4510, Loss: 0.2662
27: Forward: 6 | Train Error: 0.4230, Loss: 0.2637, Operator norm: 0.1002 | Test Error: 0.4510, Loss: 0.2652
28: Forward: 6 | Train Error: 0.4220, Loss: 0.2626, Operator norm: 0.1002 | Test Error: 0.4490, Loss: 0.2642
29: Forward: 6 | Train Error: 0.4220, Loss: 0.2616, Operator norm: 0.1002 | Test Error: 0.4490, Loss: 0.2634
30: Forward: 6 | Train Error: 0.4220, Loss: 0.2607, Operator norm: 0.1002 | Test Error: 0.4500, Loss: 0.2626
31: Forward: 6 | Train Error: 0.4220, Loss: 0.2599, Operator norm: 0.1002 | Test Error: 0.4500, Loss: 0.2620
32: Forward: 6 | Train Error: 0.4220, Loss: 0.2592, Operator norm: 0.1002 | Test Error: 0.4490, Loss: 0.2614
33: Forward: 6 | Train Error: 0.4200, Loss: 0.2586, Operator norm: 0.1002 | Test Error: 0.4480, Loss: 0.2609
34: Forward: 6 | Train Error: 0.4210, Loss: 0.2580, Operator norm: 0.1002 | Test Error: 0.4480, Loss: 0.2604
35: Forward: 6 | Train Error: 0.4210, Loss: 0.2575, Operator norm: 0.1002 | Test Error: 0.4480, Loss: 0.2600
36: Forward: 6 | Train Error: 0.4210, Loss: 0.2570, Operator norm: 0.1002 | Test Error: 0.4450, Loss: 0.2596
37: Forward: 6 | Train Error: 0.4200, Loss: 0.2566, Operator norm: 0.1002 | Test Error: 0.4450, Loss: 0.2593
38: Forward: 6 | Train Error: 0.4200, Loss: 0.2562, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2590
39: Forward: 6 | Train Error: 0.4200, Loss: 0.2559, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2587
40: Forward: 6 | Train Error: 0.4190, Loss: 0.2556, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2585
41: Forward: 6 | Train Error: 0.4180, Loss: 0.2553, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2582
42: Forward: 6 | Train Error: 0.4180, Loss: 0.2550, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2580
43: Forward: 6 | Train Error: 0.4180, Loss: 0.2547, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2578
44: Forward: 6 | Train Error: 0.4170, Loss: 0.2545, Operator norm: 0.1002 | Test Error: 0.4410, Loss: 0.2576
45: Forward: 6 | Train Error: 0.4170, Loss: 0.2543, Operator norm: 0.1002 | Test Error: 0.4410, Loss: 0.2574
46: Forward: 6 | Train Error: 0.4180, Loss: 0.2541, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2572
47: Forward: 6 | Train Error: 0.4170, Loss: 0.2539, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2571
48: Forward: 6 | Train Error: 0.4160, Loss: 0.2537, Operator norm: 0.1002 | Test Error: 0.4390, Loss: 0.2569
49: Forward: 6 | Train Error: 0.4140, Loss: 0.2535, Operator norm: 0.1002 | Test Error: 0.4390, Loss: 0.2567
50: Forward: 6 | Train Error: 0.4110, Loss: 0.2533, Operator norm: 0.1002 | Test Error: 0.4370, Loss: 0.2566
51: Forward: 6 | Train Error: 0.4090, Loss: 0.2531, Operator norm: 0.1002 | Test Error: 0.4360, Loss: 0.2564
52: Forward: 6 | Train Error: 0.4080, Loss: 0.2529, Operator norm: 0.1002 | Test Error: 0.4350, Loss: 0.2563
53: Forward: 6 | Train Error: 0.4090, Loss: 0.2528, Operator norm: 0.1002 | Test Error: 0.4350, Loss: 0.2561
54: Forward: 6 | Train Error: 0.4080, Loss: 0.2526, Operator norm: 0.1002 | Test Error: 0.4320, Loss: 0.2560
55: Forward: 6 | Train Error: 0.4070, Loss: 0.2525, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2559
56: Forward: 6 | Train Error: 0.4060, Loss: 0.2523, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2557
57: Forward: 6 | Train Error: 0.4040, Loss: 0.2522, Operator norm: 0.1002 | Test Error: 0.4240, Loss: 0.2556
58: Forward: 6 | Train Error: 0.4030, Loss: 0.2520, Operator norm: 0.1002 | Test Error: 0.4240, Loss: 0.2555
59: Forward: 6 | Train Error: 0.4020, Loss: 0.2519, Operator norm: 0.1002 | Test Error: 0.4240, Loss: 0.2553
60: Forward: 6 | Train Error: 0.4010, Loss: 0.2517, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2552
61: Forward: 6 | Train Error: 0.4000, Loss: 0.2516, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2551
62: Forward: 6 | Train Error: 0.4000, Loss: 0.2514, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2549
63: Forward: 6 | Train Error: 0.3980, Loss: 0.2513, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2548
64: Forward: 6 | Train Error: 0.3970, Loss: 0.2511, Operator norm: 0.1002 | Test Error: 0.4240, Loss: 0.2547
65: Forward: 6 | Train Error: 0.3970, Loss: 0.2510, Operator norm: 0.1002 | Test Error: 0.4230, Loss: 0.2546
66: Forward: 6 | Train Error: 0.3970, Loss: 0.2509, Operator norm: 0.1002 | Test Error: 0.4230, Loss: 0.2544
67: Forward: 6 | Train Error: 0.3950, Loss: 0.2507, Operator norm: 0.1002 | Test Error: 0.4230, Loss: 0.2543
68: Forward: 6 | Train Error: 0.3940, Loss: 0.2506, Operator norm: 0.1002 | Test Error: 0.4190, Loss: 0.2542
69: Forward: 6 | Train Error: 0.3930, Loss: 0.2505, Operator norm: 0.1002 | Test Error: 0.4180, Loss: 0.2541
70: Forward: 6 | Train Error: 0.3930, Loss: 0.2503, Operator norm: 0.1002 | Test Error: 0.4180, Loss: 0.2540
71: Forward: 6 | Train Error: 0.3900, Loss: 0.2502, Operator norm: 0.1002 | Test Error: 0.4170, Loss: 0.2538
72: Forward: 6 | Train Error: 0.3890, Loss: 0.2501, Operator norm: 0.1002 | Test Error: 0.4150, Loss: 0.2537
73: Forward: 6 | Train Error: 0.3870, Loss: 0.2499, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2536
74: Forward: 6 | Train Error: 0.3870, Loss: 0.2498, Operator norm: 0.1002 | Test Error: 0.4130, Loss: 0.2535
75: Forward: 6 | Train Error: 0.3860, Loss: 0.2497, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2533
76: Forward: 6 | Train Error: 0.3850, Loss: 0.2495, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2532
77: Forward: 6 | Train Error: 0.3820, Loss: 0.2494, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2531
78: Forward: 6 | Train Error: 0.3820, Loss: 0.2493, Operator norm: 0.1002 | Test Error: 0.4100, Loss: 0.2530
79: Forward: 6 | Train Error: 0.3820, Loss: 0.2491, Operator norm: 0.1002 | Test Error: 0.4090, Loss: 0.2529
80: Forward: 6 | Train Error: 0.3810, Loss: 0.2490, Operator norm: 0.1002 | Test Error: 0.4070, Loss: 0.2527
81: Forward: 6 | Train Error: 0.3810, Loss: 0.2489, Operator norm: 0.1002 | Test Error: 0.4080, Loss: 0.2526
82: Forward: 6 | Train Error: 0.3800, Loss: 0.2488, Operator norm: 0.1002 | Test Error: 0.4070, Loss: 0.2525
83: Forward: 6 | Train Error: 0.3780, Loss: 0.2486, Operator norm: 0.1002 | Test Error: 0.4040, Loss: 0.2524
84: Forward: 6 | Train Error: 0.3780, Loss: 0.2485, Operator norm: 0.1002 | Test Error: 0.4040, Loss: 0.2523
85: Forward: 6 | Train Error: 0.3780, Loss: 0.2484, Operator norm: 0.1002 | Test Error: 0.4050, Loss: 0.2522
86: Forward: 6 | Train Error: 0.3770, Loss: 0.2483, Operator norm: 0.1002 | Test Error: 0.4050, Loss: 0.2520
87: Forward: 6 | Train Error: 0.3760, Loss: 0.2481, Operator norm: 0.1002 | Test Error: 0.4050, Loss: 0.2519
88: Forward: 6 | Train Error: 0.3760, Loss: 0.2480, Operator norm: 0.1002 | Test Error: 0.4030, Loss: 0.2518
89: Forward: 6 | Train Error: 0.3760, Loss: 0.2479, Operator norm: 0.1002 | Test Error: 0.4020, Loss: 0.2517
90: Forward: 6 | Train Error: 0.3750, Loss: 0.2478, Operator norm: 0.1002 | Test Error: 0.4020, Loss: 0.2516
91: Forward: 6 | Train Error: 0.3760, Loss: 0.2476, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2514
92: Forward: 6 | Train Error: 0.3750, Loss: 0.2475, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2513
93: Forward: 6 | Train Error: 0.3750, Loss: 0.2474, Operator norm: 0.1002 | Test Error: 0.3990, Loss: 0.2512
94: Forward: 6 | Train Error: 0.3730, Loss: 0.2473, Operator norm: 0.1002 | Test Error: 0.3970, Loss: 0.2511
95: Forward: 6 | Train Error: 0.3730, Loss: 0.2471, Operator norm: 0.1002 | Test Error: 0.3960, Loss: 0.2510
96: Forward: 6 | Train Error: 0.3730, Loss: 0.2470, Operator norm: 0.1002 | Test Error: 0.3960, Loss: 0.2509
97: Forward: 6 | Train Error: 0.3720, Loss: 0.2469, Operator norm: 0.1002 | Test Error: 0.3960, Loss: 0.2508
98: Forward: 6 | Train Error: 0.3690, Loss: 0.2468, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2506
99: Forward: 6 | Train Error: 0.3690, Loss: 0.2467, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2505
100: Forward: 6 | Train Error: 0.3690, Loss: 0.2465, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2504
101: Forward: 6 | Train Error: 0.3690, Loss: 0.2464, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2503
102: Forward: 6 | Train Error: 0.3680, Loss: 0.2463, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2502
103: Forward: 6 | Train Error: 0.3680, Loss: 0.2462, Operator norm: 0.1002 | Test Error: 0.3920, Loss: 0.2501
104: Forward: 6 | Train Error: 0.3680, Loss: 0.2460, Operator norm: 0.1002 | Test Error: 0.3920, Loss: 0.2500
105: Forward: 6 | Train Error: 0.3680, Loss: 0.2459, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2498
106: Forward: 6 | Train Error: 0.3690, Loss: 0.2458, Operator norm: 0.1002 | Test Error: 0.3920, Loss: 0.2497
107: Forward: 6 | Train Error: 0.3680, Loss: 0.2457, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2496
108: Forward: 6 | Train Error: 0.3680, Loss: 0.2456, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2495
109: Forward: 6 | Train Error: 0.3670, Loss: 0.2455, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2494
110: Forward: 6 | Train Error: 0.3670, Loss: 0.2453, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2493
111: Forward: 6 | Train Error: 0.3670, Loss: 0.2452, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2492
112: Forward: 6 | Train Error: 0.3670, Loss: 0.2451, Operator norm: 0.1002 | Test Error: 0.3910, Loss: 0.2491
113: Forward: 6 | Train Error: 0.3650, Loss: 0.2450, Operator norm: 0.1002 | Test Error: 0.3900, Loss: 0.2490
114: Forward: 6 | Train Error: 0.3630, Loss: 0.2449, Operator norm: 0.1002 | Test Error: 0.3900, Loss: 0.2488
115: Forward: 6 | Train Error: 0.3630, Loss: 0.2447, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2487
116: Forward: 6 | Train Error: 0.3630, Loss: 0.2446, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2486
117: Forward: 6 | Train Error: 0.3630, Loss: 0.2445, Operator norm: 0.1002 | Test Error: 0.3900, Loss: 0.2485
118: Forward: 6 | Train Error: 0.3620, Loss: 0.2444, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2484
119: Forward: 6 | Train Error: 0.3610, Loss: 0.2443, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2483
120: Forward: 6 | Train Error: 0.3590, Loss: 0.2442, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2482
121: Forward: 6 | Train Error: 0.3590, Loss: 0.2440, Operator norm: 0.1002 | Test Error: 0.3870, Loss: 0.2481
122: Forward: 6 | Train Error: 0.3580, Loss: 0.2439, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2480
123: Forward: 6 | Train Error: 0.3570, Loss: 0.2438, Operator norm: 0.1002 | Test Error: 0.3870, Loss: 0.2479
124: Forward: 6 | Train Error: 0.3580, Loss: 0.2437, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2478
125: Forward: 6 | Train Error: 0.3580, Loss: 0.2436, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2477
126: Forward: 6 | Train Error: 0.3570, Loss: 0.2435, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2475
127: Forward: 6 | Train Error: 0.3550, Loss: 0.2434, Operator norm: 0.1002 | Test Error: 0.3870, Loss: 0.2474
128: Forward: 6 | Train Error: 0.3530, Loss: 0.2432, Operator norm: 0.1002 | Test Error: 0.3880, Loss: 0.2473
129: Forward: 6 | Train Error: 0.3520, Loss: 0.2431, Operator norm: 0.1002 | Test Error: 0.3880, Loss: 0.2472
130: Forward: 6 | Train Error: 0.3530, Loss: 0.2430, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2471
131: Forward: 6 | Train Error: 0.3540, Loss: 0.2429, Operator norm: 0.1002 | Test Error: 0.3880, Loss: 0.2470
132: Forward: 6 | Train Error: 0.3540, Loss: 0.2428, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2469
133: Forward: 6 | Train Error: 0.3530, Loss: 0.2427, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2468
134: Forward: 6 | Train Error: 0.3520, Loss: 0.2426, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2467
135: Forward: 6 | Train Error: 0.3510, Loss: 0.2424, Operator norm: 0.1002 | Test Error: 0.3840, Loss: 0.2466
136: Forward: 6 | Train Error: 0.3510, Loss: 0.2423, Operator norm: 0.1002 | Test Error: 0.3810, Loss: 0.2465
137: Forward: 6 | Train Error: 0.3510, Loss: 0.2422, Operator norm: 0.1002 | Test Error: 0.3800, Loss: 0.2464
138: Forward: 6 | Train Error: 0.3490, Loss: 0.2421, Operator norm: 0.1002 | Test Error: 0.3790, Loss: 0.2463
139: Forward: 6 | Train Error: 0.3490, Loss: 0.2420, Operator norm: 0.1002 | Test Error: 0.3780, Loss: 0.2462
140: Forward: 6 | Train Error: 0.3500, Loss: 0.2419, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2461
141: Forward: 6 | Train Error: 0.3490, Loss: 0.2418, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2460
142: Forward: 6 | Train Error: 0.3490, Loss: 0.2417, Operator norm: 0.1002 | Test Error: 0.3750, Loss: 0.2459
143: Forward: 6 | Train Error: 0.3480, Loss: 0.2416, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2458
144: Forward: 6 | Train Error: 0.3480, Loss: 0.2415, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2457
145: Forward: 6 | Train Error: 0.3470, Loss: 0.2413, Operator norm: 0.1002 | Test Error: 0.3710, Loss: 0.2456
146: Forward: 6 | Train Error: 0.3480, Loss: 0.2412, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2455
147: Forward: 6 | Train Error: 0.3480, Loss: 0.2411, Operator norm: 0.1002 | Test Error: 0.3700, Loss: 0.2454
148: Forward: 6 | Train Error: 0.3480, Loss: 0.2410, Operator norm: 0.1002 | Test Error: 0.3710, Loss: 0.2453
149: Forward: 6 | Train Error: 0.3480, Loss: 0.2409, Operator norm: 0.1002 | Test Error: 0.3710, Loss: 0.2452
150: Forward: 6 | Train Error: 0.3480, Loss: 0.2408, Operator norm: 0.1002 | Test Error: 0.3700, Loss: 0.2451
151: Forward: 6 | Train Error: 0.3480, Loss: 0.2407, Operator norm: 0.1002 | Test Error: 0.3680, Loss: 0.2450
152: Forward: 6 | Train Error: 0.3470, Loss: 0.2406, Operator norm: 0.1002 | Test Error: 0.3680, Loss: 0.2449
153: Forward: 6 | Train Error: 0.3460, Loss: 0.2405, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2448
154: Forward: 6 | Train Error: 0.3440, Loss: 0.2404, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2447
155: Forward: 6 | Train Error: 0.3450, Loss: 0.2403, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2446
156: Forward: 6 | Train Error: 0.3440, Loss: 0.2402, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2445
157: Forward: 6 | Train Error: 0.3440, Loss: 0.2401, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2444
158: Forward: 6 | Train Error: 0.3420, Loss: 0.2399, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2443
159: Forward: 6 | Train Error: 0.3410, Loss: 0.2398, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2442
160: Forward: 6 | Train Error: 0.3410, Loss: 0.2397, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2441
161: Forward: 6 | Train Error: 0.3400, Loss: 0.2396, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2440
162: Forward: 6 | Train Error: 0.3380, Loss: 0.2395, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2439
163: Forward: 6 | Train Error: 0.3380, Loss: 0.2394, Operator norm: 0.1002 | Test Error: 0.3650, Loss: 0.2438
164: Forward: 6 | Train Error: 0.3390, Loss: 0.2393, Operator norm: 0.1002 | Test Error: 0.3650, Loss: 0.2437
165: Forward: 6 | Train Error: 0.3390, Loss: 0.2392, Operator norm: 0.1002 | Test Error: 0.3650, Loss: 0.2436
166: Forward: 6 | Train Error: 0.3380, Loss: 0.2391, Operator norm: 0.1002 | Test Error: 0.3640, Loss: 0.2435
167: Forward: 6 | Train Error: 0.3370, Loss: 0.2390, Operator norm: 0.1002 | Test Error: 0.3630, Loss: 0.2434
168: Forward: 6 | Train Error: 0.3350, Loss: 0.2389, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2433
169: Forward: 6 | Train Error: 0.3330, Loss: 0.2388, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2432
170: Forward: 6 | Train Error: 0.3320, Loss: 0.2387, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2431
171: Forward: 6 | Train Error: 0.3310, Loss: 0.2386, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2430
172: Forward: 6 | Train Error: 0.3310, Loss: 0.2385, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2429
173: Forward: 6 | Train Error: 0.3300, Loss: 0.2384, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2428
174: Forward: 6 | Train Error: 0.3300, Loss: 0.2383, Operator norm: 0.1002 | Test Error: 0.3630, Loss: 0.2427
175: Forward: 6 | Train Error: 0.3310, Loss: 0.2382, Operator norm: 0.1002 | Test Error: 0.3630, Loss: 0.2426
176: Forward: 6 | Train Error: 0.3320, Loss: 0.2381, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2425
177: Forward: 6 | Train Error: 0.3310, Loss: 0.2380, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2425
178: Forward: 6 | Train Error: 0.3300, Loss: 0.2379, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2424
179: Forward: 6 | Train Error: 0.3300, Loss: 0.2378, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2423
180: Forward: 6 | Train Error: 0.3290, Loss: 0.2377, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2422
181: Forward: 6 | Train Error: 0.3290, Loss: 0.2376, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2421
182: Forward: 6 | Train Error: 0.3290, Loss: 0.2375, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2420
183: Forward: 6 | Train Error: 0.3280, Loss: 0.2374, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2419
184: Forward: 6 | Train Error: 0.3280, Loss: 0.2373, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2418
185: Forward: 6 | Train Error: 0.3250, Loss: 0.2372, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2417
186: Forward: 6 | Train Error: 0.3250, Loss: 0.2371, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2416
187: Forward: 6 | Train Error: 0.3250, Loss: 0.2370, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2415
188: Forward: 6 | Train Error: 0.3250, Loss: 0.2369, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2414
189: Forward: 6 | Train Error: 0.3230, Loss: 0.2368, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2413
190: Forward: 6 | Train Error: 0.3210, Loss: 0.2367, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2413
191: Forward: 6 | Train Error: 0.3220, Loss: 0.2366, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2412
192: Forward: 6 | Train Error: 0.3220, Loss: 0.2365, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2411
193: Forward: 6 | Train Error: 0.3210, Loss: 0.2364, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2410
194: Forward: 6 | Train Error: 0.3200, Loss: 0.2363, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2409
195: Forward: 6 | Train Error: 0.3200, Loss: 0.2362, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2408
196: Forward: 6 | Train Error: 0.3190, Loss: 0.2361, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2407
197: Forward: 6 | Train Error: 0.3180, Loss: 0.2360, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2406
198: Forward: 6 | Train Error: 0.3170, Loss: 0.2359, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2405
199: Forward: 6 | Train Error: 0.3170, Loss: 0.2358, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2404
200: Forward: 6 | Train Error: 0.3170, Loss: 0.2357, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2404
201: Forward: 6 | Train Error: 0.3150, Loss: 0.2356, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2403
202: Forward: 6 | Train Error: 0.3150, Loss: 0.2355, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2402
203: Forward: 6 | Train Error: 0.3140, Loss: 0.2354, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2401
204: Forward: 6 | Train Error: 0.3150, Loss: 0.2353, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2400
205: Forward: 6 | Train Error: 0.3140, Loss: 0.2352, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2399
206: Forward: 6 | Train Error: 0.3140, Loss: 0.2351, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2398
207: Forward: 6 | Train Error: 0.3130, Loss: 0.2351, Operator norm: 0.1002 | Test Error: 0.3530, Loss: 0.2397
208: Forward: 6 | Train Error: 0.3130, Loss: 0.2350, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2397
209: Forward: 6 | Train Error: 0.3120, Loss: 0.2349, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2396
210: Forward: 6 | Train Error: 0.3130, Loss: 0.2348, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2395
211: Forward: 6 | Train Error: 0.3120, Loss: 0.2347, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2394
212: Forward: 6 | Train Error: 0.3130, Loss: 0.2346, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2393
213: Forward: 6 | Train Error: 0.3120, Loss: 0.2345, Operator norm: 0.1002 | Test Error: 0.3530, Loss: 0.2392
214: Forward: 6 | Train Error: 0.3100, Loss: 0.2344, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2391
215: Forward: 6 | Train Error: 0.3100, Loss: 0.2343, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2390
216: Forward: 6 | Train Error: 0.3100, Loss: 0.2342, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2390
217: Forward: 6 | Train Error: 0.3090, Loss: 0.2341, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2389
218: Forward: 6 | Train Error: 0.3080, Loss: 0.2340, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2388
219: Forward: 6 | Train Error: 0.3080, Loss: 0.2339, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2387
220: Forward: 6 | Train Error: 0.3080, Loss: 0.2338, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2386
221: Forward: 6 | Train Error: 0.3080, Loss: 0.2338, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2385
222: Forward: 6 | Train Error: 0.3080, Loss: 0.2337, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2385
223: Forward: 6 | Train Error: 0.3080, Loss: 0.2336, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2384
224: Forward: 6 | Train Error: 0.3080, Loss: 0.2335, Operator norm: 0.1002 | Test Error: 0.3470, Loss: 0.2383
225: Forward: 6 | Train Error: 0.3080, Loss: 0.2334, Operator norm: 0.1002 | Test Error: 0.3450, Loss: 0.2382
226: Forward: 6 | Train Error: 0.3080, Loss: 0.2333, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2381
227: Forward: 6 | Train Error: 0.3070, Loss: 0.2332, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2380
228: Forward: 6 | Train Error: 0.3080, Loss: 0.2331, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2380
229: Forward: 6 | Train Error: 0.3080, Loss: 0.2330, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2379
230: Forward: 6 | Train Error: 0.3100, Loss: 0.2329, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2378
231: Forward: 6 | Train Error: 0.3100, Loss: 0.2328, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2377
232: Forward: 6 | Train Error: 0.3100, Loss: 0.2328, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2376
233: Forward: 6 | Train Error: 0.3100, Loss: 0.2327, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2375
234: Forward: 6 | Train Error: 0.3090, Loss: 0.2326, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2375
235: Forward: 6 | Train Error: 0.3080, Loss: 0.2325, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2374
236: Forward: 6 | Train Error: 0.3080, Loss: 0.2324, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2373
237: Forward: 6 | Train Error: 0.3080, Loss: 0.2323, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2372
238: Forward: 6 | Train Error: 0.3070, Loss: 0.2322, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2371
239: Forward: 6 | Train Error: 0.3070, Loss: 0.2321, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2370
240: Forward: 6 | Train Error: 0.3070, Loss: 0.2320, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2370
241: Forward: 6 | Train Error: 0.3070, Loss: 0.2320, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2369
242: Forward: 6 | Train Error: 0.3060, Loss: 0.2319, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2368
243: Forward: 6 | Train Error: 0.3060, Loss: 0.2318, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2367
244: Forward: 6 | Train Error: 0.3060, Loss: 0.2317, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2366
245: Forward: 6 | Train Error: 0.3060, Loss: 0.2316, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2366
246: Forward: 6 | Train Error: 0.3060, Loss: 0.2315, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2365
247: Forward: 6 | Train Error: 0.3070, Loss: 0.2314, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2364
248: Forward: 6 | Train Error: 0.3060, Loss: 0.2313, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2363
249: Forward: 6 | Train Error: 0.3070, Loss: 0.2313, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2362
250: Forward: 6 | Train Error: 0.3070, Loss: 0.2312, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2362
251: Forward: 6 | Train Error: 0.3070, Loss: 0.2311, Operator norm: 0.1002 | Test Error: 0.3390, Loss: 0.2361
252: Forward: 6 | Train Error: 0.3060, Loss: 0.2310, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2360
253: Forward: 6 | Train Error: 0.3060, Loss: 0.2309, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2359
254: Forward: 6 | Train Error: 0.3060, Loss: 0.2308, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2359
255: Forward: 6 | Train Error: 0.3050, Loss: 0.2307, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2358
256: Forward: 6 | Train Error: 0.3050, Loss: 0.2307, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2357
257: Forward: 6 | Train Error: 0.3050, Loss: 0.2306, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2356
258: Forward: 6 | Train Error: 0.3050, Loss: 0.2305, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2355
259: Forward: 6 | Train Error: 0.3030, Loss: 0.2304, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2355
260: Forward: 6 | Train Error: 0.3020, Loss: 0.2303, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2354
261: Forward: 6 | Train Error: 0.3020, Loss: 0.2302, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2353
262: Forward: 6 | Train Error: 0.3020, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2352
263: Forward: 6 | Train Error: 0.3030, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2352
264: Forward: 6 | Train Error: 0.3030, Loss: 0.2300, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2351
265: Forward: 6 | Train Error: 0.3030, Loss: 0.2299, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2350
266: Forward: 6 | Train Error: 0.3030, Loss: 0.2298, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2349
267: Forward: 6 | Train Error: 0.3020, Loss: 0.2297, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2348
268: Forward: 6 | Train Error: 0.3000, Loss: 0.2296, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2348
269: Forward: 6 | Train Error: 0.3000, Loss: 0.2296, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2347
270: Forward: 6 | Train Error: 0.3020, Loss: 0.2295, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2346
271: Forward: 6 | Train Error: 0.3010, Loss: 0.2294, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2345
272: Forward: 6 | Train Error: 0.2980, Loss: 0.2293, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2345
273: Forward: 6 | Train Error: 0.2980, Loss: 0.2292, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2344
274: Forward: 6 | Train Error: 0.2980, Loss: 0.2291, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2343
275: Forward: 6 | Train Error: 0.2980, Loss: 0.2291, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2342
276: Forward: 6 | Train Error: 0.2980, Loss: 0.2290, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2342
277: Forward: 6 | Train Error: 0.2970, Loss: 0.2289, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2341
278: Forward: 6 | Train Error: 0.2970, Loss: 0.2288, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2340
279: Forward: 6 | Train Error: 0.2970, Loss: 0.2287, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2339
280: Forward: 6 | Train Error: 0.2960, Loss: 0.2286, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2339
281: Forward: 6 | Train Error: 0.2950, Loss: 0.2286, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2338
282: Forward: 6 | Train Error: 0.2950, Loss: 0.2285, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2337
283: Forward: 6 | Train Error: 0.2940, Loss: 0.2284, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2336
284: Forward: 6 | Train Error: 0.2930, Loss: 0.2283, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2336
285: Forward: 6 | Train Error: 0.2930, Loss: 0.2282, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2335
286: Forward: 6 | Train Error: 0.2930, Loss: 0.2282, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2334
287: Forward: 6 | Train Error: 0.2940, Loss: 0.2281, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2333
288: Forward: 6 | Train Error: 0.2940, Loss: 0.2280, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2333
289: Forward: 6 | Train Error: 0.2940, Loss: 0.2279, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2332
290: Forward: 6 | Train Error: 0.2940, Loss: 0.2278, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2331
291: Forward: 6 | Train Error: 0.2940, Loss: 0.2277, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2331
292: Forward: 6 | Train Error: 0.2930, Loss: 0.2277, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2330
293: Forward: 6 | Train Error: 0.2910, Loss: 0.2276, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2329
294: Forward: 6 | Train Error: 0.2910, Loss: 0.2275, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2328
295: Forward: 6 | Train Error: 0.2910, Loss: 0.2274, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2328
296: Forward: 6 | Train Error: 0.2910, Loss: 0.2273, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2327
297: Forward: 6 | Train Error: 0.2900, Loss: 0.2273, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2326
298: Forward: 6 | Train Error: 0.2890, Loss: 0.2272, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2325
299: Forward: 6 | Train Error: 0.2890, Loss: 0.2271, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2325
300: Forward: 6 | Train Error: 0.2890, Loss: 0.2270, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2324
301: Forward: 6 | Train Error: 0.2890, Loss: 0.2269, Operator norm: 0.1002 | Test Error: 0.3280, Loss: 0.2323
302: Forward: 6 | Train Error: 0.2890, Loss: 0.2269, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2323
303: Forward: 6 | Train Error: 0.2890, Loss: 0.2268, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2322
304: Forward: 6 | Train Error: 0.2880, Loss: 0.2267, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2321
305: Forward: 6 | Train Error: 0.2870, Loss: 0.2266, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2320
306: Forward: 6 | Train Error: 0.2870, Loss: 0.2266, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2320
307: Forward: 6 | Train Error: 0.2850, Loss: 0.2265, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2319
308: Forward: 6 | Train Error: 0.2850, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2318
309: Forward: 6 | Train Error: 0.2840, Loss: 0.2263, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2318
310: Forward: 6 | Train Error: 0.2840, Loss: 0.2262, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2317
311: Forward: 6 | Train Error: 0.2840, Loss: 0.2262, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2316
312: Forward: 6 | Train Error: 0.2820, Loss: 0.2261, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2315
313: Forward: 6 | Train Error: 0.2820, Loss: 0.2260, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2315
314: Forward: 6 | Train Error: 0.2810, Loss: 0.2259, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2314
315: Forward: 6 | Train Error: 0.2810, Loss: 0.2258, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2313
316: Forward: 6 | Train Error: 0.2810, Loss: 0.2258, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2313
317: Forward: 6 | Train Error: 0.2800, Loss: 0.2257, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2312
318: Forward: 6 | Train Error: 0.2800, Loss: 0.2256, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2311
319: Forward: 6 | Train Error: 0.2800, Loss: 0.2255, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2311
320: Forward: 6 | Train Error: 0.2800, Loss: 0.2255, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2310
321: Forward: 6 | Train Error: 0.2790, Loss: 0.2254, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2309
322: Forward: 6 | Train Error: 0.2790, Loss: 0.2253, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2308
323: Forward: 6 | Train Error: 0.2790, Loss: 0.2252, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2308
324: Forward: 6 | Train Error: 0.2790, Loss: 0.2252, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2307
325: Forward: 6 | Train Error: 0.2780, Loss: 0.2251, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2306
326: Forward: 6 | Train Error: 0.2790, Loss: 0.2250, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2306
327: Forward: 6 | Train Error: 0.2790, Loss: 0.2249, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2305
328: Forward: 6 | Train Error: 0.2800, Loss: 0.2248, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2304
329: Forward: 6 | Train Error: 0.2800, Loss: 0.2248, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2304
330: Forward: 6 | Train Error: 0.2800, Loss: 0.2247, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2303
331: Forward: 6 | Train Error: 0.2800, Loss: 0.2246, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2302
332: Forward: 6 | Train Error: 0.2800, Loss: 0.2245, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2302
333: Forward: 6 | Train Error: 0.2770, Loss: 0.2245, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2301
334: Forward: 6 | Train Error: 0.2770, Loss: 0.2244, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2300
335: Forward: 6 | Train Error: 0.2770, Loss: 0.2243, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2300
336: Forward: 6 | Train Error: 0.2770, Loss: 0.2242, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2299
337: Forward: 6 | Train Error: 0.2770, Loss: 0.2242, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2298
338: Forward: 6 | Train Error: 0.2770, Loss: 0.2241, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2298
339: Forward: 6 | Train Error: 0.2770, Loss: 0.2240, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2297
340: Forward: 6 | Train Error: 0.2770, Loss: 0.2239, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2296
341: Forward: 6 | Train Error: 0.2770, Loss: 0.2239, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2295
342: Forward: 6 | Train Error: 0.2760, Loss: 0.2238, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2295
343: Forward: 6 | Train Error: 0.2750, Loss: 0.2237, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2294
344: Forward: 6 | Train Error: 0.2740, Loss: 0.2236, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2293
345: Forward: 6 | Train Error: 0.2720, Loss: 0.2236, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2293
346: Forward: 6 | Train Error: 0.2710, Loss: 0.2235, Operator norm: 0.1002 | Test Error: 0.3190, Loss: 0.2292
347: Forward: 6 | Train Error: 0.2710, Loss: 0.2234, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2291
348: Forward: 6 | Train Error: 0.2700, Loss: 0.2233, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2291
349: Forward: 6 | Train Error: 0.2700, Loss: 0.2233, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2290
350: Forward: 6 | Train Error: 0.2690, Loss: 0.2232, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2289
351: Forward: 6 | Train Error: 0.2680, Loss: 0.2231, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2289
352: Forward: 6 | Train Error: 0.2670, Loss: 0.2231, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2288
353: Forward: 6 | Train Error: 0.2670, Loss: 0.2230, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2288
354: Forward: 6 | Train Error: 0.2670, Loss: 0.2229, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2287
355: Forward: 6 | Train Error: 0.2670, Loss: 0.2228, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2286
356: Forward: 6 | Train Error: 0.2670, Loss: 0.2228, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2286
357: Forward: 6 | Train Error: 0.2670, Loss: 0.2227, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2285
358: Forward: 6 | Train Error: 0.2660, Loss: 0.2226, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2284
359: Forward: 6 | Train Error: 0.2660, Loss: 0.2225, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2284
360: Forward: 6 | Train Error: 0.2650, Loss: 0.2225, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2283
361: Forward: 6 | Train Error: 0.2650, Loss: 0.2224, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2282
362: Forward: 6 | Train Error: 0.2640, Loss: 0.2223, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2282
363: Forward: 6 | Train Error: 0.2630, Loss: 0.2223, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2281
364: Forward: 6 | Train Error: 0.2630, Loss: 0.2222, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2280
365: Forward: 6 | Train Error: 0.2620, Loss: 0.2221, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2280
366: Forward: 6 | Train Error: 0.2620, Loss: 0.2220, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2279
367: Forward: 6 | Train Error: 0.2620, Loss: 0.2220, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2278
368: Forward: 6 | Train Error: 0.2620, Loss: 0.2219, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2278
369: Forward: 6 | Train Error: 0.2610, Loss: 0.2218, Operator norm: 0.1003 | Test Error: 0.3130, Loss: 0.2277
370: Forward: 6 | Train Error: 0.2610, Loss: 0.2217, Operator norm: 0.1003 | Test Error: 0.3130, Loss: 0.2276
371: Forward: 6 | Train Error: 0.2610, Loss: 0.2217, Operator norm: 0.1003 | Test Error: 0.3150, Loss: 0.2276
372: Forward: 6 | Train Error: 0.2610, Loss: 0.2216, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2275
373: Forward: 6 | Train Error: 0.2600, Loss: 0.2215, Operator norm: 0.1003 | Test Error: 0.3150, Loss: 0.2275
374: Forward: 6 | Train Error: 0.2590, Loss: 0.2215, Operator norm: 0.1003 | Test Error: 0.3150, Loss: 0.2274
375: Forward: 6 | Train Error: 0.2590, Loss: 0.2214, Operator norm: 0.1003 | Test Error: 0.3150, Loss: 0.2273
376: Forward: 6 | Train Error: 0.2590, Loss: 0.2213, Operator norm: 0.1003 | Test Error: 0.3150, Loss: 0.2273
377: Forward: 6 | Train Error: 0.2580, Loss: 0.2213, Operator norm: 0.1003 | Test Error: 0.3140, Loss: 0.2272
378: Forward: 6 | Train Error: 0.2570, Loss: 0.2212, Operator norm: 0.1003 | Test Error: 0.3140, Loss: 0.2271
379: Forward: 6 | Train Error: 0.2570, Loss: 0.2211, Operator norm: 0.1003 | Test Error: 0.3130, Loss: 0.2271
380: Forward: 6 | Train Error: 0.2570, Loss: 0.2210, Operator norm: 0.1003 | Test Error: 0.3130, Loss: 0.2270
381: Forward: 6 | Train Error: 0.2570, Loss: 0.2210, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2270
382: Forward: 6 | Train Error: 0.2560, Loss: 0.2209, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2269
383: Forward: 6 | Train Error: 0.2560, Loss: 0.2208, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2268
384: Forward: 6 | Train Error: 0.2560, Loss: 0.2208, Operator norm: 0.1003 | Test Error: 0.3130, Loss: 0.2268
385: Forward: 6 | Train Error: 0.2560, Loss: 0.2207, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2267
386: Forward: 6 | Train Error: 0.2560, Loss: 0.2206, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2266
387: Forward: 6 | Train Error: 0.2560, Loss: 0.2205, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2266
388: Forward: 6 | Train Error: 0.2560, Loss: 0.2205, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2265
389: Forward: 6 | Train Error: 0.2560, Loss: 0.2204, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2265
390: Forward: 6 | Train Error: 0.2570, Loss: 0.2203, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2264
391: Forward: 6 | Train Error: 0.2580, Loss: 0.2203, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2263
392: Forward: 6 | Train Error: 0.2590, Loss: 0.2202, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2263
393: Forward: 6 | Train Error: 0.2580, Loss: 0.2201, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2262
394: Forward: 6 | Train Error: 0.2570, Loss: 0.2201, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2261
395: Forward: 6 | Train Error: 0.2570, Loss: 0.2200, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2261
396: Forward: 6 | Train Error: 0.2570, Loss: 0.2199, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2260
397: Forward: 6 | Train Error: 0.2550, Loss: 0.2198, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2260
398: Forward: 6 | Train Error: 0.2550, Loss: 0.2198, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2259
399: Forward: 6 | Train Error: 0.2540, Loss: 0.2197, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2258
400: Forward: 6 | Train Error: 0.2550, Loss: 0.2196, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2258
401: Forward: 6 | Train Error: 0.2550, Loss: 0.2196, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2257
402: Forward: 6 | Train Error: 0.2550, Loss: 0.2195, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2257
403: Forward: 6 | Train Error: 0.2550, Loss: 0.2194, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2256
404: Forward: 6 | Train Error: 0.2550, Loss: 0.2194, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2255
405: Forward: 6 | Train Error: 0.2550, Loss: 0.2193, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2255
406: Forward: 6 | Train Error: 0.2540, Loss: 0.2192, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2254
407: Forward: 6 | Train Error: 0.2530, Loss: 0.2192, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2254
408: Forward: 6 | Train Error: 0.2520, Loss: 0.2191, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2253
409: Forward: 6 | Train Error: 0.2520, Loss: 0.2190, Operator norm: 0.1003 | Test Error: 0.3100, Loss: 0.2252
410: Forward: 6 | Train Error: 0.2520, Loss: 0.2190, Operator norm: 0.1003 | Test Error: 0.3100, Loss: 0.2252
411: Forward: 6 | Train Error: 0.2520, Loss: 0.2189, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2251
412: Forward: 6 | Train Error: 0.2520, Loss: 0.2188, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2251
413: Forward: 6 | Train Error: 0.2520, Loss: 0.2188, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2250
414: Forward: 6 | Train Error: 0.2520, Loss: 0.2187, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2249
415: Forward: 6 | Train Error: 0.2520, Loss: 0.2186, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2249
416: Forward: 6 | Train Error: 0.2520, Loss: 0.2186, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2248
417: Forward: 6 | Train Error: 0.2520, Loss: 0.2185, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2248
418: Forward: 6 | Train Error: 0.2520, Loss: 0.2184, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2247
419: Forward: 6 | Train Error: 0.2520, Loss: 0.2184, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2246
420: Forward: 6 | Train Error: 0.2520, Loss: 0.2183, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2246
421: Forward: 6 | Train Error: 0.2520, Loss: 0.2182, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2245
422: Forward: 6 | Train Error: 0.2520, Loss: 0.2181, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2245
423: Forward: 6 | Train Error: 0.2520, Loss: 0.2181, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2244
424: Forward: 6 | Train Error: 0.2510, Loss: 0.2180, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2243
425: Forward: 6 | Train Error: 0.2500, Loss: 0.2179, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2243
426: Forward: 6 | Train Error: 0.2500, Loss: 0.2179, Operator norm: 0.1003 | Test Error: 0.3050, Loss: 0.2242
427: Forward: 6 | Train Error: 0.2500, Loss: 0.2178, Operator norm: 0.1003 | Test Error: 0.3050, Loss: 0.2242
428: Forward: 6 | Train Error: 0.2510, Loss: 0.2177, Operator norm: 0.1003 | Test Error: 0.3050, Loss: 0.2241
429: Forward: 6 | Train Error: 0.2500, Loss: 0.2177, Operator norm: 0.1003 | Test Error: 0.3050, Loss: 0.2241
430: Forward: 6 | Train Error: 0.2500, Loss: 0.2176, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2240
431: Forward: 6 | Train Error: 0.2510, Loss: 0.2176, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2239
432: Forward: 6 | Train Error: 0.2510, Loss: 0.2175, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2239
433: Forward: 6 | Train Error: 0.2510, Loss: 0.2174, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2238
434: Forward: 6 | Train Error: 0.2510, Loss: 0.2174, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2238
435: Forward: 6 | Train Error: 0.2520, Loss: 0.2173, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2237
436: Forward: 6 | Train Error: 0.2520, Loss: 0.2172, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2236
437: Forward: 6 | Train Error: 0.2510, Loss: 0.2172, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2236
438: Forward: 6 | Train Error: 0.2510, Loss: 0.2171, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2235
439: Forward: 6 | Train Error: 0.2500, Loss: 0.2170, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2235
440: Forward: 6 | Train Error: 0.2490, Loss: 0.2170, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2234
441: Forward: 6 | Train Error: 0.2490, Loss: 0.2169, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2234
442: Forward: 6 | Train Error: 0.2490, Loss: 0.2168, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2233
443: Forward: 6 | Train Error: 0.2460, Loss: 0.2168, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2232
444: Forward: 6 | Train Error: 0.2450, Loss: 0.2167, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2232
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2231
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2231
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2230
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2230
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2229
450: Forward: 6 | Train Error: 0.2430, Loss: 0.2163, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2228
451: Forward: 6 | Train Error: 0.2420, Loss: 0.2162, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2228
452: Forward: 6 | Train Error: 0.2430, Loss: 0.2162, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2227
453: Forward: 6 | Train Error: 0.2430, Loss: 0.2161, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2227
454: Forward: 6 | Train Error: 0.2430, Loss: 0.2161, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2226
455: Forward: 6 | Train Error: 0.2430, Loss: 0.2160, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2226
456: Forward: 6 | Train Error: 0.2430, Loss: 0.2159, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2225
457: Forward: 6 | Train Error: 0.2430, Loss: 0.2159, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2224
458: Forward: 6 | Train Error: 0.2430, Loss: 0.2158, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2224
459: Forward: 6 | Train Error: 0.2430, Loss: 0.2157, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2223
460: Forward: 6 | Train Error: 0.2430, Loss: 0.2157, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2223
461: Forward: 6 | Train Error: 0.2430, Loss: 0.2156, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2222
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2222
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2221
464: Forward: 6 | Train Error: 0.2420, Loss: 0.2154, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2221
465: Forward: 6 | Train Error: 0.2410, Loss: 0.2154, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2220
466: Forward: 6 | Train Error: 0.2400, Loss: 0.2153, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2219
467: Forward: 6 | Train Error: 0.2400, Loss: 0.2152, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2219
468: Forward: 6 | Train Error: 0.2400, Loss: 0.2152, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2218
469: Forward: 6 | Train Error: 0.2390, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2218
470: Forward: 6 | Train Error: 0.2390, Loss: 0.2150, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2217
471: Forward: 6 | Train Error: 0.2390, Loss: 0.2150, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2217
472: Forward: 6 | Train Error: 0.2390, Loss: 0.2149, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2216
473: Forward: 6 | Train Error: 0.2390, Loss: 0.2148, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2216
474: Forward: 6 | Train Error: 0.2380, Loss: 0.2148, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2215
475: Forward: 6 | Train Error: 0.2380, Loss: 0.2147, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2214
476: Forward: 6 | Train Error: 0.2380, Loss: 0.2147, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2214
477: Forward: 6 | Train Error: 0.2380, Loss: 0.2146, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2213
478: Forward: 6 | Train Error: 0.2380, Loss: 0.2145, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2213
479: Forward: 6 | Train Error: 0.2370, Loss: 0.2145, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2212
480: Forward: 6 | Train Error: 0.2370, Loss: 0.2144, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2212
481: Forward: 6 | Train Error: 0.2370, Loss: 0.2144, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2211
482: Forward: 6 | Train Error: 0.2360, Loss: 0.2143, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2211
483: Forward: 6 | Train Error: 0.2360, Loss: 0.2142, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2210
484: Forward: 6 | Train Error: 0.2360, Loss: 0.2142, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2209
485: Forward: 6 | Train Error: 0.2360, Loss: 0.2141, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2209
486: Forward: 6 | Train Error: 0.2360, Loss: 0.2140, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2208
487: Forward: 6 | Train Error: 0.2360, Loss: 0.2140, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2208
488: Forward: 6 | Train Error: 0.2360, Loss: 0.2139, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2207
489: Forward: 6 | Train Error: 0.2360, Loss: 0.2139, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2207
490: Forward: 6 | Train Error: 0.2360, Loss: 0.2138, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2206
491: Forward: 6 | Train Error: 0.2360, Loss: 0.2137, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2206
492: Forward: 6 | Train Error: 0.2360, Loss: 0.2137, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2205
493: Forward: 6 | Train Error: 0.2360, Loss: 0.2136, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2205
494: Forward: 6 | Train Error: 0.2360, Loss: 0.2136, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2204
495: Forward: 6 | Train Error: 0.2340, Loss: 0.2135, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2204
496: Forward: 6 | Train Error: 0.2340, Loss: 0.2134, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2203
497: Forward: 6 | Train Error: 0.2340, Loss: 0.2134, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2203
498: Forward: 6 | Train Error: 0.2340, Loss: 0.2133, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2202
499: Forward: 6 | Train Error: 0.2340, Loss: 0.2133, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2201
grad at the end: grad_B=0.1493, grad_A=0.0090, grad_W=0.1953
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 6 | Train Error: 0.4940, Loss: 0.5233, Operator norm: 0.1000 | Test Error: 0.5080, Loss: 0.4839
1: Forward: 6 | Train Error: 0.4930, Loss: 0.4778, Operator norm: 0.1000 | Test Error: 0.5080, Loss: 0.4458
2: Forward: 6 | Train Error: 0.4910, Loss: 0.4404, Operator norm: 0.1000 | Test Error: 0.5050, Loss: 0.4144
3: Forward: 6 | Train Error: 0.4900, Loss: 0.4096, Operator norm: 0.1000 | Test Error: 0.5060, Loss: 0.3885
4: Forward: 6 | Train Error: 0.4900, Loss: 0.3843, Operator norm: 0.1001 | Test Error: 0.5060, Loss: 0.3672
5: Forward: 6 | Train Error: 0.4910, Loss: 0.3634, Operator norm: 0.1001 | Test Error: 0.5040, Loss: 0.3496
6: Forward: 6 | Train Error: 0.4910, Loss: 0.3462, Operator norm: 0.1001 | Test Error: 0.5030, Loss: 0.3352
7: Forward: 6 | Train Error: 0.4910, Loss: 0.3320, Operator norm: 0.1001 | Test Error: 0.4990, Loss: 0.3232
8: Forward: 6 | Train Error: 0.4880, Loss: 0.3203, Operator norm: 0.1001 | Test Error: 0.4980, Loss: 0.3134
9: Forward: 6 | Train Error: 0.4870, Loss: 0.3106, Operator norm: 0.1001 | Test Error: 0.4940, Loss: 0.3053
10: Forward: 6 | Train Error: 0.4820, Loss: 0.3026, Operator norm: 0.1001 | Test Error: 0.4950, Loss: 0.2985
11: Forward: 6 | Train Error: 0.4820, Loss: 0.2961, Operator norm: 0.1001 | Test Error: 0.4910, Loss: 0.2930
12: Forward: 6 | Train Error: 0.4820, Loss: 0.2906, Operator norm: 0.1001 | Test Error: 0.4900, Loss: 0.2884
13: Forward: 6 | Train Error: 0.4800, Loss: 0.2861, Operator norm: 0.1001 | Test Error: 0.4910, Loss: 0.2846
14: Forward: 6 | Train Error: 0.4770, Loss: 0.2824, Operator norm: 0.1001 | Test Error: 0.4860, Loss: 0.2814
15: Forward: 6 | Train Error: 0.4740, Loss: 0.2793, Operator norm: 0.1001 | Test Error: 0.4860, Loss: 0.2788
16: Forward: 6 | Train Error: 0.4700, Loss: 0.2767, Operator norm: 0.1001 | Test Error: 0.4870, Loss: 0.2766
17: Forward: 6 | Train Error: 0.4700, Loss: 0.2746, Operator norm: 0.1001 | Test Error: 0.4860, Loss: 0.2748
18: Forward: 6 | Train Error: 0.4700, Loss: 0.2728, Operator norm: 0.1001 | Test Error: 0.4840, Loss: 0.2733
19: Forward: 6 | Train Error: 0.4700, Loss: 0.2713, Operator norm: 0.1001 | Test Error: 0.4830, Loss: 0.2720
20: Forward: 6 | Train Error: 0.4690, Loss: 0.2700, Operator norm: 0.1001 | Test Error: 0.4800, Loss: 0.2709
21: Forward: 6 | Train Error: 0.4660, Loss: 0.2689, Operator norm: 0.1001 | Test Error: 0.4800, Loss: 0.2700
22: Forward: 6 | Train Error: 0.4660, Loss: 0.2680, Operator norm: 0.1001 | Test Error: 0.4790, Loss: 0.2692
23: Forward: 6 | Train Error: 0.4640, Loss: 0.2672, Operator norm: 0.1001 | Test Error: 0.4790, Loss: 0.2685
24: Forward: 6 | Train Error: 0.4620, Loss: 0.2666, Operator norm: 0.1002 | Test Error: 0.4790, Loss: 0.2679
25: Forward: 6 | Train Error: 0.4600, Loss: 0.2660, Operator norm: 0.1002 | Test Error: 0.4760, Loss: 0.2674
26: Forward: 6 | Train Error: 0.4600, Loss: 0.2655, Operator norm: 0.1002 | Test Error: 0.4760, Loss: 0.2669
27: Forward: 6 | Train Error: 0.4570, Loss: 0.2650, Operator norm: 0.1002 | Test Error: 0.4750, Loss: 0.2665
28: Forward: 6 | Train Error: 0.4570, Loss: 0.2646, Operator norm: 0.1002 | Test Error: 0.4750, Loss: 0.2662
29: Forward: 6 | Train Error: 0.4560, Loss: 0.2642, Operator norm: 0.1002 | Test Error: 0.4750, Loss: 0.2658
30: Forward: 6 | Train Error: 0.4550, Loss: 0.2639, Operator norm: 0.1002 | Test Error: 0.4740, Loss: 0.2655
31: Forward: 6 | Train Error: 0.4540, Loss: 0.2636, Operator norm: 0.1002 | Test Error: 0.4730, Loss: 0.2652
32: Forward: 6 | Train Error: 0.4530, Loss: 0.2633, Operator norm: 0.1002 | Test Error: 0.4720, Loss: 0.2650
33: Forward: 6 | Train Error: 0.4530, Loss: 0.2630, Operator norm: 0.1002 | Test Error: 0.4720, Loss: 0.2647
34: Forward: 6 | Train Error: 0.4520, Loss: 0.2628, Operator norm: 0.1002 | Test Error: 0.4720, Loss: 0.2645
35: Forward: 6 | Train Error: 0.4520, Loss: 0.2625, Operator norm: 0.1002 | Test Error: 0.4690, Loss: 0.2643
36: Forward: 6 | Train Error: 0.4510, Loss: 0.2623, Operator norm: 0.1002 | Test Error: 0.4630, Loss: 0.2641
37: Forward: 6 | Train Error: 0.4490, Loss: 0.2621, Operator norm: 0.1002 | Test Error: 0.4610, Loss: 0.2639
38: Forward: 6 | Train Error: 0.4480, Loss: 0.2619, Operator norm: 0.1002 | Test Error: 0.4600, Loss: 0.2637
39: Forward: 6 | Train Error: 0.4470, Loss: 0.2617, Operator norm: 0.1002 | Test Error: 0.4580, Loss: 0.2635
40: Forward: 6 | Train Error: 0.4440, Loss: 0.2615, Operator norm: 0.1002 | Test Error: 0.4590, Loss: 0.2633
41: Forward: 6 | Train Error: 0.4440, Loss: 0.2613, Operator norm: 0.1002 | Test Error: 0.4550, Loss: 0.2631
42: Forward: 6 | Train Error: 0.4450, Loss: 0.2611, Operator norm: 0.1002 | Test Error: 0.4530, Loss: 0.2629
43: Forward: 6 | Train Error: 0.4460, Loss: 0.2609, Operator norm: 0.1002 | Test Error: 0.4530, Loss: 0.2627
44: Forward: 6 | Train Error: 0.4440, Loss: 0.2607, Operator norm: 0.1002 | Test Error: 0.4510, Loss: 0.2625
45: Forward: 6 | Train Error: 0.4420, Loss: 0.2605, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2624
46: Forward: 6 | Train Error: 0.4400, Loss: 0.2603, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2622
47: Forward: 6 | Train Error: 0.4380, Loss: 0.2601, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2620
48: Forward: 6 | Train Error: 0.4360, Loss: 0.2599, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2618
49: Forward: 6 | Train Error: 0.4360, Loss: 0.2597, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2617
50: Forward: 6 | Train Error: 0.4360, Loss: 0.2596, Operator norm: 0.1002 | Test Error: 0.4490, Loss: 0.2615
51: Forward: 6 | Train Error: 0.4360, Loss: 0.2594, Operator norm: 0.1002 | Test Error: 0.4470, Loss: 0.2613
52: Forward: 6 | Train Error: 0.4360, Loss: 0.2592, Operator norm: 0.1002 | Test Error: 0.4460, Loss: 0.2611
53: Forward: 6 | Train Error: 0.4340, Loss: 0.2590, Operator norm: 0.1002 | Test Error: 0.4450, Loss: 0.2610
54: Forward: 6 | Train Error: 0.4360, Loss: 0.2588, Operator norm: 0.1002 | Test Error: 0.4450, Loss: 0.2608
55: Forward: 6 | Train Error: 0.4350, Loss: 0.2587, Operator norm: 0.1002 | Test Error: 0.4440, Loss: 0.2606
56: Forward: 6 | Train Error: 0.4340, Loss: 0.2585, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2605
57: Forward: 6 | Train Error: 0.4320, Loss: 0.2583, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2603
58: Forward: 6 | Train Error: 0.4320, Loss: 0.2581, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2601
59: Forward: 6 | Train Error: 0.4310, Loss: 0.2579, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2600
60: Forward: 6 | Train Error: 0.4310, Loss: 0.2578, Operator norm: 0.1002 | Test Error: 0.4440, Loss: 0.2598
61: Forward: 6 | Train Error: 0.4300, Loss: 0.2576, Operator norm: 0.1002 | Test Error: 0.4440, Loss: 0.2596
62: Forward: 6 | Train Error: 0.4290, Loss: 0.2574, Operator norm: 0.1002 | Test Error: 0.4440, Loss: 0.2595
63: Forward: 6 | Train Error: 0.4290, Loss: 0.2572, Operator norm: 0.1002 | Test Error: 0.4440, Loss: 0.2593
64: Forward: 6 | Train Error: 0.4290, Loss: 0.2571, Operator norm: 0.1002 | Test Error: 0.4440, Loss: 0.2591
65: Forward: 6 | Train Error: 0.4290, Loss: 0.2569, Operator norm: 0.1002 | Test Error: 0.4430, Loss: 0.2590
66: Forward: 6 | Train Error: 0.4290, Loss: 0.2567, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2588
67: Forward: 6 | Train Error: 0.4290, Loss: 0.2565, Operator norm: 0.1002 | Test Error: 0.4420, Loss: 0.2586
68: Forward: 6 | Train Error: 0.4280, Loss: 0.2564, Operator norm: 0.1002 | Test Error: 0.4400, Loss: 0.2585
69: Forward: 6 | Train Error: 0.4270, Loss: 0.2562, Operator norm: 0.1002 | Test Error: 0.4390, Loss: 0.2583
70: Forward: 6 | Train Error: 0.4250, Loss: 0.2560, Operator norm: 0.1002 | Test Error: 0.4390, Loss: 0.2582
71: Forward: 6 | Train Error: 0.4230, Loss: 0.2558, Operator norm: 0.1002 | Test Error: 0.4380, Loss: 0.2580
72: Forward: 6 | Train Error: 0.4220, Loss: 0.2557, Operator norm: 0.1002 | Test Error: 0.4370, Loss: 0.2578
73: Forward: 6 | Train Error: 0.4220, Loss: 0.2555, Operator norm: 0.1002 | Test Error: 0.4370, Loss: 0.2577
74: Forward: 6 | Train Error: 0.4220, Loss: 0.2553, Operator norm: 0.1002 | Test Error: 0.4370, Loss: 0.2575
75: Forward: 6 | Train Error: 0.4230, Loss: 0.2552, Operator norm: 0.1002 | Test Error: 0.4340, Loss: 0.2574
76: Forward: 6 | Train Error: 0.4210, Loss: 0.2550, Operator norm: 0.1002 | Test Error: 0.4340, Loss: 0.2572
77: Forward: 6 | Train Error: 0.4200, Loss: 0.2548, Operator norm: 0.1002 | Test Error: 0.4340, Loss: 0.2570
78: Forward: 6 | Train Error: 0.4180, Loss: 0.2547, Operator norm: 0.1002 | Test Error: 0.4320, Loss: 0.2569
79: Forward: 6 | Train Error: 0.4170, Loss: 0.2545, Operator norm: 0.1002 | Test Error: 0.4320, Loss: 0.2567
80: Forward: 6 | Train Error: 0.4130, Loss: 0.2543, Operator norm: 0.1002 | Test Error: 0.4290, Loss: 0.2566
81: Forward: 6 | Train Error: 0.4130, Loss: 0.2541, Operator norm: 0.1002 | Test Error: 0.4290, Loss: 0.2564
82: Forward: 6 | Train Error: 0.4110, Loss: 0.2540, Operator norm: 0.1002 | Test Error: 0.4260, Loss: 0.2562
83: Forward: 6 | Train Error: 0.4100, Loss: 0.2538, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2561
84: Forward: 6 | Train Error: 0.4100, Loss: 0.2536, Operator norm: 0.1002 | Test Error: 0.4240, Loss: 0.2559
85: Forward: 6 | Train Error: 0.4090, Loss: 0.2535, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2558
86: Forward: 6 | Train Error: 0.4070, Loss: 0.2533, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2556
87: Forward: 6 | Train Error: 0.4060, Loss: 0.2531, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2555
88: Forward: 6 | Train Error: 0.4050, Loss: 0.2530, Operator norm: 0.1002 | Test Error: 0.4230, Loss: 0.2553
89: Forward: 6 | Train Error: 0.4040, Loss: 0.2528, Operator norm: 0.1002 | Test Error: 0.4230, Loss: 0.2552
90: Forward: 6 | Train Error: 0.4030, Loss: 0.2526, Operator norm: 0.1002 | Test Error: 0.4210, Loss: 0.2550
91: Forward: 6 | Train Error: 0.4020, Loss: 0.2525, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2548
92: Forward: 6 | Train Error: 0.4030, Loss: 0.2523, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2547
93: Forward: 6 | Train Error: 0.4020, Loss: 0.2521, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2545
94: Forward: 6 | Train Error: 0.4000, Loss: 0.2520, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2544
95: Forward: 6 | Train Error: 0.4000, Loss: 0.2518, Operator norm: 0.1002 | Test Error: 0.4210, Loss: 0.2542
96: Forward: 6 | Train Error: 0.4000, Loss: 0.2517, Operator norm: 0.1002 | Test Error: 0.4200, Loss: 0.2541
97: Forward: 6 | Train Error: 0.4000, Loss: 0.2515, Operator norm: 0.1002 | Test Error: 0.4190, Loss: 0.2539
98: Forward: 6 | Train Error: 0.3990, Loss: 0.2513, Operator norm: 0.1002 | Test Error: 0.4170, Loss: 0.2538
99: Forward: 6 | Train Error: 0.3990, Loss: 0.2512, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2536
100: Forward: 6 | Train Error: 0.3980, Loss: 0.2510, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2535
101: Forward: 6 | Train Error: 0.3980, Loss: 0.2508, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2533
102: Forward: 6 | Train Error: 0.3960, Loss: 0.2507, Operator norm: 0.1002 | Test Error: 0.4130, Loss: 0.2532
103: Forward: 6 | Train Error: 0.3940, Loss: 0.2505, Operator norm: 0.1002 | Test Error: 0.4130, Loss: 0.2530
104: Forward: 6 | Train Error: 0.3960, Loss: 0.2504, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2529
105: Forward: 6 | Train Error: 0.3930, Loss: 0.2502, Operator norm: 0.1002 | Test Error: 0.4100, Loss: 0.2527
106: Forward: 6 | Train Error: 0.3920, Loss: 0.2500, Operator norm: 0.1002 | Test Error: 0.4100, Loss: 0.2526
107: Forward: 6 | Train Error: 0.3910, Loss: 0.2499, Operator norm: 0.1002 | Test Error: 0.4110, Loss: 0.2524
108: Forward: 6 | Train Error: 0.3910, Loss: 0.2497, Operator norm: 0.1002 | Test Error: 0.4100, Loss: 0.2523
109: Forward: 6 | Train Error: 0.3880, Loss: 0.2496, Operator norm: 0.1002 | Test Error: 0.4090, Loss: 0.2521
110: Forward: 6 | Train Error: 0.3880, Loss: 0.2494, Operator norm: 0.1002 | Test Error: 0.4090, Loss: 0.2520
111: Forward: 6 | Train Error: 0.3880, Loss: 0.2492, Operator norm: 0.1002 | Test Error: 0.4080, Loss: 0.2518
112: Forward: 6 | Train Error: 0.3870, Loss: 0.2491, Operator norm: 0.1002 | Test Error: 0.4080, Loss: 0.2517
113: Forward: 6 | Train Error: 0.3870, Loss: 0.2489, Operator norm: 0.1002 | Test Error: 0.4070, Loss: 0.2515
114: Forward: 6 | Train Error: 0.3860, Loss: 0.2488, Operator norm: 0.1002 | Test Error: 0.4060, Loss: 0.2514
115: Forward: 6 | Train Error: 0.3840, Loss: 0.2486, Operator norm: 0.1002 | Test Error: 0.4060, Loss: 0.2512
116: Forward: 6 | Train Error: 0.3840, Loss: 0.2484, Operator norm: 0.1002 | Test Error: 0.4050, Loss: 0.2511
117: Forward: 6 | Train Error: 0.3830, Loss: 0.2483, Operator norm: 0.1002 | Test Error: 0.4040, Loss: 0.2510
118: Forward: 6 | Train Error: 0.3820, Loss: 0.2481, Operator norm: 0.1002 | Test Error: 0.4040, Loss: 0.2508
119: Forward: 6 | Train Error: 0.3800, Loss: 0.2480, Operator norm: 0.1002 | Test Error: 0.4010, Loss: 0.2507
120: Forward: 6 | Train Error: 0.3770, Loss: 0.2478, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2505
121: Forward: 6 | Train Error: 0.3750, Loss: 0.2477, Operator norm: 0.1002 | Test Error: 0.3990, Loss: 0.2504
122: Forward: 6 | Train Error: 0.3740, Loss: 0.2475, Operator norm: 0.1002 | Test Error: 0.3980, Loss: 0.2502
123: Forward: 6 | Train Error: 0.3740, Loss: 0.2474, Operator norm: 0.1002 | Test Error: 0.3980, Loss: 0.2501
124: Forward: 6 | Train Error: 0.3740, Loss: 0.2472, Operator norm: 0.1002 | Test Error: 0.3970, Loss: 0.2499
125: Forward: 6 | Train Error: 0.3720, Loss: 0.2470, Operator norm: 0.1002 | Test Error: 0.3940, Loss: 0.2498
126: Forward: 6 | Train Error: 0.3720, Loss: 0.2469, Operator norm: 0.1002 | Test Error: 0.3910, Loss: 0.2497
127: Forward: 6 | Train Error: 0.3730, Loss: 0.2467, Operator norm: 0.1002 | Test Error: 0.3910, Loss: 0.2495
128: Forward: 6 | Train Error: 0.3730, Loss: 0.2466, Operator norm: 0.1002 | Test Error: 0.3920, Loss: 0.2494
129: Forward: 6 | Train Error: 0.3730, Loss: 0.2464, Operator norm: 0.1002 | Test Error: 0.3910, Loss: 0.2492
130: Forward: 6 | Train Error: 0.3730, Loss: 0.2463, Operator norm: 0.1002 | Test Error: 0.3910, Loss: 0.2491
131: Forward: 6 | Train Error: 0.3700, Loss: 0.2461, Operator norm: 0.1002 | Test Error: 0.3910, Loss: 0.2489
132: Forward: 6 | Train Error: 0.3690, Loss: 0.2460, Operator norm: 0.1002 | Test Error: 0.3900, Loss: 0.2488
133: Forward: 6 | Train Error: 0.3690, Loss: 0.2458, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2487
134: Forward: 6 | Train Error: 0.3660, Loss: 0.2457, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2485
135: Forward: 6 | Train Error: 0.3660, Loss: 0.2455, Operator norm: 0.1002 | Test Error: 0.3880, Loss: 0.2484
136: Forward: 6 | Train Error: 0.3660, Loss: 0.2454, Operator norm: 0.1002 | Test Error: 0.3870, Loss: 0.2482
137: Forward: 6 | Train Error: 0.3650, Loss: 0.2452, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2481
138: Forward: 6 | Train Error: 0.3640, Loss: 0.2451, Operator norm: 0.1002 | Test Error: 0.3830, Loss: 0.2480
139: Forward: 6 | Train Error: 0.3630, Loss: 0.2449, Operator norm: 0.1002 | Test Error: 0.3830, Loss: 0.2478
140: Forward: 6 | Train Error: 0.3610, Loss: 0.2448, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2477
141: Forward: 6 | Train Error: 0.3590, Loss: 0.2446, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2475
142: Forward: 6 | Train Error: 0.3590, Loss: 0.2445, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2474
143: Forward: 6 | Train Error: 0.3580, Loss: 0.2443, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2473
144: Forward: 6 | Train Error: 0.3570, Loss: 0.2442, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2471
145: Forward: 6 | Train Error: 0.3560, Loss: 0.2440, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2470
146: Forward: 6 | Train Error: 0.3540, Loss: 0.2439, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2469
147: Forward: 6 | Train Error: 0.3530, Loss: 0.2437, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2467
148: Forward: 6 | Train Error: 0.3520, Loss: 0.2436, Operator norm: 0.1002 | Test Error: 0.3840, Loss: 0.2466
149: Forward: 6 | Train Error: 0.3490, Loss: 0.2434, Operator norm: 0.1002 | Test Error: 0.3840, Loss: 0.2465
150: Forward: 6 | Train Error: 0.3490, Loss: 0.2433, Operator norm: 0.1002 | Test Error: 0.3810, Loss: 0.2463
151: Forward: 6 | Train Error: 0.3480, Loss: 0.2431, Operator norm: 0.1002 | Test Error: 0.3810, Loss: 0.2462
152: Forward: 6 | Train Error: 0.3460, Loss: 0.2430, Operator norm: 0.1002 | Test Error: 0.3800, Loss: 0.2461
153: Forward: 6 | Train Error: 0.3450, Loss: 0.2428, Operator norm: 0.1002 | Test Error: 0.3780, Loss: 0.2459
154: Forward: 6 | Train Error: 0.3440, Loss: 0.2427, Operator norm: 0.1002 | Test Error: 0.3750, Loss: 0.2458
155: Forward: 6 | Train Error: 0.3430, Loss: 0.2426, Operator norm: 0.1002 | Test Error: 0.3770, Loss: 0.2457
156: Forward: 6 | Train Error: 0.3420, Loss: 0.2424, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2455
157: Forward: 6 | Train Error: 0.3410, Loss: 0.2423, Operator norm: 0.1002 | Test Error: 0.3740, Loss: 0.2454
158: Forward: 6 | Train Error: 0.3400, Loss: 0.2421, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2453
159: Forward: 6 | Train Error: 0.3390, Loss: 0.2420, Operator norm: 0.1002 | Test Error: 0.3750, Loss: 0.2451
160: Forward: 6 | Train Error: 0.3370, Loss: 0.2418, Operator norm: 0.1002 | Test Error: 0.3740, Loss: 0.2450
161: Forward: 6 | Train Error: 0.3360, Loss: 0.2417, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2449
162: Forward: 6 | Train Error: 0.3360, Loss: 0.2416, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2447
163: Forward: 6 | Train Error: 0.3350, Loss: 0.2414, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2446
164: Forward: 6 | Train Error: 0.3360, Loss: 0.2413, Operator norm: 0.1002 | Test Error: 0.3690, Loss: 0.2445
165: Forward: 6 | Train Error: 0.3340, Loss: 0.2411, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2444
166: Forward: 6 | Train Error: 0.3350, Loss: 0.2410, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2442
167: Forward: 6 | Train Error: 0.3340, Loss: 0.2409, Operator norm: 0.1002 | Test Error: 0.3630, Loss: 0.2441
168: Forward: 6 | Train Error: 0.3320, Loss: 0.2407, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2440
169: Forward: 6 | Train Error: 0.3320, Loss: 0.2406, Operator norm: 0.1002 | Test Error: 0.3600, Loss: 0.2438
170: Forward: 6 | Train Error: 0.3320, Loss: 0.2404, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2437
171: Forward: 6 | Train Error: 0.3310, Loss: 0.2403, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2436
172: Forward: 6 | Train Error: 0.3310, Loss: 0.2402, Operator norm: 0.1002 | Test Error: 0.3600, Loss: 0.2435
173: Forward: 6 | Train Error: 0.3310, Loss: 0.2400, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2433
174: Forward: 6 | Train Error: 0.3310, Loss: 0.2399, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2432
175: Forward: 6 | Train Error: 0.3310, Loss: 0.2397, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2431
176: Forward: 6 | Train Error: 0.3310, Loss: 0.2396, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2429
177: Forward: 6 | Train Error: 0.3290, Loss: 0.2395, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2428
178: Forward: 6 | Train Error: 0.3290, Loss: 0.2393, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2427
179: Forward: 6 | Train Error: 0.3290, Loss: 0.2392, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2426
180: Forward: 6 | Train Error: 0.3260, Loss: 0.2391, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2424
181: Forward: 6 | Train Error: 0.3250, Loss: 0.2389, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2423
182: Forward: 6 | Train Error: 0.3240, Loss: 0.2388, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2422
183: Forward: 6 | Train Error: 0.3240, Loss: 0.2386, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2421
184: Forward: 6 | Train Error: 0.3240, Loss: 0.2385, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2420
185: Forward: 6 | Train Error: 0.3240, Loss: 0.2384, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2418
186: Forward: 6 | Train Error: 0.3240, Loss: 0.2382, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2417
187: Forward: 6 | Train Error: 0.3220, Loss: 0.2381, Operator norm: 0.1002 | Test Error: 0.3530, Loss: 0.2416
188: Forward: 6 | Train Error: 0.3200, Loss: 0.2380, Operator norm: 0.1002 | Test Error: 0.3510, Loss: 0.2415
189: Forward: 6 | Train Error: 0.3190, Loss: 0.2378, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2413
190: Forward: 6 | Train Error: 0.3190, Loss: 0.2377, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2412
191: Forward: 6 | Train Error: 0.3210, Loss: 0.2376, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2411
192: Forward: 6 | Train Error: 0.3210, Loss: 0.2374, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2410
193: Forward: 6 | Train Error: 0.3200, Loss: 0.2373, Operator norm: 0.1002 | Test Error: 0.3460, Loss: 0.2409
194: Forward: 6 | Train Error: 0.3200, Loss: 0.2372, Operator norm: 0.1002 | Test Error: 0.3460, Loss: 0.2407
195: Forward: 6 | Train Error: 0.3220, Loss: 0.2370, Operator norm: 0.1002 | Test Error: 0.3460, Loss: 0.2406
196: Forward: 6 | Train Error: 0.3210, Loss: 0.2369, Operator norm: 0.1002 | Test Error: 0.3450, Loss: 0.2405
197: Forward: 6 | Train Error: 0.3190, Loss: 0.2368, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2404
198: Forward: 6 | Train Error: 0.3190, Loss: 0.2366, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2403
199: Forward: 6 | Train Error: 0.3190, Loss: 0.2365, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2401
200: Forward: 6 | Train Error: 0.3180, Loss: 0.2364, Operator norm: 0.1002 | Test Error: 0.3450, Loss: 0.2400
201: Forward: 6 | Train Error: 0.3160, Loss: 0.2363, Operator norm: 0.1002 | Test Error: 0.3450, Loss: 0.2399
202: Forward: 6 | Train Error: 0.3160, Loss: 0.2361, Operator norm: 0.1002 | Test Error: 0.3450, Loss: 0.2398
203: Forward: 6 | Train Error: 0.3130, Loss: 0.2360, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2397
204: Forward: 6 | Train Error: 0.3130, Loss: 0.2359, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2395
205: Forward: 6 | Train Error: 0.3130, Loss: 0.2357, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2394
206: Forward: 6 | Train Error: 0.3120, Loss: 0.2356, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2393
207: Forward: 6 | Train Error: 0.3110, Loss: 0.2355, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2392
208: Forward: 6 | Train Error: 0.3110, Loss: 0.2353, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2391
209: Forward: 6 | Train Error: 0.3110, Loss: 0.2352, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2390
210: Forward: 6 | Train Error: 0.3100, Loss: 0.2351, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2388
211: Forward: 6 | Train Error: 0.3090, Loss: 0.2350, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2387
212: Forward: 6 | Train Error: 0.3080, Loss: 0.2348, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2386
213: Forward: 6 | Train Error: 0.3080, Loss: 0.2347, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2385
214: Forward: 6 | Train Error: 0.3080, Loss: 0.2346, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2384
215: Forward: 6 | Train Error: 0.3080, Loss: 0.2344, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2383
216: Forward: 6 | Train Error: 0.3080, Loss: 0.2343, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2381
217: Forward: 6 | Train Error: 0.3070, Loss: 0.2342, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2380
218: Forward: 6 | Train Error: 0.3060, Loss: 0.2341, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2379
219: Forward: 6 | Train Error: 0.3060, Loss: 0.2339, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2378
220: Forward: 6 | Train Error: 0.3050, Loss: 0.2338, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2377
221: Forward: 6 | Train Error: 0.3030, Loss: 0.2337, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2376
222: Forward: 6 | Train Error: 0.3040, Loss: 0.2336, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2375
223: Forward: 6 | Train Error: 0.3030, Loss: 0.2334, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2373
224: Forward: 6 | Train Error: 0.3030, Loss: 0.2333, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2372
225: Forward: 6 | Train Error: 0.3040, Loss: 0.2332, Operator norm: 0.1002 | Test Error: 0.3370, Loss: 0.2371
226: Forward: 6 | Train Error: 0.3030, Loss: 0.2331, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2370
227: Forward: 6 | Train Error: 0.3030, Loss: 0.2329, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2369
228: Forward: 6 | Train Error: 0.3040, Loss: 0.2328, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2368
229: Forward: 6 | Train Error: 0.3030, Loss: 0.2327, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2367
230: Forward: 6 | Train Error: 0.3020, Loss: 0.2326, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2366
231: Forward: 6 | Train Error: 0.3020, Loss: 0.2325, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2364
232: Forward: 6 | Train Error: 0.3020, Loss: 0.2323, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2363
233: Forward: 6 | Train Error: 0.3010, Loss: 0.2322, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2362
234: Forward: 6 | Train Error: 0.3010, Loss: 0.2321, Operator norm: 0.1002 | Test Error: 0.3280, Loss: 0.2361
235: Forward: 6 | Train Error: 0.3010, Loss: 0.2320, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2360
236: Forward: 6 | Train Error: 0.3010, Loss: 0.2318, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2359
237: Forward: 6 | Train Error: 0.3000, Loss: 0.2317, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2358
238: Forward: 6 | Train Error: 0.3000, Loss: 0.2316, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2357
239: Forward: 6 | Train Error: 0.2980, Loss: 0.2315, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2356
240: Forward: 6 | Train Error: 0.2980, Loss: 0.2314, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2355
241: Forward: 6 | Train Error: 0.2980, Loss: 0.2312, Operator norm: 0.1002 | Test Error: 0.3250, Loss: 0.2353
242: Forward: 6 | Train Error: 0.2970, Loss: 0.2311, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2352
243: Forward: 6 | Train Error: 0.2960, Loss: 0.2310, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2351
244: Forward: 6 | Train Error: 0.2940, Loss: 0.2309, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2350
245: Forward: 6 | Train Error: 0.2940, Loss: 0.2308, Operator norm: 0.1002 | Test Error: 0.3190, Loss: 0.2349
246: Forward: 6 | Train Error: 0.2930, Loss: 0.2307, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2348
247: Forward: 6 | Train Error: 0.2920, Loss: 0.2305, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2347
248: Forward: 6 | Train Error: 0.2900, Loss: 0.2304, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2346
249: Forward: 6 | Train Error: 0.2900, Loss: 0.2303, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2345
250: Forward: 6 | Train Error: 0.2900, Loss: 0.2302, Operator norm: 0.1002 | Test Error: 0.3160, Loss: 0.2344
251: Forward: 6 | Train Error: 0.2900, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.3160, Loss: 0.2343
252: Forward: 6 | Train Error: 0.2900, Loss: 0.2299, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2342
253: Forward: 6 | Train Error: 0.2890, Loss: 0.2298, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2341
254: Forward: 6 | Train Error: 0.2890, Loss: 0.2297, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2340
255: Forward: 6 | Train Error: 0.2890, Loss: 0.2296, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2339
256: Forward: 6 | Train Error: 0.2890, Loss: 0.2295, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2337
257: Forward: 6 | Train Error: 0.2900, Loss: 0.2294, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2336
258: Forward: 6 | Train Error: 0.2890, Loss: 0.2292, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2335
259: Forward: 6 | Train Error: 0.2890, Loss: 0.2291, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2334
260: Forward: 6 | Train Error: 0.2880, Loss: 0.2290, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2333
261: Forward: 6 | Train Error: 0.2880, Loss: 0.2289, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2332
262: Forward: 6 | Train Error: 0.2880, Loss: 0.2288, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2331
263: Forward: 6 | Train Error: 0.2880, Loss: 0.2287, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2330
264: Forward: 6 | Train Error: 0.2880, Loss: 0.2286, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2329
265: Forward: 6 | Train Error: 0.2880, Loss: 0.2284, Operator norm: 0.1002 | Test Error: 0.3120, Loss: 0.2328
266: Forward: 6 | Train Error: 0.2880, Loss: 0.2283, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2327
267: Forward: 6 | Train Error: 0.2870, Loss: 0.2282, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2326
268: Forward: 6 | Train Error: 0.2870, Loss: 0.2281, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2325
269: Forward: 6 | Train Error: 0.2870, Loss: 0.2280, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2324
270: Forward: 6 | Train Error: 0.2860, Loss: 0.2279, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2323
271: Forward: 6 | Train Error: 0.2860, Loss: 0.2278, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2322
272: Forward: 6 | Train Error: 0.2850, Loss: 0.2277, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2321
273: Forward: 6 | Train Error: 0.2820, Loss: 0.2275, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2320
274: Forward: 6 | Train Error: 0.2800, Loss: 0.2274, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2319
275: Forward: 6 | Train Error: 0.2800, Loss: 0.2273, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2318
276: Forward: 6 | Train Error: 0.2800, Loss: 0.2272, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2317
277: Forward: 6 | Train Error: 0.2800, Loss: 0.2271, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2316
278: Forward: 6 | Train Error: 0.2790, Loss: 0.2270, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2315
279: Forward: 6 | Train Error: 0.2810, Loss: 0.2269, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2314
280: Forward: 6 | Train Error: 0.2800, Loss: 0.2268, Operator norm: 0.1002 | Test Error: 0.3120, Loss: 0.2313
281: Forward: 6 | Train Error: 0.2800, Loss: 0.2266, Operator norm: 0.1002 | Test Error: 0.3110, Loss: 0.2312
282: Forward: 6 | Train Error: 0.2800, Loss: 0.2265, Operator norm: 0.1002 | Test Error: 0.3110, Loss: 0.2311
283: Forward: 6 | Train Error: 0.2790, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.3100, Loss: 0.2310
284: Forward: 6 | Train Error: 0.2790, Loss: 0.2263, Operator norm: 0.1002 | Test Error: 0.3100, Loss: 0.2309
285: Forward: 6 | Train Error: 0.2780, Loss: 0.2262, Operator norm: 0.1002 | Test Error: 0.3100, Loss: 0.2308
286: Forward: 6 | Train Error: 0.2780, Loss: 0.2261, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2307
287: Forward: 6 | Train Error: 0.2770, Loss: 0.2260, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2306
288: Forward: 6 | Train Error: 0.2770, Loss: 0.2259, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2305
289: Forward: 6 | Train Error: 0.2770, Loss: 0.2258, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2304
290: Forward: 6 | Train Error: 0.2770, Loss: 0.2257, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2303
291: Forward: 6 | Train Error: 0.2760, Loss: 0.2255, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2302
292: Forward: 6 | Train Error: 0.2740, Loss: 0.2254, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2301
293: Forward: 6 | Train Error: 0.2740, Loss: 0.2253, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2300
294: Forward: 6 | Train Error: 0.2740, Loss: 0.2252, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2299
295: Forward: 6 | Train Error: 0.2750, Loss: 0.2251, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2298
296: Forward: 6 | Train Error: 0.2750, Loss: 0.2250, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2297
297: Forward: 6 | Train Error: 0.2750, Loss: 0.2249, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2296
298: Forward: 6 | Train Error: 0.2750, Loss: 0.2248, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2295
299: Forward: 6 | Train Error: 0.2730, Loss: 0.2247, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2294
300: Forward: 6 | Train Error: 0.2710, Loss: 0.2246, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2293
301: Forward: 6 | Train Error: 0.2700, Loss: 0.2245, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2292
302: Forward: 6 | Train Error: 0.2710, Loss: 0.2244, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2292
303: Forward: 6 | Train Error: 0.2710, Loss: 0.2243, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2291
304: Forward: 6 | Train Error: 0.2710, Loss: 0.2242, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2290
305: Forward: 6 | Train Error: 0.2710, Loss: 0.2241, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2289
306: Forward: 6 | Train Error: 0.2700, Loss: 0.2239, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2288
307: Forward: 6 | Train Error: 0.2700, Loss: 0.2238, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2287
308: Forward: 6 | Train Error: 0.2700, Loss: 0.2237, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2286
309: Forward: 6 | Train Error: 0.2710, Loss: 0.2236, Operator norm: 0.1003 | Test Error: 0.3020, Loss: 0.2285
310: Forward: 6 | Train Error: 0.2700, Loss: 0.2235, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2284
311: Forward: 6 | Train Error: 0.2700, Loss: 0.2234, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2283
312: Forward: 6 | Train Error: 0.2690, Loss: 0.2233, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2282
313: Forward: 6 | Train Error: 0.2680, Loss: 0.2232, Operator norm: 0.1003 | Test Error: 0.3010, Loss: 0.2281
314: Forward: 6 | Train Error: 0.2670, Loss: 0.2231, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2280
315: Forward: 6 | Train Error: 0.2650, Loss: 0.2230, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2279
316: Forward: 6 | Train Error: 0.2670, Loss: 0.2229, Operator norm: 0.1003 | Test Error: 0.2990, Loss: 0.2278
317: Forward: 6 | Train Error: 0.2680, Loss: 0.2228, Operator norm: 0.1003 | Test Error: 0.2990, Loss: 0.2277
318: Forward: 6 | Train Error: 0.2680, Loss: 0.2227, Operator norm: 0.1003 | Test Error: 0.2990, Loss: 0.2277
319: Forward: 6 | Train Error: 0.2680, Loss: 0.2226, Operator norm: 0.1003 | Test Error: 0.2990, Loss: 0.2276
320: Forward: 6 | Train Error: 0.2670, Loss: 0.2225, Operator norm: 0.1003 | Test Error: 0.2990, Loss: 0.2275
321: Forward: 6 | Train Error: 0.2670, Loss: 0.2224, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2274
322: Forward: 6 | Train Error: 0.2670, Loss: 0.2223, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2273
323: Forward: 6 | Train Error: 0.2660, Loss: 0.2222, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2272
324: Forward: 6 | Train Error: 0.2660, Loss: 0.2221, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2271
325: Forward: 6 | Train Error: 0.2660, Loss: 0.2220, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2270
326: Forward: 6 | Train Error: 0.2650, Loss: 0.2219, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2269
327: Forward: 6 | Train Error: 0.2650, Loss: 0.2218, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2268
328: Forward: 6 | Train Error: 0.2650, Loss: 0.2217, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2267
329: Forward: 6 | Train Error: 0.2630, Loss: 0.2216, Operator norm: 0.1003 | Test Error: 0.2970, Loss: 0.2267
330: Forward: 6 | Train Error: 0.2630, Loss: 0.2215, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2266
331: Forward: 6 | Train Error: 0.2630, Loss: 0.2214, Operator norm: 0.1003 | Test Error: 0.2950, Loss: 0.2265
332: Forward: 6 | Train Error: 0.2620, Loss: 0.2213, Operator norm: 0.1003 | Test Error: 0.2940, Loss: 0.2264
333: Forward: 6 | Train Error: 0.2610, Loss: 0.2212, Operator norm: 0.1003 | Test Error: 0.2940, Loss: 0.2263
334: Forward: 6 | Train Error: 0.2610, Loss: 0.2211, Operator norm: 0.1003 | Test Error: 0.2940, Loss: 0.2262
335: Forward: 6 | Train Error: 0.2610, Loss: 0.2210, Operator norm: 0.1003 | Test Error: 0.2940, Loss: 0.2261
336: Forward: 6 | Train Error: 0.2610, Loss: 0.2209, Operator norm: 0.1003 | Test Error: 0.2940, Loss: 0.2260
337: Forward: 6 | Train Error: 0.2610, Loss: 0.2208, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2260
338: Forward: 6 | Train Error: 0.2610, Loss: 0.2207, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2259
339: Forward: 6 | Train Error: 0.2600, Loss: 0.2206, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2258
340: Forward: 6 | Train Error: 0.2600, Loss: 0.2205, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2257
341: Forward: 6 | Train Error: 0.2610, Loss: 0.2204, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2256
342: Forward: 6 | Train Error: 0.2610, Loss: 0.2203, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2255
343: Forward: 6 | Train Error: 0.2610, Loss: 0.2202, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2254
344: Forward: 6 | Train Error: 0.2610, Loss: 0.2201, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2253
345: Forward: 6 | Train Error: 0.2610, Loss: 0.2200, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2253
346: Forward: 6 | Train Error: 0.2610, Loss: 0.2199, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2252
347: Forward: 6 | Train Error: 0.2610, Loss: 0.2198, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2251
348: Forward: 6 | Train Error: 0.2610, Loss: 0.2198, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2250
349: Forward: 6 | Train Error: 0.2600, Loss: 0.2197, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2249
350: Forward: 6 | Train Error: 0.2590, Loss: 0.2196, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2248
351: Forward: 6 | Train Error: 0.2590, Loss: 0.2195, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2247
352: Forward: 6 | Train Error: 0.2590, Loss: 0.2194, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2247
353: Forward: 6 | Train Error: 0.2590, Loss: 0.2193, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2246
354: Forward: 6 | Train Error: 0.2580, Loss: 0.2192, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2245
355: Forward: 6 | Train Error: 0.2570, Loss: 0.2191, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2244
356: Forward: 6 | Train Error: 0.2570, Loss: 0.2190, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2243
357: Forward: 6 | Train Error: 0.2570, Loss: 0.2189, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2242
358: Forward: 6 | Train Error: 0.2570, Loss: 0.2188, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2242
359: Forward: 6 | Train Error: 0.2570, Loss: 0.2187, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2241
360: Forward: 6 | Train Error: 0.2570, Loss: 0.2186, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2240
361: Forward: 6 | Train Error: 0.2570, Loss: 0.2185, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2239
362: Forward: 6 | Train Error: 0.2570, Loss: 0.2184, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2238
363: Forward: 6 | Train Error: 0.2570, Loss: 0.2183, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2237
364: Forward: 6 | Train Error: 0.2550, Loss: 0.2183, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2237
365: Forward: 6 | Train Error: 0.2550, Loss: 0.2182, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2236
366: Forward: 6 | Train Error: 0.2550, Loss: 0.2181, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2235
367: Forward: 6 | Train Error: 0.2550, Loss: 0.2180, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2234
368: Forward: 6 | Train Error: 0.2540, Loss: 0.2179, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2233
369: Forward: 6 | Train Error: 0.2530, Loss: 0.2178, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2232
370: Forward: 6 | Train Error: 0.2530, Loss: 0.2177, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2232
371: Forward: 6 | Train Error: 0.2520, Loss: 0.2176, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2231
372: Forward: 6 | Train Error: 0.2510, Loss: 0.2175, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2230
373: Forward: 6 | Train Error: 0.2500, Loss: 0.2174, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2229
374: Forward: 6 | Train Error: 0.2490, Loss: 0.2173, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2228
375: Forward: 6 | Train Error: 0.2490, Loss: 0.2173, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2228
376: Forward: 6 | Train Error: 0.2490, Loss: 0.2172, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2227
377: Forward: 6 | Train Error: 0.2500, Loss: 0.2171, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2226
378: Forward: 6 | Train Error: 0.2500, Loss: 0.2170, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2225
379: Forward: 6 | Train Error: 0.2490, Loss: 0.2169, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2224
380: Forward: 6 | Train Error: 0.2480, Loss: 0.2168, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2224
381: Forward: 6 | Train Error: 0.2480, Loss: 0.2167, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2223
382: Forward: 6 | Train Error: 0.2480, Loss: 0.2166, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2222
383: Forward: 6 | Train Error: 0.2480, Loss: 0.2165, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2221
384: Forward: 6 | Train Error: 0.2480, Loss: 0.2165, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2220
385: Forward: 6 | Train Error: 0.2460, Loss: 0.2164, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2220
386: Forward: 6 | Train Error: 0.2460, Loss: 0.2163, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2219
387: Forward: 6 | Train Error: 0.2460, Loss: 0.2162, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2218
388: Forward: 6 | Train Error: 0.2460, Loss: 0.2161, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2217
389: Forward: 6 | Train Error: 0.2460, Loss: 0.2160, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2217
390: Forward: 6 | Train Error: 0.2460, Loss: 0.2159, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2216
391: Forward: 6 | Train Error: 0.2460, Loss: 0.2158, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2215
392: Forward: 6 | Train Error: 0.2470, Loss: 0.2158, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2214
393: Forward: 6 | Train Error: 0.2460, Loss: 0.2157, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2213
394: Forward: 6 | Train Error: 0.2460, Loss: 0.2156, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2213
395: Forward: 6 | Train Error: 0.2460, Loss: 0.2155, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2212
396: Forward: 6 | Train Error: 0.2470, Loss: 0.2154, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2211
397: Forward: 6 | Train Error: 0.2460, Loss: 0.2153, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2210
398: Forward: 6 | Train Error: 0.2460, Loss: 0.2152, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2210
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2209
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2208
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2207
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2206
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2206
404: Forward: 6 | Train Error: 0.2430, Loss: 0.2147, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2205
405: Forward: 6 | Train Error: 0.2430, Loss: 0.2146, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2204
406: Forward: 6 | Train Error: 0.2430, Loss: 0.2145, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2203
407: Forward: 6 | Train Error: 0.2430, Loss: 0.2145, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2203
408: Forward: 6 | Train Error: 0.2430, Loss: 0.2144, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2202
409: Forward: 6 | Train Error: 0.2430, Loss: 0.2143, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2201
410: Forward: 6 | Train Error: 0.2430, Loss: 0.2142, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2200
411: Forward: 6 | Train Error: 0.2420, Loss: 0.2141, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2200
412: Forward: 6 | Train Error: 0.2420, Loss: 0.2140, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2199
413: Forward: 6 | Train Error: 0.2420, Loss: 0.2140, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2198
414: Forward: 6 | Train Error: 0.2430, Loss: 0.2139, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2197
415: Forward: 6 | Train Error: 0.2420, Loss: 0.2138, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2197
416: Forward: 6 | Train Error: 0.2420, Loss: 0.2137, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2196
417: Forward: 6 | Train Error: 0.2420, Loss: 0.2136, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2195
418: Forward: 6 | Train Error: 0.2420, Loss: 0.2135, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2195
419: Forward: 6 | Train Error: 0.2410, Loss: 0.2135, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2194
420: Forward: 6 | Train Error: 0.2410, Loss: 0.2134, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2193
421: Forward: 6 | Train Error: 0.2400, Loss: 0.2133, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2192
422: Forward: 6 | Train Error: 0.2400, Loss: 0.2132, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2192
423: Forward: 6 | Train Error: 0.2390, Loss: 0.2131, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2191
424: Forward: 6 | Train Error: 0.2390, Loss: 0.2130, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2190
425: Forward: 6 | Train Error: 0.2390, Loss: 0.2130, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2189
426: Forward: 6 | Train Error: 0.2390, Loss: 0.2129, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2189
427: Forward: 6 | Train Error: 0.2390, Loss: 0.2128, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2188
428: Forward: 6 | Train Error: 0.2380, Loss: 0.2127, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2187
429: Forward: 6 | Train Error: 0.2380, Loss: 0.2126, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2187
430: Forward: 6 | Train Error: 0.2380, Loss: 0.2126, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2186
431: Forward: 6 | Train Error: 0.2380, Loss: 0.2125, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2185
432: Forward: 6 | Train Error: 0.2380, Loss: 0.2124, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2184
433: Forward: 6 | Train Error: 0.2380, Loss: 0.2123, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2184
434: Forward: 6 | Train Error: 0.2380, Loss: 0.2122, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2183
435: Forward: 6 | Train Error: 0.2370, Loss: 0.2121, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2182
436: Forward: 6 | Train Error: 0.2370, Loss: 0.2121, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2182
437: Forward: 6 | Train Error: 0.2360, Loss: 0.2120, Operator norm: 0.1004 | Test Error: 0.2830, Loss: 0.2181
438: Forward: 6 | Train Error: 0.2350, Loss: 0.2119, Operator norm: 0.1004 | Test Error: 0.2830, Loss: 0.2180
439: Forward: 6 | Train Error: 0.2350, Loss: 0.2118, Operator norm: 0.1004 | Test Error: 0.2830, Loss: 0.2179
440: Forward: 6 | Train Error: 0.2340, Loss: 0.2117, Operator norm: 0.1004 | Test Error: 0.2820, Loss: 0.2179
441: Forward: 6 | Train Error: 0.2340, Loss: 0.2117, Operator norm: 0.1004 | Test Error: 0.2820, Loss: 0.2178
442: Forward: 6 | Train Error: 0.2340, Loss: 0.2116, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2177
443: Forward: 6 | Train Error: 0.2330, Loss: 0.2115, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2177
444: Forward: 6 | Train Error: 0.2330, Loss: 0.2114, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2176
445: Forward: 6 | Train Error: 0.2330, Loss: 0.2113, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2175
446: Forward: 6 | Train Error: 0.2330, Loss: 0.2113, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2175
447: Forward: 6 | Train Error: 0.2320, Loss: 0.2112, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2174
448: Forward: 6 | Train Error: 0.2320, Loss: 0.2111, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2173
449: Forward: 6 | Train Error: 0.2320, Loss: 0.2110, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2172
450: Forward: 6 | Train Error: 0.2300, Loss: 0.2109, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2172
451: Forward: 6 | Train Error: 0.2290, Loss: 0.2109, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2171
452: Forward: 6 | Train Error: 0.2280, Loss: 0.2108, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2170
453: Forward: 6 | Train Error: 0.2260, Loss: 0.2107, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2170
454: Forward: 6 | Train Error: 0.2260, Loss: 0.2106, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2169
455: Forward: 6 | Train Error: 0.2260, Loss: 0.2106, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2168
456: Forward: 6 | Train Error: 0.2260, Loss: 0.2105, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2168
457: Forward: 6 | Train Error: 0.2260, Loss: 0.2104, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2167
458: Forward: 6 | Train Error: 0.2260, Loss: 0.2103, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2166
459: Forward: 6 | Train Error: 0.2260, Loss: 0.2102, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2166
460: Forward: 6 | Train Error: 0.2260, Loss: 0.2102, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2165
461: Forward: 6 | Train Error: 0.2260, Loss: 0.2101, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2164
462: Forward: 6 | Train Error: 0.2260, Loss: 0.2100, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2164
463: Forward: 6 | Train Error: 0.2260, Loss: 0.2099, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2163
464: Forward: 6 | Train Error: 0.2260, Loss: 0.2099, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2162
465: Forward: 6 | Train Error: 0.2260, Loss: 0.2098, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2162
466: Forward: 6 | Train Error: 0.2260, Loss: 0.2097, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2161
467: Forward: 6 | Train Error: 0.2260, Loss: 0.2096, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2160
468: Forward: 6 | Train Error: 0.2260, Loss: 0.2096, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2160
469: Forward: 6 | Train Error: 0.2260, Loss: 0.2095, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2159
470: Forward: 6 | Train Error: 0.2260, Loss: 0.2094, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2158
471: Forward: 6 | Train Error: 0.2260, Loss: 0.2093, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2158
472: Forward: 6 | Train Error: 0.2260, Loss: 0.2093, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2157
473: Forward: 6 | Train Error: 0.2260, Loss: 0.2092, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2156
474: Forward: 6 | Train Error: 0.2260, Loss: 0.2091, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2156
475: Forward: 6 | Train Error: 0.2260, Loss: 0.2090, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2155
476: Forward: 6 | Train Error: 0.2260, Loss: 0.2090, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2154
477: Forward: 6 | Train Error: 0.2260, Loss: 0.2089, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2154
478: Forward: 6 | Train Error: 0.2260, Loss: 0.2088, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2153
479: Forward: 6 | Train Error: 0.2260, Loss: 0.2087, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2152
480: Forward: 6 | Train Error: 0.2250, Loss: 0.2087, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2152
481: Forward: 6 | Train Error: 0.2240, Loss: 0.2086, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2151
482: Forward: 6 | Train Error: 0.2240, Loss: 0.2085, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2150
483: Forward: 6 | Train Error: 0.2250, Loss: 0.2084, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2150
484: Forward: 6 | Train Error: 0.2250, Loss: 0.2084, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2149
485: Forward: 6 | Train Error: 0.2250, Loss: 0.2083, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2148
486: Forward: 6 | Train Error: 0.2260, Loss: 0.2082, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2148
487: Forward: 6 | Train Error: 0.2260, Loss: 0.2081, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2147
488: Forward: 6 | Train Error: 0.2260, Loss: 0.2081, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2147
489: Forward: 6 | Train Error: 0.2260, Loss: 0.2080, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2146
490: Forward: 6 | Train Error: 0.2270, Loss: 0.2079, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2145
491: Forward: 6 | Train Error: 0.2270, Loss: 0.2078, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2145
492: Forward: 6 | Train Error: 0.2270, Loss: 0.2078, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2144
493: Forward: 6 | Train Error: 0.2270, Loss: 0.2077, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2143
494: Forward: 6 | Train Error: 0.2270, Loss: 0.2076, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2143
495: Forward: 6 | Train Error: 0.2270, Loss: 0.2075, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2142
496: Forward: 6 | Train Error: 0.2270, Loss: 0.2075, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2142
497: Forward: 6 | Train Error: 0.2270, Loss: 0.2074, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2141
498: Forward: 6 | Train Error: 0.2270, Loss: 0.2073, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2140
499: Forward: 6 | Train Error: 0.2260, Loss: 0.2073, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2140
grad at the end: grad_B=0.1865, grad_A=0.0112, grad_W=0.1930
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.1000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 6 | Train Error: 0.4880, Loss: 0.5078, Operator norm: 0.1000 | Test Error: 0.5040, Loss: 0.4447
1: Forward: 6 | Train Error: 0.4870, Loss: 0.4423, Operator norm: 0.1000 | Test Error: 0.4980, Loss: 0.3966
2: Forward: 6 | Train Error: 0.4870, Loss: 0.3948, Operator norm: 0.1001 | Test Error: 0.4940, Loss: 0.3617
3: Forward: 6 | Train Error: 0.4860, Loss: 0.3603, Operator norm: 0.1001 | Test Error: 0.4910, Loss: 0.3364
4: Forward: 6 | Train Error: 0.4820, Loss: 0.3352, Operator norm: 0.1001 | Test Error: 0.4900, Loss: 0.3181
5: Forward: 6 | Train Error: 0.4800, Loss: 0.3169, Operator norm: 0.1001 | Test Error: 0.4880, Loss: 0.3047
6: Forward: 6 | Train Error: 0.4750, Loss: 0.3037, Operator norm: 0.1001 | Test Error: 0.4860, Loss: 0.2950
7: Forward: 6 | Train Error: 0.4730, Loss: 0.2940, Operator norm: 0.1001 | Test Error: 0.4840, Loss: 0.2879
8: Forward: 6 | Train Error: 0.4710, Loss: 0.2869, Operator norm: 0.1001 | Test Error: 0.4850, Loss: 0.2828
9: Forward: 6 | Train Error: 0.4680, Loss: 0.2817, Operator norm: 0.1001 | Test Error: 0.4800, Loss: 0.2789
10: Forward: 6 | Train Error: 0.4680, Loss: 0.2778, Operator norm: 0.1001 | Test Error: 0.4800, Loss: 0.2761
11: Forward: 6 | Train Error: 0.4640, Loss: 0.2750, Operator norm: 0.1001 | Test Error: 0.4780, Loss: 0.2740
12: Forward: 6 | Train Error: 0.4650, Loss: 0.2728, Operator norm: 0.1001 | Test Error: 0.4790, Loss: 0.2725
13: Forward: 6 | Train Error: 0.4650, Loss: 0.2712, Operator norm: 0.1001 | Test Error: 0.4750, Loss: 0.2712
14: Forward: 6 | Train Error: 0.4650, Loss: 0.2699, Operator norm: 0.1001 | Test Error: 0.4750, Loss: 0.2703
15: Forward: 6 | Train Error: 0.4630, Loss: 0.2689, Operator norm: 0.1001 | Test Error: 0.4720, Loss: 0.2695
16: Forward: 6 | Train Error: 0.4610, Loss: 0.2681, Operator norm: 0.1001 | Test Error: 0.4670, Loss: 0.2689
17: Forward: 6 | Train Error: 0.4610, Loss: 0.2675, Operator norm: 0.1001 | Test Error: 0.4670, Loss: 0.2684
18: Forward: 6 | Train Error: 0.4600, Loss: 0.2669, Operator norm: 0.1001 | Test Error: 0.4660, Loss: 0.2680
19: Forward: 6 | Train Error: 0.4560, Loss: 0.2665, Operator norm: 0.1001 | Test Error: 0.4640, Loss: 0.2676
20: Forward: 6 | Train Error: 0.4540, Loss: 0.2660, Operator norm: 0.1001 | Test Error: 0.4640, Loss: 0.2672
21: Forward: 6 | Train Error: 0.4530, Loss: 0.2657, Operator norm: 0.1001 | Test Error: 0.4630, Loss: 0.2669
22: Forward: 6 | Train Error: 0.4510, Loss: 0.2653, Operator norm: 0.1001 | Test Error: 0.4600, Loss: 0.2666
23: Forward: 6 | Train Error: 0.4510, Loss: 0.2650, Operator norm: 0.1001 | Test Error: 0.4590, Loss: 0.2663
24: Forward: 6 | Train Error: 0.4490, Loss: 0.2647, Operator norm: 0.1001 | Test Error: 0.4560, Loss: 0.2660
25: Forward: 6 | Train Error: 0.4450, Loss: 0.2644, Operator norm: 0.1001 | Test Error: 0.4550, Loss: 0.2658
26: Forward: 6 | Train Error: 0.4450, Loss: 0.2641, Operator norm: 0.1001 | Test Error: 0.4520, Loss: 0.2655
27: Forward: 6 | Train Error: 0.4430, Loss: 0.2638, Operator norm: 0.1001 | Test Error: 0.4520, Loss: 0.2652
28: Forward: 6 | Train Error: 0.4420, Loss: 0.2635, Operator norm: 0.1001 | Test Error: 0.4510, Loss: 0.2650
29: Forward: 6 | Train Error: 0.4420, Loss: 0.2632, Operator norm: 0.1001 | Test Error: 0.4510, Loss: 0.2647
30: Forward: 6 | Train Error: 0.4410, Loss: 0.2629, Operator norm: 0.1001 | Test Error: 0.4490, Loss: 0.2644
31: Forward: 6 | Train Error: 0.4380, Loss: 0.2626, Operator norm: 0.1001 | Test Error: 0.4500, Loss: 0.2642
32: Forward: 6 | Train Error: 0.4370, Loss: 0.2624, Operator norm: 0.1001 | Test Error: 0.4480, Loss: 0.2639
33: Forward: 6 | Train Error: 0.4370, Loss: 0.2621, Operator norm: 0.1001 | Test Error: 0.4480, Loss: 0.2637
34: Forward: 6 | Train Error: 0.4350, Loss: 0.2618, Operator norm: 0.1001 | Test Error: 0.4460, Loss: 0.2634
35: Forward: 6 | Train Error: 0.4340, Loss: 0.2616, Operator norm: 0.1001 | Test Error: 0.4460, Loss: 0.2632
36: Forward: 6 | Train Error: 0.4330, Loss: 0.2613, Operator norm: 0.1001 | Test Error: 0.4460, Loss: 0.2629
37: Forward: 6 | Train Error: 0.4320, Loss: 0.2610, Operator norm: 0.1001 | Test Error: 0.4450, Loss: 0.2627
38: Forward: 6 | Train Error: 0.4310, Loss: 0.2608, Operator norm: 0.1001 | Test Error: 0.4440, Loss: 0.2624
39: Forward: 6 | Train Error: 0.4300, Loss: 0.2605, Operator norm: 0.1001 | Test Error: 0.4440, Loss: 0.2622
40: Forward: 6 | Train Error: 0.4300, Loss: 0.2602, Operator norm: 0.1001 | Test Error: 0.4440, Loss: 0.2619
41: Forward: 6 | Train Error: 0.4280, Loss: 0.2600, Operator norm: 0.1001 | Test Error: 0.4440, Loss: 0.2617
42: Forward: 6 | Train Error: 0.4250, Loss: 0.2597, Operator norm: 0.1001 | Test Error: 0.4430, Loss: 0.2614
43: Forward: 6 | Train Error: 0.4210, Loss: 0.2594, Operator norm: 0.1001 | Test Error: 0.4370, Loss: 0.2612
44: Forward: 6 | Train Error: 0.4200, Loss: 0.2592, Operator norm: 0.1001 | Test Error: 0.4370, Loss: 0.2609
45: Forward: 6 | Train Error: 0.4190, Loss: 0.2589, Operator norm: 0.1001 | Test Error: 0.4370, Loss: 0.2607
46: Forward: 6 | Train Error: 0.4190, Loss: 0.2587, Operator norm: 0.1001 | Test Error: 0.4370, Loss: 0.2605
47: Forward: 6 | Train Error: 0.4170, Loss: 0.2584, Operator norm: 0.1001 | Test Error: 0.4360, Loss: 0.2602
48: Forward: 6 | Train Error: 0.4140, Loss: 0.2581, Operator norm: 0.1001 | Test Error: 0.4340, Loss: 0.2600
49: Forward: 6 | Train Error: 0.4120, Loss: 0.2579, Operator norm: 0.1001 | Test Error: 0.4320, Loss: 0.2597
50: Forward: 6 | Train Error: 0.4100, Loss: 0.2576, Operator norm: 0.1001 | Test Error: 0.4310, Loss: 0.2595
51: Forward: 6 | Train Error: 0.4090, Loss: 0.2574, Operator norm: 0.1001 | Test Error: 0.4300, Loss: 0.2593
52: Forward: 6 | Train Error: 0.4080, Loss: 0.2571, Operator norm: 0.1001 | Test Error: 0.4290, Loss: 0.2590
53: Forward: 6 | Train Error: 0.4050, Loss: 0.2569, Operator norm: 0.1001 | Test Error: 0.4290, Loss: 0.2588
54: Forward: 6 | Train Error: 0.4050, Loss: 0.2566, Operator norm: 0.1001 | Test Error: 0.4290, Loss: 0.2585
55: Forward: 6 | Train Error: 0.4030, Loss: 0.2564, Operator norm: 0.1001 | Test Error: 0.4280, Loss: 0.2583
56: Forward: 6 | Train Error: 0.4030, Loss: 0.2561, Operator norm: 0.1001 | Test Error: 0.4260, Loss: 0.2581
57: Forward: 6 | Train Error: 0.4000, Loss: 0.2559, Operator norm: 0.1001 | Test Error: 0.4250, Loss: 0.2578
58: Forward: 6 | Train Error: 0.4000, Loss: 0.2556, Operator norm: 0.1001 | Test Error: 0.4240, Loss: 0.2576
59: Forward: 6 | Train Error: 0.3990, Loss: 0.2554, Operator norm: 0.1001 | Test Error: 0.4220, Loss: 0.2574
60: Forward: 6 | Train Error: 0.3990, Loss: 0.2551, Operator norm: 0.1001 | Test Error: 0.4210, Loss: 0.2571
61: Forward: 6 | Train Error: 0.3980, Loss: 0.2549, Operator norm: 0.1001 | Test Error: 0.4210, Loss: 0.2569
62: Forward: 6 | Train Error: 0.3980, Loss: 0.2546, Operator norm: 0.1001 | Test Error: 0.4190, Loss: 0.2567
63: Forward: 6 | Train Error: 0.3980, Loss: 0.2544, Operator norm: 0.1001 | Test Error: 0.4180, Loss: 0.2565
64: Forward: 6 | Train Error: 0.3960, Loss: 0.2541, Operator norm: 0.1002 | Test Error: 0.4170, Loss: 0.2562
65: Forward: 6 | Train Error: 0.3960, Loss: 0.2539, Operator norm: 0.1001 | Test Error: 0.4140, Loss: 0.2560
66: Forward: 6 | Train Error: 0.3960, Loss: 0.2537, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2558
67: Forward: 6 | Train Error: 0.3940, Loss: 0.2534, Operator norm: 0.1002 | Test Error: 0.4130, Loss: 0.2556
68: Forward: 6 | Train Error: 0.3920, Loss: 0.2532, Operator norm: 0.1001 | Test Error: 0.4120, Loss: 0.2553
69: Forward: 6 | Train Error: 0.3900, Loss: 0.2529, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2551
70: Forward: 6 | Train Error: 0.3880, Loss: 0.2527, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2549
71: Forward: 6 | Train Error: 0.3870, Loss: 0.2525, Operator norm: 0.1002 | Test Error: 0.4090, Loss: 0.2547
72: Forward: 6 | Train Error: 0.3860, Loss: 0.2522, Operator norm: 0.1001 | Test Error: 0.4070, Loss: 0.2544
73: Forward: 6 | Train Error: 0.3850, Loss: 0.2520, Operator norm: 0.1002 | Test Error: 0.4060, Loss: 0.2542
74: Forward: 6 | Train Error: 0.3840, Loss: 0.2518, Operator norm: 0.1002 | Test Error: 0.4060, Loss: 0.2540
75: Forward: 6 | Train Error: 0.3840, Loss: 0.2515, Operator norm: 0.1001 | Test Error: 0.4060, Loss: 0.2538
76: Forward: 6 | Train Error: 0.3830, Loss: 0.2513, Operator norm: 0.1002 | Test Error: 0.4050, Loss: 0.2536
77: Forward: 6 | Train Error: 0.3820, Loss: 0.2511, Operator norm: 0.1002 | Test Error: 0.4030, Loss: 0.2533
78: Forward: 6 | Train Error: 0.3800, Loss: 0.2508, Operator norm: 0.1002 | Test Error: 0.4030, Loss: 0.2531
79: Forward: 6 | Train Error: 0.3780, Loss: 0.2506, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2529
80: Forward: 6 | Train Error: 0.3780, Loss: 0.2504, Operator norm: 0.1002 | Test Error: 0.3990, Loss: 0.2527
81: Forward: 6 | Train Error: 0.3780, Loss: 0.2501, Operator norm: 0.1002 | Test Error: 0.3960, Loss: 0.2525
82: Forward: 6 | Train Error: 0.3770, Loss: 0.2499, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2523
83: Forward: 6 | Train Error: 0.3760, Loss: 0.2497, Operator norm: 0.1002 | Test Error: 0.3890, Loss: 0.2521
84: Forward: 6 | Train Error: 0.3760, Loss: 0.2495, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2518
85: Forward: 6 | Train Error: 0.3740, Loss: 0.2492, Operator norm: 0.1002 | Test Error: 0.3840, Loss: 0.2516
86: Forward: 6 | Train Error: 0.3730, Loss: 0.2490, Operator norm: 0.1002 | Test Error: 0.3800, Loss: 0.2514
87: Forward: 6 | Train Error: 0.3730, Loss: 0.2488, Operator norm: 0.1002 | Test Error: 0.3770, Loss: 0.2512
88: Forward: 6 | Train Error: 0.3710, Loss: 0.2486, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2510
89: Forward: 6 | Train Error: 0.3700, Loss: 0.2483, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2508
90: Forward: 6 | Train Error: 0.3690, Loss: 0.2481, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2506
91: Forward: 6 | Train Error: 0.3680, Loss: 0.2479, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2504
92: Forward: 6 | Train Error: 0.3660, Loss: 0.2477, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2502
93: Forward: 6 | Train Error: 0.3660, Loss: 0.2475, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2500
94: Forward: 6 | Train Error: 0.3630, Loss: 0.2472, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2498
95: Forward: 6 | Train Error: 0.3610, Loss: 0.2470, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2496
96: Forward: 6 | Train Error: 0.3620, Loss: 0.2468, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2494
97: Forward: 6 | Train Error: 0.3620, Loss: 0.2466, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2492
98: Forward: 6 | Train Error: 0.3610, Loss: 0.2464, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2490
99: Forward: 6 | Train Error: 0.3590, Loss: 0.2461, Operator norm: 0.1002 | Test Error: 0.3700, Loss: 0.2488
100: Forward: 6 | Train Error: 0.3580, Loss: 0.2459, Operator norm: 0.1002 | Test Error: 0.3680, Loss: 0.2486
101: Forward: 6 | Train Error: 0.3570, Loss: 0.2457, Operator norm: 0.1002 | Test Error: 0.3650, Loss: 0.2484
102: Forward: 6 | Train Error: 0.3570, Loss: 0.2455, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2482
103: Forward: 6 | Train Error: 0.3570, Loss: 0.2453, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2480
104: Forward: 6 | Train Error: 0.3560, Loss: 0.2451, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2478
105: Forward: 6 | Train Error: 0.3570, Loss: 0.2449, Operator norm: 0.1002 | Test Error: 0.3600, Loss: 0.2476
106: Forward: 6 | Train Error: 0.3550, Loss: 0.2446, Operator norm: 0.1002 | Test Error: 0.3600, Loss: 0.2474
107: Forward: 6 | Train Error: 0.3560, Loss: 0.2444, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2472
108: Forward: 6 | Train Error: 0.3530, Loss: 0.2442, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2470
109: Forward: 6 | Train Error: 0.3540, Loss: 0.2440, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2468
110: Forward: 6 | Train Error: 0.3540, Loss: 0.2438, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2466
111: Forward: 6 | Train Error: 0.3540, Loss: 0.2436, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2464
112: Forward: 6 | Train Error: 0.3520, Loss: 0.2434, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2462
113: Forward: 6 | Train Error: 0.3500, Loss: 0.2432, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2460
114: Forward: 6 | Train Error: 0.3480, Loss: 0.2430, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2458
115: Forward: 6 | Train Error: 0.3450, Loss: 0.2428, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2456
116: Forward: 6 | Train Error: 0.3430, Loss: 0.2426, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2454
117: Forward: 6 | Train Error: 0.3420, Loss: 0.2424, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2453
118: Forward: 6 | Train Error: 0.3420, Loss: 0.2422, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2451
119: Forward: 6 | Train Error: 0.3440, Loss: 0.2420, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2449
120: Forward: 6 | Train Error: 0.3420, Loss: 0.2418, Operator norm: 0.1002 | Test Error: 0.3510, Loss: 0.2447
121: Forward: 6 | Train Error: 0.3420, Loss: 0.2416, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2445
122: Forward: 6 | Train Error: 0.3420, Loss: 0.2414, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2443
123: Forward: 6 | Train Error: 0.3400, Loss: 0.2412, Operator norm: 0.1002 | Test Error: 0.3460, Loss: 0.2441
124: Forward: 6 | Train Error: 0.3370, Loss: 0.2410, Operator norm: 0.1002 | Test Error: 0.3460, Loss: 0.2440
125: Forward: 6 | Train Error: 0.3370, Loss: 0.2408, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2438
126: Forward: 6 | Train Error: 0.3340, Loss: 0.2406, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2436
127: Forward: 6 | Train Error: 0.3320, Loss: 0.2404, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2434
128: Forward: 6 | Train Error: 0.3310, Loss: 0.2402, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2432
129: Forward: 6 | Train Error: 0.3310, Loss: 0.2400, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2430
130: Forward: 6 | Train Error: 0.3280, Loss: 0.2398, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2429
131: Forward: 6 | Train Error: 0.3260, Loss: 0.2396, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2427
132: Forward: 6 | Train Error: 0.3270, Loss: 0.2394, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2425
133: Forward: 6 | Train Error: 0.3260, Loss: 0.2392, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2423
134: Forward: 6 | Train Error: 0.3260, Loss: 0.2390, Operator norm: 0.1002 | Test Error: 0.3430, Loss: 0.2421
135: Forward: 6 | Train Error: 0.3240, Loss: 0.2388, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2420
136: Forward: 6 | Train Error: 0.3250, Loss: 0.2386, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2418
137: Forward: 6 | Train Error: 0.3230, Loss: 0.2384, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2416
138: Forward: 6 | Train Error: 0.3220, Loss: 0.2382, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2414
139: Forward: 6 | Train Error: 0.3210, Loss: 0.2380, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2413
140: Forward: 6 | Train Error: 0.3210, Loss: 0.2378, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2411
141: Forward: 6 | Train Error: 0.3210, Loss: 0.2376, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2409
142: Forward: 6 | Train Error: 0.3210, Loss: 0.2375, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2407
143: Forward: 6 | Train Error: 0.3220, Loss: 0.2373, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2406
144: Forward: 6 | Train Error: 0.3220, Loss: 0.2371, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2404
145: Forward: 6 | Train Error: 0.3210, Loss: 0.2369, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2402
146: Forward: 6 | Train Error: 0.3200, Loss: 0.2367, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2400
147: Forward: 6 | Train Error: 0.3200, Loss: 0.2365, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2399
148: Forward: 6 | Train Error: 0.3210, Loss: 0.2363, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2397
149: Forward: 6 | Train Error: 0.3180, Loss: 0.2362, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2395
150: Forward: 6 | Train Error: 0.3160, Loss: 0.2360, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2394
151: Forward: 6 | Train Error: 0.3150, Loss: 0.2358, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2392
152: Forward: 6 | Train Error: 0.3140, Loss: 0.2356, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2390
153: Forward: 6 | Train Error: 0.3130, Loss: 0.2354, Operator norm: 0.1002 | Test Error: 0.3280, Loss: 0.2389
154: Forward: 6 | Train Error: 0.3120, Loss: 0.2352, Operator norm: 0.1002 | Test Error: 0.3250, Loss: 0.2387
155: Forward: 6 | Train Error: 0.3100, Loss: 0.2351, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2385
156: Forward: 6 | Train Error: 0.3100, Loss: 0.2349, Operator norm: 0.1002 | Test Error: 0.3250, Loss: 0.2384
157: Forward: 6 | Train Error: 0.3090, Loss: 0.2347, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2382
158: Forward: 6 | Train Error: 0.3090, Loss: 0.2345, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2380
159: Forward: 6 | Train Error: 0.3080, Loss: 0.2343, Operator norm: 0.1002 | Test Error: 0.3230, Loss: 0.2379
160: Forward: 6 | Train Error: 0.3080, Loss: 0.2341, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2377
161: Forward: 6 | Train Error: 0.3060, Loss: 0.2340, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2375
162: Forward: 6 | Train Error: 0.3050, Loss: 0.2338, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2374
163: Forward: 6 | Train Error: 0.3040, Loss: 0.2336, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2372
164: Forward: 6 | Train Error: 0.3040, Loss: 0.2334, Operator norm: 0.1002 | Test Error: 0.3190, Loss: 0.2371
165: Forward: 6 | Train Error: 0.3010, Loss: 0.2333, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2369
166: Forward: 6 | Train Error: 0.2990, Loss: 0.2331, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2367
167: Forward: 6 | Train Error: 0.2990, Loss: 0.2329, Operator norm: 0.1002 | Test Error: 0.3160, Loss: 0.2366
168: Forward: 6 | Train Error: 0.2990, Loss: 0.2327, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2364
169: Forward: 6 | Train Error: 0.2980, Loss: 0.2326, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2362
170: Forward: 6 | Train Error: 0.2980, Loss: 0.2324, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2361
171: Forward: 6 | Train Error: 0.2960, Loss: 0.2322, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2359
172: Forward: 6 | Train Error: 0.2950, Loss: 0.2320, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2358
173: Forward: 6 | Train Error: 0.2940, Loss: 0.2319, Operator norm: 0.1002 | Test Error: 0.3110, Loss: 0.2356
174: Forward: 6 | Train Error: 0.2930, Loss: 0.2317, Operator norm: 0.1002 | Test Error: 0.3110, Loss: 0.2355
175: Forward: 6 | Train Error: 0.2910, Loss: 0.2315, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2353
176: Forward: 6 | Train Error: 0.2900, Loss: 0.2314, Operator norm: 0.1002 | Test Error: 0.3090, Loss: 0.2351
177: Forward: 6 | Train Error: 0.2900, Loss: 0.2312, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2350
178: Forward: 6 | Train Error: 0.2860, Loss: 0.2310, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2348
179: Forward: 6 | Train Error: 0.2860, Loss: 0.2308, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2347
180: Forward: 6 | Train Error: 0.2840, Loss: 0.2307, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2345
181: Forward: 6 | Train Error: 0.2830, Loss: 0.2305, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2344
182: Forward: 6 | Train Error: 0.2850, Loss: 0.2303, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2342
183: Forward: 6 | Train Error: 0.2850, Loss: 0.2302, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2341
184: Forward: 6 | Train Error: 0.2830, Loss: 0.2300, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2339
185: Forward: 6 | Train Error: 0.2810, Loss: 0.2298, Operator norm: 0.1002 | Test Error: 0.3040, Loss: 0.2338
186: Forward: 6 | Train Error: 0.2810, Loss: 0.2297, Operator norm: 0.1002 | Test Error: 0.3030, Loss: 0.2336
187: Forward: 6 | Train Error: 0.2780, Loss: 0.2295, Operator norm: 0.1002 | Test Error: 0.3010, Loss: 0.2335
188: Forward: 6 | Train Error: 0.2770, Loss: 0.2293, Operator norm: 0.1002 | Test Error: 0.3000, Loss: 0.2333
189: Forward: 6 | Train Error: 0.2770, Loss: 0.2292, Operator norm: 0.1002 | Test Error: 0.3000, Loss: 0.2332
190: Forward: 6 | Train Error: 0.2770, Loss: 0.2290, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2330
191: Forward: 6 | Train Error: 0.2750, Loss: 0.2288, Operator norm: 0.1002 | Test Error: 0.3000, Loss: 0.2329
192: Forward: 6 | Train Error: 0.2750, Loss: 0.2287, Operator norm: 0.1002 | Test Error: 0.3000, Loss: 0.2327
193: Forward: 6 | Train Error: 0.2750, Loss: 0.2285, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2326
194: Forward: 6 | Train Error: 0.2730, Loss: 0.2283, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2324
195: Forward: 6 | Train Error: 0.2720, Loss: 0.2282, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2323
196: Forward: 6 | Train Error: 0.2720, Loss: 0.2280, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2321
197: Forward: 6 | Train Error: 0.2710, Loss: 0.2279, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2320
198: Forward: 6 | Train Error: 0.2700, Loss: 0.2277, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2318
199: Forward: 6 | Train Error: 0.2690, Loss: 0.2275, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2317
200: Forward: 6 | Train Error: 0.2700, Loss: 0.2274, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2315
201: Forward: 6 | Train Error: 0.2680, Loss: 0.2272, Operator norm: 0.1002 | Test Error: 0.2970, Loss: 0.2314
202: Forward: 6 | Train Error: 0.2670, Loss: 0.2271, Operator norm: 0.1002 | Test Error: 0.2960, Loss: 0.2312
203: Forward: 6 | Train Error: 0.2660, Loss: 0.2269, Operator norm: 0.1002 | Test Error: 0.2960, Loss: 0.2311
204: Forward: 6 | Train Error: 0.2660, Loss: 0.2267, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2310
205: Forward: 6 | Train Error: 0.2660, Loss: 0.2266, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2308
206: Forward: 6 | Train Error: 0.2650, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2307
207: Forward: 6 | Train Error: 0.2640, Loss: 0.2263, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2305
208: Forward: 6 | Train Error: 0.2650, Loss: 0.2261, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2304
209: Forward: 6 | Train Error: 0.2650, Loss: 0.2260, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2302
210: Forward: 6 | Train Error: 0.2650, Loss: 0.2258, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2301
211: Forward: 6 | Train Error: 0.2630, Loss: 0.2256, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2300
212: Forward: 6 | Train Error: 0.2630, Loss: 0.2255, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2298
213: Forward: 6 | Train Error: 0.2630, Loss: 0.2253, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2297
214: Forward: 6 | Train Error: 0.2620, Loss: 0.2252, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2295
215: Forward: 6 | Train Error: 0.2620, Loss: 0.2250, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2294
216: Forward: 6 | Train Error: 0.2610, Loss: 0.2249, Operator norm: 0.1002 | Test Error: 0.2950, Loss: 0.2293
217: Forward: 6 | Train Error: 0.2600, Loss: 0.2247, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2291
218: Forward: 6 | Train Error: 0.2600, Loss: 0.2246, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2290
219: Forward: 6 | Train Error: 0.2590, Loss: 0.2244, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2289
220: Forward: 6 | Train Error: 0.2580, Loss: 0.2243, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2287
221: Forward: 6 | Train Error: 0.2560, Loss: 0.2241, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2286
222: Forward: 6 | Train Error: 0.2560, Loss: 0.2240, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2284
223: Forward: 6 | Train Error: 0.2560, Loss: 0.2238, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2283
224: Forward: 6 | Train Error: 0.2560, Loss: 0.2237, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2282
225: Forward: 6 | Train Error: 0.2560, Loss: 0.2235, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2280
226: Forward: 6 | Train Error: 0.2550, Loss: 0.2234, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2279
227: Forward: 6 | Train Error: 0.2520, Loss: 0.2232, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2278
228: Forward: 6 | Train Error: 0.2530, Loss: 0.2231, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2276
229: Forward: 6 | Train Error: 0.2500, Loss: 0.2229, Operator norm: 0.1002 | Test Error: 0.2940, Loss: 0.2275
230: Forward: 6 | Train Error: 0.2510, Loss: 0.2228, Operator norm: 0.1002 | Test Error: 0.2930, Loss: 0.2274
231: Forward: 6 | Train Error: 0.2500, Loss: 0.2226, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2272
232: Forward: 6 | Train Error: 0.2500, Loss: 0.2225, Operator norm: 0.1002 | Test Error: 0.2920, Loss: 0.2271
233: Forward: 6 | Train Error: 0.2500, Loss: 0.2223, Operator norm: 0.1002 | Test Error: 0.2920, Loss: 0.2270
234: Forward: 6 | Train Error: 0.2490, Loss: 0.2222, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2268
235: Forward: 6 | Train Error: 0.2470, Loss: 0.2220, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2267
236: Forward: 6 | Train Error: 0.2460, Loss: 0.2219, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2266
237: Forward: 6 | Train Error: 0.2460, Loss: 0.2217, Operator norm: 0.1002 | Test Error: 0.2900, Loss: 0.2265
238: Forward: 6 | Train Error: 0.2460, Loss: 0.2216, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2263
239: Forward: 6 | Train Error: 0.2460, Loss: 0.2215, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2262
240: Forward: 6 | Train Error: 0.2450, Loss: 0.2213, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2261
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2212, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2259
242: Forward: 6 | Train Error: 0.2430, Loss: 0.2210, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2258
243: Forward: 6 | Train Error: 0.2430, Loss: 0.2209, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2257
244: Forward: 6 | Train Error: 0.2420, Loss: 0.2207, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2255
245: Forward: 6 | Train Error: 0.2400, Loss: 0.2206, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2254
246: Forward: 6 | Train Error: 0.2400, Loss: 0.2205, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2253
247: Forward: 6 | Train Error: 0.2410, Loss: 0.2203, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2252
248: Forward: 6 | Train Error: 0.2410, Loss: 0.2202, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2250
249: Forward: 6 | Train Error: 0.2410, Loss: 0.2200, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2249
250: Forward: 6 | Train Error: 0.2400, Loss: 0.2199, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2248
251: Forward: 6 | Train Error: 0.2400, Loss: 0.2198, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2247
252: Forward: 6 | Train Error: 0.2380, Loss: 0.2196, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2245
253: Forward: 6 | Train Error: 0.2380, Loss: 0.2195, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2244
254: Forward: 6 | Train Error: 0.2380, Loss: 0.2193, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2243
255: Forward: 6 | Train Error: 0.2350, Loss: 0.2192, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2242
256: Forward: 6 | Train Error: 0.2350, Loss: 0.2191, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2240
257: Forward: 6 | Train Error: 0.2340, Loss: 0.2189, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2239
258: Forward: 6 | Train Error: 0.2340, Loss: 0.2188, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2238
259: Forward: 6 | Train Error: 0.2340, Loss: 0.2186, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2237
260: Forward: 6 | Train Error: 0.2340, Loss: 0.2185, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2236
261: Forward: 6 | Train Error: 0.2330, Loss: 0.2184, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2234
262: Forward: 6 | Train Error: 0.2320, Loss: 0.2182, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2233
263: Forward: 6 | Train Error: 0.2320, Loss: 0.2181, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2232
264: Forward: 6 | Train Error: 0.2310, Loss: 0.2180, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2231
265: Forward: 6 | Train Error: 0.2300, Loss: 0.2178, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2230
266: Forward: 6 | Train Error: 0.2290, Loss: 0.2177, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2228
267: Forward: 6 | Train Error: 0.2280, Loss: 0.2176, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2227
268: Forward: 6 | Train Error: 0.2280, Loss: 0.2174, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2226
269: Forward: 6 | Train Error: 0.2290, Loss: 0.2173, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2225
270: Forward: 6 | Train Error: 0.2290, Loss: 0.2172, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2224
271: Forward: 6 | Train Error: 0.2290, Loss: 0.2170, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2222
272: Forward: 6 | Train Error: 0.2280, Loss: 0.2169, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2221
273: Forward: 6 | Train Error: 0.2260, Loss: 0.2168, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2220
274: Forward: 6 | Train Error: 0.2260, Loss: 0.2166, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2219
275: Forward: 6 | Train Error: 0.2250, Loss: 0.2165, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2218
276: Forward: 6 | Train Error: 0.2250, Loss: 0.2164, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2217
277: Forward: 6 | Train Error: 0.2250, Loss: 0.2162, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2215
278: Forward: 6 | Train Error: 0.2250, Loss: 0.2161, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2214
279: Forward: 6 | Train Error: 0.2250, Loss: 0.2160, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2213
280: Forward: 6 | Train Error: 0.2240, Loss: 0.2159, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2212
281: Forward: 6 | Train Error: 0.2240, Loss: 0.2157, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2211
282: Forward: 6 | Train Error: 0.2230, Loss: 0.2156, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2210
283: Forward: 6 | Train Error: 0.2230, Loss: 0.2155, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2208
284: Forward: 6 | Train Error: 0.2230, Loss: 0.2153, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2207
285: Forward: 6 | Train Error: 0.2230, Loss: 0.2152, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2206
286: Forward: 6 | Train Error: 0.2230, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2205
287: Forward: 6 | Train Error: 0.2230, Loss: 0.2150, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2204
288: Forward: 6 | Train Error: 0.2230, Loss: 0.2148, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2203
289: Forward: 6 | Train Error: 0.2220, Loss: 0.2147, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2202
290: Forward: 6 | Train Error: 0.2220, Loss: 0.2146, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2201
291: Forward: 6 | Train Error: 0.2220, Loss: 0.2144, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2199
292: Forward: 6 | Train Error: 0.2220, Loss: 0.2143, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2198
293: Forward: 6 | Train Error: 0.2220, Loss: 0.2142, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2197
294: Forward: 6 | Train Error: 0.2220, Loss: 0.2141, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2196
295: Forward: 6 | Train Error: 0.2210, Loss: 0.2139, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2195
296: Forward: 6 | Train Error: 0.2190, Loss: 0.2138, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2194
297: Forward: 6 | Train Error: 0.2190, Loss: 0.2137, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2193
298: Forward: 6 | Train Error: 0.2180, Loss: 0.2136, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2192
299: Forward: 6 | Train Error: 0.2190, Loss: 0.2135, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2191
300: Forward: 6 | Train Error: 0.2190, Loss: 0.2133, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2189
301: Forward: 6 | Train Error: 0.2200, Loss: 0.2132, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2188
302: Forward: 6 | Train Error: 0.2210, Loss: 0.2131, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2187
303: Forward: 6 | Train Error: 0.2220, Loss: 0.2130, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2186
304: Forward: 6 | Train Error: 0.2210, Loss: 0.2128, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2185
305: Forward: 6 | Train Error: 0.2210, Loss: 0.2127, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2184
306: Forward: 6 | Train Error: 0.2210, Loss: 0.2126, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2183
307: Forward: 6 | Train Error: 0.2210, Loss: 0.2125, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2182
308: Forward: 6 | Train Error: 0.2210, Loss: 0.2124, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2181
309: Forward: 6 | Train Error: 0.2210, Loss: 0.2122, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2180
310: Forward: 6 | Train Error: 0.2210, Loss: 0.2121, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2179
311: Forward: 6 | Train Error: 0.2200, Loss: 0.2120, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2178
312: Forward: 6 | Train Error: 0.2200, Loss: 0.2119, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2177
313: Forward: 6 | Train Error: 0.2200, Loss: 0.2118, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2176
314: Forward: 6 | Train Error: 0.2190, Loss: 0.2116, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2174
315: Forward: 6 | Train Error: 0.2200, Loss: 0.2115, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2173
316: Forward: 6 | Train Error: 0.2200, Loss: 0.2114, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2172
317: Forward: 6 | Train Error: 0.2200, Loss: 0.2113, Operator norm: 0.1003 | Test Error: 0.2780, Loss: 0.2171
318: Forward: 6 | Train Error: 0.2200, Loss: 0.2112, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2170
319: Forward: 6 | Train Error: 0.2200, Loss: 0.2110, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2169
320: Forward: 6 | Train Error: 0.2180, Loss: 0.2109, Operator norm: 0.1003 | Test Error: 0.2760, Loss: 0.2168
321: Forward: 6 | Train Error: 0.2180, Loss: 0.2108, Operator norm: 0.1003 | Test Error: 0.2750, Loss: 0.2167
322: Forward: 6 | Train Error: 0.2180, Loss: 0.2107, Operator norm: 0.1003 | Test Error: 0.2750, Loss: 0.2166
323: Forward: 6 | Train Error: 0.2180, Loss: 0.2106, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2165
324: Forward: 6 | Train Error: 0.2180, Loss: 0.2105, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2164
325: Forward: 6 | Train Error: 0.2180, Loss: 0.2103, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2163
326: Forward: 6 | Train Error: 0.2180, Loss: 0.2102, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2162
327: Forward: 6 | Train Error: 0.2180, Loss: 0.2101, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2161
328: Forward: 6 | Train Error: 0.2180, Loss: 0.2100, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2160
329: Forward: 6 | Train Error: 0.2170, Loss: 0.2099, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2159
330: Forward: 6 | Train Error: 0.2170, Loss: 0.2098, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2158
331: Forward: 6 | Train Error: 0.2170, Loss: 0.2096, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2157
332: Forward: 6 | Train Error: 0.2170, Loss: 0.2095, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2156
333: Forward: 6 | Train Error: 0.2170, Loss: 0.2094, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2155
334: Forward: 6 | Train Error: 0.2160, Loss: 0.2093, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2154
335: Forward: 6 | Train Error: 0.2160, Loss: 0.2092, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2153
336: Forward: 6 | Train Error: 0.2170, Loss: 0.2091, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2152
337: Forward: 6 | Train Error: 0.2170, Loss: 0.2090, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2151
338: Forward: 6 | Train Error: 0.2180, Loss: 0.2089, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2150
339: Forward: 6 | Train Error: 0.2180, Loss: 0.2087, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2149
340: Forward: 6 | Train Error: 0.2190, Loss: 0.2086, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2148
341: Forward: 6 | Train Error: 0.2190, Loss: 0.2085, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2147
342: Forward: 6 | Train Error: 0.2190, Loss: 0.2084, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2146
343: Forward: 6 | Train Error: 0.2190, Loss: 0.2083, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2145
344: Forward: 6 | Train Error: 0.2190, Loss: 0.2082, Operator norm: 0.1003 | Test Error: 0.2740, Loss: 0.2144
345: Forward: 6 | Train Error: 0.2180, Loss: 0.2081, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2143
346: Forward: 6 | Train Error: 0.2180, Loss: 0.2080, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2142
347: Forward: 6 | Train Error: 0.2180, Loss: 0.2078, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2141
348: Forward: 6 | Train Error: 0.2180, Loss: 0.2077, Operator norm: 0.1003 | Test Error: 0.2730, Loss: 0.2140
349: Forward: 6 | Train Error: 0.2180, Loss: 0.2076, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2139
350: Forward: 6 | Train Error: 0.2180, Loss: 0.2075, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2138
351: Forward: 6 | Train Error: 0.2180, Loss: 0.2074, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2137
352: Forward: 6 | Train Error: 0.2190, Loss: 0.2073, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2136
353: Forward: 6 | Train Error: 0.2190, Loss: 0.2072, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2136
354: Forward: 6 | Train Error: 0.2190, Loss: 0.2071, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2135
355: Forward: 6 | Train Error: 0.2190, Loss: 0.2070, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2134
356: Forward: 6 | Train Error: 0.2190, Loss: 0.2069, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2133
357: Forward: 6 | Train Error: 0.2180, Loss: 0.2068, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2132
358: Forward: 6 | Train Error: 0.2180, Loss: 0.2066, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2131
359: Forward: 6 | Train Error: 0.2180, Loss: 0.2065, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2130
360: Forward: 6 | Train Error: 0.2180, Loss: 0.2064, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2129
361: Forward: 6 | Train Error: 0.2180, Loss: 0.2063, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2128
362: Forward: 6 | Train Error: 0.2170, Loss: 0.2062, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2127
363: Forward: 6 | Train Error: 0.2170, Loss: 0.2061, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2126
364: Forward: 6 | Train Error: 0.2180, Loss: 0.2060, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2125
365: Forward: 6 | Train Error: 0.2170, Loss: 0.2059, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2124
366: Forward: 6 | Train Error: 0.2170, Loss: 0.2058, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2123
367: Forward: 6 | Train Error: 0.2170, Loss: 0.2057, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2122
368: Forward: 6 | Train Error: 0.2170, Loss: 0.2056, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2122
369: Forward: 6 | Train Error: 0.2170, Loss: 0.2055, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2121
370: Forward: 6 | Train Error: 0.2170, Loss: 0.2054, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2120
371: Forward: 6 | Train Error: 0.2170, Loss: 0.2053, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2119
372: Forward: 6 | Train Error: 0.2170, Loss: 0.2052, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2118
373: Forward: 6 | Train Error: 0.2170, Loss: 0.2051, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2117
374: Forward: 6 | Train Error: 0.2170, Loss: 0.2050, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2116
375: Forward: 6 | Train Error: 0.2170, Loss: 0.2049, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2115
376: Forward: 6 | Train Error: 0.2160, Loss: 0.2047, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2114
377: Forward: 6 | Train Error: 0.2160, Loss: 0.2046, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2113
378: Forward: 6 | Train Error: 0.2160, Loss: 0.2045, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2112
379: Forward: 6 | Train Error: 0.2150, Loss: 0.2044, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2112
380: Forward: 6 | Train Error: 0.2150, Loss: 0.2043, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2111
381: Forward: 6 | Train Error: 0.2150, Loss: 0.2042, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2110
382: Forward: 6 | Train Error: 0.2150, Loss: 0.2041, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2109
383: Forward: 6 | Train Error: 0.2150, Loss: 0.2040, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2108
384: Forward: 6 | Train Error: 0.2150, Loss: 0.2039, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2107
385: Forward: 6 | Train Error: 0.2150, Loss: 0.2038, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2106
386: Forward: 6 | Train Error: 0.2160, Loss: 0.2037, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2105
387: Forward: 6 | Train Error: 0.2170, Loss: 0.2036, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2105
388: Forward: 6 | Train Error: 0.2170, Loss: 0.2035, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2104
389: Forward: 6 | Train Error: 0.2170, Loss: 0.2034, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2103
390: Forward: 6 | Train Error: 0.2160, Loss: 0.2033, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2102
391: Forward: 6 | Train Error: 0.2150, Loss: 0.2032, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2101
392: Forward: 6 | Train Error: 0.2150, Loss: 0.2031, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2100
393: Forward: 6 | Train Error: 0.2150, Loss: 0.2030, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2099
394: Forward: 6 | Train Error: 0.2140, Loss: 0.2029, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2098
395: Forward: 6 | Train Error: 0.2120, Loss: 0.2028, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2098
396: Forward: 6 | Train Error: 0.2110, Loss: 0.2027, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2097
397: Forward: 6 | Train Error: 0.2110, Loss: 0.2026, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2096
398: Forward: 6 | Train Error: 0.2100, Loss: 0.2025, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2095
399: Forward: 6 | Train Error: 0.2100, Loss: 0.2024, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2094
400: Forward: 6 | Train Error: 0.2100, Loss: 0.2023, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2093
401: Forward: 6 | Train Error: 0.2100, Loss: 0.2022, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2093
402: Forward: 6 | Train Error: 0.2100, Loss: 0.2021, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2092
403: Forward: 6 | Train Error: 0.2100, Loss: 0.2020, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2091
404: Forward: 6 | Train Error: 0.2100, Loss: 0.2019, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2090
405: Forward: 6 | Train Error: 0.2100, Loss: 0.2018, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2089
406: Forward: 6 | Train Error: 0.2100, Loss: 0.2017, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2088
407: Forward: 6 | Train Error: 0.2100, Loss: 0.2016, Operator norm: 0.1004 | Test Error: 0.2660, Loss: 0.2087
408: Forward: 6 | Train Error: 0.2100, Loss: 0.2015, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2087
409: Forward: 6 | Train Error: 0.2100, Loss: 0.2015, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2086
410: Forward: 6 | Train Error: 0.2100, Loss: 0.2014, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2085
411: Forward: 6 | Train Error: 0.2090, Loss: 0.2013, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2084
412: Forward: 6 | Train Error: 0.2080, Loss: 0.2012, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2083
413: Forward: 6 | Train Error: 0.2060, Loss: 0.2011, Operator norm: 0.1004 | Test Error: 0.2630, Loss: 0.2083
414: Forward: 6 | Train Error: 0.2060, Loss: 0.2010, Operator norm: 0.1004 | Test Error: 0.2630, Loss: 0.2082
415: Forward: 6 | Train Error: 0.2070, Loss: 0.2009, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2081
416: Forward: 6 | Train Error: 0.2070, Loss: 0.2008, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2080
417: Forward: 6 | Train Error: 0.2070, Loss: 0.2007, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2079
418: Forward: 6 | Train Error: 0.2070, Loss: 0.2006, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2078
419: Forward: 6 | Train Error: 0.2070, Loss: 0.2005, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2078
420: Forward: 6 | Train Error: 0.2070, Loss: 0.2004, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2077
421: Forward: 6 | Train Error: 0.2070, Loss: 0.2003, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2076
422: Forward: 6 | Train Error: 0.2070, Loss: 0.2002, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2075
423: Forward: 6 | Train Error: 0.2070, Loss: 0.2001, Operator norm: 0.1004 | Test Error: 0.2640, Loss: 0.2074
424: Forward: 6 | Train Error: 0.2070, Loss: 0.2000, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2074
425: Forward: 6 | Train Error: 0.2070, Loss: 0.1999, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2073
426: Forward: 6 | Train Error: 0.2070, Loss: 0.1998, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2072
427: Forward: 6 | Train Error: 0.2070, Loss: 0.1997, Operator norm: 0.1004 | Test Error: 0.2660, Loss: 0.2071
428: Forward: 6 | Train Error: 0.2070, Loss: 0.1997, Operator norm: 0.1004 | Test Error: 0.2660, Loss: 0.2070
429: Forward: 6 | Train Error: 0.2070, Loss: 0.1996, Operator norm: 0.1004 | Test Error: 0.2670, Loss: 0.2070
430: Forward: 6 | Train Error: 0.2060, Loss: 0.1995, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2069
431: Forward: 6 | Train Error: 0.2060, Loss: 0.1994, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2068
432: Forward: 6 | Train Error: 0.2050, Loss: 0.1993, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2067
433: Forward: 6 | Train Error: 0.2040, Loss: 0.1992, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2067
434: Forward: 6 | Train Error: 0.2040, Loss: 0.1991, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2066
435: Forward: 6 | Train Error: 0.2040, Loss: 0.1990, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2065
436: Forward: 6 | Train Error: 0.2040, Loss: 0.1989, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2064
437: Forward: 6 | Train Error: 0.2040, Loss: 0.1988, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2063
438: Forward: 6 | Train Error: 0.2030, Loss: 0.1987, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2063
439: Forward: 6 | Train Error: 0.2030, Loss: 0.1987, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2062
440: Forward: 6 | Train Error: 0.2030, Loss: 0.1986, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2061
441: Forward: 6 | Train Error: 0.2020, Loss: 0.1985, Operator norm: 0.1004 | Test Error: 0.2690, Loss: 0.2060
442: Forward: 6 | Train Error: 0.2020, Loss: 0.1984, Operator norm: 0.1004 | Test Error: 0.2680, Loss: 0.2060
443: Forward: 6 | Train Error: 0.2020, Loss: 0.1983, Operator norm: 0.1004 | Test Error: 0.2670, Loss: 0.2059
444: Forward: 6 | Train Error: 0.2020, Loss: 0.1982, Operator norm: 0.1004 | Test Error: 0.2670, Loss: 0.2058
445: Forward: 6 | Train Error: 0.2020, Loss: 0.1981, Operator norm: 0.1004 | Test Error: 0.2660, Loss: 0.2057
446: Forward: 6 | Train Error: 0.2020, Loss: 0.1980, Operator norm: 0.1004 | Test Error: 0.2660, Loss: 0.2057
447: Forward: 6 | Train Error: 0.2020, Loss: 0.1979, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2056
448: Forward: 6 | Train Error: 0.2020, Loss: 0.1978, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.2055
449: Forward: 6 | Train Error: 0.2020, Loss: 0.1978, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2054
450: Forward: 6 | Train Error: 0.2010, Loss: 0.1977, Operator norm: 0.1004 | Test Error: 0.2650, Loss: 0.2054
451: Forward: 6 | Train Error: 0.2010, Loss: 0.1976, Operator norm: 0.1004 | Test Error: 0.2660, Loss: 0.2053
452: Forward: 6 | Train Error: 0.2010, Loss: 0.1975, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.2052
453: Forward: 6 | Train Error: 0.2010, Loss: 0.1974, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.2051
454: Forward: 6 | Train Error: 0.2010, Loss: 0.1973, Operator norm: 0.1004 | Test Error: 0.2670, Loss: 0.2051
455: Forward: 6 | Train Error: 0.2010, Loss: 0.1972, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.2050
456: Forward: 6 | Train Error: 0.2000, Loss: 0.1971, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.2049
457: Forward: 6 | Train Error: 0.2000, Loss: 0.1971, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.2048
458: Forward: 6 | Train Error: 0.1990, Loss: 0.1970, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.2048
459: Forward: 6 | Train Error: 0.1990, Loss: 0.1969, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2047
460: Forward: 6 | Train Error: 0.1990, Loss: 0.1968, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2046
461: Forward: 6 | Train Error: 0.1980, Loss: 0.1967, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2045
462: Forward: 6 | Train Error: 0.1980, Loss: 0.1966, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2045
463: Forward: 6 | Train Error: 0.1980, Loss: 0.1965, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2044
464: Forward: 6 | Train Error: 0.1980, Loss: 0.1965, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2043
465: Forward: 6 | Train Error: 0.1980, Loss: 0.1964, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2042
466: Forward: 6 | Train Error: 0.1980, Loss: 0.1963, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2042
467: Forward: 6 | Train Error: 0.1980, Loss: 0.1962, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2041
468: Forward: 6 | Train Error: 0.1980, Loss: 0.1961, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2040
469: Forward: 6 | Train Error: 0.1980, Loss: 0.1960, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.2040
470: Forward: 6 | Train Error: 0.1980, Loss: 0.1959, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2039
471: Forward: 6 | Train Error: 0.1970, Loss: 0.1959, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2038
472: Forward: 6 | Train Error: 0.1970, Loss: 0.1958, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2037
473: Forward: 6 | Train Error: 0.1960, Loss: 0.1957, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2037
474: Forward: 6 | Train Error: 0.1960, Loss: 0.1956, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2036
475: Forward: 6 | Train Error: 0.1960, Loss: 0.1955, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2035
476: Forward: 6 | Train Error: 0.1960, Loss: 0.1954, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2035
477: Forward: 6 | Train Error: 0.1960, Loss: 0.1954, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2034
478: Forward: 6 | Train Error: 0.1960, Loss: 0.1953, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2033
479: Forward: 6 | Train Error: 0.1960, Loss: 0.1952, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2032
480: Forward: 6 | Train Error: 0.1950, Loss: 0.1951, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2032
481: Forward: 6 | Train Error: 0.1950, Loss: 0.1950, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2031
482: Forward: 6 | Train Error: 0.1950, Loss: 0.1949, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2030
483: Forward: 6 | Train Error: 0.1950, Loss: 0.1949, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.2030
484: Forward: 6 | Train Error: 0.1950, Loss: 0.1948, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2029
485: Forward: 6 | Train Error: 0.1950, Loss: 0.1947, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2028
486: Forward: 6 | Train Error: 0.1950, Loss: 0.1946, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2028
487: Forward: 6 | Train Error: 0.1950, Loss: 0.1945, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2027
488: Forward: 6 | Train Error: 0.1950, Loss: 0.1944, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2026
489: Forward: 6 | Train Error: 0.1950, Loss: 0.1944, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2026
490: Forward: 6 | Train Error: 0.1950, Loss: 0.1943, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2025
491: Forward: 6 | Train Error: 0.1950, Loss: 0.1942, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2024
492: Forward: 6 | Train Error: 0.1950, Loss: 0.1941, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2023
493: Forward: 6 | Train Error: 0.1960, Loss: 0.1940, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.2023
494: Forward: 6 | Train Error: 0.1970, Loss: 0.1940, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.2022
495: Forward: 6 | Train Error: 0.1970, Loss: 0.1939, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.2021
496: Forward: 6 | Train Error: 0.1970, Loss: 0.1938, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.2021
497: Forward: 6 | Train Error: 0.1960, Loss: 0.1937, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.2020
498: Forward: 6 | Train Error: 0.1960, Loss: 0.1936, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.2019
499: Forward: 6 | Train Error: 0.1960, Loss: 0.1936, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.2019
grad at the end: grad_B=0.2138, grad_A=0.0137, grad_W=0.1848
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 6 | Train Error: 0.5150, Loss: 0.5721, Operator norm: 0.1000 | Test Error: 0.5490, Loss: 0.4262
1: Forward: 6 | Train Error: 0.5430, Loss: 0.4265, Operator norm: 0.1001 | Test Error: 0.5200, Loss: 0.3499
2: Forward: 6 | Train Error: 0.4970, Loss: 0.3494, Operator norm: 0.1001 | Test Error: 0.4970, Loss: 0.3098
3: Forward: 6 | Train Error: 0.4610, Loss: 0.3085, Operator norm: 0.1001 | Test Error: 0.4790, Loss: 0.2889
4: Forward: 6 | Train Error: 0.4450, Loss: 0.2868, Operator norm: 0.1001 | Test Error: 0.4760, Loss: 0.2779
5: Forward: 6 | Train Error: 0.4540, Loss: 0.2751, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.2721
6: Forward: 6 | Train Error: 0.4530, Loss: 0.2688, Operator norm: 0.1001 | Test Error: 0.4690, Loss: 0.2690
7: Forward: 6 | Train Error: 0.4590, Loss: 0.2653, Operator norm: 0.1001 | Test Error: 0.4720, Loss: 0.2673
8: Forward: 6 | Train Error: 0.4640, Loss: 0.2633, Operator norm: 0.1001 | Test Error: 0.4770, Loss: 0.2663
9: Forward: 6 | Train Error: 0.4630, Loss: 0.2620, Operator norm: 0.1001 | Test Error: 0.4790, Loss: 0.2656
10: Forward: 6 | Train Error: 0.4650, Loss: 0.2612, Operator norm: 0.1001 | Test Error: 0.4760, Loss: 0.2651
11: Forward: 6 | Train Error: 0.4610, Loss: 0.2606, Operator norm: 0.1001 | Test Error: 0.4780, Loss: 0.2648
12: Forward: 6 | Train Error: 0.4580, Loss: 0.2601, Operator norm: 0.1001 | Test Error: 0.4780, Loss: 0.2644
13: Forward: 6 | Train Error: 0.4540, Loss: 0.2597, Operator norm: 0.1001 | Test Error: 0.4770, Loss: 0.2641
14: Forward: 6 | Train Error: 0.4570, Loss: 0.2593, Operator norm: 0.1001 | Test Error: 0.4780, Loss: 0.2637
15: Forward: 6 | Train Error: 0.4570, Loss: 0.2589, Operator norm: 0.1001 | Test Error: 0.4780, Loss: 0.2634
16: Forward: 6 | Train Error: 0.4590, Loss: 0.2586, Operator norm: 0.1001 | Test Error: 0.4770, Loss: 0.2631
17: Forward: 6 | Train Error: 0.4580, Loss: 0.2582, Operator norm: 0.1001 | Test Error: 0.4760, Loss: 0.2628
18: Forward: 6 | Train Error: 0.4550, Loss: 0.2579, Operator norm: 0.1001 | Test Error: 0.4760, Loss: 0.2624
19: Forward: 6 | Train Error: 0.4540, Loss: 0.2575, Operator norm: 0.1001 | Test Error: 0.4740, Loss: 0.2621
20: Forward: 6 | Train Error: 0.4530, Loss: 0.2572, Operator norm: 0.1001 | Test Error: 0.4720, Loss: 0.2618
21: Forward: 6 | Train Error: 0.4530, Loss: 0.2568, Operator norm: 0.1001 | Test Error: 0.4690, Loss: 0.2615
22: Forward: 6 | Train Error: 0.4520, Loss: 0.2565, Operator norm: 0.1001 | Test Error: 0.4660, Loss: 0.2611
23: Forward: 6 | Train Error: 0.4530, Loss: 0.2561, Operator norm: 0.1001 | Test Error: 0.4640, Loss: 0.2608
24: Forward: 6 | Train Error: 0.4480, Loss: 0.2558, Operator norm: 0.1001 | Test Error: 0.4660, Loss: 0.2605
25: Forward: 6 | Train Error: 0.4470, Loss: 0.2554, Operator norm: 0.1001 | Test Error: 0.4640, Loss: 0.2602
26: Forward: 6 | Train Error: 0.4430, Loss: 0.2551, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.2599
27: Forward: 6 | Train Error: 0.4420, Loss: 0.2548, Operator norm: 0.1001 | Test Error: 0.4600, Loss: 0.2595
28: Forward: 6 | Train Error: 0.4410, Loss: 0.2544, Operator norm: 0.1001 | Test Error: 0.4600, Loss: 0.2592
29: Forward: 6 | Train Error: 0.4360, Loss: 0.2541, Operator norm: 0.1001 | Test Error: 0.4590, Loss: 0.2589
30: Forward: 6 | Train Error: 0.4340, Loss: 0.2538, Operator norm: 0.1001 | Test Error: 0.4560, Loss: 0.2586
31: Forward: 6 | Train Error: 0.4320, Loss: 0.2534, Operator norm: 0.1001 | Test Error: 0.4530, Loss: 0.2583
32: Forward: 6 | Train Error: 0.4330, Loss: 0.2531, Operator norm: 0.1001 | Test Error: 0.4510, Loss: 0.2580
33: Forward: 6 | Train Error: 0.4300, Loss: 0.2528, Operator norm: 0.1001 | Test Error: 0.4480, Loss: 0.2576
34: Forward: 6 | Train Error: 0.4280, Loss: 0.2524, Operator norm: 0.1001 | Test Error: 0.4460, Loss: 0.2573
35: Forward: 6 | Train Error: 0.4270, Loss: 0.2521, Operator norm: 0.1001 | Test Error: 0.4470, Loss: 0.2570
36: Forward: 6 | Train Error: 0.4270, Loss: 0.2518, Operator norm: 0.1001 | Test Error: 0.4460, Loss: 0.2567
37: Forward: 6 | Train Error: 0.4260, Loss: 0.2515, Operator norm: 0.1001 | Test Error: 0.4450, Loss: 0.2564
38: Forward: 6 | Train Error: 0.4280, Loss: 0.2511, Operator norm: 0.1001 | Test Error: 0.4440, Loss: 0.2561
39: Forward: 6 | Train Error: 0.4280, Loss: 0.2508, Operator norm: 0.1001 | Test Error: 0.4440, Loss: 0.2558
40: Forward: 6 | Train Error: 0.4270, Loss: 0.2505, Operator norm: 0.1001 | Test Error: 0.4410, Loss: 0.2555
41: Forward: 6 | Train Error: 0.4260, Loss: 0.2502, Operator norm: 0.1001 | Test Error: 0.4390, Loss: 0.2552
42: Forward: 6 | Train Error: 0.4250, Loss: 0.2499, Operator norm: 0.1001 | Test Error: 0.4390, Loss: 0.2549
43: Forward: 6 | Train Error: 0.4220, Loss: 0.2495, Operator norm: 0.1001 | Test Error: 0.4340, Loss: 0.2546
44: Forward: 6 | Train Error: 0.4200, Loss: 0.2492, Operator norm: 0.1001 | Test Error: 0.4310, Loss: 0.2543
45: Forward: 6 | Train Error: 0.4180, Loss: 0.2489, Operator norm: 0.1001 | Test Error: 0.4280, Loss: 0.2540
46: Forward: 6 | Train Error: 0.4160, Loss: 0.2486, Operator norm: 0.1001 | Test Error: 0.4270, Loss: 0.2537
47: Forward: 6 | Train Error: 0.4170, Loss: 0.2483, Operator norm: 0.1001 | Test Error: 0.4260, Loss: 0.2534
48: Forward: 6 | Train Error: 0.4110, Loss: 0.2480, Operator norm: 0.1001 | Test Error: 0.4240, Loss: 0.2531
49: Forward: 6 | Train Error: 0.4080, Loss: 0.2477, Operator norm: 0.1001 | Test Error: 0.4220, Loss: 0.2528
50: Forward: 6 | Train Error: 0.4050, Loss: 0.2474, Operator norm: 0.1001 | Test Error: 0.4220, Loss: 0.2526
51: Forward: 6 | Train Error: 0.4020, Loss: 0.2471, Operator norm: 0.1001 | Test Error: 0.4160, Loss: 0.2523
52: Forward: 6 | Train Error: 0.3990, Loss: 0.2468, Operator norm: 0.1001 | Test Error: 0.4150, Loss: 0.2520
53: Forward: 6 | Train Error: 0.3940, Loss: 0.2465, Operator norm: 0.1001 | Test Error: 0.4140, Loss: 0.2517
54: Forward: 6 | Train Error: 0.3940, Loss: 0.2462, Operator norm: 0.1001 | Test Error: 0.4140, Loss: 0.2514
55: Forward: 6 | Train Error: 0.3890, Loss: 0.2459, Operator norm: 0.1001 | Test Error: 0.4100, Loss: 0.2511
56: Forward: 6 | Train Error: 0.3870, Loss: 0.2456, Operator norm: 0.1001 | Test Error: 0.4100, Loss: 0.2509
57: Forward: 6 | Train Error: 0.3850, Loss: 0.2453, Operator norm: 0.1001 | Test Error: 0.4080, Loss: 0.2506
58: Forward: 6 | Train Error: 0.3830, Loss: 0.2450, Operator norm: 0.1001 | Test Error: 0.4060, Loss: 0.2503
59: Forward: 6 | Train Error: 0.3820, Loss: 0.2447, Operator norm: 0.1001 | Test Error: 0.4030, Loss: 0.2500
60: Forward: 6 | Train Error: 0.3810, Loss: 0.2444, Operator norm: 0.1001 | Test Error: 0.3990, Loss: 0.2497
61: Forward: 6 | Train Error: 0.3790, Loss: 0.2441, Operator norm: 0.1001 | Test Error: 0.3980, Loss: 0.2495
62: Forward: 6 | Train Error: 0.3800, Loss: 0.2438, Operator norm: 0.1001 | Test Error: 0.3930, Loss: 0.2492
63: Forward: 6 | Train Error: 0.3750, Loss: 0.2435, Operator norm: 0.1001 | Test Error: 0.3950, Loss: 0.2489
64: Forward: 6 | Train Error: 0.3720, Loss: 0.2432, Operator norm: 0.1001 | Test Error: 0.3950, Loss: 0.2486
65: Forward: 6 | Train Error: 0.3720, Loss: 0.2429, Operator norm: 0.1001 | Test Error: 0.3930, Loss: 0.2484
66: Forward: 6 | Train Error: 0.3720, Loss: 0.2426, Operator norm: 0.1001 | Test Error: 0.3910, Loss: 0.2481
67: Forward: 6 | Train Error: 0.3710, Loss: 0.2424, Operator norm: 0.1001 | Test Error: 0.3900, Loss: 0.2478
68: Forward: 6 | Train Error: 0.3690, Loss: 0.2421, Operator norm: 0.1001 | Test Error: 0.3880, Loss: 0.2476
69: Forward: 6 | Train Error: 0.3680, Loss: 0.2418, Operator norm: 0.1001 | Test Error: 0.3880, Loss: 0.2473
70: Forward: 6 | Train Error: 0.3650, Loss: 0.2415, Operator norm: 0.1001 | Test Error: 0.3880, Loss: 0.2470
71: Forward: 6 | Train Error: 0.3620, Loss: 0.2412, Operator norm: 0.1001 | Test Error: 0.3860, Loss: 0.2468
72: Forward: 6 | Train Error: 0.3600, Loss: 0.2409, Operator norm: 0.1001 | Test Error: 0.3850, Loss: 0.2465
73: Forward: 6 | Train Error: 0.3620, Loss: 0.2407, Operator norm: 0.1001 | Test Error: 0.3860, Loss: 0.2463
74: Forward: 6 | Train Error: 0.3590, Loss: 0.2404, Operator norm: 0.1001 | Test Error: 0.3870, Loss: 0.2460
75: Forward: 6 | Train Error: 0.3590, Loss: 0.2401, Operator norm: 0.1001 | Test Error: 0.3860, Loss: 0.2457
76: Forward: 6 | Train Error: 0.3580, Loss: 0.2398, Operator norm: 0.1001 | Test Error: 0.3860, Loss: 0.2455
77: Forward: 6 | Train Error: 0.3580, Loss: 0.2396, Operator norm: 0.1001 | Test Error: 0.3860, Loss: 0.2452
78: Forward: 6 | Train Error: 0.3570, Loss: 0.2393, Operator norm: 0.1001 | Test Error: 0.3850, Loss: 0.2450
79: Forward: 6 | Train Error: 0.3550, Loss: 0.2390, Operator norm: 0.1001 | Test Error: 0.3850, Loss: 0.2447
80: Forward: 6 | Train Error: 0.3540, Loss: 0.2387, Operator norm: 0.1001 | Test Error: 0.3840, Loss: 0.2445
81: Forward: 6 | Train Error: 0.3530, Loss: 0.2385, Operator norm: 0.1001 | Test Error: 0.3820, Loss: 0.2442
82: Forward: 6 | Train Error: 0.3510, Loss: 0.2382, Operator norm: 0.1001 | Test Error: 0.3810, Loss: 0.2440
83: Forward: 6 | Train Error: 0.3500, Loss: 0.2379, Operator norm: 0.1001 | Test Error: 0.3790, Loss: 0.2437
84: Forward: 6 | Train Error: 0.3500, Loss: 0.2377, Operator norm: 0.1001 | Test Error: 0.3760, Loss: 0.2435
85: Forward: 6 | Train Error: 0.3460, Loss: 0.2374, Operator norm: 0.1001 | Test Error: 0.3770, Loss: 0.2432
86: Forward: 6 | Train Error: 0.3460, Loss: 0.2371, Operator norm: 0.1001 | Test Error: 0.3760, Loss: 0.2430
87: Forward: 6 | Train Error: 0.3470, Loss: 0.2369, Operator norm: 0.1001 | Test Error: 0.3750, Loss: 0.2427
88: Forward: 6 | Train Error: 0.3470, Loss: 0.2366, Operator norm: 0.1002 | Test Error: 0.3740, Loss: 0.2425
89: Forward: 6 | Train Error: 0.3470, Loss: 0.2363, Operator norm: 0.1001 | Test Error: 0.3730, Loss: 0.2422
90: Forward: 6 | Train Error: 0.3460, Loss: 0.2361, Operator norm: 0.1002 | Test Error: 0.3710, Loss: 0.2420
91: Forward: 6 | Train Error: 0.3420, Loss: 0.2358, Operator norm: 0.1001 | Test Error: 0.3700, Loss: 0.2418
92: Forward: 6 | Train Error: 0.3420, Loss: 0.2356, Operator norm: 0.1002 | Test Error: 0.3710, Loss: 0.2415
93: Forward: 6 | Train Error: 0.3410, Loss: 0.2353, Operator norm: 0.1002 | Test Error: 0.3700, Loss: 0.2413
94: Forward: 6 | Train Error: 0.3390, Loss: 0.2351, Operator norm: 0.1001 | Test Error: 0.3710, Loss: 0.2410
95: Forward: 6 | Train Error: 0.3380, Loss: 0.2348, Operator norm: 0.1002 | Test Error: 0.3690, Loss: 0.2408
96: Forward: 6 | Train Error: 0.3340, Loss: 0.2345, Operator norm: 0.1002 | Test Error: 0.3670, Loss: 0.2406
97: Forward: 6 | Train Error: 0.3330, Loss: 0.2343, Operator norm: 0.1001 | Test Error: 0.3660, Loss: 0.2403
98: Forward: 6 | Train Error: 0.3320, Loss: 0.2340, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2401
99: Forward: 6 | Train Error: 0.3290, Loss: 0.2338, Operator norm: 0.1001 | Test Error: 0.3670, Loss: 0.2399
100: Forward: 6 | Train Error: 0.3280, Loss: 0.2335, Operator norm: 0.1002 | Test Error: 0.3640, Loss: 0.2396
101: Forward: 6 | Train Error: 0.3270, Loss: 0.2333, Operator norm: 0.1002 | Test Error: 0.3650, Loss: 0.2394
102: Forward: 6 | Train Error: 0.3280, Loss: 0.2330, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2392
103: Forward: 6 | Train Error: 0.3260, Loss: 0.2328, Operator norm: 0.1002 | Test Error: 0.3640, Loss: 0.2389
104: Forward: 6 | Train Error: 0.3250, Loss: 0.2325, Operator norm: 0.1002 | Test Error: 0.3620, Loss: 0.2387
105: Forward: 6 | Train Error: 0.3220, Loss: 0.2323, Operator norm: 0.1001 | Test Error: 0.3620, Loss: 0.2385
106: Forward: 6 | Train Error: 0.3220, Loss: 0.2320, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2382
107: Forward: 6 | Train Error: 0.3200, Loss: 0.2318, Operator norm: 0.1002 | Test Error: 0.3590, Loss: 0.2380
108: Forward: 6 | Train Error: 0.3200, Loss: 0.2315, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2378
109: Forward: 6 | Train Error: 0.3190, Loss: 0.2313, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2376
110: Forward: 6 | Train Error: 0.3190, Loss: 0.2311, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2373
111: Forward: 6 | Train Error: 0.3180, Loss: 0.2308, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2371
112: Forward: 6 | Train Error: 0.3180, Loss: 0.2306, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2369
113: Forward: 6 | Train Error: 0.3160, Loss: 0.2303, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2367
114: Forward: 6 | Train Error: 0.3150, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2365
115: Forward: 6 | Train Error: 0.3140, Loss: 0.2299, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2362
116: Forward: 6 | Train Error: 0.3140, Loss: 0.2296, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2360
117: Forward: 6 | Train Error: 0.3150, Loss: 0.2294, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2358
118: Forward: 6 | Train Error: 0.3130, Loss: 0.2292, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2356
119: Forward: 6 | Train Error: 0.3090, Loss: 0.2289, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2354
120: Forward: 6 | Train Error: 0.3090, Loss: 0.2287, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2352
121: Forward: 6 | Train Error: 0.3070, Loss: 0.2285, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2349
122: Forward: 6 | Train Error: 0.3070, Loss: 0.2282, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2347
123: Forward: 6 | Train Error: 0.3050, Loss: 0.2280, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2345
124: Forward: 6 | Train Error: 0.3040, Loss: 0.2278, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2343
125: Forward: 6 | Train Error: 0.3020, Loss: 0.2275, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2341
126: Forward: 6 | Train Error: 0.3000, Loss: 0.2273, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2339
127: Forward: 6 | Train Error: 0.2990, Loss: 0.2271, Operator norm: 0.1002 | Test Error: 0.3530, Loss: 0.2337
128: Forward: 6 | Train Error: 0.2980, Loss: 0.2268, Operator norm: 0.1002 | Test Error: 0.3520, Loss: 0.2335
129: Forward: 6 | Train Error: 0.2960, Loss: 0.2266, Operator norm: 0.1002 | Test Error: 0.3510, Loss: 0.2333
130: Forward: 6 | Train Error: 0.2930, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2330
131: Forward: 6 | Train Error: 0.2930, Loss: 0.2262, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2328
132: Forward: 6 | Train Error: 0.2920, Loss: 0.2259, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2326
133: Forward: 6 | Train Error: 0.2910, Loss: 0.2257, Operator norm: 0.1002 | Test Error: 0.3470, Loss: 0.2324
134: Forward: 6 | Train Error: 0.2870, Loss: 0.2255, Operator norm: 0.1002 | Test Error: 0.3440, Loss: 0.2322
135: Forward: 6 | Train Error: 0.2860, Loss: 0.2253, Operator norm: 0.1002 | Test Error: 0.3390, Loss: 0.2320
136: Forward: 6 | Train Error: 0.2840, Loss: 0.2251, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2318
137: Forward: 6 | Train Error: 0.2800, Loss: 0.2248, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2316
138: Forward: 6 | Train Error: 0.2800, Loss: 0.2246, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2314
139: Forward: 6 | Train Error: 0.2800, Loss: 0.2244, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2312
140: Forward: 6 | Train Error: 0.2790, Loss: 0.2242, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2310
141: Forward: 6 | Train Error: 0.2790, Loss: 0.2240, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2308
142: Forward: 6 | Train Error: 0.2790, Loss: 0.2237, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2306
143: Forward: 6 | Train Error: 0.2790, Loss: 0.2235, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2304
144: Forward: 6 | Train Error: 0.2750, Loss: 0.2233, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2302
145: Forward: 6 | Train Error: 0.2730, Loss: 0.2231, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2300
146: Forward: 6 | Train Error: 0.2720, Loss: 0.2229, Operator norm: 0.1002 | Test Error: 0.3390, Loss: 0.2298
147: Forward: 6 | Train Error: 0.2720, Loss: 0.2227, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2297
148: Forward: 6 | Train Error: 0.2710, Loss: 0.2225, Operator norm: 0.1002 | Test Error: 0.3400, Loss: 0.2295
149: Forward: 6 | Train Error: 0.2690, Loss: 0.2223, Operator norm: 0.1002 | Test Error: 0.3380, Loss: 0.2293
150: Forward: 6 | Train Error: 0.2670, Loss: 0.2220, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2291
151: Forward: 6 | Train Error: 0.2660, Loss: 0.2218, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2289
152: Forward: 6 | Train Error: 0.2670, Loss: 0.2216, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2287
153: Forward: 6 | Train Error: 0.2670, Loss: 0.2214, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2285
154: Forward: 6 | Train Error: 0.2650, Loss: 0.2212, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2283
155: Forward: 6 | Train Error: 0.2640, Loss: 0.2210, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2281
156: Forward: 6 | Train Error: 0.2640, Loss: 0.2208, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2279
157: Forward: 6 | Train Error: 0.2630, Loss: 0.2206, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2278
158: Forward: 6 | Train Error: 0.2620, Loss: 0.2204, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2276
159: Forward: 6 | Train Error: 0.2620, Loss: 0.2202, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2274
160: Forward: 6 | Train Error: 0.2610, Loss: 0.2200, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2272
161: Forward: 6 | Train Error: 0.2610, Loss: 0.2198, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2270
162: Forward: 6 | Train Error: 0.2600, Loss: 0.2196, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2268
163: Forward: 6 | Train Error: 0.2580, Loss: 0.2194, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2267
164: Forward: 6 | Train Error: 0.2570, Loss: 0.2192, Operator norm: 0.1002 | Test Error: 0.3320, Loss: 0.2265
165: Forward: 6 | Train Error: 0.2570, Loss: 0.2190, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2263
166: Forward: 6 | Train Error: 0.2560, Loss: 0.2188, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2261
167: Forward: 6 | Train Error: 0.2560, Loss: 0.2186, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2259
168: Forward: 6 | Train Error: 0.2530, Loss: 0.2184, Operator norm: 0.1002 | Test Error: 0.3280, Loss: 0.2258
169: Forward: 6 | Train Error: 0.2540, Loss: 0.2182, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2256
170: Forward: 6 | Train Error: 0.2530, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2254
171: Forward: 6 | Train Error: 0.2530, Loss: 0.2178, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2252
172: Forward: 6 | Train Error: 0.2540, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2251
173: Forward: 6 | Train Error: 0.2530, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2249
174: Forward: 6 | Train Error: 0.2530, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2247
175: Forward: 6 | Train Error: 0.2530, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.3230, Loss: 0.2245
176: Forward: 6 | Train Error: 0.2520, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2244
177: Forward: 6 | Train Error: 0.2530, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2242
178: Forward: 6 | Train Error: 0.2520, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2240
179: Forward: 6 | Train Error: 0.2520, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2238
180: Forward: 6 | Train Error: 0.2510, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2237
181: Forward: 6 | Train Error: 0.2500, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2235
182: Forward: 6 | Train Error: 0.2490, Loss: 0.2157, Operator norm: 0.1003 | Test Error: 0.3160, Loss: 0.2233
183: Forward: 6 | Train Error: 0.2480, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2232
184: Forward: 6 | Train Error: 0.2460, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2230
185: Forward: 6 | Train Error: 0.2450, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.3130, Loss: 0.2228
186: Forward: 6 | Train Error: 0.2430, Loss: 0.2150, Operator norm: 0.1003 | Test Error: 0.3140, Loss: 0.2227
187: Forward: 6 | Train Error: 0.2420, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2225
188: Forward: 6 | Train Error: 0.2410, Loss: 0.2146, Operator norm: 0.1003 | Test Error: 0.3120, Loss: 0.2223
189: Forward: 6 | Train Error: 0.2400, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.3120, Loss: 0.2222
190: Forward: 6 | Train Error: 0.2400, Loss: 0.2142, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2220
191: Forward: 6 | Train Error: 0.2400, Loss: 0.2140, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2218
192: Forward: 6 | Train Error: 0.2410, Loss: 0.2139, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2217
193: Forward: 6 | Train Error: 0.2410, Loss: 0.2137, Operator norm: 0.1003 | Test Error: 0.3110, Loss: 0.2215
194: Forward: 6 | Train Error: 0.2400, Loss: 0.2135, Operator norm: 0.1003 | Test Error: 0.3100, Loss: 0.2214
195: Forward: 6 | Train Error: 0.2390, Loss: 0.2133, Operator norm: 0.1003 | Test Error: 0.3100, Loss: 0.2212
196: Forward: 6 | Train Error: 0.2380, Loss: 0.2131, Operator norm: 0.1003 | Test Error: 0.3100, Loss: 0.2210
197: Forward: 6 | Train Error: 0.2390, Loss: 0.2129, Operator norm: 0.1003 | Test Error: 0.3100, Loss: 0.2209
198: Forward: 6 | Train Error: 0.2380, Loss: 0.2128, Operator norm: 0.1003 | Test Error: 0.3090, Loss: 0.2207
199: Forward: 6 | Train Error: 0.2370, Loss: 0.2126, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2206
200: Forward: 6 | Train Error: 0.2370, Loss: 0.2124, Operator norm: 0.1003 | Test Error: 0.3080, Loss: 0.2204
201: Forward: 6 | Train Error: 0.2360, Loss: 0.2122, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2202
202: Forward: 6 | Train Error: 0.2350, Loss: 0.2121, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2201
203: Forward: 6 | Train Error: 0.2350, Loss: 0.2119, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2199
204: Forward: 6 | Train Error: 0.2340, Loss: 0.2117, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2198
205: Forward: 6 | Train Error: 0.2330, Loss: 0.2115, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2196
206: Forward: 6 | Train Error: 0.2330, Loss: 0.2114, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2195
207: Forward: 6 | Train Error: 0.2330, Loss: 0.2112, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2193
208: Forward: 6 | Train Error: 0.2330, Loss: 0.2110, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2191
209: Forward: 6 | Train Error: 0.2320, Loss: 0.2108, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2190
210: Forward: 6 | Train Error: 0.2320, Loss: 0.2107, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2188
211: Forward: 6 | Train Error: 0.2320, Loss: 0.2105, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2187
212: Forward: 6 | Train Error: 0.2320, Loss: 0.2103, Operator norm: 0.1003 | Test Error: 0.3070, Loss: 0.2185
213: Forward: 6 | Train Error: 0.2320, Loss: 0.2102, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2184
214: Forward: 6 | Train Error: 0.2320, Loss: 0.2100, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2182
215: Forward: 6 | Train Error: 0.2320, Loss: 0.2098, Operator norm: 0.1003 | Test Error: 0.3060, Loss: 0.2181
216: Forward: 6 | Train Error: 0.2320, Loss: 0.2097, Operator norm: 0.1003 | Test Error: 0.3050, Loss: 0.2179
217: Forward: 6 | Train Error: 0.2320, Loss: 0.2095, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2178
218: Forward: 6 | Train Error: 0.2320, Loss: 0.2093, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2176
219: Forward: 6 | Train Error: 0.2300, Loss: 0.2092, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2175
220: Forward: 6 | Train Error: 0.2290, Loss: 0.2090, Operator norm: 0.1003 | Test Error: 0.3040, Loss: 0.2173
221: Forward: 6 | Train Error: 0.2290, Loss: 0.2088, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2172
222: Forward: 6 | Train Error: 0.2290, Loss: 0.2087, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2170
223: Forward: 6 | Train Error: 0.2280, Loss: 0.2085, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2169
224: Forward: 6 | Train Error: 0.2280, Loss: 0.2083, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2168
225: Forward: 6 | Train Error: 0.2300, Loss: 0.2082, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2166
226: Forward: 6 | Train Error: 0.2300, Loss: 0.2080, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2165
227: Forward: 6 | Train Error: 0.2290, Loss: 0.2078, Operator norm: 0.1003 | Test Error: 0.3030, Loss: 0.2163
228: Forward: 6 | Train Error: 0.2290, Loss: 0.2077, Operator norm: 0.1003 | Test Error: 0.3000, Loss: 0.2162
229: Forward: 6 | Train Error: 0.2300, Loss: 0.2075, Operator norm: 0.1003 | Test Error: 0.2990, Loss: 0.2160
230: Forward: 6 | Train Error: 0.2280, Loss: 0.2074, Operator norm: 0.1003 | Test Error: 0.2980, Loss: 0.2159
231: Forward: 6 | Train Error: 0.2270, Loss: 0.2072, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2157
232: Forward: 6 | Train Error: 0.2270, Loss: 0.2070, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2156
233: Forward: 6 | Train Error: 0.2270, Loss: 0.2069, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2155
234: Forward: 6 | Train Error: 0.2260, Loss: 0.2067, Operator norm: 0.1003 | Test Error: 0.2970, Loss: 0.2153
235: Forward: 6 | Train Error: 0.2260, Loss: 0.2066, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2152
236: Forward: 6 | Train Error: 0.2260, Loss: 0.2064, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2150
237: Forward: 6 | Train Error: 0.2250, Loss: 0.2062, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2149
238: Forward: 6 | Train Error: 0.2250, Loss: 0.2061, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2148
239: Forward: 6 | Train Error: 0.2250, Loss: 0.2059, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2146
240: Forward: 6 | Train Error: 0.2250, Loss: 0.2058, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2145
241: Forward: 6 | Train Error: 0.2260, Loss: 0.2056, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2144
242: Forward: 6 | Train Error: 0.2240, Loss: 0.2055, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2142
243: Forward: 6 | Train Error: 0.2240, Loss: 0.2053, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2141
244: Forward: 6 | Train Error: 0.2240, Loss: 0.2051, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2139
245: Forward: 6 | Train Error: 0.2240, Loss: 0.2050, Operator norm: 0.1003 | Test Error: 0.2970, Loss: 0.2138
246: Forward: 6 | Train Error: 0.2240, Loss: 0.2048, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2137
247: Forward: 6 | Train Error: 0.2240, Loss: 0.2047, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2135
248: Forward: 6 | Train Error: 0.2220, Loss: 0.2045, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2134
249: Forward: 6 | Train Error: 0.2220, Loss: 0.2044, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2133
250: Forward: 6 | Train Error: 0.2220, Loss: 0.2042, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2131
251: Forward: 6 | Train Error: 0.2220, Loss: 0.2041, Operator norm: 0.1003 | Test Error: 0.2950, Loss: 0.2130
252: Forward: 6 | Train Error: 0.2210, Loss: 0.2039, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2129
253: Forward: 6 | Train Error: 0.2210, Loss: 0.2038, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2127
254: Forward: 6 | Train Error: 0.2200, Loss: 0.2036, Operator norm: 0.1003 | Test Error: 0.2940, Loss: 0.2126
255: Forward: 6 | Train Error: 0.2200, Loss: 0.2035, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2125
256: Forward: 6 | Train Error: 0.2200, Loss: 0.2033, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2123
257: Forward: 6 | Train Error: 0.2210, Loss: 0.2032, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2122
258: Forward: 6 | Train Error: 0.2210, Loss: 0.2030, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2121
259: Forward: 6 | Train Error: 0.2210, Loss: 0.2029, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2120
260: Forward: 6 | Train Error: 0.2210, Loss: 0.2027, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2118
261: Forward: 6 | Train Error: 0.2200, Loss: 0.2026, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2117
262: Forward: 6 | Train Error: 0.2200, Loss: 0.2024, Operator norm: 0.1003 | Test Error: 0.2910, Loss: 0.2116
263: Forward: 6 | Train Error: 0.2190, Loss: 0.2023, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2114
264: Forward: 6 | Train Error: 0.2190, Loss: 0.2022, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2113
265: Forward: 6 | Train Error: 0.2190, Loss: 0.2020, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2112
266: Forward: 6 | Train Error: 0.2190, Loss: 0.2019, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2111
267: Forward: 6 | Train Error: 0.2190, Loss: 0.2017, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2109
268: Forward: 6 | Train Error: 0.2190, Loss: 0.2016, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2108
269: Forward: 6 | Train Error: 0.2190, Loss: 0.2014, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2107
270: Forward: 6 | Train Error: 0.2200, Loss: 0.2013, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2106
271: Forward: 6 | Train Error: 0.2190, Loss: 0.2012, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2104
272: Forward: 6 | Train Error: 0.2180, Loss: 0.2010, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2103
273: Forward: 6 | Train Error: 0.2180, Loss: 0.2009, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2102
274: Forward: 6 | Train Error: 0.2170, Loss: 0.2007, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2101
275: Forward: 6 | Train Error: 0.2170, Loss: 0.2006, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2100
276: Forward: 6 | Train Error: 0.2160, Loss: 0.2005, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2098
277: Forward: 6 | Train Error: 0.2160, Loss: 0.2003, Operator norm: 0.1004 | Test Error: 0.2880, Loss: 0.2097
278: Forward: 6 | Train Error: 0.2160, Loss: 0.2002, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2096
279: Forward: 6 | Train Error: 0.2160, Loss: 0.2000, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2095
280: Forward: 6 | Train Error: 0.2150, Loss: 0.1999, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2093
281: Forward: 6 | Train Error: 0.2150, Loss: 0.1998, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2092
282: Forward: 6 | Train Error: 0.2150, Loss: 0.1996, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2091
283: Forward: 6 | Train Error: 0.2150, Loss: 0.1995, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2090
284: Forward: 6 | Train Error: 0.2150, Loss: 0.1993, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2089
285: Forward: 6 | Train Error: 0.2150, Loss: 0.1992, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2088
286: Forward: 6 | Train Error: 0.2150, Loss: 0.1991, Operator norm: 0.1004 | Test Error: 0.2870, Loss: 0.2086
287: Forward: 6 | Train Error: 0.2150, Loss: 0.1989, Operator norm: 0.1004 | Test Error: 0.2860, Loss: 0.2085
288: Forward: 6 | Train Error: 0.2140, Loss: 0.1988, Operator norm: 0.1004 | Test Error: 0.2850, Loss: 0.2084
289: Forward: 6 | Train Error: 0.2130, Loss: 0.1987, Operator norm: 0.1004 | Test Error: 0.2850, Loss: 0.2083
290: Forward: 6 | Train Error: 0.2130, Loss: 0.1985, Operator norm: 0.1004 | Test Error: 0.2850, Loss: 0.2082
291: Forward: 6 | Train Error: 0.2130, Loss: 0.1984, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2080
292: Forward: 6 | Train Error: 0.2130, Loss: 0.1983, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2079
293: Forward: 6 | Train Error: 0.2130, Loss: 0.1981, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2078
294: Forward: 6 | Train Error: 0.2120, Loss: 0.1980, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2077
295: Forward: 6 | Train Error: 0.2120, Loss: 0.1979, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2076
296: Forward: 6 | Train Error: 0.2120, Loss: 0.1977, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2075
297: Forward: 6 | Train Error: 0.2120, Loss: 0.1976, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2074
298: Forward: 6 | Train Error: 0.2120, Loss: 0.1975, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2072
299: Forward: 6 | Train Error: 0.2110, Loss: 0.1973, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2071
300: Forward: 6 | Train Error: 0.2110, Loss: 0.1972, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2070
301: Forward: 6 | Train Error: 0.2110, Loss: 0.1971, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2069
302: Forward: 6 | Train Error: 0.2110, Loss: 0.1970, Operator norm: 0.1004 | Test Error: 0.2850, Loss: 0.2068
303: Forward: 6 | Train Error: 0.2110, Loss: 0.1968, Operator norm: 0.1004 | Test Error: 0.2850, Loss: 0.2067
304: Forward: 6 | Train Error: 0.2110, Loss: 0.1967, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2066
305: Forward: 6 | Train Error: 0.2110, Loss: 0.1966, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2065
306: Forward: 6 | Train Error: 0.2110, Loss: 0.1964, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2064
307: Forward: 6 | Train Error: 0.2100, Loss: 0.1963, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2062
308: Forward: 6 | Train Error: 0.2100, Loss: 0.1962, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2061
309: Forward: 6 | Train Error: 0.2100, Loss: 0.1961, Operator norm: 0.1004 | Test Error: 0.2840, Loss: 0.2060
310: Forward: 6 | Train Error: 0.2100, Loss: 0.1959, Operator norm: 0.1004 | Test Error: 0.2830, Loss: 0.2059
311: Forward: 6 | Train Error: 0.2100, Loss: 0.1958, Operator norm: 0.1004 | Test Error: 0.2830, Loss: 0.2058
312: Forward: 6 | Train Error: 0.2090, Loss: 0.1957, Operator norm: 0.1004 | Test Error: 0.2830, Loss: 0.2057
313: Forward: 6 | Train Error: 0.2090, Loss: 0.1955, Operator norm: 0.1004 | Test Error: 0.2820, Loss: 0.2056
314: Forward: 6 | Train Error: 0.2090, Loss: 0.1954, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2055
315: Forward: 6 | Train Error: 0.2090, Loss: 0.1953, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2054
316: Forward: 6 | Train Error: 0.2090, Loss: 0.1952, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2053
317: Forward: 6 | Train Error: 0.2090, Loss: 0.1951, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2052
318: Forward: 6 | Train Error: 0.2080, Loss: 0.1949, Operator norm: 0.1004 | Test Error: 0.2800, Loss: 0.2051
319: Forward: 6 | Train Error: 0.2080, Loss: 0.1948, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2050
320: Forward: 6 | Train Error: 0.2080, Loss: 0.1947, Operator norm: 0.1004 | Test Error: 0.2810, Loss: 0.2048
321: Forward: 6 | Train Error: 0.2080, Loss: 0.1946, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2047
322: Forward: 6 | Train Error: 0.2080, Loss: 0.1944, Operator norm: 0.1004 | Test Error: 0.2790, Loss: 0.2046
323: Forward: 6 | Train Error: 0.2080, Loss: 0.1943, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2045
324: Forward: 6 | Train Error: 0.2080, Loss: 0.1942, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2044
325: Forward: 6 | Train Error: 0.2080, Loss: 0.1941, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2043
326: Forward: 6 | Train Error: 0.2080, Loss: 0.1939, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2042
327: Forward: 6 | Train Error: 0.2070, Loss: 0.1938, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2041
328: Forward: 6 | Train Error: 0.2070, Loss: 0.1937, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2040
329: Forward: 6 | Train Error: 0.2060, Loss: 0.1936, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2039
330: Forward: 6 | Train Error: 0.2050, Loss: 0.1935, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2038
331: Forward: 6 | Train Error: 0.2050, Loss: 0.1933, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2037
332: Forward: 6 | Train Error: 0.2050, Loss: 0.1932, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2036
333: Forward: 6 | Train Error: 0.2060, Loss: 0.1931, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2035
334: Forward: 6 | Train Error: 0.2060, Loss: 0.1930, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2034
335: Forward: 6 | Train Error: 0.2060, Loss: 0.1929, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2033
336: Forward: 6 | Train Error: 0.2060, Loss: 0.1928, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2032
337: Forward: 6 | Train Error: 0.2060, Loss: 0.1926, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2031
338: Forward: 6 | Train Error: 0.2060, Loss: 0.1925, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2030
339: Forward: 6 | Train Error: 0.2060, Loss: 0.1924, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2029
340: Forward: 6 | Train Error: 0.2060, Loss: 0.1923, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2028
341: Forward: 6 | Train Error: 0.2060, Loss: 0.1922, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2027
342: Forward: 6 | Train Error: 0.2060, Loss: 0.1921, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2026
343: Forward: 6 | Train Error: 0.2060, Loss: 0.1919, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2025
344: Forward: 6 | Train Error: 0.2060, Loss: 0.1918, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2024
345: Forward: 6 | Train Error: 0.2060, Loss: 0.1917, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2023
346: Forward: 6 | Train Error: 0.2060, Loss: 0.1916, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2022
347: Forward: 6 | Train Error: 0.2060, Loss: 0.1915, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2021
348: Forward: 6 | Train Error: 0.2060, Loss: 0.1914, Operator norm: 0.1004 | Test Error: 0.2720, Loss: 0.2020
349: Forward: 6 | Train Error: 0.2060, Loss: 0.1913, Operator norm: 0.1004 | Test Error: 0.2720, Loss: 0.2019
350: Forward: 6 | Train Error: 0.2060, Loss: 0.1911, Operator norm: 0.1004 | Test Error: 0.2720, Loss: 0.2018
351: Forward: 6 | Train Error: 0.2060, Loss: 0.1910, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2017
352: Forward: 6 | Train Error: 0.2060, Loss: 0.1909, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2016
353: Forward: 6 | Train Error: 0.2060, Loss: 0.1908, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2015
354: Forward: 6 | Train Error: 0.2060, Loss: 0.1907, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2015
355: Forward: 6 | Train Error: 0.2060, Loss: 0.1906, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2014
356: Forward: 6 | Train Error: 0.2060, Loss: 0.1905, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2013
357: Forward: 6 | Train Error: 0.2060, Loss: 0.1904, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2012
358: Forward: 6 | Train Error: 0.2050, Loss: 0.1903, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2011
359: Forward: 6 | Train Error: 0.2050, Loss: 0.1901, Operator norm: 0.1004 | Test Error: 0.2720, Loss: 0.2010
360: Forward: 6 | Train Error: 0.2050, Loss: 0.1900, Operator norm: 0.1004 | Test Error: 0.2720, Loss: 0.2009
361: Forward: 6 | Train Error: 0.2050, Loss: 0.1899, Operator norm: 0.1005 | Test Error: 0.2720, Loss: 0.2008
362: Forward: 6 | Train Error: 0.2050, Loss: 0.1898, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2007
363: Forward: 6 | Train Error: 0.2050, Loss: 0.1897, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2006
364: Forward: 6 | Train Error: 0.2050, Loss: 0.1896, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2005
365: Forward: 6 | Train Error: 0.2050, Loss: 0.1895, Operator norm: 0.1004 | Test Error: 0.2710, Loss: 0.2004
366: Forward: 6 | Train Error: 0.2050, Loss: 0.1894, Operator norm: 0.1005 | Test Error: 0.2710, Loss: 0.2003
367: Forward: 6 | Train Error: 0.2050, Loss: 0.1893, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.2003
368: Forward: 6 | Train Error: 0.2050, Loss: 0.1892, Operator norm: 0.1004 | Test Error: 0.2700, Loss: 0.2002
369: Forward: 6 | Train Error: 0.2050, Loss: 0.1891, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.2001
370: Forward: 6 | Train Error: 0.2050, Loss: 0.1890, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.2000
371: Forward: 6 | Train Error: 0.2050, Loss: 0.1888, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.1999
372: Forward: 6 | Train Error: 0.2040, Loss: 0.1887, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1998
373: Forward: 6 | Train Error: 0.2040, Loss: 0.1886, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1997
374: Forward: 6 | Train Error: 0.2040, Loss: 0.1885, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1996
375: Forward: 6 | Train Error: 0.2040, Loss: 0.1884, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.1995
376: Forward: 6 | Train Error: 0.2040, Loss: 0.1883, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.1994
377: Forward: 6 | Train Error: 0.2040, Loss: 0.1882, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.1994
378: Forward: 6 | Train Error: 0.2040, Loss: 0.1881, Operator norm: 0.1005 | Test Error: 0.2700, Loss: 0.1993
379: Forward: 6 | Train Error: 0.2040, Loss: 0.1880, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1992
380: Forward: 6 | Train Error: 0.2050, Loss: 0.1879, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1991
381: Forward: 6 | Train Error: 0.2050, Loss: 0.1878, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1990
382: Forward: 6 | Train Error: 0.2050, Loss: 0.1877, Operator norm: 0.1005 | Test Error: 0.2690, Loss: 0.1989
383: Forward: 6 | Train Error: 0.2050, Loss: 0.1876, Operator norm: 0.1005 | Test Error: 0.2680, Loss: 0.1988
384: Forward: 6 | Train Error: 0.2050, Loss: 0.1875, Operator norm: 0.1005 | Test Error: 0.2670, Loss: 0.1987
385: Forward: 6 | Train Error: 0.2040, Loss: 0.1874, Operator norm: 0.1005 | Test Error: 0.2670, Loss: 0.1987
386: Forward: 6 | Train Error: 0.2040, Loss: 0.1873, Operator norm: 0.1005 | Test Error: 0.2670, Loss: 0.1986
387: Forward: 6 | Train Error: 0.2040, Loss: 0.1872, Operator norm: 0.1005 | Test Error: 0.2670, Loss: 0.1985
388: Forward: 6 | Train Error: 0.2040, Loss: 0.1871, Operator norm: 0.1005 | Test Error: 0.2670, Loss: 0.1984
389: Forward: 6 | Train Error: 0.2040, Loss: 0.1870, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.1983
390: Forward: 6 | Train Error: 0.2040, Loss: 0.1869, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.1982
391: Forward: 6 | Train Error: 0.2040, Loss: 0.1868, Operator norm: 0.1005 | Test Error: 0.2660, Loss: 0.1982
392: Forward: 6 | Train Error: 0.2040, Loss: 0.1867, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.1981
393: Forward: 6 | Train Error: 0.2040, Loss: 0.1866, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.1980
394: Forward: 6 | Train Error: 0.2040, Loss: 0.1865, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.1979
395: Forward: 6 | Train Error: 0.2040, Loss: 0.1864, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.1978
396: Forward: 6 | Train Error: 0.2040, Loss: 0.1863, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.1977
397: Forward: 6 | Train Error: 0.2040, Loss: 0.1862, Operator norm: 0.1005 | Test Error: 0.2650, Loss: 0.1977
398: Forward: 6 | Train Error: 0.2040, Loss: 0.1861, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1976
399: Forward: 6 | Train Error: 0.2040, Loss: 0.1860, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1975
400: Forward: 6 | Train Error: 0.2040, Loss: 0.1859, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1974
401: Forward: 6 | Train Error: 0.2050, Loss: 0.1858, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1973
402: Forward: 6 | Train Error: 0.2050, Loss: 0.1857, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1972
403: Forward: 6 | Train Error: 0.2050, Loss: 0.1856, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1972
404: Forward: 6 | Train Error: 0.2050, Loss: 0.1855, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1971
405: Forward: 6 | Train Error: 0.2050, Loss: 0.1854, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1970
406: Forward: 6 | Train Error: 0.2050, Loss: 0.1853, Operator norm: 0.1005 | Test Error: 0.2640, Loss: 0.1969
407: Forward: 6 | Train Error: 0.2040, Loss: 0.1852, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1968
408: Forward: 6 | Train Error: 0.2040, Loss: 0.1851, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1968
409: Forward: 6 | Train Error: 0.2030, Loss: 0.1850, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1967
410: Forward: 6 | Train Error: 0.2030, Loss: 0.1849, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1966
411: Forward: 6 | Train Error: 0.2030, Loss: 0.1848, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1965
412: Forward: 6 | Train Error: 0.2030, Loss: 0.1847, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1964
413: Forward: 6 | Train Error: 0.2030, Loss: 0.1846, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1964
414: Forward: 6 | Train Error: 0.2030, Loss: 0.1845, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1963
415: Forward: 6 | Train Error: 0.2020, Loss: 0.1844, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1962
416: Forward: 6 | Train Error: 0.2020, Loss: 0.1843, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1961
417: Forward: 6 | Train Error: 0.2020, Loss: 0.1843, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1961
418: Forward: 6 | Train Error: 0.2020, Loss: 0.1842, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1960
419: Forward: 6 | Train Error: 0.2020, Loss: 0.1841, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1959
420: Forward: 6 | Train Error: 0.2020, Loss: 0.1840, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1958
421: Forward: 6 | Train Error: 0.2020, Loss: 0.1839, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1957
422: Forward: 6 | Train Error: 0.2020, Loss: 0.1838, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1957
423: Forward: 6 | Train Error: 0.2020, Loss: 0.1837, Operator norm: 0.1005 | Test Error: 0.2630, Loss: 0.1956
424: Forward: 6 | Train Error: 0.2020, Loss: 0.1836, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1955
425: Forward: 6 | Train Error: 0.2020, Loss: 0.1835, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1954
426: Forward: 6 | Train Error: 0.2020, Loss: 0.1834, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1954
427: Forward: 6 | Train Error: 0.2020, Loss: 0.1833, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1953
428: Forward: 6 | Train Error: 0.2020, Loss: 0.1832, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1952
429: Forward: 6 | Train Error: 0.2020, Loss: 0.1831, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1951
430: Forward: 6 | Train Error: 0.2020, Loss: 0.1831, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1951
431: Forward: 6 | Train Error: 0.2020, Loss: 0.1830, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1950
432: Forward: 6 | Train Error: 0.2010, Loss: 0.1829, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1949
433: Forward: 6 | Train Error: 0.2010, Loss: 0.1828, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1948
434: Forward: 6 | Train Error: 0.2010, Loss: 0.1827, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1948
435: Forward: 6 | Train Error: 0.2010, Loss: 0.1826, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1947
436: Forward: 6 | Train Error: 0.2010, Loss: 0.1825, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1946
437: Forward: 6 | Train Error: 0.2010, Loss: 0.1824, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1945
438: Forward: 6 | Train Error: 0.2010, Loss: 0.1823, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1945
439: Forward: 6 | Train Error: 0.2010, Loss: 0.1822, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1944
440: Forward: 6 | Train Error: 0.2010, Loss: 0.1822, Operator norm: 0.1005 | Test Error: 0.2620, Loss: 0.1943
441: Forward: 6 | Train Error: 0.2000, Loss: 0.1821, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1942
442: Forward: 6 | Train Error: 0.1990, Loss: 0.1820, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1942
443: Forward: 6 | Train Error: 0.1980, Loss: 0.1819, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1941
444: Forward: 6 | Train Error: 0.1980, Loss: 0.1818, Operator norm: 0.1005 | Test Error: 0.2610, Loss: 0.1940
445: Forward: 6 | Train Error: 0.1980, Loss: 0.1817, Operator norm: 0.1005 | Test Error: 0.2600, Loss: 0.1940
446: Forward: 6 | Train Error: 0.1980, Loss: 0.1816, Operator norm: 0.1005 | Test Error: 0.2580, Loss: 0.1939
447: Forward: 6 | Train Error: 0.1980, Loss: 0.1815, Operator norm: 0.1005 | Test Error: 0.2580, Loss: 0.1938
448: Forward: 6 | Train Error: 0.1960, Loss: 0.1815, Operator norm: 0.1005 | Test Error: 0.2580, Loss: 0.1937
449: Forward: 6 | Train Error: 0.1960, Loss: 0.1814, Operator norm: 0.1005 | Test Error: 0.2580, Loss: 0.1937
450: Forward: 6 | Train Error: 0.1960, Loss: 0.1813, Operator norm: 0.1005 | Test Error: 0.2580, Loss: 0.1936
451: Forward: 6 | Train Error: 0.1960, Loss: 0.1812, Operator norm: 0.1005 | Test Error: 0.2580, Loss: 0.1935
452: Forward: 6 | Train Error: 0.1960, Loss: 0.1811, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1935
453: Forward: 6 | Train Error: 0.1960, Loss: 0.1810, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1934
454: Forward: 6 | Train Error: 0.1960, Loss: 0.1809, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1933
455: Forward: 6 | Train Error: 0.1960, Loss: 0.1809, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1933
456: Forward: 6 | Train Error: 0.1960, Loss: 0.1808, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1932
457: Forward: 6 | Train Error: 0.1960, Loss: 0.1807, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1931
458: Forward: 6 | Train Error: 0.1960, Loss: 0.1806, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1931
459: Forward: 6 | Train Error: 0.1960, Loss: 0.1805, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1930
460: Forward: 6 | Train Error: 0.1960, Loss: 0.1804, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1929
461: Forward: 6 | Train Error: 0.1960, Loss: 0.1804, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1928
462: Forward: 6 | Train Error: 0.1960, Loss: 0.1803, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1928
463: Forward: 6 | Train Error: 0.1960, Loss: 0.1802, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1927
464: Forward: 6 | Train Error: 0.1960, Loss: 0.1801, Operator norm: 0.1005 | Test Error: 0.2570, Loss: 0.1926
465: Forward: 6 | Train Error: 0.1970, Loss: 0.1800, Operator norm: 0.1005 | Test Error: 0.2550, Loss: 0.1926
466: Forward: 6 | Train Error: 0.1970, Loss: 0.1799, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1925
467: Forward: 6 | Train Error: 0.1970, Loss: 0.1799, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1924
468: Forward: 6 | Train Error: 0.1970, Loss: 0.1798, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1924
469: Forward: 6 | Train Error: 0.1970, Loss: 0.1797, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1923
470: Forward: 6 | Train Error: 0.1970, Loss: 0.1796, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1922
471: Forward: 6 | Train Error: 0.1970, Loss: 0.1795, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1922
472: Forward: 6 | Train Error: 0.1970, Loss: 0.1795, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1921
473: Forward: 6 | Train Error: 0.1960, Loss: 0.1794, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1920
474: Forward: 6 | Train Error: 0.1960, Loss: 0.1793, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1920
475: Forward: 6 | Train Error: 0.1960, Loss: 0.1792, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1919
476: Forward: 6 | Train Error: 0.1960, Loss: 0.1791, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1918
477: Forward: 6 | Train Error: 0.1960, Loss: 0.1790, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1918
478: Forward: 6 | Train Error: 0.1960, Loss: 0.1790, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1917
479: Forward: 6 | Train Error: 0.1960, Loss: 0.1789, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1917
480: Forward: 6 | Train Error: 0.1960, Loss: 0.1788, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1916
481: Forward: 6 | Train Error: 0.1960, Loss: 0.1787, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1915
482: Forward: 6 | Train Error: 0.1960, Loss: 0.1786, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1915
483: Forward: 6 | Train Error: 0.1960, Loss: 0.1786, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1914
484: Forward: 6 | Train Error: 0.1960, Loss: 0.1785, Operator norm: 0.1006 | Test Error: 0.2540, Loss: 0.1913
485: Forward: 6 | Train Error: 0.1960, Loss: 0.1784, Operator norm: 0.1006 | Test Error: 0.2540, Loss: 0.1913
486: Forward: 6 | Train Error: 0.1960, Loss: 0.1783, Operator norm: 0.1006 | Test Error: 0.2540, Loss: 0.1912
487: Forward: 6 | Train Error: 0.1960, Loss: 0.1783, Operator norm: 0.1006 | Test Error: 0.2540, Loss: 0.1911
488: Forward: 6 | Train Error: 0.1960, Loss: 0.1782, Operator norm: 0.1006 | Test Error: 0.2540, Loss: 0.1911
489: Forward: 6 | Train Error: 0.1960, Loss: 0.1781, Operator norm: 0.1006 | Test Error: 0.2540, Loss: 0.1910
490: Forward: 6 | Train Error: 0.1960, Loss: 0.1780, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1910
491: Forward: 6 | Train Error: 0.1960, Loss: 0.1779, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1909
492: Forward: 6 | Train Error: 0.1960, Loss: 0.1779, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1908
493: Forward: 6 | Train Error: 0.1960, Loss: 0.1778, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1908
494: Forward: 6 | Train Error: 0.1960, Loss: 0.1777, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1907
495: Forward: 6 | Train Error: 0.1960, Loss: 0.1776, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1906
496: Forward: 6 | Train Error: 0.1960, Loss: 0.1776, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1906
497: Forward: 6 | Train Error: 0.1960, Loss: 0.1775, Operator norm: 0.1006 | Test Error: 0.2550, Loss: 0.1905
498: Forward: 6 | Train Error: 0.1960, Loss: 0.1774, Operator norm: 0.1006 | Test Error: 0.2560, Loss: 0.1905
499: Forward: 6 | Train Error: 0.1950, Loss: 0.1773, Operator norm: 0.1006 | Test Error: 0.2560, Loss: 0.1904
grad at the end: grad_B=0.2299, grad_A=0.0147, grad_W=0.1503


==> FashionMNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.5470, Loss: 0.5133, Operator norm: 0.1000 | Test Error: 0.5120, Loss: 0.4898
1: Forward: 6 | Train Error: 0.5300, Loss: 0.4939, Operator norm: 0.1000 | Test Error: 0.4970, Loss: 0.4720
2: Forward: 6 | Train Error: 0.5130, Loss: 0.4759, Operator norm: 0.1000 | Test Error: 0.4830, Loss: 0.4553
3: Forward: 6 | Train Error: 0.4940, Loss: 0.4590, Operator norm: 0.1000 | Test Error: 0.4700, Loss: 0.4397
4: Forward: 6 | Train Error: 0.4780, Loss: 0.4433, Operator norm: 0.1000 | Test Error: 0.4460, Loss: 0.4252
5: Forward: 6 | Train Error: 0.4620, Loss: 0.4286, Operator norm: 0.1000 | Test Error: 0.4190, Loss: 0.4116
6: Forward: 6 | Train Error: 0.4440, Loss: 0.4148, Operator norm: 0.1000 | Test Error: 0.3850, Loss: 0.3988
7: Forward: 6 | Train Error: 0.4190, Loss: 0.4019, Operator norm: 0.1000 | Test Error: 0.3610, Loss: 0.3869
8: Forward: 6 | Train Error: 0.3890, Loss: 0.3898, Operator norm: 0.1000 | Test Error: 0.3280, Loss: 0.3757
9: Forward: 6 | Train Error: 0.3650, Loss: 0.3785, Operator norm: 0.1001 | Test Error: 0.3020, Loss: 0.3652
10: Forward: 6 | Train Error: 0.3430, Loss: 0.3679, Operator norm: 0.1001 | Test Error: 0.2790, Loss: 0.3554
11: Forward: 6 | Train Error: 0.3180, Loss: 0.3579, Operator norm: 0.1001 | Test Error: 0.2640, Loss: 0.3461
12: Forward: 6 | Train Error: 0.2870, Loss: 0.3486, Operator norm: 0.1001 | Test Error: 0.2360, Loss: 0.3374
13: Forward: 6 | Train Error: 0.2640, Loss: 0.3398, Operator norm: 0.1001 | Test Error: 0.2200, Loss: 0.3293
14: Forward: 6 | Train Error: 0.2460, Loss: 0.3316, Operator norm: 0.1001 | Test Error: 0.2060, Loss: 0.3216
15: Forward: 6 | Train Error: 0.2270, Loss: 0.3238, Operator norm: 0.1001 | Test Error: 0.1930, Loss: 0.3143
16: Forward: 6 | Train Error: 0.2090, Loss: 0.3165, Operator norm: 0.1001 | Test Error: 0.1810, Loss: 0.3075
17: Forward: 6 | Train Error: 0.1870, Loss: 0.3096, Operator norm: 0.1001 | Test Error: 0.1620, Loss: 0.3011
18: Forward: 6 | Train Error: 0.1710, Loss: 0.3031, Operator norm: 0.1001 | Test Error: 0.1470, Loss: 0.2950
19: Forward: 6 | Train Error: 0.1560, Loss: 0.2969, Operator norm: 0.1001 | Test Error: 0.1370, Loss: 0.2893
20: Forward: 6 | Train Error: 0.1370, Loss: 0.2911, Operator norm: 0.1001 | Test Error: 0.1230, Loss: 0.2839
21: Forward: 6 | Train Error: 0.1240, Loss: 0.2857, Operator norm: 0.1001 | Test Error: 0.1080, Loss: 0.2787
22: Forward: 6 | Train Error: 0.1150, Loss: 0.2805, Operator norm: 0.1001 | Test Error: 0.1040, Loss: 0.2739
23: Forward: 6 | Train Error: 0.1120, Loss: 0.2756, Operator norm: 0.1001 | Test Error: 0.0980, Loss: 0.2693
24: Forward: 6 | Train Error: 0.1040, Loss: 0.2710, Operator norm: 0.1001 | Test Error: 0.0870, Loss: 0.2650
25: Forward: 6 | Train Error: 0.0990, Loss: 0.2665, Operator norm: 0.1001 | Test Error: 0.0800, Loss: 0.2608
26: Forward: 6 | Train Error: 0.0930, Loss: 0.2624, Operator norm: 0.1001 | Test Error: 0.0750, Loss: 0.2569
27: Forward: 6 | Train Error: 0.0860, Loss: 0.2584, Operator norm: 0.1001 | Test Error: 0.0690, Loss: 0.2532
28: Forward: 6 | Train Error: 0.0830, Loss: 0.2546, Operator norm: 0.1001 | Test Error: 0.0670, Loss: 0.2496
29: Forward: 6 | Train Error: 0.0810, Loss: 0.2510, Operator norm: 0.1001 | Test Error: 0.0640, Loss: 0.2462
30: Forward: 6 | Train Error: 0.0770, Loss: 0.2476, Operator norm: 0.1001 | Test Error: 0.0610, Loss: 0.2430
31: Forward: 6 | Train Error: 0.0730, Loss: 0.2444, Operator norm: 0.1001 | Test Error: 0.0580, Loss: 0.2399
32: Forward: 6 | Train Error: 0.0720, Loss: 0.2412, Operator norm: 0.1001 | Test Error: 0.0560, Loss: 0.2370
33: Forward: 6 | Train Error: 0.0680, Loss: 0.2383, Operator norm: 0.1001 | Test Error: 0.0540, Loss: 0.2342
34: Forward: 6 | Train Error: 0.0660, Loss: 0.2354, Operator norm: 0.1001 | Test Error: 0.0530, Loss: 0.2315
35: Forward: 6 | Train Error: 0.0640, Loss: 0.2327, Operator norm: 0.1001 | Test Error: 0.0490, Loss: 0.2289
36: Forward: 6 | Train Error: 0.0620, Loss: 0.2301, Operator norm: 0.1001 | Test Error: 0.0480, Loss: 0.2264
37: Forward: 6 | Train Error: 0.0600, Loss: 0.2276, Operator norm: 0.1001 | Test Error: 0.0470, Loss: 0.2240
38: Forward: 6 | Train Error: 0.0560, Loss: 0.2251, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2217
39: Forward: 6 | Train Error: 0.0540, Loss: 0.2228, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2195
40: Forward: 6 | Train Error: 0.0530, Loss: 0.2206, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.2174
41: Forward: 6 | Train Error: 0.0520, Loss: 0.2184, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.2153
42: Forward: 6 | Train Error: 0.0520, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.2133
43: Forward: 6 | Train Error: 0.0500, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.2114
44: Forward: 6 | Train Error: 0.0480, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.2096
45: Forward: 6 | Train Error: 0.0480, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.2078
46: Forward: 6 | Train Error: 0.0480, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.2060
47: Forward: 6 | Train Error: 0.0460, Loss: 0.2069, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.2043
48: Forward: 6 | Train Error: 0.0460, Loss: 0.2052, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.2027
49: Forward: 6 | Train Error: 0.0450, Loss: 0.2035, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.2011
50: Forward: 6 | Train Error: 0.0450, Loss: 0.2019, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1995
51: Forward: 6 | Train Error: 0.0440, Loss: 0.2003, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1980
52: Forward: 6 | Train Error: 0.0440, Loss: 0.1988, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1965
53: Forward: 6 | Train Error: 0.0440, Loss: 0.1973, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1950
54: Forward: 6 | Train Error: 0.0430, Loss: 0.1958, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1936
55: Forward: 6 | Train Error: 0.0430, Loss: 0.1944, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1922
56: Forward: 6 | Train Error: 0.0430, Loss: 0.1930, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1909
57: Forward: 6 | Train Error: 0.0430, Loss: 0.1916, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1896
58: Forward: 6 | Train Error: 0.0430, Loss: 0.1903, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1883
59: Forward: 6 | Train Error: 0.0430, Loss: 0.1890, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1870
60: Forward: 6 | Train Error: 0.0420, Loss: 0.1877, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1857
61: Forward: 6 | Train Error: 0.0430, Loss: 0.1864, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1845
62: Forward: 6 | Train Error: 0.0430, Loss: 0.1852, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1833
63: Forward: 6 | Train Error: 0.0430, Loss: 0.1839, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1821
64: Forward: 6 | Train Error: 0.0440, Loss: 0.1827, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1810
65: Forward: 6 | Train Error: 0.0450, Loss: 0.1815, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1798
66: Forward: 6 | Train Error: 0.0450, Loss: 0.1804, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1787
67: Forward: 6 | Train Error: 0.0460, Loss: 0.1792, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1776
68: Forward: 6 | Train Error: 0.0470, Loss: 0.1781, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1765
69: Forward: 6 | Train Error: 0.0460, Loss: 0.1770, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1754
70: Forward: 6 | Train Error: 0.0450, Loss: 0.1759, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1743
71: Forward: 6 | Train Error: 0.0450, Loss: 0.1748, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1733
72: Forward: 6 | Train Error: 0.0450, Loss: 0.1738, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1722
73: Forward: 6 | Train Error: 0.0440, Loss: 0.1727, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1712
74: Forward: 6 | Train Error: 0.0440, Loss: 0.1717, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1702
75: Forward: 6 | Train Error: 0.0430, Loss: 0.1707, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1692
76: Forward: 6 | Train Error: 0.0430, Loss: 0.1697, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1682
77: Forward: 6 | Train Error: 0.0430, Loss: 0.1687, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1673
78: Forward: 6 | Train Error: 0.0430, Loss: 0.1677, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1663
79: Forward: 6 | Train Error: 0.0420, Loss: 0.1667, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1654
80: Forward: 6 | Train Error: 0.0420, Loss: 0.1657, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1644
81: Forward: 6 | Train Error: 0.0410, Loss: 0.1648, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1635
82: Forward: 6 | Train Error: 0.0410, Loss: 0.1639, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1626
83: Forward: 6 | Train Error: 0.0410, Loss: 0.1629, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1617
84: Forward: 6 | Train Error: 0.0410, Loss: 0.1620, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1608
85: Forward: 6 | Train Error: 0.0390, Loss: 0.1611, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1599
86: Forward: 6 | Train Error: 0.0390, Loss: 0.1602, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1590
87: Forward: 6 | Train Error: 0.0390, Loss: 0.1593, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1582
88: Forward: 6 | Train Error: 0.0390, Loss: 0.1584, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1573
89: Forward: 6 | Train Error: 0.0390, Loss: 0.1576, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1565
90: Forward: 6 | Train Error: 0.0390, Loss: 0.1567, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1556
91: Forward: 6 | Train Error: 0.0390, Loss: 0.1559, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1548
92: Forward: 6 | Train Error: 0.0390, Loss: 0.1550, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1540
93: Forward: 6 | Train Error: 0.0390, Loss: 0.1542, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1532
94: Forward: 6 | Train Error: 0.0380, Loss: 0.1533, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1523
95: Forward: 6 | Train Error: 0.0380, Loss: 0.1525, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1515
96: Forward: 6 | Train Error: 0.0370, Loss: 0.1517, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1508
97: Forward: 6 | Train Error: 0.0370, Loss: 0.1509, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1500
98: Forward: 6 | Train Error: 0.0370, Loss: 0.1501, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1492
99: Forward: 6 | Train Error: 0.0370, Loss: 0.1493, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1484
100: Forward: 6 | Train Error: 0.0370, Loss: 0.1486, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1477
101: Forward: 6 | Train Error: 0.0370, Loss: 0.1478, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1469
102: Forward: 6 | Train Error: 0.0380, Loss: 0.1470, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1462
103: Forward: 6 | Train Error: 0.0380, Loss: 0.1463, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1454
104: Forward: 6 | Train Error: 0.0380, Loss: 0.1455, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1447
105: Forward: 6 | Train Error: 0.0380, Loss: 0.1448, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1440
106: Forward: 6 | Train Error: 0.0380, Loss: 0.1440, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1433
107: Forward: 6 | Train Error: 0.0380, Loss: 0.1433, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1425
108: Forward: 6 | Train Error: 0.0380, Loss: 0.1426, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1418
109: Forward: 6 | Train Error: 0.0380, Loss: 0.1419, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1411
110: Forward: 6 | Train Error: 0.0380, Loss: 0.1412, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1405
111: Forward: 6 | Train Error: 0.0380, Loss: 0.1405, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1398
112: Forward: 6 | Train Error: 0.0380, Loss: 0.1398, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1391
113: Forward: 6 | Train Error: 0.0380, Loss: 0.1391, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1384
114: Forward: 6 | Train Error: 0.0380, Loss: 0.1384, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1377
115: Forward: 6 | Train Error: 0.0380, Loss: 0.1377, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1371
116: Forward: 6 | Train Error: 0.0380, Loss: 0.1371, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1364
117: Forward: 6 | Train Error: 0.0380, Loss: 0.1364, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1358
118: Forward: 6 | Train Error: 0.0380, Loss: 0.1357, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1351
119: Forward: 6 | Train Error: 0.0380, Loss: 0.1351, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1345
120: Forward: 6 | Train Error: 0.0380, Loss: 0.1344, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1339
121: Forward: 6 | Train Error: 0.0380, Loss: 0.1338, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1332
122: Forward: 6 | Train Error: 0.0380, Loss: 0.1332, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1326
123: Forward: 6 | Train Error: 0.0390, Loss: 0.1325, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1320
124: Forward: 6 | Train Error: 0.0390, Loss: 0.1319, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.1314
125: Forward: 6 | Train Error: 0.0390, Loss: 0.1313, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1308
126: Forward: 6 | Train Error: 0.0390, Loss: 0.1307, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1302
127: Forward: 6 | Train Error: 0.0390, Loss: 0.1301, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1296
128: Forward: 6 | Train Error: 0.0390, Loss: 0.1295, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1290
129: Forward: 6 | Train Error: 0.0390, Loss: 0.1289, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1284
130: Forward: 6 | Train Error: 0.0390, Loss: 0.1283, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1279
131: Forward: 6 | Train Error: 0.0390, Loss: 0.1277, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1273
132: Forward: 6 | Train Error: 0.0390, Loss: 0.1272, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1267
133: Forward: 6 | Train Error: 0.0390, Loss: 0.1266, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1262
134: Forward: 6 | Train Error: 0.0390, Loss: 0.1260, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1256
135: Forward: 6 | Train Error: 0.0390, Loss: 0.1255, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1251
136: Forward: 6 | Train Error: 0.0390, Loss: 0.1249, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1245
137: Forward: 6 | Train Error: 0.0390, Loss: 0.1244, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1240
138: Forward: 6 | Train Error: 0.0390, Loss: 0.1238, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1235
139: Forward: 6 | Train Error: 0.0390, Loss: 0.1233, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1229
140: Forward: 6 | Train Error: 0.0390, Loss: 0.1227, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1224
141: Forward: 6 | Train Error: 0.0390, Loss: 0.1222, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1219
142: Forward: 6 | Train Error: 0.0390, Loss: 0.1217, Operator norm: 0.1003 | Test Error: 0.0400, Loss: 0.1214
143: Forward: 6 | Train Error: 0.0390, Loss: 0.1212, Operator norm: 0.1003 | Test Error: 0.0400, Loss: 0.1209
144: Forward: 6 | Train Error: 0.0390, Loss: 0.1206, Operator norm: 0.1003 | Test Error: 0.0400, Loss: 0.1204
145: Forward: 6 | Train Error: 0.0390, Loss: 0.1201, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1199
146: Forward: 6 | Train Error: 0.0390, Loss: 0.1196, Operator norm: 0.1003 | Test Error: 0.0420, Loss: 0.1194
147: Forward: 6 | Train Error: 0.0390, Loss: 0.1191, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1189
148: Forward: 6 | Train Error: 0.0390, Loss: 0.1186, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1184
149: Forward: 6 | Train Error: 0.0390, Loss: 0.1181, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1179
150: Forward: 6 | Train Error: 0.0390, Loss: 0.1176, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1174
151: Forward: 6 | Train Error: 0.0390, Loss: 0.1172, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1170
152: Forward: 6 | Train Error: 0.0390, Loss: 0.1167, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1165
153: Forward: 6 | Train Error: 0.0390, Loss: 0.1162, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1160
154: Forward: 6 | Train Error: 0.0390, Loss: 0.1157, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1156
155: Forward: 6 | Train Error: 0.0390, Loss: 0.1153, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1151
156: Forward: 6 | Train Error: 0.0390, Loss: 0.1148, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1147
157: Forward: 6 | Train Error: 0.0390, Loss: 0.1144, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1142
158: Forward: 6 | Train Error: 0.0390, Loss: 0.1139, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1138
159: Forward: 6 | Train Error: 0.0390, Loss: 0.1135, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1133
160: Forward: 6 | Train Error: 0.0390, Loss: 0.1130, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1129
161: Forward: 6 | Train Error: 0.0390, Loss: 0.1126, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1125
162: Forward: 6 | Train Error: 0.0390, Loss: 0.1122, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1121
163: Forward: 6 | Train Error: 0.0390, Loss: 0.1117, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1116
164: Forward: 6 | Train Error: 0.0390, Loss: 0.1113, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1112
165: Forward: 6 | Train Error: 0.0390, Loss: 0.1109, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1108
166: Forward: 6 | Train Error: 0.0390, Loss: 0.1105, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1104
167: Forward: 6 | Train Error: 0.0390, Loss: 0.1100, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1100
168: Forward: 6 | Train Error: 0.0390, Loss: 0.1096, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1096
169: Forward: 6 | Train Error: 0.0390, Loss: 0.1092, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1092
170: Forward: 6 | Train Error: 0.0390, Loss: 0.1088, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1088
171: Forward: 6 | Train Error: 0.0390, Loss: 0.1084, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1084
172: Forward: 6 | Train Error: 0.0390, Loss: 0.1080, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1080
173: Forward: 6 | Train Error: 0.0390, Loss: 0.1076, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1076
174: Forward: 6 | Train Error: 0.0390, Loss: 0.1073, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1073
175: Forward: 6 | Train Error: 0.0390, Loss: 0.1069, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1069
176: Forward: 6 | Train Error: 0.0390, Loss: 0.1065, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1065
177: Forward: 6 | Train Error: 0.0390, Loss: 0.1061, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1061
178: Forward: 6 | Train Error: 0.0390, Loss: 0.1058, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1058
179: Forward: 6 | Train Error: 0.0390, Loss: 0.1054, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1054
180: Forward: 6 | Train Error: 0.0390, Loss: 0.1050, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1051
181: Forward: 6 | Train Error: 0.0390, Loss: 0.1047, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1047
182: Forward: 6 | Train Error: 0.0390, Loss: 0.1043, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1044
183: Forward: 6 | Train Error: 0.0390, Loss: 0.1039, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1040
184: Forward: 6 | Train Error: 0.0390, Loss: 0.1036, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1037
185: Forward: 6 | Train Error: 0.0390, Loss: 0.1033, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1033
186: Forward: 6 | Train Error: 0.0390, Loss: 0.1029, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1030
187: Forward: 6 | Train Error: 0.0390, Loss: 0.1026, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1027
188: Forward: 6 | Train Error: 0.0390, Loss: 0.1022, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1023
189: Forward: 6 | Train Error: 0.0390, Loss: 0.1019, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1020
190: Forward: 6 | Train Error: 0.0390, Loss: 0.1016, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1017
191: Forward: 6 | Train Error: 0.0390, Loss: 0.1012, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1014
192: Forward: 6 | Train Error: 0.0390, Loss: 0.1009, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1010
193: Forward: 6 | Train Error: 0.0390, Loss: 0.1006, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1007
194: Forward: 6 | Train Error: 0.0390, Loss: 0.1003, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1004
195: Forward: 6 | Train Error: 0.0390, Loss: 0.1000, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1001
196: Forward: 6 | Train Error: 0.0390, Loss: 0.0997, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0998
197: Forward: 6 | Train Error: 0.0400, Loss: 0.0993, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0995
198: Forward: 6 | Train Error: 0.0400, Loss: 0.0990, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0992
199: Forward: 6 | Train Error: 0.0400, Loss: 0.0987, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0989
200: Forward: 6 | Train Error: 0.0390, Loss: 0.0984, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0986
201: Forward: 6 | Train Error: 0.0390, Loss: 0.0981, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0983
202: Forward: 6 | Train Error: 0.0390, Loss: 0.0978, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0980
203: Forward: 6 | Train Error: 0.0390, Loss: 0.0976, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0977
204: Forward: 6 | Train Error: 0.0380, Loss: 0.0973, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0975
205: Forward: 6 | Train Error: 0.0380, Loss: 0.0970, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0972
206: Forward: 6 | Train Error: 0.0380, Loss: 0.0967, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0969
207: Forward: 6 | Train Error: 0.0380, Loss: 0.0964, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0966
208: Forward: 6 | Train Error: 0.0380, Loss: 0.0961, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0964
209: Forward: 6 | Train Error: 0.0380, Loss: 0.0959, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0961
210: Forward: 6 | Train Error: 0.0380, Loss: 0.0956, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0958
211: Forward: 6 | Train Error: 0.0380, Loss: 0.0953, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0956
212: Forward: 6 | Train Error: 0.0380, Loss: 0.0951, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0953
213: Forward: 6 | Train Error: 0.0380, Loss: 0.0948, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0951
214: Forward: 6 | Train Error: 0.0380, Loss: 0.0945, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0948
215: Forward: 6 | Train Error: 0.0380, Loss: 0.0943, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0945
216: Forward: 6 | Train Error: 0.0380, Loss: 0.0940, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0943
217: Forward: 6 | Train Error: 0.0380, Loss: 0.0938, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0940
218: Forward: 6 | Train Error: 0.0380, Loss: 0.0935, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0938
219: Forward: 6 | Train Error: 0.0380, Loss: 0.0933, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0936
220: Forward: 6 | Train Error: 0.0380, Loss: 0.0930, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0933
221: Forward: 6 | Train Error: 0.0380, Loss: 0.0928, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0931
222: Forward: 6 | Train Error: 0.0390, Loss: 0.0925, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0928
223: Forward: 6 | Train Error: 0.0390, Loss: 0.0923, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0926
224: Forward: 6 | Train Error: 0.0390, Loss: 0.0921, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0924
225: Forward: 6 | Train Error: 0.0390, Loss: 0.0918, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0921
226: Forward: 6 | Train Error: 0.0390, Loss: 0.0916, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0919
227: Forward: 6 | Train Error: 0.0390, Loss: 0.0914, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0917
228: Forward: 6 | Train Error: 0.0390, Loss: 0.0912, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0915
229: Forward: 6 | Train Error: 0.0390, Loss: 0.0909, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0913
230: Forward: 6 | Train Error: 0.0390, Loss: 0.0907, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0910
231: Forward: 6 | Train Error: 0.0390, Loss: 0.0905, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0908
232: Forward: 6 | Train Error: 0.0390, Loss: 0.0903, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0906
233: Forward: 6 | Train Error: 0.0390, Loss: 0.0901, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0904
234: Forward: 6 | Train Error: 0.0390, Loss: 0.0898, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0902
235: Forward: 6 | Train Error: 0.0390, Loss: 0.0896, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0900
236: Forward: 6 | Train Error: 0.0390, Loss: 0.0894, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0898
237: Forward: 6 | Train Error: 0.0390, Loss: 0.0892, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0896
238: Forward: 6 | Train Error: 0.0390, Loss: 0.0890, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0894
239: Forward: 6 | Train Error: 0.0390, Loss: 0.0888, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0892
240: Forward: 6 | Train Error: 0.0390, Loss: 0.0886, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0890
241: Forward: 6 | Train Error: 0.0390, Loss: 0.0884, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0888
242: Forward: 6 | Train Error: 0.0390, Loss: 0.0882, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0886
243: Forward: 6 | Train Error: 0.0390, Loss: 0.0880, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0884
244: Forward: 6 | Train Error: 0.0390, Loss: 0.0878, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0882
245: Forward: 6 | Train Error: 0.0390, Loss: 0.0876, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0880
246: Forward: 6 | Train Error: 0.0390, Loss: 0.0874, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0878
247: Forward: 6 | Train Error: 0.0390, Loss: 0.0873, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0877
248: Forward: 6 | Train Error: 0.0390, Loss: 0.0871, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0875
249: Forward: 6 | Train Error: 0.0390, Loss: 0.0869, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0873
250: Forward: 6 | Train Error: 0.0390, Loss: 0.0867, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0871
251: Forward: 6 | Train Error: 0.0390, Loss: 0.0865, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0869
252: Forward: 6 | Train Error: 0.0390, Loss: 0.0863, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0868
253: Forward: 6 | Train Error: 0.0390, Loss: 0.0862, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0866
254: Forward: 6 | Train Error: 0.0390, Loss: 0.0860, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0864
255: Forward: 6 | Train Error: 0.0390, Loss: 0.0858, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0863
256: Forward: 6 | Train Error: 0.0390, Loss: 0.0857, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0861
257: Forward: 6 | Train Error: 0.0390, Loss: 0.0855, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0859
258: Forward: 6 | Train Error: 0.0390, Loss: 0.0853, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0858
259: Forward: 6 | Train Error: 0.0390, Loss: 0.0852, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0856
260: Forward: 6 | Train Error: 0.0390, Loss: 0.0850, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0854
261: Forward: 6 | Train Error: 0.0390, Loss: 0.0848, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0853
262: Forward: 6 | Train Error: 0.0390, Loss: 0.0847, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0851
263: Forward: 6 | Train Error: 0.0390, Loss: 0.0845, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0850
264: Forward: 6 | Train Error: 0.0390, Loss: 0.0844, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0848
265: Forward: 6 | Train Error: 0.0390, Loss: 0.0842, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0846
266: Forward: 6 | Train Error: 0.0390, Loss: 0.0840, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0845
267: Forward: 6 | Train Error: 0.0390, Loss: 0.0839, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0843
268: Forward: 6 | Train Error: 0.0390, Loss: 0.0837, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0842
269: Forward: 6 | Train Error: 0.0390, Loss: 0.0836, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0841
270: Forward: 6 | Train Error: 0.0390, Loss: 0.0834, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0839
271: Forward: 6 | Train Error: 0.0390, Loss: 0.0833, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0838
272: Forward: 6 | Train Error: 0.0390, Loss: 0.0832, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0836
273: Forward: 6 | Train Error: 0.0380, Loss: 0.0830, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0835
274: Forward: 6 | Train Error: 0.0380, Loss: 0.0829, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0833
275: Forward: 6 | Train Error: 0.0380, Loss: 0.0827, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0832
276: Forward: 6 | Train Error: 0.0380, Loss: 0.0826, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0831
277: Forward: 6 | Train Error: 0.0380, Loss: 0.0824, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0829
278: Forward: 6 | Train Error: 0.0380, Loss: 0.0823, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0828
279: Forward: 6 | Train Error: 0.0380, Loss: 0.0822, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0827
280: Forward: 6 | Train Error: 0.0380, Loss: 0.0820, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0825
281: Forward: 6 | Train Error: 0.0380, Loss: 0.0819, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0824
282: Forward: 6 | Train Error: 0.0380, Loss: 0.0818, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0823
283: Forward: 6 | Train Error: 0.0380, Loss: 0.0817, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0821
284: Forward: 6 | Train Error: 0.0380, Loss: 0.0815, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0820
285: Forward: 6 | Train Error: 0.0380, Loss: 0.0814, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0819
286: Forward: 6 | Train Error: 0.0380, Loss: 0.0813, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0818
287: Forward: 6 | Train Error: 0.0380, Loss: 0.0811, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0816
288: Forward: 6 | Train Error: 0.0380, Loss: 0.0810, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0815
289: Forward: 6 | Train Error: 0.0380, Loss: 0.0809, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0814
290: Forward: 6 | Train Error: 0.0380, Loss: 0.0808, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0813
291: Forward: 6 | Train Error: 0.0380, Loss: 0.0807, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0812
292: Forward: 6 | Train Error: 0.0380, Loss: 0.0805, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0811
293: Forward: 6 | Train Error: 0.0380, Loss: 0.0804, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0809
294: Forward: 6 | Train Error: 0.0380, Loss: 0.0803, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0808
295: Forward: 6 | Train Error: 0.0380, Loss: 0.0802, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0807
296: Forward: 6 | Train Error: 0.0380, Loss: 0.0801, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0806
297: Forward: 6 | Train Error: 0.0380, Loss: 0.0800, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0805
298: Forward: 6 | Train Error: 0.0380, Loss: 0.0799, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0804
299: Forward: 6 | Train Error: 0.0380, Loss: 0.0797, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0803
300: Forward: 6 | Train Error: 0.0380, Loss: 0.0796, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0802
301: Forward: 6 | Train Error: 0.0380, Loss: 0.0795, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0801
302: Forward: 6 | Train Error: 0.0380, Loss: 0.0794, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0800
303: Forward: 6 | Train Error: 0.0380, Loss: 0.0793, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0798
304: Forward: 6 | Train Error: 0.0380, Loss: 0.0792, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0797
305: Forward: 6 | Train Error: 0.0380, Loss: 0.0791, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0796
306: Forward: 6 | Train Error: 0.0380, Loss: 0.0790, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0795
307: Forward: 6 | Train Error: 0.0380, Loss: 0.0789, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0794
308: Forward: 6 | Train Error: 0.0380, Loss: 0.0788, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0793
309: Forward: 6 | Train Error: 0.0380, Loss: 0.0787, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0792
310: Forward: 6 | Train Error: 0.0380, Loss: 0.0786, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0791
311: Forward: 6 | Train Error: 0.0380, Loss: 0.0785, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0790
312: Forward: 6 | Train Error: 0.0380, Loss: 0.0784, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0790
313: Forward: 6 | Train Error: 0.0380, Loss: 0.0783, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0789
314: Forward: 6 | Train Error: 0.0380, Loss: 0.0782, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0788
315: Forward: 6 | Train Error: 0.0380, Loss: 0.0781, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0787
316: Forward: 6 | Train Error: 0.0380, Loss: 0.0780, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0786
317: Forward: 6 | Train Error: 0.0380, Loss: 0.0779, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0785
318: Forward: 6 | Train Error: 0.0380, Loss: 0.0778, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0784
319: Forward: 6 | Train Error: 0.0380, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0783
320: Forward: 6 | Train Error: 0.0380, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0782
321: Forward: 6 | Train Error: 0.0380, Loss: 0.0776, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0781
322: Forward: 6 | Train Error: 0.0380, Loss: 0.0775, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0781
323: Forward: 6 | Train Error: 0.0380, Loss: 0.0774, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0780
324: Forward: 6 | Train Error: 0.0380, Loss: 0.0773, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0779
325: Forward: 6 | Train Error: 0.0380, Loss: 0.0772, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0778
326: Forward: 6 | Train Error: 0.0380, Loss: 0.0771, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0777
327: Forward: 6 | Train Error: 0.0380, Loss: 0.0771, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0776
328: Forward: 6 | Train Error: 0.0380, Loss: 0.0770, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0775
329: Forward: 6 | Train Error: 0.0380, Loss: 0.0769, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0775
330: Forward: 6 | Train Error: 0.0380, Loss: 0.0768, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0774
331: Forward: 6 | Train Error: 0.0380, Loss: 0.0767, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0773
332: Forward: 6 | Train Error: 0.0380, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0772
333: Forward: 6 | Train Error: 0.0380, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0772
334: Forward: 6 | Train Error: 0.0380, Loss: 0.0765, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0771
335: Forward: 6 | Train Error: 0.0380, Loss: 0.0764, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0770
336: Forward: 6 | Train Error: 0.0380, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0769
337: Forward: 6 | Train Error: 0.0380, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0769
338: Forward: 6 | Train Error: 0.0380, Loss: 0.0762, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0768
339: Forward: 6 | Train Error: 0.0380, Loss: 0.0761, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0767
340: Forward: 6 | Train Error: 0.0380, Loss: 0.0760, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0766
341: Forward: 6 | Train Error: 0.0380, Loss: 0.0760, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0766
342: Forward: 6 | Train Error: 0.0380, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0765
343: Forward: 6 | Train Error: 0.0380, Loss: 0.0758, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0764
344: Forward: 6 | Train Error: 0.0380, Loss: 0.0757, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0763
345: Forward: 6 | Train Error: 0.0380, Loss: 0.0757, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0763
346: Forward: 6 | Train Error: 0.0380, Loss: 0.0756, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0762
347: Forward: 6 | Train Error: 0.0390, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0761
348: Forward: 6 | Train Error: 0.0390, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0761
349: Forward: 6 | Train Error: 0.0390, Loss: 0.0754, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0760
350: Forward: 6 | Train Error: 0.0390, Loss: 0.0753, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0759
351: Forward: 6 | Train Error: 0.0390, Loss: 0.0753, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0759
352: Forward: 6 | Train Error: 0.0390, Loss: 0.0752, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0758
353: Forward: 6 | Train Error: 0.0390, Loss: 0.0751, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0758
354: Forward: 6 | Train Error: 0.0390, Loss: 0.0751, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0757
355: Forward: 6 | Train Error: 0.0390, Loss: 0.0750, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0756
356: Forward: 6 | Train Error: 0.0390, Loss: 0.0749, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0756
357: Forward: 6 | Train Error: 0.0390, Loss: 0.0749, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0755
358: Forward: 6 | Train Error: 0.0390, Loss: 0.0748, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0754
359: Forward: 6 | Train Error: 0.0390, Loss: 0.0747, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0754
360: Forward: 6 | Train Error: 0.0390, Loss: 0.0747, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0753
361: Forward: 6 | Train Error: 0.0390, Loss: 0.0746, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0753
362: Forward: 6 | Train Error: 0.0390, Loss: 0.0746, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0752
363: Forward: 6 | Train Error: 0.0390, Loss: 0.0745, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0751
364: Forward: 6 | Train Error: 0.0390, Loss: 0.0744, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0751
365: Forward: 6 | Train Error: 0.0390, Loss: 0.0744, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0750
366: Forward: 6 | Train Error: 0.0390, Loss: 0.0743, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0750
367: Forward: 6 | Train Error: 0.0390, Loss: 0.0743, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0749
368: Forward: 6 | Train Error: 0.0390, Loss: 0.0742, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0749
369: Forward: 6 | Train Error: 0.0390, Loss: 0.0742, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0748
370: Forward: 6 | Train Error: 0.0390, Loss: 0.0741, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0747
371: Forward: 6 | Train Error: 0.0390, Loss: 0.0740, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0747
372: Forward: 6 | Train Error: 0.0390, Loss: 0.0740, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0746
373: Forward: 6 | Train Error: 0.0390, Loss: 0.0739, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0746
374: Forward: 6 | Train Error: 0.0390, Loss: 0.0739, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0745
375: Forward: 6 | Train Error: 0.0390, Loss: 0.0738, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0745
376: Forward: 6 | Train Error: 0.0390, Loss: 0.0738, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0744
377: Forward: 6 | Train Error: 0.0390, Loss: 0.0737, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0744
378: Forward: 6 | Train Error: 0.0390, Loss: 0.0737, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0743
379: Forward: 6 | Train Error: 0.0390, Loss: 0.0736, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0743
380: Forward: 6 | Train Error: 0.0390, Loss: 0.0736, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0742
381: Forward: 6 | Train Error: 0.0390, Loss: 0.0735, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0742
382: Forward: 6 | Train Error: 0.0390, Loss: 0.0735, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0741
383: Forward: 6 | Train Error: 0.0390, Loss: 0.0734, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0741
384: Forward: 6 | Train Error: 0.0390, Loss: 0.0734, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0740
385: Forward: 6 | Train Error: 0.0390, Loss: 0.0733, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0740
386: Forward: 6 | Train Error: 0.0390, Loss: 0.0733, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0739
387: Forward: 6 | Train Error: 0.0390, Loss: 0.0732, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0739
388: Forward: 6 | Train Error: 0.0390, Loss: 0.0732, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0738
389: Forward: 6 | Train Error: 0.0390, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0738
390: Forward: 6 | Train Error: 0.0390, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0738
391: Forward: 6 | Train Error: 0.0390, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0737
392: Forward: 6 | Train Error: 0.0390, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0737
393: Forward: 6 | Train Error: 0.0390, Loss: 0.0729, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0736
394: Forward: 6 | Train Error: 0.0390, Loss: 0.0729, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0736
395: Forward: 6 | Train Error: 0.0390, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0735
396: Forward: 6 | Train Error: 0.0390, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0735
397: Forward: 6 | Train Error: 0.0390, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0734
398: Forward: 6 | Train Error: 0.0390, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0734
399: Forward: 6 | Train Error: 0.0390, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0734
400: Forward: 6 | Train Error: 0.0390, Loss: 0.0726, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0733
401: Forward: 6 | Train Error: 0.0390, Loss: 0.0726, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0733
402: Forward: 6 | Train Error: 0.0390, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0732
403: Forward: 6 | Train Error: 0.0390, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0732
404: Forward: 6 | Train Error: 0.0390, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0732
405: Forward: 6 | Train Error: 0.0390, Loss: 0.0724, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0731
406: Forward: 6 | Train Error: 0.0390, Loss: 0.0724, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0731
407: Forward: 6 | Train Error: 0.0390, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0730
408: Forward: 6 | Train Error: 0.0390, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0730
409: Forward: 6 | Train Error: 0.0390, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0730
410: Forward: 6 | Train Error: 0.0390, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0729
411: Forward: 6 | Train Error: 0.0390, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0729
412: Forward: 6 | Train Error: 0.0390, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0728
413: Forward: 6 | Train Error: 0.0390, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0728
414: Forward: 6 | Train Error: 0.0390, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0728
415: Forward: 6 | Train Error: 0.0390, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0727
416: Forward: 6 | Train Error: 0.0390, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0727
417: Forward: 6 | Train Error: 0.0390, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0727
418: Forward: 6 | Train Error: 0.0390, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0726
419: Forward: 6 | Train Error: 0.0390, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0726
420: Forward: 6 | Train Error: 0.0390, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0726
421: Forward: 6 | Train Error: 0.0390, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0725
422: Forward: 6 | Train Error: 0.0390, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0725
423: Forward: 6 | Train Error: 0.0390, Loss: 0.0717, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0725
424: Forward: 6 | Train Error: 0.0390, Loss: 0.0717, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0724
425: Forward: 6 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0724
426: Forward: 6 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0723
427: Forward: 6 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0723
428: Forward: 6 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0723
429: Forward: 6 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0722
430: Forward: 6 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0722
431: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0722
432: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0722
433: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0721
434: Forward: 6 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0721
435: Forward: 6 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0721
436: Forward: 6 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0720
437: Forward: 6 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0720
438: Forward: 6 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0720
439: Forward: 6 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0719
440: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0719
441: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0719
442: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0718
443: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0718
444: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0718
445: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0718
446: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0717
447: Forward: 6 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0717
448: Forward: 6 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0717
449: Forward: 6 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
450: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
451: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
452: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
453: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0715
454: Forward: 6 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0715
455: Forward: 6 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0715
456: Forward: 6 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
457: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
458: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
459: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
460: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0713
461: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0713
462: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0713
463: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0713
464: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0712
465: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0712
466: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0712
467: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0712
468: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0711
469: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0711
470: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0711
471: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0711
472: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0710
473: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0710
474: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0710
475: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0710
476: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0709
477: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0709
478: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0709
479: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0709
480: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0709
481: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0708
482: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0708
483: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0708
484: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0708
485: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0707
486: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0707
487: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0707
488: Forward: 6 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0707
489: Forward: 6 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0707
490: Forward: 6 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0706
491: Forward: 6 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0706
492: Forward: 6 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0706
493: Forward: 6 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0706
494: Forward: 6 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0705
495: Forward: 6 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0705
496: Forward: 6 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0705
497: Forward: 6 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0705
498: Forward: 6 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0705
499: Forward: 6 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0704
grad at the end: grad_B=0.0858, grad_A=0.0050, grad_W=0.1213
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.5240, Loss: 0.5869, Operator norm: 0.1000 | Test Error: 0.4960, Loss: 0.5518
1: Forward: 6 | Train Error: 0.5000, Loss: 0.5540, Operator norm: 0.1000 | Test Error: 0.4780, Loss: 0.5221
2: Forward: 6 | Train Error: 0.4730, Loss: 0.5241, Operator norm: 0.1000 | Test Error: 0.4630, Loss: 0.4952
3: Forward: 6 | Train Error: 0.4540, Loss: 0.4969, Operator norm: 0.1000 | Test Error: 0.4470, Loss: 0.4707
4: Forward: 6 | Train Error: 0.4360, Loss: 0.4723, Operator norm: 0.1000 | Test Error: 0.4220, Loss: 0.4484
5: Forward: 6 | Train Error: 0.4210, Loss: 0.4499, Operator norm: 0.1001 | Test Error: 0.3940, Loss: 0.4281
6: Forward: 6 | Train Error: 0.4020, Loss: 0.4295, Operator norm: 0.1001 | Test Error: 0.3780, Loss: 0.4096
7: Forward: 6 | Train Error: 0.3840, Loss: 0.4109, Operator norm: 0.1001 | Test Error: 0.3620, Loss: 0.3928
8: Forward: 6 | Train Error: 0.3690, Loss: 0.3940, Operator norm: 0.1001 | Test Error: 0.3410, Loss: 0.3774
9: Forward: 6 | Train Error: 0.3470, Loss: 0.3785, Operator norm: 0.1001 | Test Error: 0.3270, Loss: 0.3633
10: Forward: 6 | Train Error: 0.3240, Loss: 0.3644, Operator norm: 0.1001 | Test Error: 0.2910, Loss: 0.3504
11: Forward: 6 | Train Error: 0.3070, Loss: 0.3514, Operator norm: 0.1001 | Test Error: 0.2730, Loss: 0.3386
12: Forward: 6 | Train Error: 0.2920, Loss: 0.3396, Operator norm: 0.1001 | Test Error: 0.2550, Loss: 0.3278
13: Forward: 6 | Train Error: 0.2770, Loss: 0.3287, Operator norm: 0.1001 | Test Error: 0.2310, Loss: 0.3179
14: Forward: 6 | Train Error: 0.2620, Loss: 0.3188, Operator norm: 0.1001 | Test Error: 0.2080, Loss: 0.3088
15: Forward: 6 | Train Error: 0.2460, Loss: 0.3096, Operator norm: 0.1001 | Test Error: 0.1860, Loss: 0.3004
16: Forward: 6 | Train Error: 0.2280, Loss: 0.3012, Operator norm: 0.1001 | Test Error: 0.1760, Loss: 0.2927
17: Forward: 6 | Train Error: 0.2050, Loss: 0.2935, Operator norm: 0.1001 | Test Error: 0.1580, Loss: 0.2855
18: Forward: 6 | Train Error: 0.1890, Loss: 0.2863, Operator norm: 0.1001 | Test Error: 0.1460, Loss: 0.2789
19: Forward: 6 | Train Error: 0.1730, Loss: 0.2797, Operator norm: 0.1001 | Test Error: 0.1300, Loss: 0.2728
20: Forward: 6 | Train Error: 0.1580, Loss: 0.2736, Operator norm: 0.1001 | Test Error: 0.1210, Loss: 0.2672
21: Forward: 6 | Train Error: 0.1440, Loss: 0.2679, Operator norm: 0.1001 | Test Error: 0.1140, Loss: 0.2619
22: Forward: 6 | Train Error: 0.1310, Loss: 0.2627, Operator norm: 0.1001 | Test Error: 0.1050, Loss: 0.2570
23: Forward: 6 | Train Error: 0.1220, Loss: 0.2578, Operator norm: 0.1001 | Test Error: 0.0980, Loss: 0.2525
24: Forward: 6 | Train Error: 0.1130, Loss: 0.2532, Operator norm: 0.1001 | Test Error: 0.0910, Loss: 0.2482
25: Forward: 6 | Train Error: 0.1080, Loss: 0.2489, Operator norm: 0.1002 | Test Error: 0.0860, Loss: 0.2442
26: Forward: 6 | Train Error: 0.1040, Loss: 0.2449, Operator norm: 0.1002 | Test Error: 0.0840, Loss: 0.2405
27: Forward: 6 | Train Error: 0.1000, Loss: 0.2412, Operator norm: 0.1002 | Test Error: 0.0790, Loss: 0.2369
28: Forward: 6 | Train Error: 0.0950, Loss: 0.2377, Operator norm: 0.1002 | Test Error: 0.0750, Loss: 0.2336
29: Forward: 6 | Train Error: 0.0890, Loss: 0.2344, Operator norm: 0.1002 | Test Error: 0.0730, Loss: 0.2305
30: Forward: 6 | Train Error: 0.0870, Loss: 0.2312, Operator norm: 0.1002 | Test Error: 0.0700, Loss: 0.2276
31: Forward: 6 | Train Error: 0.0790, Loss: 0.2283, Operator norm: 0.1002 | Test Error: 0.0640, Loss: 0.2248
32: Forward: 6 | Train Error: 0.0750, Loss: 0.2255, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.2221
33: Forward: 6 | Train Error: 0.0730, Loss: 0.2228, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.2196
34: Forward: 6 | Train Error: 0.0700, Loss: 0.2203, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.2171
35: Forward: 6 | Train Error: 0.0680, Loss: 0.2179, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.2148
36: Forward: 6 | Train Error: 0.0670, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.2126
37: Forward: 6 | Train Error: 0.0650, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.2105
38: Forward: 6 | Train Error: 0.0620, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.2084
39: Forward: 6 | Train Error: 0.0610, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.2065
40: Forward: 6 | Train Error: 0.0560, Loss: 0.2072, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.2046
41: Forward: 6 | Train Error: 0.0540, Loss: 0.2053, Operator norm: 0.1002 | Test Error: 0.0520, Loss: 0.2027
42: Forward: 6 | Train Error: 0.0540, Loss: 0.2034, Operator norm: 0.1002 | Test Error: 0.0520, Loss: 0.2009
43: Forward: 6 | Train Error: 0.0540, Loss: 0.2016, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1992
44: Forward: 6 | Train Error: 0.0550, Loss: 0.1999, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.1975
45: Forward: 6 | Train Error: 0.0540, Loss: 0.1982, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1959
46: Forward: 6 | Train Error: 0.0540, Loss: 0.1966, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1943
47: Forward: 6 | Train Error: 0.0530, Loss: 0.1950, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1928
48: Forward: 6 | Train Error: 0.0530, Loss: 0.1935, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1913
49: Forward: 6 | Train Error: 0.0520, Loss: 0.1919, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1898
50: Forward: 6 | Train Error: 0.0520, Loss: 0.1905, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1883
51: Forward: 6 | Train Error: 0.0500, Loss: 0.1890, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1869
52: Forward: 6 | Train Error: 0.0500, Loss: 0.1876, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1855
53: Forward: 6 | Train Error: 0.0500, Loss: 0.1862, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1842
54: Forward: 6 | Train Error: 0.0500, Loss: 0.1848, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1828
55: Forward: 6 | Train Error: 0.0500, Loss: 0.1835, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1815
56: Forward: 6 | Train Error: 0.0500, Loss: 0.1822, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1802
57: Forward: 6 | Train Error: 0.0490, Loss: 0.1809, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1790
58: Forward: 6 | Train Error: 0.0480, Loss: 0.1796, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1777
59: Forward: 6 | Train Error: 0.0480, Loss: 0.1783, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1765
60: Forward: 6 | Train Error: 0.0480, Loss: 0.1771, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1753
61: Forward: 6 | Train Error: 0.0480, Loss: 0.1759, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1741
62: Forward: 6 | Train Error: 0.0480, Loss: 0.1747, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1729
63: Forward: 6 | Train Error: 0.0480, Loss: 0.1735, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1717
64: Forward: 6 | Train Error: 0.0480, Loss: 0.1724, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1706
65: Forward: 6 | Train Error: 0.0480, Loss: 0.1712, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1695
66: Forward: 6 | Train Error: 0.0480, Loss: 0.1701, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1684
67: Forward: 6 | Train Error: 0.0480, Loss: 0.1690, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1673
68: Forward: 6 | Train Error: 0.0480, Loss: 0.1678, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1662
69: Forward: 6 | Train Error: 0.0480, Loss: 0.1668, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1651
70: Forward: 6 | Train Error: 0.0480, Loss: 0.1657, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1640
71: Forward: 6 | Train Error: 0.0480, Loss: 0.1646, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1630
72: Forward: 6 | Train Error: 0.0470, Loss: 0.1636, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1620
73: Forward: 6 | Train Error: 0.0470, Loss: 0.1625, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1609
74: Forward: 6 | Train Error: 0.0470, Loss: 0.1615, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1599
75: Forward: 6 | Train Error: 0.0470, Loss: 0.1605, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1589
76: Forward: 6 | Train Error: 0.0470, Loss: 0.1595, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1580
77: Forward: 6 | Train Error: 0.0460, Loss: 0.1585, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1570
78: Forward: 6 | Train Error: 0.0450, Loss: 0.1575, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1560
79: Forward: 6 | Train Error: 0.0450, Loss: 0.1565, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1551
80: Forward: 6 | Train Error: 0.0450, Loss: 0.1556, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1541
81: Forward: 6 | Train Error: 0.0450, Loss: 0.1546, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1532
82: Forward: 6 | Train Error: 0.0450, Loss: 0.1537, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1523
83: Forward: 6 | Train Error: 0.0440, Loss: 0.1528, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1514
84: Forward: 6 | Train Error: 0.0440, Loss: 0.1519, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1505
85: Forward: 6 | Train Error: 0.0440, Loss: 0.1510, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1496
86: Forward: 6 | Train Error: 0.0440, Loss: 0.1501, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1487
87: Forward: 6 | Train Error: 0.0440, Loss: 0.1492, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1478
88: Forward: 6 | Train Error: 0.0430, Loss: 0.1483, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1470
89: Forward: 6 | Train Error: 0.0430, Loss: 0.1474, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1461
90: Forward: 6 | Train Error: 0.0430, Loss: 0.1466, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1453
91: Forward: 6 | Train Error: 0.0430, Loss: 0.1457, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1444
92: Forward: 6 | Train Error: 0.0430, Loss: 0.1449, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1436
93: Forward: 6 | Train Error: 0.0430, Loss: 0.1441, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1428
94: Forward: 6 | Train Error: 0.0430, Loss: 0.1432, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1420
95: Forward: 6 | Train Error: 0.0430, Loss: 0.1424, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1412
96: Forward: 6 | Train Error: 0.0440, Loss: 0.1416, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1404
97: Forward: 6 | Train Error: 0.0430, Loss: 0.1408, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1396
98: Forward: 6 | Train Error: 0.0430, Loss: 0.1400, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1388
99: Forward: 6 | Train Error: 0.0430, Loss: 0.1393, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1381
100: Forward: 6 | Train Error: 0.0430, Loss: 0.1385, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1373
101: Forward: 6 | Train Error: 0.0430, Loss: 0.1377, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1366
102: Forward: 6 | Train Error: 0.0430, Loss: 0.1370, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1358
103: Forward: 6 | Train Error: 0.0430, Loss: 0.1362, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1351
104: Forward: 6 | Train Error: 0.0430, Loss: 0.1355, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1344
105: Forward: 6 | Train Error: 0.0430, Loss: 0.1348, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1336
106: Forward: 6 | Train Error: 0.0430, Loss: 0.1341, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1329
107: Forward: 6 | Train Error: 0.0430, Loss: 0.1333, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1322
108: Forward: 6 | Train Error: 0.0430, Loss: 0.1326, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1315
109: Forward: 6 | Train Error: 0.0430, Loss: 0.1319, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1308
110: Forward: 6 | Train Error: 0.0430, Loss: 0.1312, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1302
111: Forward: 6 | Train Error: 0.0430, Loss: 0.1306, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1295
112: Forward: 6 | Train Error: 0.0430, Loss: 0.1299, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1288
113: Forward: 6 | Train Error: 0.0430, Loss: 0.1292, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1282
114: Forward: 6 | Train Error: 0.0430, Loss: 0.1286, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1275
115: Forward: 6 | Train Error: 0.0420, Loss: 0.1279, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1269
116: Forward: 6 | Train Error: 0.0420, Loss: 0.1273, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1262
117: Forward: 6 | Train Error: 0.0420, Loss: 0.1266, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1256
118: Forward: 6 | Train Error: 0.0420, Loss: 0.1260, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1250
119: Forward: 6 | Train Error: 0.0420, Loss: 0.1254, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1244
120: Forward: 6 | Train Error: 0.0420, Loss: 0.1247, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1237
121: Forward: 6 | Train Error: 0.0420, Loss: 0.1241, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1231
122: Forward: 6 | Train Error: 0.0420, Loss: 0.1235, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1225
123: Forward: 6 | Train Error: 0.0420, Loss: 0.1229, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1219
124: Forward: 6 | Train Error: 0.0420, Loss: 0.1223, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1214
125: Forward: 6 | Train Error: 0.0420, Loss: 0.1217, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1208
126: Forward: 6 | Train Error: 0.0420, Loss: 0.1212, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1202
127: Forward: 6 | Train Error: 0.0420, Loss: 0.1206, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1196
128: Forward: 6 | Train Error: 0.0420, Loss: 0.1200, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1191
129: Forward: 6 | Train Error: 0.0420, Loss: 0.1195, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1185
130: Forward: 6 | Train Error: 0.0420, Loss: 0.1189, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1180
131: Forward: 6 | Train Error: 0.0420, Loss: 0.1184, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1174
132: Forward: 6 | Train Error: 0.0420, Loss: 0.1178, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1169
133: Forward: 6 | Train Error: 0.0420, Loss: 0.1173, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1164
134: Forward: 6 | Train Error: 0.0420, Loss: 0.1167, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1158
135: Forward: 6 | Train Error: 0.0420, Loss: 0.1162, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1153
136: Forward: 6 | Train Error: 0.0420, Loss: 0.1157, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1148
137: Forward: 6 | Train Error: 0.0420, Loss: 0.1152, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1143
138: Forward: 6 | Train Error: 0.0420, Loss: 0.1147, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1138
139: Forward: 6 | Train Error: 0.0420, Loss: 0.1142, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1133
140: Forward: 6 | Train Error: 0.0420, Loss: 0.1137, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1128
141: Forward: 6 | Train Error: 0.0420, Loss: 0.1132, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1123
142: Forward: 6 | Train Error: 0.0420, Loss: 0.1127, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1118
143: Forward: 6 | Train Error: 0.0420, Loss: 0.1122, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1114
144: Forward: 6 | Train Error: 0.0420, Loss: 0.1117, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1109
145: Forward: 6 | Train Error: 0.0420, Loss: 0.1113, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1104
146: Forward: 6 | Train Error: 0.0420, Loss: 0.1108, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1100
147: Forward: 6 | Train Error: 0.0420, Loss: 0.1103, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1095
148: Forward: 6 | Train Error: 0.0420, Loss: 0.1099, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1091
149: Forward: 6 | Train Error: 0.0420, Loss: 0.1094, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1086
150: Forward: 6 | Train Error: 0.0420, Loss: 0.1090, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1082
151: Forward: 6 | Train Error: 0.0420, Loss: 0.1085, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1077
152: Forward: 6 | Train Error: 0.0420, Loss: 0.1081, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1073
153: Forward: 6 | Train Error: 0.0420, Loss: 0.1077, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1069
154: Forward: 6 | Train Error: 0.0420, Loss: 0.1072, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1065
155: Forward: 6 | Train Error: 0.0420, Loss: 0.1068, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1061
156: Forward: 6 | Train Error: 0.0420, Loss: 0.1064, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1056
157: Forward: 6 | Train Error: 0.0420, Loss: 0.1060, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1052
158: Forward: 6 | Train Error: 0.0420, Loss: 0.1056, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1048
159: Forward: 6 | Train Error: 0.0420, Loss: 0.1052, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1044
160: Forward: 6 | Train Error: 0.0420, Loss: 0.1048, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1040
161: Forward: 6 | Train Error: 0.0410, Loss: 0.1044, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1036
162: Forward: 6 | Train Error: 0.0410, Loss: 0.1040, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1033
163: Forward: 6 | Train Error: 0.0410, Loss: 0.1036, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1029
164: Forward: 6 | Train Error: 0.0410, Loss: 0.1032, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1025
165: Forward: 6 | Train Error: 0.0410, Loss: 0.1029, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1021
166: Forward: 6 | Train Error: 0.0410, Loss: 0.1025, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1018
167: Forward: 6 | Train Error: 0.0410, Loss: 0.1021, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1014
168: Forward: 6 | Train Error: 0.0410, Loss: 0.1018, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1010
169: Forward: 6 | Train Error: 0.0410, Loss: 0.1014, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1007
170: Forward: 6 | Train Error: 0.0410, Loss: 0.1010, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1003
171: Forward: 6 | Train Error: 0.0410, Loss: 0.1007, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1000
172: Forward: 6 | Train Error: 0.0410, Loss: 0.1003, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0996
173: Forward: 6 | Train Error: 0.0410, Loss: 0.1000, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0993
174: Forward: 6 | Train Error: 0.0410, Loss: 0.0997, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0990
175: Forward: 6 | Train Error: 0.0410, Loss: 0.0993, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0986
176: Forward: 6 | Train Error: 0.0410, Loss: 0.0990, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0983
177: Forward: 6 | Train Error: 0.0410, Loss: 0.0987, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0980
178: Forward: 6 | Train Error: 0.0410, Loss: 0.0983, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0976
179: Forward: 6 | Train Error: 0.0410, Loss: 0.0980, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0973
180: Forward: 6 | Train Error: 0.0410, Loss: 0.0977, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0970
181: Forward: 6 | Train Error: 0.0410, Loss: 0.0974, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0967
182: Forward: 6 | Train Error: 0.0410, Loss: 0.0971, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0964
183: Forward: 6 | Train Error: 0.0410, Loss: 0.0968, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0961
184: Forward: 6 | Train Error: 0.0410, Loss: 0.0964, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0958
185: Forward: 6 | Train Error: 0.0410, Loss: 0.0961, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0955
186: Forward: 6 | Train Error: 0.0410, Loss: 0.0959, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0952
187: Forward: 6 | Train Error: 0.0410, Loss: 0.0956, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0949
188: Forward: 6 | Train Error: 0.0410, Loss: 0.0953, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0946
189: Forward: 6 | Train Error: 0.0410, Loss: 0.0950, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0943
190: Forward: 6 | Train Error: 0.0410, Loss: 0.0947, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.0940
191: Forward: 6 | Train Error: 0.0410, Loss: 0.0944, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.0938
192: Forward: 6 | Train Error: 0.0410, Loss: 0.0941, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.0935
193: Forward: 6 | Train Error: 0.0410, Loss: 0.0939, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.0932
194: Forward: 6 | Train Error: 0.0410, Loss: 0.0936, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0930
195: Forward: 6 | Train Error: 0.0410, Loss: 0.0933, Operator norm: 0.1003 | Test Error: 0.0420, Loss: 0.0927
196: Forward: 6 | Train Error: 0.0410, Loss: 0.0931, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0924
197: Forward: 6 | Train Error: 0.0410, Loss: 0.0928, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0922
198: Forward: 6 | Train Error: 0.0410, Loss: 0.0925, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0919
199: Forward: 6 | Train Error: 0.0410, Loss: 0.0923, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0917
200: Forward: 6 | Train Error: 0.0410, Loss: 0.0920, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0914
201: Forward: 6 | Train Error: 0.0410, Loss: 0.0918, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0912
202: Forward: 6 | Train Error: 0.0410, Loss: 0.0915, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0909
203: Forward: 6 | Train Error: 0.0410, Loss: 0.0913, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0907
204: Forward: 6 | Train Error: 0.0410, Loss: 0.0910, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0904
205: Forward: 6 | Train Error: 0.0410, Loss: 0.0908, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0902
206: Forward: 6 | Train Error: 0.0410, Loss: 0.0906, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0900
207: Forward: 6 | Train Error: 0.0410, Loss: 0.0903, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0897
208: Forward: 6 | Train Error: 0.0410, Loss: 0.0901, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0895
209: Forward: 6 | Train Error: 0.0410, Loss: 0.0899, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0893
210: Forward: 6 | Train Error: 0.0410, Loss: 0.0896, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0890
211: Forward: 6 | Train Error: 0.0410, Loss: 0.0894, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0888
212: Forward: 6 | Train Error: 0.0410, Loss: 0.0892, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0886
213: Forward: 6 | Train Error: 0.0410, Loss: 0.0890, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0884
214: Forward: 6 | Train Error: 0.0410, Loss: 0.0888, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0882
215: Forward: 6 | Train Error: 0.0410, Loss: 0.0886, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0880
216: Forward: 6 | Train Error: 0.0410, Loss: 0.0883, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0877
217: Forward: 6 | Train Error: 0.0410, Loss: 0.0881, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0875
218: Forward: 6 | Train Error: 0.0410, Loss: 0.0879, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0873
219: Forward: 6 | Train Error: 0.0410, Loss: 0.0877, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0871
220: Forward: 6 | Train Error: 0.0410, Loss: 0.0875, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0869
221: Forward: 6 | Train Error: 0.0410, Loss: 0.0873, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0867
222: Forward: 6 | Train Error: 0.0410, Loss: 0.0871, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0865
223: Forward: 6 | Train Error: 0.0410, Loss: 0.0869, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0863
224: Forward: 6 | Train Error: 0.0410, Loss: 0.0867, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0862
225: Forward: 6 | Train Error: 0.0410, Loss: 0.0865, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0860
226: Forward: 6 | Train Error: 0.0410, Loss: 0.0864, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0858
227: Forward: 6 | Train Error: 0.0410, Loss: 0.0862, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0856
228: Forward: 6 | Train Error: 0.0410, Loss: 0.0860, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0854
229: Forward: 6 | Train Error: 0.0410, Loss: 0.0858, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0852
230: Forward: 6 | Train Error: 0.0410, Loss: 0.0856, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0851
231: Forward: 6 | Train Error: 0.0410, Loss: 0.0854, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0849
232: Forward: 6 | Train Error: 0.0410, Loss: 0.0853, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0847
233: Forward: 6 | Train Error: 0.0410, Loss: 0.0851, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0845
234: Forward: 6 | Train Error: 0.0410, Loss: 0.0849, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0844
235: Forward: 6 | Train Error: 0.0410, Loss: 0.0848, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0842
236: Forward: 6 | Train Error: 0.0410, Loss: 0.0846, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0840
237: Forward: 6 | Train Error: 0.0410, Loss: 0.0844, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0839
238: Forward: 6 | Train Error: 0.0410, Loss: 0.0843, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0837
239: Forward: 6 | Train Error: 0.0410, Loss: 0.0841, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0835
240: Forward: 6 | Train Error: 0.0410, Loss: 0.0839, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0834
241: Forward: 6 | Train Error: 0.0410, Loss: 0.0838, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0832
242: Forward: 6 | Train Error: 0.0410, Loss: 0.0836, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0831
243: Forward: 6 | Train Error: 0.0410, Loss: 0.0835, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0829
244: Forward: 6 | Train Error: 0.0410, Loss: 0.0833, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0828
245: Forward: 6 | Train Error: 0.0410, Loss: 0.0832, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0826
246: Forward: 6 | Train Error: 0.0410, Loss: 0.0830, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0825
247: Forward: 6 | Train Error: 0.0410, Loss: 0.0829, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0823
248: Forward: 6 | Train Error: 0.0410, Loss: 0.0827, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0822
249: Forward: 6 | Train Error: 0.0410, Loss: 0.0826, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0820
250: Forward: 6 | Train Error: 0.0410, Loss: 0.0824, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0819
251: Forward: 6 | Train Error: 0.0410, Loss: 0.0823, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0817
252: Forward: 6 | Train Error: 0.0410, Loss: 0.0821, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0816
253: Forward: 6 | Train Error: 0.0410, Loss: 0.0820, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0815
254: Forward: 6 | Train Error: 0.0410, Loss: 0.0819, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0813
255: Forward: 6 | Train Error: 0.0410, Loss: 0.0817, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0812
256: Forward: 6 | Train Error: 0.0410, Loss: 0.0816, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0810
257: Forward: 6 | Train Error: 0.0410, Loss: 0.0815, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0809
258: Forward: 6 | Train Error: 0.0410, Loss: 0.0813, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0808
259: Forward: 6 | Train Error: 0.0410, Loss: 0.0812, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0807
260: Forward: 6 | Train Error: 0.0410, Loss: 0.0811, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0805
261: Forward: 6 | Train Error: 0.0410, Loss: 0.0810, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0804
262: Forward: 6 | Train Error: 0.0410, Loss: 0.0808, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0803
263: Forward: 6 | Train Error: 0.0410, Loss: 0.0807, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0802
264: Forward: 6 | Train Error: 0.0410, Loss: 0.0806, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0800
265: Forward: 6 | Train Error: 0.0410, Loss: 0.0805, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0799
266: Forward: 6 | Train Error: 0.0410, Loss: 0.0803, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0798
267: Forward: 6 | Train Error: 0.0410, Loss: 0.0802, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0797
268: Forward: 6 | Train Error: 0.0410, Loss: 0.0801, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0796
269: Forward: 6 | Train Error: 0.0410, Loss: 0.0800, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0794
270: Forward: 6 | Train Error: 0.0410, Loss: 0.0799, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0793
271: Forward: 6 | Train Error: 0.0410, Loss: 0.0798, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0792
272: Forward: 6 | Train Error: 0.0410, Loss: 0.0796, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0791
273: Forward: 6 | Train Error: 0.0410, Loss: 0.0795, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0790
274: Forward: 6 | Train Error: 0.0410, Loss: 0.0794, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0789
275: Forward: 6 | Train Error: 0.0410, Loss: 0.0793, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0788
276: Forward: 6 | Train Error: 0.0410, Loss: 0.0792, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0787
277: Forward: 6 | Train Error: 0.0410, Loss: 0.0791, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0786
278: Forward: 6 | Train Error: 0.0410, Loss: 0.0790, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0785
279: Forward: 6 | Train Error: 0.0410, Loss: 0.0789, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0784
280: Forward: 6 | Train Error: 0.0410, Loss: 0.0788, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0783
281: Forward: 6 | Train Error: 0.0410, Loss: 0.0787, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0782
282: Forward: 6 | Train Error: 0.0410, Loss: 0.0786, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0781
283: Forward: 6 | Train Error: 0.0410, Loss: 0.0785, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0780
284: Forward: 6 | Train Error: 0.0410, Loss: 0.0784, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0779
285: Forward: 6 | Train Error: 0.0410, Loss: 0.0783, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0778
286: Forward: 6 | Train Error: 0.0400, Loss: 0.0782, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0777
287: Forward: 6 | Train Error: 0.0400, Loss: 0.0781, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0776
288: Forward: 6 | Train Error: 0.0400, Loss: 0.0780, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0775
289: Forward: 6 | Train Error: 0.0400, Loss: 0.0779, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0774
290: Forward: 6 | Train Error: 0.0400, Loss: 0.0778, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0773
291: Forward: 6 | Train Error: 0.0400, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0772
292: Forward: 6 | Train Error: 0.0400, Loss: 0.0776, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0771
293: Forward: 6 | Train Error: 0.0400, Loss: 0.0776, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0770
294: Forward: 6 | Train Error: 0.0400, Loss: 0.0775, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0769
295: Forward: 6 | Train Error: 0.0400, Loss: 0.0774, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0769
296: Forward: 6 | Train Error: 0.0400, Loss: 0.0773, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0768
297: Forward: 6 | Train Error: 0.0400, Loss: 0.0772, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0767
298: Forward: 6 | Train Error: 0.0400, Loss: 0.0771, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0766
299: Forward: 6 | Train Error: 0.0400, Loss: 0.0770, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0765
300: Forward: 6 | Train Error: 0.0400, Loss: 0.0770, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0764
301: Forward: 6 | Train Error: 0.0400, Loss: 0.0769, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0764
302: Forward: 6 | Train Error: 0.0400, Loss: 0.0768, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0763
303: Forward: 6 | Train Error: 0.0400, Loss: 0.0767, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0762
304: Forward: 6 | Train Error: 0.0400, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0761
305: Forward: 6 | Train Error: 0.0400, Loss: 0.0765, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0760
306: Forward: 6 | Train Error: 0.0400, Loss: 0.0765, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0760
307: Forward: 6 | Train Error: 0.0400, Loss: 0.0764, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0759
308: Forward: 6 | Train Error: 0.0400, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0758
309: Forward: 6 | Train Error: 0.0400, Loss: 0.0762, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0757
310: Forward: 6 | Train Error: 0.0400, Loss: 0.0762, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0757
311: Forward: 6 | Train Error: 0.0400, Loss: 0.0761, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0756
312: Forward: 6 | Train Error: 0.0400, Loss: 0.0760, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0755
313: Forward: 6 | Train Error: 0.0400, Loss: 0.0759, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0754
314: Forward: 6 | Train Error: 0.0400, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0754
315: Forward: 6 | Train Error: 0.0400, Loss: 0.0758, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0753
316: Forward: 6 | Train Error: 0.0400, Loss: 0.0757, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0752
317: Forward: 6 | Train Error: 0.0400, Loss: 0.0757, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0752
318: Forward: 6 | Train Error: 0.0400, Loss: 0.0756, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0751
319: Forward: 6 | Train Error: 0.0400, Loss: 0.0755, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0750
320: Forward: 6 | Train Error: 0.0400, Loss: 0.0755, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0750
321: Forward: 6 | Train Error: 0.0400, Loss: 0.0754, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0749
322: Forward: 6 | Train Error: 0.0400, Loss: 0.0753, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0748
323: Forward: 6 | Train Error: 0.0400, Loss: 0.0753, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0748
324: Forward: 6 | Train Error: 0.0400, Loss: 0.0752, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0747
325: Forward: 6 | Train Error: 0.0400, Loss: 0.0751, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0746
326: Forward: 6 | Train Error: 0.0400, Loss: 0.0751, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0746
327: Forward: 6 | Train Error: 0.0400, Loss: 0.0750, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0745
328: Forward: 6 | Train Error: 0.0400, Loss: 0.0749, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0744
329: Forward: 6 | Train Error: 0.0400, Loss: 0.0749, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0744
330: Forward: 6 | Train Error: 0.0400, Loss: 0.0748, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0743
331: Forward: 6 | Train Error: 0.0400, Loss: 0.0748, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0743
332: Forward: 6 | Train Error: 0.0400, Loss: 0.0747, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0742
333: Forward: 6 | Train Error: 0.0400, Loss: 0.0746, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0741
334: Forward: 6 | Train Error: 0.0400, Loss: 0.0746, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0741
335: Forward: 6 | Train Error: 0.0400, Loss: 0.0745, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0740
336: Forward: 6 | Train Error: 0.0400, Loss: 0.0745, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0740
337: Forward: 6 | Train Error: 0.0400, Loss: 0.0744, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0739
338: Forward: 6 | Train Error: 0.0400, Loss: 0.0743, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0739
339: Forward: 6 | Train Error: 0.0400, Loss: 0.0743, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0738
340: Forward: 6 | Train Error: 0.0400, Loss: 0.0742, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0738
341: Forward: 6 | Train Error: 0.0400, Loss: 0.0742, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0737
342: Forward: 6 | Train Error: 0.0400, Loss: 0.0741, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0736
343: Forward: 6 | Train Error: 0.0400, Loss: 0.0741, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0736
344: Forward: 6 | Train Error: 0.0400, Loss: 0.0740, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0735
345: Forward: 6 | Train Error: 0.0400, Loss: 0.0740, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0735
346: Forward: 6 | Train Error: 0.0400, Loss: 0.0739, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0734
347: Forward: 6 | Train Error: 0.0400, Loss: 0.0739, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0734
348: Forward: 6 | Train Error: 0.0400, Loss: 0.0738, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0733
349: Forward: 6 | Train Error: 0.0400, Loss: 0.0738, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0733
350: Forward: 6 | Train Error: 0.0400, Loss: 0.0737, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0732
351: Forward: 6 | Train Error: 0.0400, Loss: 0.0737, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0732
352: Forward: 6 | Train Error: 0.0400, Loss: 0.0736, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0731
353: Forward: 6 | Train Error: 0.0400, Loss: 0.0736, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0731
354: Forward: 6 | Train Error: 0.0400, Loss: 0.0735, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0730
355: Forward: 6 | Train Error: 0.0400, Loss: 0.0735, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0730
356: Forward: 6 | Train Error: 0.0400, Loss: 0.0734, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0729
357: Forward: 6 | Train Error: 0.0400, Loss: 0.0734, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0729
358: Forward: 6 | Train Error: 0.0400, Loss: 0.0733, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0729
359: Forward: 6 | Train Error: 0.0400, Loss: 0.0733, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0728
360: Forward: 6 | Train Error: 0.0400, Loss: 0.0732, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0728
361: Forward: 6 | Train Error: 0.0400, Loss: 0.0732, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0727
362: Forward: 6 | Train Error: 0.0400, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0727
363: Forward: 6 | Train Error: 0.0400, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0726
364: Forward: 6 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0726
365: Forward: 6 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0725
366: Forward: 6 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0725
367: Forward: 6 | Train Error: 0.0400, Loss: 0.0729, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0725
368: Forward: 6 | Train Error: 0.0400, Loss: 0.0729, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0724
369: Forward: 6 | Train Error: 0.0400, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0724
370: Forward: 6 | Train Error: 0.0400, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0723
371: Forward: 6 | Train Error: 0.0400, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0723
372: Forward: 6 | Train Error: 0.0400, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0723
373: Forward: 6 | Train Error: 0.0400, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0722
374: Forward: 6 | Train Error: 0.0400, Loss: 0.0726, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0722
375: Forward: 6 | Train Error: 0.0400, Loss: 0.0726, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0721
376: Forward: 6 | Train Error: 0.0400, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0721
377: Forward: 6 | Train Error: 0.0400, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0721
378: Forward: 6 | Train Error: 0.0400, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0720
379: Forward: 6 | Train Error: 0.0400, Loss: 0.0724, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0720
380: Forward: 6 | Train Error: 0.0400, Loss: 0.0724, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0719
381: Forward: 6 | Train Error: 0.0400, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0719
382: Forward: 6 | Train Error: 0.0400, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0719
383: Forward: 6 | Train Error: 0.0400, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0718
384: Forward: 6 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0718
385: Forward: 6 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0718
386: Forward: 6 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0717
387: Forward: 6 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0717
388: Forward: 6 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
389: Forward: 6 | Train Error: 0.0400, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
390: Forward: 6 | Train Error: 0.0400, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0716
391: Forward: 6 | Train Error: 0.0400, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0715
392: Forward: 6 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0715
393: Forward: 6 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0715
394: Forward: 6 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
395: Forward: 6 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
396: Forward: 6 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0714
397: Forward: 6 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0713
398: Forward: 6 | Train Error: 0.0400, Loss: 0.0717, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0713
399: Forward: 6 | Train Error: 0.0400, Loss: 0.0717, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0713
400: Forward: 6 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0712
401: Forward: 6 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0712
402: Forward: 6 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0712
403: Forward: 6 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0711
404: Forward: 6 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0711
405: Forward: 6 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0711
406: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0711
407: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0710
408: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0710
409: Forward: 6 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0710
410: Forward: 6 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0709
411: Forward: 6 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0709
412: Forward: 6 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0709
413: Forward: 6 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0708
414: Forward: 6 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0708
415: Forward: 6 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0708
416: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0708
417: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0707
418: Forward: 6 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0707
419: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0707
420: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0706
421: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0706
422: Forward: 6 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0706
423: Forward: 6 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0706
424: Forward: 6 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0705
425: Forward: 6 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0705
426: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0705
427: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0705
428: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0704
429: Forward: 6 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0704
430: Forward: 6 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0704
431: Forward: 6 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0703
432: Forward: 6 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0703
433: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0703
434: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0703
435: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0702
436: Forward: 6 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0702
437: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0702
438: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0702
439: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0701
440: Forward: 6 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0701
441: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0701
442: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0701
443: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0700
444: Forward: 6 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0700
445: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0700
446: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0700
447: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0700
448: Forward: 6 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0699
449: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0699
450: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0699
451: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0699
452: Forward: 6 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0698
453: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0698
454: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0698
455: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0698
456: Forward: 6 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0697
457: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0697
458: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0697
459: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0697
460: Forward: 6 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0697
461: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0696
462: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0696
463: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0696
464: Forward: 6 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0696
465: Forward: 6 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0696
466: Forward: 6 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0695
467: Forward: 6 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0695
468: Forward: 6 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0695
469: Forward: 6 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0695
470: Forward: 6 | Train Error: 0.0380, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0694
471: Forward: 6 | Train Error: 0.0380, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0694
472: Forward: 6 | Train Error: 0.0380, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0694
473: Forward: 6 | Train Error: 0.0380, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0694
474: Forward: 6 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0694
475: Forward: 6 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0693
476: Forward: 6 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0693
477: Forward: 6 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0693
478: Forward: 6 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0693
479: Forward: 6 | Train Error: 0.0380, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0693
480: Forward: 6 | Train Error: 0.0380, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0692
481: Forward: 6 | Train Error: 0.0380, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0692
482: Forward: 6 | Train Error: 0.0380, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0692
483: Forward: 6 | Train Error: 0.0380, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0692
484: Forward: 6 | Train Error: 0.0380, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0692
485: Forward: 6 | Train Error: 0.0380, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0692
486: Forward: 6 | Train Error: 0.0380, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0691
487: Forward: 6 | Train Error: 0.0380, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0691
488: Forward: 6 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0691
489: Forward: 6 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0691
490: Forward: 6 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0691
491: Forward: 6 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0690
492: Forward: 6 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0690
493: Forward: 6 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0690
494: Forward: 6 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0690
495: Forward: 6 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0690
496: Forward: 6 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0689
497: Forward: 6 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0689
498: Forward: 6 | Train Error: 0.0380, Loss: 0.0691, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0689
499: Forward: 6 | Train Error: 0.0380, Loss: 0.0691, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0689
grad at the end: grad_B=0.0947, grad_A=0.0055, grad_W=0.1055
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.3930, Loss: 0.4987, Operator norm: 0.1000 | Test Error: 0.3320, Loss: 0.4546
1: Forward: 6 | Train Error: 0.3550, Loss: 0.4562, Operator norm: 0.1000 | Test Error: 0.2970, Loss: 0.4188
2: Forward: 6 | Train Error: 0.3200, Loss: 0.4200, Operator norm: 0.1000 | Test Error: 0.2670, Loss: 0.3882
3: Forward: 6 | Train Error: 0.2800, Loss: 0.3891, Operator norm: 0.1000 | Test Error: 0.2310, Loss: 0.3620
4: Forward: 6 | Train Error: 0.2510, Loss: 0.3627, Operator norm: 0.1001 | Test Error: 0.2110, Loss: 0.3396
5: Forward: 6 | Train Error: 0.2270, Loss: 0.3401, Operator norm: 0.1001 | Test Error: 0.1960, Loss: 0.3204
6: Forward: 6 | Train Error: 0.2010, Loss: 0.3206, Operator norm: 0.1001 | Test Error: 0.1780, Loss: 0.3038
7: Forward: 6 | Train Error: 0.1740, Loss: 0.3039, Operator norm: 0.1001 | Test Error: 0.1670, Loss: 0.2894
8: Forward: 6 | Train Error: 0.1570, Loss: 0.2894, Operator norm: 0.1001 | Test Error: 0.1580, Loss: 0.2770
9: Forward: 6 | Train Error: 0.1410, Loss: 0.2768, Operator norm: 0.1001 | Test Error: 0.1440, Loss: 0.2662
10: Forward: 6 | Train Error: 0.1270, Loss: 0.2659, Operator norm: 0.1001 | Test Error: 0.1390, Loss: 0.2567
11: Forward: 6 | Train Error: 0.1220, Loss: 0.2564, Operator norm: 0.1001 | Test Error: 0.1320, Loss: 0.2484
12: Forward: 6 | Train Error: 0.1170, Loss: 0.2480, Operator norm: 0.1001 | Test Error: 0.1250, Loss: 0.2411
13: Forward: 6 | Train Error: 0.1100, Loss: 0.2406, Operator norm: 0.1001 | Test Error: 0.1180, Loss: 0.2346
14: Forward: 6 | Train Error: 0.1060, Loss: 0.2341, Operator norm: 0.1001 | Test Error: 0.1140, Loss: 0.2289
15: Forward: 6 | Train Error: 0.1010, Loss: 0.2282, Operator norm: 0.1001 | Test Error: 0.1090, Loss: 0.2237
16: Forward: 6 | Train Error: 0.0940, Loss: 0.2230, Operator norm: 0.1001 | Test Error: 0.1040, Loss: 0.2190
17: Forward: 6 | Train Error: 0.0900, Loss: 0.2183, Operator norm: 0.1001 | Test Error: 0.0970, Loss: 0.2148
18: Forward: 6 | Train Error: 0.0880, Loss: 0.2140, Operator norm: 0.1001 | Test Error: 0.0920, Loss: 0.2109
19: Forward: 6 | Train Error: 0.0890, Loss: 0.2101, Operator norm: 0.1001 | Test Error: 0.0880, Loss: 0.2073
20: Forward: 6 | Train Error: 0.0830, Loss: 0.2065, Operator norm: 0.1001 | Test Error: 0.0850, Loss: 0.2040
21: Forward: 6 | Train Error: 0.0800, Loss: 0.2032, Operator norm: 0.1001 | Test Error: 0.0830, Loss: 0.2010
22: Forward: 6 | Train Error: 0.0780, Loss: 0.2001, Operator norm: 0.1001 | Test Error: 0.0810, Loss: 0.1981
23: Forward: 6 | Train Error: 0.0760, Loss: 0.1973, Operator norm: 0.1001 | Test Error: 0.0780, Loss: 0.1955
24: Forward: 6 | Train Error: 0.0750, Loss: 0.1946, Operator norm: 0.1001 | Test Error: 0.0760, Loss: 0.1929
25: Forward: 6 | Train Error: 0.0760, Loss: 0.1920, Operator norm: 0.1001 | Test Error: 0.0770, Loss: 0.1905
26: Forward: 6 | Train Error: 0.0760, Loss: 0.1896, Operator norm: 0.1001 | Test Error: 0.0760, Loss: 0.1883
27: Forward: 6 | Train Error: 0.0760, Loss: 0.1873, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.1861
28: Forward: 6 | Train Error: 0.0750, Loss: 0.1851, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.1840
29: Forward: 6 | Train Error: 0.0730, Loss: 0.1830, Operator norm: 0.1002 | Test Error: 0.0740, Loss: 0.1820
30: Forward: 6 | Train Error: 0.0710, Loss: 0.1810, Operator norm: 0.1002 | Test Error: 0.0750, Loss: 0.1800
31: Forward: 6 | Train Error: 0.0690, Loss: 0.1790, Operator norm: 0.1002 | Test Error: 0.0740, Loss: 0.1781
32: Forward: 6 | Train Error: 0.0680, Loss: 0.1771, Operator norm: 0.1002 | Test Error: 0.0730, Loss: 0.1763
33: Forward: 6 | Train Error: 0.0680, Loss: 0.1753, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.1745
34: Forward: 6 | Train Error: 0.0670, Loss: 0.1735, Operator norm: 0.1002 | Test Error: 0.0700, Loss: 0.1728
35: Forward: 6 | Train Error: 0.0670, Loss: 0.1718, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.1711
36: Forward: 6 | Train Error: 0.0650, Loss: 0.1701, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.1695
37: Forward: 6 | Train Error: 0.0640, Loss: 0.1684, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.1679
38: Forward: 6 | Train Error: 0.0620, Loss: 0.1668, Operator norm: 0.1002 | Test Error: 0.0670, Loss: 0.1663
39: Forward: 6 | Train Error: 0.0620, Loss: 0.1652, Operator norm: 0.1002 | Test Error: 0.0660, Loss: 0.1648
40: Forward: 6 | Train Error: 0.0620, Loss: 0.1636, Operator norm: 0.1002 | Test Error: 0.0660, Loss: 0.1633
41: Forward: 6 | Train Error: 0.0630, Loss: 0.1621, Operator norm: 0.1002 | Test Error: 0.0650, Loss: 0.1618
42: Forward: 6 | Train Error: 0.0630, Loss: 0.1606, Operator norm: 0.1002 | Test Error: 0.0650, Loss: 0.1603
43: Forward: 6 | Train Error: 0.0630, Loss: 0.1592, Operator norm: 0.1002 | Test Error: 0.0660, Loss: 0.1589
44: Forward: 6 | Train Error: 0.0630, Loss: 0.1577, Operator norm: 0.1002 | Test Error: 0.0660, Loss: 0.1575
45: Forward: 6 | Train Error: 0.0640, Loss: 0.1563, Operator norm: 0.1002 | Test Error: 0.0640, Loss: 0.1561
46: Forward: 6 | Train Error: 0.0650, Loss: 0.1549, Operator norm: 0.1002 | Test Error: 0.0650, Loss: 0.1548
47: Forward: 6 | Train Error: 0.0660, Loss: 0.1536, Operator norm: 0.1002 | Test Error: 0.0640, Loss: 0.1534
48: Forward: 6 | Train Error: 0.0660, Loss: 0.1522, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.1521
49: Forward: 6 | Train Error: 0.0660, Loss: 0.1509, Operator norm: 0.1002 | Test Error: 0.0610, Loss: 0.1509
50: Forward: 6 | Train Error: 0.0660, Loss: 0.1496, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1496
51: Forward: 6 | Train Error: 0.0650, Loss: 0.1484, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1484
52: Forward: 6 | Train Error: 0.0630, Loss: 0.1471, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1471
53: Forward: 6 | Train Error: 0.0610, Loss: 0.1459, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1459
54: Forward: 6 | Train Error: 0.0600, Loss: 0.1447, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1448
55: Forward: 6 | Train Error: 0.0590, Loss: 0.1435, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1436
56: Forward: 6 | Train Error: 0.0580, Loss: 0.1423, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1424
57: Forward: 6 | Train Error: 0.0570, Loss: 0.1412, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1413
58: Forward: 6 | Train Error: 0.0580, Loss: 0.1400, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1402
59: Forward: 6 | Train Error: 0.0580, Loss: 0.1389, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1391
60: Forward: 6 | Train Error: 0.0570, Loss: 0.1378, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1381
61: Forward: 6 | Train Error: 0.0570, Loss: 0.1368, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1370
62: Forward: 6 | Train Error: 0.0570, Loss: 0.1357, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1360
63: Forward: 6 | Train Error: 0.0570, Loss: 0.1346, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1349
64: Forward: 6 | Train Error: 0.0570, Loss: 0.1336, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1339
65: Forward: 6 | Train Error: 0.0570, Loss: 0.1326, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1330
66: Forward: 6 | Train Error: 0.0560, Loss: 0.1316, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1320
67: Forward: 6 | Train Error: 0.0550, Loss: 0.1306, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1310
68: Forward: 6 | Train Error: 0.0540, Loss: 0.1297, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1301
69: Forward: 6 | Train Error: 0.0540, Loss: 0.1287, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1291
70: Forward: 6 | Train Error: 0.0540, Loss: 0.1278, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1282
71: Forward: 6 | Train Error: 0.0530, Loss: 0.1269, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1273
72: Forward: 6 | Train Error: 0.0530, Loss: 0.1260, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1265
73: Forward: 6 | Train Error: 0.0530, Loss: 0.1251, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1256
74: Forward: 6 | Train Error: 0.0530, Loss: 0.1242, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1247
75: Forward: 6 | Train Error: 0.0530, Loss: 0.1234, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1239
76: Forward: 6 | Train Error: 0.0530, Loss: 0.1225, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1231
77: Forward: 6 | Train Error: 0.0530, Loss: 0.1217, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1222
78: Forward: 6 | Train Error: 0.0530, Loss: 0.1208, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1214
79: Forward: 6 | Train Error: 0.0530, Loss: 0.1200, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1206
80: Forward: 6 | Train Error: 0.0530, Loss: 0.1192, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1199
81: Forward: 6 | Train Error: 0.0530, Loss: 0.1185, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1191
82: Forward: 6 | Train Error: 0.0530, Loss: 0.1177, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1183
83: Forward: 6 | Train Error: 0.0530, Loss: 0.1169, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1176
84: Forward: 6 | Train Error: 0.0530, Loss: 0.1162, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1169
85: Forward: 6 | Train Error: 0.0520, Loss: 0.1155, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1161
86: Forward: 6 | Train Error: 0.0520, Loss: 0.1147, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.1154
87: Forward: 6 | Train Error: 0.0520, Loss: 0.1140, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1147
88: Forward: 6 | Train Error: 0.0520, Loss: 0.1133, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1141
89: Forward: 6 | Train Error: 0.0520, Loss: 0.1126, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1134
90: Forward: 6 | Train Error: 0.0520, Loss: 0.1120, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1127
91: Forward: 6 | Train Error: 0.0520, Loss: 0.1113, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1121
92: Forward: 6 | Train Error: 0.0510, Loss: 0.1106, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1114
93: Forward: 6 | Train Error: 0.0510, Loss: 0.1100, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1108
94: Forward: 6 | Train Error: 0.0510, Loss: 0.1094, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1102
95: Forward: 6 | Train Error: 0.0510, Loss: 0.1087, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1095
96: Forward: 6 | Train Error: 0.0510, Loss: 0.1081, Operator norm: 0.1002 | Test Error: 0.0520, Loss: 0.1089
97: Forward: 6 | Train Error: 0.0510, Loss: 0.1075, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1083
98: Forward: 6 | Train Error: 0.0510, Loss: 0.1069, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1078
99: Forward: 6 | Train Error: 0.0500, Loss: 0.1063, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1072
100: Forward: 6 | Train Error: 0.0500, Loss: 0.1058, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1066
101: Forward: 6 | Train Error: 0.0500, Loss: 0.1052, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1061
102: Forward: 6 | Train Error: 0.0500, Loss: 0.1046, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1055
103: Forward: 6 | Train Error: 0.0500, Loss: 0.1041, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1050
104: Forward: 6 | Train Error: 0.0500, Loss: 0.1035, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.1044
105: Forward: 6 | Train Error: 0.0500, Loss: 0.1030, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.1039
106: Forward: 6 | Train Error: 0.0500, Loss: 0.1025, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.1034
107: Forward: 6 | Train Error: 0.0490, Loss: 0.1020, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.1029
108: Forward: 6 | Train Error: 0.0490, Loss: 0.1015, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.1024
109: Forward: 6 | Train Error: 0.0490, Loss: 0.1010, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.1019
110: Forward: 6 | Train Error: 0.0490, Loss: 0.1005, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.1014
111: Forward: 6 | Train Error: 0.0490, Loss: 0.1000, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.1010
112: Forward: 6 | Train Error: 0.0490, Loss: 0.0995, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.1005
113: Forward: 6 | Train Error: 0.0490, Loss: 0.0991, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.1000
114: Forward: 6 | Train Error: 0.0490, Loss: 0.0986, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0996
115: Forward: 6 | Train Error: 0.0490, Loss: 0.0981, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0991
116: Forward: 6 | Train Error: 0.0490, Loss: 0.0977, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0987
117: Forward: 6 | Train Error: 0.0490, Loss: 0.0973, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0983
118: Forward: 6 | Train Error: 0.0490, Loss: 0.0968, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0978
119: Forward: 6 | Train Error: 0.0490, Loss: 0.0964, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0974
120: Forward: 6 | Train Error: 0.0490, Loss: 0.0960, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0970
121: Forward: 6 | Train Error: 0.0490, Loss: 0.0956, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0966
122: Forward: 6 | Train Error: 0.0490, Loss: 0.0952, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0962
123: Forward: 6 | Train Error: 0.0490, Loss: 0.0948, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0958
124: Forward: 6 | Train Error: 0.0490, Loss: 0.0944, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0954
125: Forward: 6 | Train Error: 0.0490, Loss: 0.0940, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0950
126: Forward: 6 | Train Error: 0.0490, Loss: 0.0936, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0947
127: Forward: 6 | Train Error: 0.0490, Loss: 0.0932, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0943
128: Forward: 6 | Train Error: 0.0490, Loss: 0.0929, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0939
129: Forward: 6 | Train Error: 0.0490, Loss: 0.0925, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0936
130: Forward: 6 | Train Error: 0.0490, Loss: 0.0921, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0932
131: Forward: 6 | Train Error: 0.0490, Loss: 0.0918, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0929
132: Forward: 6 | Train Error: 0.0480, Loss: 0.0915, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0925
133: Forward: 6 | Train Error: 0.0470, Loss: 0.0911, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0922
134: Forward: 6 | Train Error: 0.0480, Loss: 0.0908, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0919
135: Forward: 6 | Train Error: 0.0480, Loss: 0.0904, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0915
136: Forward: 6 | Train Error: 0.0480, Loss: 0.0901, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0912
137: Forward: 6 | Train Error: 0.0480, Loss: 0.0898, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0909
138: Forward: 6 | Train Error: 0.0470, Loss: 0.0895, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0906
139: Forward: 6 | Train Error: 0.0470, Loss: 0.0892, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0903
140: Forward: 6 | Train Error: 0.0470, Loss: 0.0889, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0900
141: Forward: 6 | Train Error: 0.0470, Loss: 0.0886, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0897
142: Forward: 6 | Train Error: 0.0470, Loss: 0.0883, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0894
143: Forward: 6 | Train Error: 0.0470, Loss: 0.0880, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0891
144: Forward: 6 | Train Error: 0.0470, Loss: 0.0877, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0888
145: Forward: 6 | Train Error: 0.0470, Loss: 0.0874, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0886
146: Forward: 6 | Train Error: 0.0470, Loss: 0.0872, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0883
147: Forward: 6 | Train Error: 0.0470, Loss: 0.0869, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0880
148: Forward: 6 | Train Error: 0.0470, Loss: 0.0866, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0878
149: Forward: 6 | Train Error: 0.0470, Loss: 0.0864, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0875
150: Forward: 6 | Train Error: 0.0470, Loss: 0.0861, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0872
151: Forward: 6 | Train Error: 0.0470, Loss: 0.0858, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0870
152: Forward: 6 | Train Error: 0.0470, Loss: 0.0856, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0867
153: Forward: 6 | Train Error: 0.0470, Loss: 0.0853, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0865
154: Forward: 6 | Train Error: 0.0470, Loss: 0.0851, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0863
155: Forward: 6 | Train Error: 0.0470, Loss: 0.0849, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0860
156: Forward: 6 | Train Error: 0.0470, Loss: 0.0846, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0858
157: Forward: 6 | Train Error: 0.0470, Loss: 0.0844, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0856
158: Forward: 6 | Train Error: 0.0470, Loss: 0.0842, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0853
159: Forward: 6 | Train Error: 0.0470, Loss: 0.0839, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0851
160: Forward: 6 | Train Error: 0.0470, Loss: 0.0837, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0849
161: Forward: 6 | Train Error: 0.0470, Loss: 0.0835, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0847
162: Forward: 6 | Train Error: 0.0470, Loss: 0.0833, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0845
163: Forward: 6 | Train Error: 0.0470, Loss: 0.0831, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0842
164: Forward: 6 | Train Error: 0.0470, Loss: 0.0829, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0840
165: Forward: 6 | Train Error: 0.0470, Loss: 0.0826, Operator norm: 0.1003 | Test Error: 0.0480, Loss: 0.0838
166: Forward: 6 | Train Error: 0.0480, Loss: 0.0824, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0836
167: Forward: 6 | Train Error: 0.0480, Loss: 0.0822, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0834
168: Forward: 6 | Train Error: 0.0480, Loss: 0.0821, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0832
169: Forward: 6 | Train Error: 0.0480, Loss: 0.0819, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0831
170: Forward: 6 | Train Error: 0.0480, Loss: 0.0817, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0829
171: Forward: 6 | Train Error: 0.0480, Loss: 0.0815, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0827
172: Forward: 6 | Train Error: 0.0480, Loss: 0.0813, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0825
173: Forward: 6 | Train Error: 0.0480, Loss: 0.0811, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0823
174: Forward: 6 | Train Error: 0.0480, Loss: 0.0809, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0821
175: Forward: 6 | Train Error: 0.0480, Loss: 0.0808, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0820
176: Forward: 6 | Train Error: 0.0480, Loss: 0.0806, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0818
177: Forward: 6 | Train Error: 0.0480, Loss: 0.0804, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0816
178: Forward: 6 | Train Error: 0.0480, Loss: 0.0802, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0815
179: Forward: 6 | Train Error: 0.0480, Loss: 0.0801, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0813
180: Forward: 6 | Train Error: 0.0480, Loss: 0.0799, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0811
181: Forward: 6 | Train Error: 0.0480, Loss: 0.0798, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0810
182: Forward: 6 | Train Error: 0.0480, Loss: 0.0796, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0808
183: Forward: 6 | Train Error: 0.0480, Loss: 0.0794, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0807
184: Forward: 6 | Train Error: 0.0480, Loss: 0.0793, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0805
185: Forward: 6 | Train Error: 0.0480, Loss: 0.0791, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0804
186: Forward: 6 | Train Error: 0.0480, Loss: 0.0790, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0802
187: Forward: 6 | Train Error: 0.0480, Loss: 0.0788, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0801
188: Forward: 6 | Train Error: 0.0480, Loss: 0.0787, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0799
189: Forward: 6 | Train Error: 0.0480, Loss: 0.0785, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0798
190: Forward: 6 | Train Error: 0.0480, Loss: 0.0784, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0796
191: Forward: 6 | Train Error: 0.0480, Loss: 0.0783, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0795
192: Forward: 6 | Train Error: 0.0480, Loss: 0.0781, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0794
193: Forward: 6 | Train Error: 0.0480, Loss: 0.0780, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0792
194: Forward: 6 | Train Error: 0.0480, Loss: 0.0779, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0791
195: Forward: 6 | Train Error: 0.0470, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0790
196: Forward: 6 | Train Error: 0.0470, Loss: 0.0776, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0788
197: Forward: 6 | Train Error: 0.0470, Loss: 0.0775, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0787
198: Forward: 6 | Train Error: 0.0470, Loss: 0.0774, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0786
199: Forward: 6 | Train Error: 0.0470, Loss: 0.0772, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0785
200: Forward: 6 | Train Error: 0.0470, Loss: 0.0771, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0783
201: Forward: 6 | Train Error: 0.0470, Loss: 0.0770, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0782
202: Forward: 6 | Train Error: 0.0470, Loss: 0.0769, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0781
203: Forward: 6 | Train Error: 0.0470, Loss: 0.0767, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0780
204: Forward: 6 | Train Error: 0.0470, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0779
205: Forward: 6 | Train Error: 0.0470, Loss: 0.0765, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0778
206: Forward: 6 | Train Error: 0.0470, Loss: 0.0764, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0777
207: Forward: 6 | Train Error: 0.0470, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0775
208: Forward: 6 | Train Error: 0.0470, Loss: 0.0762, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0774
209: Forward: 6 | Train Error: 0.0470, Loss: 0.0761, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0773
210: Forward: 6 | Train Error: 0.0470, Loss: 0.0760, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0772
211: Forward: 6 | Train Error: 0.0470, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0771
212: Forward: 6 | Train Error: 0.0470, Loss: 0.0758, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0770
213: Forward: 6 | Train Error: 0.0470, Loss: 0.0757, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0769
214: Forward: 6 | Train Error: 0.0470, Loss: 0.0756, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0768
215: Forward: 6 | Train Error: 0.0470, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0767
216: Forward: 6 | Train Error: 0.0470, Loss: 0.0754, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0766
217: Forward: 6 | Train Error: 0.0470, Loss: 0.0753, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0765
218: Forward: 6 | Train Error: 0.0470, Loss: 0.0752, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0764
219: Forward: 6 | Train Error: 0.0470, Loss: 0.0751, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0763
220: Forward: 6 | Train Error: 0.0470, Loss: 0.0750, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0763
221: Forward: 6 | Train Error: 0.0470, Loss: 0.0749, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0762
222: Forward: 6 | Train Error: 0.0470, Loss: 0.0748, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0761
223: Forward: 6 | Train Error: 0.0460, Loss: 0.0747, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0760
224: Forward: 6 | Train Error: 0.0460, Loss: 0.0746, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0759
225: Forward: 6 | Train Error: 0.0460, Loss: 0.0745, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0758
226: Forward: 6 | Train Error: 0.0460, Loss: 0.0745, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0757
227: Forward: 6 | Train Error: 0.0460, Loss: 0.0744, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0756
228: Forward: 6 | Train Error: 0.0460, Loss: 0.0743, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0756
229: Forward: 6 | Train Error: 0.0460, Loss: 0.0742, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0755
230: Forward: 6 | Train Error: 0.0460, Loss: 0.0741, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0754
231: Forward: 6 | Train Error: 0.0460, Loss: 0.0740, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0753
232: Forward: 6 | Train Error: 0.0460, Loss: 0.0740, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0752
233: Forward: 6 | Train Error: 0.0460, Loss: 0.0739, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0752
234: Forward: 6 | Train Error: 0.0460, Loss: 0.0738, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0751
235: Forward: 6 | Train Error: 0.0460, Loss: 0.0737, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0750
236: Forward: 6 | Train Error: 0.0460, Loss: 0.0737, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0749
237: Forward: 6 | Train Error: 0.0460, Loss: 0.0736, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0749
238: Forward: 6 | Train Error: 0.0460, Loss: 0.0735, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0748
239: Forward: 6 | Train Error: 0.0460, Loss: 0.0734, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0747
240: Forward: 6 | Train Error: 0.0460, Loss: 0.0734, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0747
241: Forward: 6 | Train Error: 0.0460, Loss: 0.0733, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0746
242: Forward: 6 | Train Error: 0.0450, Loss: 0.0732, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0745
243: Forward: 6 | Train Error: 0.0450, Loss: 0.0732, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0744
244: Forward: 6 | Train Error: 0.0450, Loss: 0.0731, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0744
245: Forward: 6 | Train Error: 0.0450, Loss: 0.0730, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0743
246: Forward: 6 | Train Error: 0.0450, Loss: 0.0730, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0742
247: Forward: 6 | Train Error: 0.0450, Loss: 0.0729, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0742
248: Forward: 6 | Train Error: 0.0440, Loss: 0.0728, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0741
249: Forward: 6 | Train Error: 0.0440, Loss: 0.0728, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0741
250: Forward: 6 | Train Error: 0.0440, Loss: 0.0727, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0740
251: Forward: 6 | Train Error: 0.0440, Loss: 0.0726, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0739
252: Forward: 6 | Train Error: 0.0440, Loss: 0.0726, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0739
253: Forward: 6 | Train Error: 0.0440, Loss: 0.0725, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0738
254: Forward: 6 | Train Error: 0.0440, Loss: 0.0724, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0737
255: Forward: 6 | Train Error: 0.0440, Loss: 0.0724, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0737
256: Forward: 6 | Train Error: 0.0440, Loss: 0.0723, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0736
257: Forward: 6 | Train Error: 0.0440, Loss: 0.0723, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0736
258: Forward: 6 | Train Error: 0.0440, Loss: 0.0722, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0735
259: Forward: 6 | Train Error: 0.0440, Loss: 0.0721, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0735
260: Forward: 6 | Train Error: 0.0440, Loss: 0.0721, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0734
261: Forward: 6 | Train Error: 0.0440, Loss: 0.0720, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0733
262: Forward: 6 | Train Error: 0.0440, Loss: 0.0720, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0733
263: Forward: 6 | Train Error: 0.0440, Loss: 0.0719, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0732
264: Forward: 6 | Train Error: 0.0440, Loss: 0.0719, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0732
265: Forward: 6 | Train Error: 0.0440, Loss: 0.0718, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0731
266: Forward: 6 | Train Error: 0.0440, Loss: 0.0718, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0731
267: Forward: 6 | Train Error: 0.0440, Loss: 0.0717, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0730
268: Forward: 6 | Train Error: 0.0440, Loss: 0.0717, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0730
269: Forward: 6 | Train Error: 0.0440, Loss: 0.0716, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0729
270: Forward: 6 | Train Error: 0.0440, Loss: 0.0715, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0729
271: Forward: 6 | Train Error: 0.0440, Loss: 0.0715, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0728
272: Forward: 6 | Train Error: 0.0430, Loss: 0.0714, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0728
273: Forward: 6 | Train Error: 0.0430, Loss: 0.0714, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0727
274: Forward: 6 | Train Error: 0.0430, Loss: 0.0713, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0727
275: Forward: 6 | Train Error: 0.0430, Loss: 0.0713, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0726
276: Forward: 6 | Train Error: 0.0430, Loss: 0.0712, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0726
277: Forward: 6 | Train Error: 0.0430, Loss: 0.0712, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0725
278: Forward: 6 | Train Error: 0.0430, Loss: 0.0712, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0725
279: Forward: 6 | Train Error: 0.0430, Loss: 0.0711, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0724
280: Forward: 6 | Train Error: 0.0430, Loss: 0.0711, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0724
281: Forward: 6 | Train Error: 0.0430, Loss: 0.0710, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0724
282: Forward: 6 | Train Error: 0.0430, Loss: 0.0710, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0723
283: Forward: 6 | Train Error: 0.0430, Loss: 0.0709, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0723
284: Forward: 6 | Train Error: 0.0430, Loss: 0.0709, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0722
285: Forward: 6 | Train Error: 0.0430, Loss: 0.0708, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0722
286: Forward: 6 | Train Error: 0.0430, Loss: 0.0708, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0721
287: Forward: 6 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0721
288: Forward: 6 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0720
289: Forward: 6 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0720
290: Forward: 6 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0720
291: Forward: 6 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0719
292: Forward: 6 | Train Error: 0.0430, Loss: 0.0705, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0719
293: Forward: 6 | Train Error: 0.0430, Loss: 0.0705, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0718
294: Forward: 6 | Train Error: 0.0430, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0718
295: Forward: 6 | Train Error: 0.0430, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0718
296: Forward: 6 | Train Error: 0.0430, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0717
297: Forward: 6 | Train Error: 0.0430, Loss: 0.0703, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0717
298: Forward: 6 | Train Error: 0.0420, Loss: 0.0703, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0716
299: Forward: 6 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0716
300: Forward: 6 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0716
301: Forward: 6 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0715
302: Forward: 6 | Train Error: 0.0420, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0715
303: Forward: 6 | Train Error: 0.0420, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0715
304: Forward: 6 | Train Error: 0.0420, Loss: 0.0700, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0714
305: Forward: 6 | Train Error: 0.0420, Loss: 0.0700, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0714
306: Forward: 6 | Train Error: 0.0420, Loss: 0.0700, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0714
307: Forward: 6 | Train Error: 0.0420, Loss: 0.0699, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0713
308: Forward: 6 | Train Error: 0.0420, Loss: 0.0699, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0713
309: Forward: 6 | Train Error: 0.0420, Loss: 0.0699, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0712
310: Forward: 6 | Train Error: 0.0420, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0712
311: Forward: 6 | Train Error: 0.0420, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0712
312: Forward: 6 | Train Error: 0.0420, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0711
313: Forward: 6 | Train Error: 0.0420, Loss: 0.0697, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0711
314: Forward: 6 | Train Error: 0.0420, Loss: 0.0697, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0711
315: Forward: 6 | Train Error: 0.0420, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0710
316: Forward: 6 | Train Error: 0.0420, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0710
317: Forward: 6 | Train Error: 0.0420, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0710
318: Forward: 6 | Train Error: 0.0420, Loss: 0.0695, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0709
319: Forward: 6 | Train Error: 0.0420, Loss: 0.0695, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0709
320: Forward: 6 | Train Error: 0.0420, Loss: 0.0695, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0709
321: Forward: 6 | Train Error: 0.0420, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0708
322: Forward: 6 | Train Error: 0.0420, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0708
323: Forward: 6 | Train Error: 0.0420, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0708
324: Forward: 6 | Train Error: 0.0420, Loss: 0.0693, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0707
325: Forward: 6 | Train Error: 0.0420, Loss: 0.0693, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0707
326: Forward: 6 | Train Error: 0.0420, Loss: 0.0693, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0707
327: Forward: 6 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0707
328: Forward: 6 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0706
329: Forward: 6 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0706
330: Forward: 6 | Train Error: 0.0420, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0706
331: Forward: 6 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0705
332: Forward: 6 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0705
333: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0705
334: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0704
335: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0704
336: Forward: 6 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0704
337: Forward: 6 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0704
338: Forward: 6 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0703
339: Forward: 6 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0703
340: Forward: 6 | Train Error: 0.0400, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0703
341: Forward: 6 | Train Error: 0.0400, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0702
342: Forward: 6 | Train Error: 0.0400, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0702
343: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0702
344: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0702
345: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0701
346: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0701
347: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0701
348: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0701
349: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0700
350: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0700
351: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0700
352: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0699
353: Forward: 6 | Train Error: 0.0400, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0699
354: Forward: 6 | Train Error: 0.0400, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0699
355: Forward: 6 | Train Error: 0.0400, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0699
356: Forward: 6 | Train Error: 0.0400, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0698
357: Forward: 6 | Train Error: 0.0400, Loss: 0.0683, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0698
358: Forward: 6 | Train Error: 0.0400, Loss: 0.0683, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0698
359: Forward: 6 | Train Error: 0.0400, Loss: 0.0683, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0698
360: Forward: 6 | Train Error: 0.0400, Loss: 0.0683, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0697
361: Forward: 6 | Train Error: 0.0400, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0697
362: Forward: 6 | Train Error: 0.0400, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0697
363: Forward: 6 | Train Error: 0.0400, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0697
364: Forward: 6 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0696
365: Forward: 6 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0696
366: Forward: 6 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0696
367: Forward: 6 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0696
368: Forward: 6 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0695
369: Forward: 6 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0695
370: Forward: 6 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0695
371: Forward: 6 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0695
372: Forward: 6 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0694
373: Forward: 6 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0694
374: Forward: 6 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0694
375: Forward: 6 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0694
376: Forward: 6 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0693
377: Forward: 6 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0693
378: Forward: 6 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0693
379: Forward: 6 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0693
380: Forward: 6 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0693
381: Forward: 6 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0692
382: Forward: 6 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0692
383: Forward: 6 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0692
384: Forward: 6 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0692
385: Forward: 6 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0691
386: Forward: 6 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0691
387: Forward: 6 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0691
388: Forward: 6 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0691
389: Forward: 6 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0691
390: Forward: 6 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0690
391: Forward: 6 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0690
392: Forward: 6 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0690
393: Forward: 6 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0690
394: Forward: 6 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0689
395: Forward: 6 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0689
396: Forward: 6 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0689
397: Forward: 6 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0689
398: Forward: 6 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0689
399: Forward: 6 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0688
400: Forward: 6 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0688
401: Forward: 6 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0688
402: Forward: 6 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0688
403: Forward: 6 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0687
404: Forward: 6 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0687
405: Forward: 6 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
406: Forward: 6 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
407: Forward: 6 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0687
408: Forward: 6 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0686
409: Forward: 6 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0686
410: Forward: 6 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0686
411: Forward: 6 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0686
412: Forward: 6 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0686
413: Forward: 6 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0685
414: Forward: 6 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0685
415: Forward: 6 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0685
416: Forward: 6 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0685
417: Forward: 6 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0685
418: Forward: 6 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0684
419: Forward: 6 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0684
420: Forward: 6 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0684
421: Forward: 6 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0684
422: Forward: 6 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0684
423: Forward: 6 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0683
424: Forward: 6 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0683
425: Forward: 6 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0683
426: Forward: 6 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0683
427: Forward: 6 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0683
428: Forward: 6 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0682
429: Forward: 6 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0682
430: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0682
431: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0682
432: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0682
433: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0681
434: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0681
435: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0681
436: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0681
437: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0681
438: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0680
439: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0680
440: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0680
441: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0680
442: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0680
443: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0679
444: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0679
445: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0679
446: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0679
447: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0679
448: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0679
449: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0678
450: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0678
451: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0678
452: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0678
453: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0678
454: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0677
455: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0677
456: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0677
457: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0677
458: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0677
459: Forward: 6 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0677
460: Forward: 6 | Train Error: 0.0390, Loss: 0.0659, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0676
461: Forward: 6 | Train Error: 0.0390, Loss: 0.0659, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0676
462: Forward: 6 | Train Error: 0.0390, Loss: 0.0659, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0676
463: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0676
464: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0676
465: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0675
466: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0675
467: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0675
468: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0675
469: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0675
470: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0675
471: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0674
472: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0674
473: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0674
474: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0674
475: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0674
476: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0673
477: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0673
478: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0673
479: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0673
480: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0673
481: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0673
482: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0672
483: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0672
484: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0672
485: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0672
486: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0672
487: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0672
488: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0671
489: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0671
490: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0671
491: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0671
492: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0671
493: Forward: 6 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0671
494: Forward: 6 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0670
495: Forward: 6 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0670
496: Forward: 6 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.1005 | Test Error: 0.0390, Loss: 0.0670
497: Forward: 6 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0670
498: Forward: 6 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0670
499: Forward: 6 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.1005 | Test Error: 0.0400, Loss: 0.0670
grad at the end: grad_B=0.1024, grad_A=0.0064, grad_W=0.0934
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.4880, Loss: 0.5573, Operator norm: 0.1000 | Test Error: 0.4850, Loss: 0.4741
1: Forward: 6 | Train Error: 0.4840, Loss: 0.4722, Operator norm: 0.1000 | Test Error: 0.4540, Loss: 0.4114
2: Forward: 6 | Train Error: 0.4560, Loss: 0.4092, Operator norm: 0.1001 | Test Error: 0.3910, Loss: 0.3646
3: Forward: 6 | Train Error: 0.3850, Loss: 0.3624, Operator norm: 0.1001 | Test Error: 0.3200, Loss: 0.3295
4: Forward: 6 | Train Error: 0.3080, Loss: 0.3272, Operator norm: 0.1001 | Test Error: 0.2640, Loss: 0.3029
5: Forward: 6 | Train Error: 0.2500, Loss: 0.3006, Operator norm: 0.1001 | Test Error: 0.2210, Loss: 0.2824
6: Forward: 6 | Train Error: 0.2000, Loss: 0.2802, Operator norm: 0.1001 | Test Error: 0.1670, Loss: 0.2665
7: Forward: 6 | Train Error: 0.1690, Loss: 0.2643, Operator norm: 0.1001 | Test Error: 0.1370, Loss: 0.2539
8: Forward: 6 | Train Error: 0.1420, Loss: 0.2517, Operator norm: 0.1001 | Test Error: 0.1120, Loss: 0.2437
9: Forward: 6 | Train Error: 0.1290, Loss: 0.2416, Operator norm: 0.1001 | Test Error: 0.1020, Loss: 0.2353
10: Forward: 6 | Train Error: 0.1130, Loss: 0.2333, Operator norm: 0.1001 | Test Error: 0.0900, Loss: 0.2282
11: Forward: 6 | Train Error: 0.0970, Loss: 0.2262, Operator norm: 0.1001 | Test Error: 0.0880, Loss: 0.2221
12: Forward: 6 | Train Error: 0.0890, Loss: 0.2202, Operator norm: 0.1001 | Test Error: 0.0810, Loss: 0.2168
13: Forward: 6 | Train Error: 0.0860, Loss: 0.2149, Operator norm: 0.1001 | Test Error: 0.0760, Loss: 0.2120
14: Forward: 6 | Train Error: 0.0840, Loss: 0.2102, Operator norm: 0.1001 | Test Error: 0.0740, Loss: 0.2077
15: Forward: 6 | Train Error: 0.0830, Loss: 0.2059, Operator norm: 0.1001 | Test Error: 0.0710, Loss: 0.2037
16: Forward: 6 | Train Error: 0.0790, Loss: 0.2020, Operator norm: 0.1001 | Test Error: 0.0690, Loss: 0.2000
17: Forward: 6 | Train Error: 0.0730, Loss: 0.1983, Operator norm: 0.1001 | Test Error: 0.0640, Loss: 0.1965
18: Forward: 6 | Train Error: 0.0730, Loss: 0.1948, Operator norm: 0.1001 | Test Error: 0.0640, Loss: 0.1932
19: Forward: 6 | Train Error: 0.0700, Loss: 0.1915, Operator norm: 0.1001 | Test Error: 0.0640, Loss: 0.1900
20: Forward: 6 | Train Error: 0.0700, Loss: 0.1883, Operator norm: 0.1001 | Test Error: 0.0630, Loss: 0.1869
21: Forward: 6 | Train Error: 0.0710, Loss: 0.1853, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.1840
22: Forward: 6 | Train Error: 0.0700, Loss: 0.1823, Operator norm: 0.1001 | Test Error: 0.0600, Loss: 0.1812
23: Forward: 6 | Train Error: 0.0660, Loss: 0.1795, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1784
24: Forward: 6 | Train Error: 0.0640, Loss: 0.1768, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.1757
25: Forward: 6 | Train Error: 0.0630, Loss: 0.1741, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.1732
26: Forward: 6 | Train Error: 0.0640, Loss: 0.1715, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.1706
27: Forward: 6 | Train Error: 0.0640, Loss: 0.1690, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.1682
28: Forward: 6 | Train Error: 0.0640, Loss: 0.1666, Operator norm: 0.1002 | Test Error: 0.0610, Loss: 0.1658
29: Forward: 6 | Train Error: 0.0640, Loss: 0.1642, Operator norm: 0.1002 | Test Error: 0.0610, Loss: 0.1635
30: Forward: 6 | Train Error: 0.0640, Loss: 0.1619, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1613
31: Forward: 6 | Train Error: 0.0630, Loss: 0.1596, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1591
32: Forward: 6 | Train Error: 0.0630, Loss: 0.1575, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1569
33: Forward: 6 | Train Error: 0.0630, Loss: 0.1553, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1548
34: Forward: 6 | Train Error: 0.0620, Loss: 0.1532, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1528
35: Forward: 6 | Train Error: 0.0620, Loss: 0.1512, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1508
36: Forward: 6 | Train Error: 0.0620, Loss: 0.1493, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1489
37: Forward: 6 | Train Error: 0.0620, Loss: 0.1473, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1470
38: Forward: 6 | Train Error: 0.0610, Loss: 0.1455, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1452
39: Forward: 6 | Train Error: 0.0600, Loss: 0.1436, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1434
40: Forward: 6 | Train Error: 0.0600, Loss: 0.1419, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1417
41: Forward: 6 | Train Error: 0.0600, Loss: 0.1401, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1400
42: Forward: 6 | Train Error: 0.0600, Loss: 0.1384, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1383
43: Forward: 6 | Train Error: 0.0600, Loss: 0.1368, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1367
44: Forward: 6 | Train Error: 0.0600, Loss: 0.1352, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1352
45: Forward: 6 | Train Error: 0.0600, Loss: 0.1336, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1336
46: Forward: 6 | Train Error: 0.0600, Loss: 0.1321, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.1321
47: Forward: 6 | Train Error: 0.0590, Loss: 0.1306, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.1307
48: Forward: 6 | Train Error: 0.0570, Loss: 0.1292, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1293
49: Forward: 6 | Train Error: 0.0570, Loss: 0.1278, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.1279
50: Forward: 6 | Train Error: 0.0570, Loss: 0.1264, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1266
51: Forward: 6 | Train Error: 0.0570, Loss: 0.1250, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1252
52: Forward: 6 | Train Error: 0.0550, Loss: 0.1237, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1240
53: Forward: 6 | Train Error: 0.0550, Loss: 0.1225, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1227
54: Forward: 6 | Train Error: 0.0550, Loss: 0.1212, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1215
55: Forward: 6 | Train Error: 0.0540, Loss: 0.1200, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1203
56: Forward: 6 | Train Error: 0.0540, Loss: 0.1188, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1192
57: Forward: 6 | Train Error: 0.0530, Loss: 0.1177, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1180
58: Forward: 6 | Train Error: 0.0530, Loss: 0.1166, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1169
59: Forward: 6 | Train Error: 0.0530, Loss: 0.1155, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1159
60: Forward: 6 | Train Error: 0.0530, Loss: 0.1144, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1148
61: Forward: 6 | Train Error: 0.0530, Loss: 0.1134, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1138
62: Forward: 6 | Train Error: 0.0530, Loss: 0.1124, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1128
63: Forward: 6 | Train Error: 0.0530, Loss: 0.1114, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1118
64: Forward: 6 | Train Error: 0.0530, Loss: 0.1104, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1109
65: Forward: 6 | Train Error: 0.0530, Loss: 0.1095, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1100
66: Forward: 6 | Train Error: 0.0530, Loss: 0.1086, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1091
67: Forward: 6 | Train Error: 0.0530, Loss: 0.1077, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1082
68: Forward: 6 | Train Error: 0.0520, Loss: 0.1068, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1074
69: Forward: 6 | Train Error: 0.0520, Loss: 0.1060, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1065
70: Forward: 6 | Train Error: 0.0520, Loss: 0.1052, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1057
71: Forward: 6 | Train Error: 0.0520, Loss: 0.1044, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1049
72: Forward: 6 | Train Error: 0.0510, Loss: 0.1036, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1041
73: Forward: 6 | Train Error: 0.0510, Loss: 0.1028, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1034
74: Forward: 6 | Train Error: 0.0510, Loss: 0.1021, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1027
75: Forward: 6 | Train Error: 0.0510, Loss: 0.1014, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1019
76: Forward: 6 | Train Error: 0.0510, Loss: 0.1006, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1012
77: Forward: 6 | Train Error: 0.0510, Loss: 0.1000, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1006
78: Forward: 6 | Train Error: 0.0510, Loss: 0.0993, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.0999
79: Forward: 6 | Train Error: 0.0510, Loss: 0.0986, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.0992
80: Forward: 6 | Train Error: 0.0510, Loss: 0.0980, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.0986
81: Forward: 6 | Train Error: 0.0510, Loss: 0.0974, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.0980
82: Forward: 6 | Train Error: 0.0510, Loss: 0.0968, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.0974
83: Forward: 6 | Train Error: 0.0500, Loss: 0.0962, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.0968
84: Forward: 6 | Train Error: 0.0500, Loss: 0.0956, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.0962
85: Forward: 6 | Train Error: 0.0500, Loss: 0.0950, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0957
86: Forward: 6 | Train Error: 0.0500, Loss: 0.0945, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0951
87: Forward: 6 | Train Error: 0.0500, Loss: 0.0939, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0946
88: Forward: 6 | Train Error: 0.0490, Loss: 0.0934, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0941
89: Forward: 6 | Train Error: 0.0490, Loss: 0.0929, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0936
90: Forward: 6 | Train Error: 0.0480, Loss: 0.0924, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0931
91: Forward: 6 | Train Error: 0.0480, Loss: 0.0919, Operator norm: 0.1003 | Test Error: 0.0540, Loss: 0.0926
92: Forward: 6 | Train Error: 0.0480, Loss: 0.0914, Operator norm: 0.1003 | Test Error: 0.0530, Loss: 0.0921
93: Forward: 6 | Train Error: 0.0480, Loss: 0.0910, Operator norm: 0.1003 | Test Error: 0.0530, Loss: 0.0917
94: Forward: 6 | Train Error: 0.0480, Loss: 0.0905, Operator norm: 0.1003 | Test Error: 0.0530, Loss: 0.0912
95: Forward: 6 | Train Error: 0.0480, Loss: 0.0901, Operator norm: 0.1003 | Test Error: 0.0530, Loss: 0.0908
96: Forward: 6 | Train Error: 0.0480, Loss: 0.0897, Operator norm: 0.1003 | Test Error: 0.0530, Loss: 0.0903
97: Forward: 6 | Train Error: 0.0480, Loss: 0.0892, Operator norm: 0.1003 | Test Error: 0.0530, Loss: 0.0899
98: Forward: 6 | Train Error: 0.0480, Loss: 0.0888, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0895
99: Forward: 6 | Train Error: 0.0480, Loss: 0.0884, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0891
100: Forward: 6 | Train Error: 0.0480, Loss: 0.0880, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0887
101: Forward: 6 | Train Error: 0.0480, Loss: 0.0876, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0884
102: Forward: 6 | Train Error: 0.0480, Loss: 0.0873, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0880
103: Forward: 6 | Train Error: 0.0480, Loss: 0.0869, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0876
104: Forward: 6 | Train Error: 0.0480, Loss: 0.0866, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0873
105: Forward: 6 | Train Error: 0.0480, Loss: 0.0862, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0869
106: Forward: 6 | Train Error: 0.0480, Loss: 0.0859, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0866
107: Forward: 6 | Train Error: 0.0480, Loss: 0.0855, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0863
108: Forward: 6 | Train Error: 0.0480, Loss: 0.0852, Operator norm: 0.1003 | Test Error: 0.0520, Loss: 0.0859
109: Forward: 6 | Train Error: 0.0470, Loss: 0.0849, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0856
110: Forward: 6 | Train Error: 0.0470, Loss: 0.0846, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0853
111: Forward: 6 | Train Error: 0.0470, Loss: 0.0843, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0850
112: Forward: 6 | Train Error: 0.0470, Loss: 0.0840, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0847
113: Forward: 6 | Train Error: 0.0470, Loss: 0.0837, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0844
114: Forward: 6 | Train Error: 0.0470, Loss: 0.0834, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0842
115: Forward: 6 | Train Error: 0.0470, Loss: 0.0832, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0839
116: Forward: 6 | Train Error: 0.0470, Loss: 0.0829, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0836
117: Forward: 6 | Train Error: 0.0470, Loss: 0.0826, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0834
118: Forward: 6 | Train Error: 0.0470, Loss: 0.0824, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0831
119: Forward: 6 | Train Error: 0.0470, Loss: 0.0821, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0828
120: Forward: 6 | Train Error: 0.0470, Loss: 0.0819, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0826
121: Forward: 6 | Train Error: 0.0470, Loss: 0.0816, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0824
122: Forward: 6 | Train Error: 0.0470, Loss: 0.0814, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0821
123: Forward: 6 | Train Error: 0.0470, Loss: 0.0812, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0819
124: Forward: 6 | Train Error: 0.0470, Loss: 0.0810, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0817
125: Forward: 6 | Train Error: 0.0470, Loss: 0.0807, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0815
126: Forward: 6 | Train Error: 0.0470, Loss: 0.0805, Operator norm: 0.1003 | Test Error: 0.0510, Loss: 0.0812
127: Forward: 6 | Train Error: 0.0470, Loss: 0.0803, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0810
128: Forward: 6 | Train Error: 0.0470, Loss: 0.0801, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0808
129: Forward: 6 | Train Error: 0.0470, Loss: 0.0799, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0806
130: Forward: 6 | Train Error: 0.0470, Loss: 0.0797, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0804
131: Forward: 6 | Train Error: 0.0470, Loss: 0.0795, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0802
132: Forward: 6 | Train Error: 0.0470, Loss: 0.0793, Operator norm: 0.1003 | Test Error: 0.0500, Loss: 0.0801
133: Forward: 6 | Train Error: 0.0470, Loss: 0.0792, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0799
134: Forward: 6 | Train Error: 0.0470, Loss: 0.0790, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0797
135: Forward: 6 | Train Error: 0.0470, Loss: 0.0788, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0795
136: Forward: 6 | Train Error: 0.0470, Loss: 0.0786, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0793
137: Forward: 6 | Train Error: 0.0460, Loss: 0.0785, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0792
138: Forward: 6 | Train Error: 0.0460, Loss: 0.0783, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0790
139: Forward: 6 | Train Error: 0.0460, Loss: 0.0781, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0788
140: Forward: 6 | Train Error: 0.0450, Loss: 0.0780, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0787
141: Forward: 6 | Train Error: 0.0450, Loss: 0.0778, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0785
142: Forward: 6 | Train Error: 0.0450, Loss: 0.0777, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0784
143: Forward: 6 | Train Error: 0.0450, Loss: 0.0775, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0782
144: Forward: 6 | Train Error: 0.0450, Loss: 0.0774, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0781
145: Forward: 6 | Train Error: 0.0450, Loss: 0.0772, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0779
146: Forward: 6 | Train Error: 0.0450, Loss: 0.0771, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0778
147: Forward: 6 | Train Error: 0.0450, Loss: 0.0769, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0777
148: Forward: 6 | Train Error: 0.0450, Loss: 0.0768, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0775
149: Forward: 6 | Train Error: 0.0450, Loss: 0.0767, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0774
150: Forward: 6 | Train Error: 0.0450, Loss: 0.0765, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0773
151: Forward: 6 | Train Error: 0.0450, Loss: 0.0764, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0771
152: Forward: 6 | Train Error: 0.0450, Loss: 0.0763, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0770
153: Forward: 6 | Train Error: 0.0450, Loss: 0.0762, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0769
154: Forward: 6 | Train Error: 0.0450, Loss: 0.0760, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0768
155: Forward: 6 | Train Error: 0.0450, Loss: 0.0759, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0766
156: Forward: 6 | Train Error: 0.0450, Loss: 0.0758, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0765
157: Forward: 6 | Train Error: 0.0450, Loss: 0.0757, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0764
158: Forward: 6 | Train Error: 0.0450, Loss: 0.0756, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0763
159: Forward: 6 | Train Error: 0.0450, Loss: 0.0755, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0762
160: Forward: 6 | Train Error: 0.0450, Loss: 0.0754, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0761
161: Forward: 6 | Train Error: 0.0450, Loss: 0.0753, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0760
162: Forward: 6 | Train Error: 0.0450, Loss: 0.0751, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0759
163: Forward: 6 | Train Error: 0.0450, Loss: 0.0750, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0758
164: Forward: 6 | Train Error: 0.0450, Loss: 0.0749, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0757
165: Forward: 6 | Train Error: 0.0450, Loss: 0.0748, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0756
166: Forward: 6 | Train Error: 0.0450, Loss: 0.0747, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0755
167: Forward: 6 | Train Error: 0.0450, Loss: 0.0746, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0754
168: Forward: 6 | Train Error: 0.0450, Loss: 0.0746, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0753
169: Forward: 6 | Train Error: 0.0450, Loss: 0.0745, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0752
170: Forward: 6 | Train Error: 0.0450, Loss: 0.0744, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0751
171: Forward: 6 | Train Error: 0.0450, Loss: 0.0743, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0750
172: Forward: 6 | Train Error: 0.0450, Loss: 0.0742, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0749
173: Forward: 6 | Train Error: 0.0450, Loss: 0.0741, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0748
174: Forward: 6 | Train Error: 0.0450, Loss: 0.0740, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0747
175: Forward: 6 | Train Error: 0.0450, Loss: 0.0739, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0747
176: Forward: 6 | Train Error: 0.0450, Loss: 0.0738, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0746
177: Forward: 6 | Train Error: 0.0450, Loss: 0.0738, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0745
178: Forward: 6 | Train Error: 0.0450, Loss: 0.0737, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0744
179: Forward: 6 | Train Error: 0.0460, Loss: 0.0736, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0743
180: Forward: 6 | Train Error: 0.0460, Loss: 0.0735, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0743
181: Forward: 6 | Train Error: 0.0460, Loss: 0.0734, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0742
182: Forward: 6 | Train Error: 0.0460, Loss: 0.0734, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0741
183: Forward: 6 | Train Error: 0.0460, Loss: 0.0733, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0740
184: Forward: 6 | Train Error: 0.0460, Loss: 0.0732, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0740
185: Forward: 6 | Train Error: 0.0460, Loss: 0.0731, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0739
186: Forward: 6 | Train Error: 0.0460, Loss: 0.0731, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0738
187: Forward: 6 | Train Error: 0.0460, Loss: 0.0730, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0737
188: Forward: 6 | Train Error: 0.0460, Loss: 0.0729, Operator norm: 0.1003 | Test Error: 0.0490, Loss: 0.0737
189: Forward: 6 | Train Error: 0.0460, Loss: 0.0729, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0736
190: Forward: 6 | Train Error: 0.0460, Loss: 0.0728, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0735
191: Forward: 6 | Train Error: 0.0460, Loss: 0.0727, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0735
192: Forward: 6 | Train Error: 0.0460, Loss: 0.0727, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0734
193: Forward: 6 | Train Error: 0.0460, Loss: 0.0726, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0733
194: Forward: 6 | Train Error: 0.0460, Loss: 0.0725, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0733
195: Forward: 6 | Train Error: 0.0460, Loss: 0.0725, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0732
196: Forward: 6 | Train Error: 0.0460, Loss: 0.0724, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0731
197: Forward: 6 | Train Error: 0.0460, Loss: 0.0723, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0731
198: Forward: 6 | Train Error: 0.0460, Loss: 0.0723, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0730
199: Forward: 6 | Train Error: 0.0460, Loss: 0.0722, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0730
200: Forward: 6 | Train Error: 0.0450, Loss: 0.0721, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0729
201: Forward: 6 | Train Error: 0.0450, Loss: 0.0721, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0728
202: Forward: 6 | Train Error: 0.0450, Loss: 0.0720, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0728
203: Forward: 6 | Train Error: 0.0450, Loss: 0.0720, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0727
204: Forward: 6 | Train Error: 0.0450, Loss: 0.0719, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0727
205: Forward: 6 | Train Error: 0.0440, Loss: 0.0718, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0726
206: Forward: 6 | Train Error: 0.0440, Loss: 0.0718, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0726
207: Forward: 6 | Train Error: 0.0440, Loss: 0.0717, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0725
208: Forward: 6 | Train Error: 0.0440, Loss: 0.0717, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0724
209: Forward: 6 | Train Error: 0.0440, Loss: 0.0716, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0724
210: Forward: 6 | Train Error: 0.0440, Loss: 0.0716, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0723
211: Forward: 6 | Train Error: 0.0440, Loss: 0.0715, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0723
212: Forward: 6 | Train Error: 0.0440, Loss: 0.0715, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0722
213: Forward: 6 | Train Error: 0.0440, Loss: 0.0714, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0722
214: Forward: 6 | Train Error: 0.0440, Loss: 0.0713, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0721
215: Forward: 6 | Train Error: 0.0440, Loss: 0.0713, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0721
216: Forward: 6 | Train Error: 0.0440, Loss: 0.0712, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0720
217: Forward: 6 | Train Error: 0.0440, Loss: 0.0712, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0720
218: Forward: 6 | Train Error: 0.0440, Loss: 0.0711, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0719
219: Forward: 6 | Train Error: 0.0440, Loss: 0.0711, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0719
220: Forward: 6 | Train Error: 0.0440, Loss: 0.0710, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0718
221: Forward: 6 | Train Error: 0.0440, Loss: 0.0710, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0718
222: Forward: 6 | Train Error: 0.0440, Loss: 0.0709, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0717
223: Forward: 6 | Train Error: 0.0440, Loss: 0.0709, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0717
224: Forward: 6 | Train Error: 0.0440, Loss: 0.0708, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0716
225: Forward: 6 | Train Error: 0.0430, Loss: 0.0708, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0716
226: Forward: 6 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0716
227: Forward: 6 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0715
228: Forward: 6 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0715
229: Forward: 6 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0714
230: Forward: 6 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0714
231: Forward: 6 | Train Error: 0.0430, Loss: 0.0705, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0713
232: Forward: 6 | Train Error: 0.0430, Loss: 0.0705, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0713
233: Forward: 6 | Train Error: 0.0430, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0712
234: Forward: 6 | Train Error: 0.0430, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0712
235: Forward: 6 | Train Error: 0.0430, Loss: 0.0703, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0712
236: Forward: 6 | Train Error: 0.0430, Loss: 0.0703, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0711
237: Forward: 6 | Train Error: 0.0430, Loss: 0.0702, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0711
238: Forward: 6 | Train Error: 0.0430, Loss: 0.0702, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0710
239: Forward: 6 | Train Error: 0.0430, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0710
240: Forward: 6 | Train Error: 0.0430, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0490, Loss: 0.0710
241: Forward: 6 | Train Error: 0.0430, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0709
242: Forward: 6 | Train Error: 0.0430, Loss: 0.0700, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0709
243: Forward: 6 | Train Error: 0.0430, Loss: 0.0700, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0708
244: Forward: 6 | Train Error: 0.0430, Loss: 0.0699, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0708
245: Forward: 6 | Train Error: 0.0430, Loss: 0.0699, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0708
246: Forward: 6 | Train Error: 0.0430, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0707
247: Forward: 6 | Train Error: 0.0430, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0707
248: Forward: 6 | Train Error: 0.0430, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0706
249: Forward: 6 | Train Error: 0.0430, Loss: 0.0697, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0706
250: Forward: 6 | Train Error: 0.0430, Loss: 0.0697, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0706
251: Forward: 6 | Train Error: 0.0430, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0705
252: Forward: 6 | Train Error: 0.0430, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0705
253: Forward: 6 | Train Error: 0.0430, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0704
254: Forward: 6 | Train Error: 0.0430, Loss: 0.0695, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0704
255: Forward: 6 | Train Error: 0.0430, Loss: 0.0695, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0704
256: Forward: 6 | Train Error: 0.0430, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0703
257: Forward: 6 | Train Error: 0.0430, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0703
258: Forward: 6 | Train Error: 0.0430, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0703
259: Forward: 6 | Train Error: 0.0430, Loss: 0.0693, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0702
260: Forward: 6 | Train Error: 0.0430, Loss: 0.0693, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0702
261: Forward: 6 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0702
262: Forward: 6 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0701
263: Forward: 6 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0701
264: Forward: 6 | Train Error: 0.0420, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0701
265: Forward: 6 | Train Error: 0.0420, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0700
266: Forward: 6 | Train Error: 0.0420, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0700
267: Forward: 6 | Train Error: 0.0420, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0699
268: Forward: 6 | Train Error: 0.0420, Loss: 0.0690, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0699
269: Forward: 6 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0699
270: Forward: 6 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0698
271: Forward: 6 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0698
272: Forward: 6 | Train Error: 0.0420, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0698
273: Forward: 6 | Train Error: 0.0420, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0697
274: Forward: 6 | Train Error: 0.0420, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0697
275: Forward: 6 | Train Error: 0.0420, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0697
276: Forward: 6 | Train Error: 0.0420, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0696
277: Forward: 6 | Train Error: 0.0420, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0696
278: Forward: 6 | Train Error: 0.0420, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0696
279: Forward: 6 | Train Error: 0.0420, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0480, Loss: 0.0695
280: Forward: 6 | Train Error: 0.0420, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0695
281: Forward: 6 | Train Error: 0.0420, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0695
282: Forward: 6 | Train Error: 0.0420, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0694
283: Forward: 6 | Train Error: 0.0420, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0694
284: Forward: 6 | Train Error: 0.0420, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0694
285: Forward: 6 | Train Error: 0.0420, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0694
286: Forward: 6 | Train Error: 0.0420, Loss: 0.0683, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0693
287: Forward: 6 | Train Error: 0.0420, Loss: 0.0683, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0693
288: Forward: 6 | Train Error: 0.0420, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0693
289: Forward: 6 | Train Error: 0.0420, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0692
290: Forward: 6 | Train Error: 0.0420, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0692
291: Forward: 6 | Train Error: 0.0420, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0692
292: Forward: 6 | Train Error: 0.0420, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0691
293: Forward: 6 | Train Error: 0.0420, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0691
294: Forward: 6 | Train Error: 0.0420, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0691
295: Forward: 6 | Train Error: 0.0420, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0690
296: Forward: 6 | Train Error: 0.0420, Loss: 0.0680, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0690
297: Forward: 6 | Train Error: 0.0420, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0690
298: Forward: 6 | Train Error: 0.0420, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0689
299: Forward: 6 | Train Error: 0.0420, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0689
300: Forward: 6 | Train Error: 0.0420, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0689
301: Forward: 6 | Train Error: 0.0420, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0689
302: Forward: 6 | Train Error: 0.0420, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0688
303: Forward: 6 | Train Error: 0.0410, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0688
304: Forward: 6 | Train Error: 0.0410, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0688
305: Forward: 6 | Train Error: 0.0410, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0687
306: Forward: 6 | Train Error: 0.0410, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0687
307: Forward: 6 | Train Error: 0.0410, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0687
308: Forward: 6 | Train Error: 0.0410, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0687
309: Forward: 6 | Train Error: 0.0410, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0686
310: Forward: 6 | Train Error: 0.0410, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0686
311: Forward: 6 | Train Error: 0.0410, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0686
312: Forward: 6 | Train Error: 0.0410, Loss: 0.0674, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0685
313: Forward: 6 | Train Error: 0.0410, Loss: 0.0674, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0685
314: Forward: 6 | Train Error: 0.0410, Loss: 0.0674, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0685
315: Forward: 6 | Train Error: 0.0410, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0685
316: Forward: 6 | Train Error: 0.0410, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0684
317: Forward: 6 | Train Error: 0.0410, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0684
318: Forward: 6 | Train Error: 0.0410, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0684
319: Forward: 6 | Train Error: 0.0410, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0683
320: Forward: 6 | Train Error: 0.0410, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0683
321: Forward: 6 | Train Error: 0.0410, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0683
322: Forward: 6 | Train Error: 0.0410, Loss: 0.0671, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0683
323: Forward: 6 | Train Error: 0.0410, Loss: 0.0671, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0682
324: Forward: 6 | Train Error: 0.0410, Loss: 0.0671, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0682
325: Forward: 6 | Train Error: 0.0410, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0682
326: Forward: 6 | Train Error: 0.0410, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0440, Loss: 0.0681
327: Forward: 6 | Train Error: 0.0410, Loss: 0.0670, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0681
328: Forward: 6 | Train Error: 0.0410, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0681
329: Forward: 6 | Train Error: 0.0410, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0681
330: Forward: 6 | Train Error: 0.0410, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0680
331: Forward: 6 | Train Error: 0.0410, Loss: 0.0668, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0680
332: Forward: 6 | Train Error: 0.0410, Loss: 0.0668, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0680
333: Forward: 6 | Train Error: 0.0410, Loss: 0.0668, Operator norm: 0.1004 | Test Error: 0.0430, Loss: 0.0680
334: Forward: 6 | Train Error: 0.0410, Loss: 0.0668, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0679
335: Forward: 6 | Train Error: 0.0410, Loss: 0.0667, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0679
336: Forward: 6 | Train Error: 0.0410, Loss: 0.0667, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0679
337: Forward: 6 | Train Error: 0.0410, Loss: 0.0667, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0678
338: Forward: 6 | Train Error: 0.0410, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0678
339: Forward: 6 | Train Error: 0.0410, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0678
340: Forward: 6 | Train Error: 0.0410, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0678
341: Forward: 6 | Train Error: 0.0410, Loss: 0.0665, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0677
342: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0677
343: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0677
344: Forward: 6 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0677
345: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0676
346: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0676
347: Forward: 6 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0676
348: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0676
349: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0675
350: Forward: 6 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0675
351: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0675
352: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0675
353: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0674
354: Forward: 6 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0674
355: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0674
356: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0674
357: Forward: 6 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0673
358: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0673
359: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0673
360: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0673
361: Forward: 6 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0672
362: Forward: 6 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0672
363: Forward: 6 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0672
364: Forward: 6 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0672
365: Forward: 6 | Train Error: 0.0400, Loss: 0.0658, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0671
366: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0671
367: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0671
368: Forward: 6 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0671
369: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0670
370: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0670
371: Forward: 6 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0670
372: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0670
373: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0669
374: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0669
375: Forward: 6 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0669
376: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0669
377: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0668
378: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1004 | Test Error: 0.0420, Loss: 0.0668
379: Forward: 6 | Train Error: 0.0390, Loss: 0.0655, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0668
380: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0668
381: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0667
382: Forward: 6 | Train Error: 0.0390, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0667
383: Forward: 6 | Train Error: 0.0390, Loss: 0.0653, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0667
384: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0667
385: Forward: 6 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0666
386: Forward: 6 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0666
387: Forward: 6 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0666
388: Forward: 6 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0666
389: Forward: 6 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0666
390: Forward: 6 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1004 | Test Error: 0.0410, Loss: 0.0665
391: Forward: 6 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0665
392: Forward: 6 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0665
393: Forward: 6 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0665
394: Forward: 6 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0664
395: Forward: 6 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0664
396: Forward: 6 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0664
397: Forward: 6 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1004 | Test Error: 0.0400, Loss: 0.0664
398: Forward: 6 | Train Error: 0.0370, Loss: 0.0649, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0663
399: Forward: 6 | Train Error: 0.0370, Loss: 0.0649, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0663
400: Forward: 6 | Train Error: 0.0370, Loss: 0.0649, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0663
401: Forward: 6 | Train Error: 0.0370, Loss: 0.0649, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0663
402: Forward: 6 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0663
403: Forward: 6 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0662
404: Forward: 6 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0662
405: Forward: 6 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0662
406: Forward: 6 | Train Error: 0.0370, Loss: 0.0647, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0662
407: Forward: 6 | Train Error: 0.0370, Loss: 0.0647, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0661
408: Forward: 6 | Train Error: 0.0370, Loss: 0.0647, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0661
409: Forward: 6 | Train Error: 0.0370, Loss: 0.0647, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0661
410: Forward: 6 | Train Error: 0.0360, Loss: 0.0646, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0661
411: Forward: 6 | Train Error: 0.0360, Loss: 0.0646, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0661
412: Forward: 6 | Train Error: 0.0360, Loss: 0.0646, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0660
413: Forward: 6 | Train Error: 0.0360, Loss: 0.0645, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0660
414: Forward: 6 | Train Error: 0.0360, Loss: 0.0645, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0660
415: Forward: 6 | Train Error: 0.0360, Loss: 0.0645, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0660
416: Forward: 6 | Train Error: 0.0360, Loss: 0.0645, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0659
417: Forward: 6 | Train Error: 0.0360, Loss: 0.0644, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0659
418: Forward: 6 | Train Error: 0.0360, Loss: 0.0644, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0659
419: Forward: 6 | Train Error: 0.0360, Loss: 0.0644, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0659
420: Forward: 6 | Train Error: 0.0360, Loss: 0.0644, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0659
421: Forward: 6 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0658
422: Forward: 6 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0658
423: Forward: 6 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0658
424: Forward: 6 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0658
425: Forward: 6 | Train Error: 0.0360, Loss: 0.0642, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0657
426: Forward: 6 | Train Error: 0.0360, Loss: 0.0642, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0657
427: Forward: 6 | Train Error: 0.0360, Loss: 0.0642, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0657
428: Forward: 6 | Train Error: 0.0360, Loss: 0.0642, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0657
429: Forward: 6 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0657
430: Forward: 6 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0656
431: Forward: 6 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0656
432: Forward: 6 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0656
433: Forward: 6 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0656
434: Forward: 6 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0655
435: Forward: 6 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0655
436: Forward: 6 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0655
437: Forward: 6 | Train Error: 0.0360, Loss: 0.0639, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0655
438: Forward: 6 | Train Error: 0.0360, Loss: 0.0639, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0655
439: Forward: 6 | Train Error: 0.0360, Loss: 0.0639, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0654
440: Forward: 6 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0654
441: Forward: 6 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0654
442: Forward: 6 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0654
443: Forward: 6 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0654
444: Forward: 6 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0653
445: Forward: 6 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0653
446: Forward: 6 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0653
447: Forward: 6 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0653
448: Forward: 6 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0653
449: Forward: 6 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0652
450: Forward: 6 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0652
451: Forward: 6 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0652
452: Forward: 6 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0652
453: Forward: 6 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0651
454: Forward: 6 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0651
455: Forward: 6 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0651
456: Forward: 6 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0651
457: Forward: 6 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0651
458: Forward: 6 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0650
459: Forward: 6 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0650
460: Forward: 6 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0650
461: Forward: 6 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1004 | Test Error: 0.0390, Loss: 0.0650
462: Forward: 6 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0650
463: Forward: 6 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0649
464: Forward: 6 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0649
465: Forward: 6 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0649
466: Forward: 6 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0649
467: Forward: 6 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0649
468: Forward: 6 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0380, Loss: 0.0648
469: Forward: 6 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0648
470: Forward: 6 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0648
471: Forward: 6 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0648
472: Forward: 6 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0648
473: Forward: 6 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0647
474: Forward: 6 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0647
475: Forward: 6 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0647
476: Forward: 6 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0647
477: Forward: 6 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0647
478: Forward: 6 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0646
479: Forward: 6 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0646
480: Forward: 6 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0646
481: Forward: 6 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0646
482: Forward: 6 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0646
483: Forward: 6 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0645
484: Forward: 6 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0645
485: Forward: 6 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0645
486: Forward: 6 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0645
487: Forward: 6 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0645
488: Forward: 6 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0644
489: Forward: 6 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0644
490: Forward: 6 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0644
491: Forward: 6 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0644
492: Forward: 6 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0644
493: Forward: 6 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0644
494: Forward: 6 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0643
495: Forward: 6 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0643
496: Forward: 6 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0643
497: Forward: 6 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0643
498: Forward: 6 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0643
499: Forward: 6 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1004 | Test Error: 0.0370, Loss: 0.0642
grad at the end: grad_B=0.1249, grad_A=0.0079, grad_W=0.0800


==> MNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.7200, Loss: 0.5193, Operator norm: 0.1000 | Test Error: 0.7060, Loss: 0.5123
1: Forward: 5 | Train Error: 0.7030, Loss: 0.5120, Operator norm: 0.1000 | Test Error: 0.6880, Loss: 0.5052
2: Forward: 5 | Train Error: 0.6880, Loss: 0.5048, Operator norm: 0.1000 | Test Error: 0.6750, Loss: 0.4982
3: Forward: 5 | Train Error: 0.6710, Loss: 0.4978, Operator norm: 0.1000 | Test Error: 0.6620, Loss: 0.4914
4: Forward: 5 | Train Error: 0.6470, Loss: 0.4909, Operator norm: 0.1000 | Test Error: 0.6490, Loss: 0.4847
5: Forward: 5 | Train Error: 0.6290, Loss: 0.4842, Operator norm: 0.1000 | Test Error: 0.6260, Loss: 0.4782
6: Forward: 5 | Train Error: 0.6100, Loss: 0.4776, Operator norm: 0.1000 | Test Error: 0.5980, Loss: 0.4718
7: Forward: 5 | Train Error: 0.5910, Loss: 0.4711, Operator norm: 0.1000 | Test Error: 0.5830, Loss: 0.4655
8: Forward: 5 | Train Error: 0.5810, Loss: 0.4648, Operator norm: 0.1000 | Test Error: 0.5690, Loss: 0.4593
9: Forward: 5 | Train Error: 0.5690, Loss: 0.4586, Operator norm: 0.1000 | Test Error: 0.5570, Loss: 0.4533
10: Forward: 5 | Train Error: 0.5480, Loss: 0.4525, Operator norm: 0.1000 | Test Error: 0.5390, Loss: 0.4474
11: Forward: 5 | Train Error: 0.5230, Loss: 0.4465, Operator norm: 0.1000 | Test Error: 0.5150, Loss: 0.4416
12: Forward: 5 | Train Error: 0.5050, Loss: 0.4407, Operator norm: 0.1000 | Test Error: 0.4940, Loss: 0.4359
13: Forward: 5 | Train Error: 0.4870, Loss: 0.4350, Operator norm: 0.1001 | Test Error: 0.4760, Loss: 0.4303
14: Forward: 5 | Train Error: 0.4680, Loss: 0.4294, Operator norm: 0.1001 | Test Error: 0.4520, Loss: 0.4249
15: Forward: 5 | Train Error: 0.4520, Loss: 0.4239, Operator norm: 0.1001 | Test Error: 0.4420, Loss: 0.4195
16: Forward: 5 | Train Error: 0.4290, Loss: 0.4185, Operator norm: 0.1001 | Test Error: 0.4260, Loss: 0.4142
17: Forward: 5 | Train Error: 0.4120, Loss: 0.4132, Operator norm: 0.1001 | Test Error: 0.4110, Loss: 0.4091
18: Forward: 5 | Train Error: 0.3940, Loss: 0.4080, Operator norm: 0.1001 | Test Error: 0.4000, Loss: 0.4040
19: Forward: 5 | Train Error: 0.3820, Loss: 0.4029, Operator norm: 0.1001 | Test Error: 0.3900, Loss: 0.3990
20: Forward: 5 | Train Error: 0.3640, Loss: 0.3979, Operator norm: 0.1001 | Test Error: 0.3700, Loss: 0.3942
21: Forward: 5 | Train Error: 0.3490, Loss: 0.3930, Operator norm: 0.1001 | Test Error: 0.3560, Loss: 0.3894
22: Forward: 5 | Train Error: 0.3430, Loss: 0.3882, Operator norm: 0.1001 | Test Error: 0.3490, Loss: 0.3847
23: Forward: 5 | Train Error: 0.3380, Loss: 0.3835, Operator norm: 0.1001 | Test Error: 0.3350, Loss: 0.3801
24: Forward: 5 | Train Error: 0.3300, Loss: 0.3788, Operator norm: 0.1001 | Test Error: 0.3230, Loss: 0.3755
25: Forward: 5 | Train Error: 0.3180, Loss: 0.3743, Operator norm: 0.1001 | Test Error: 0.3110, Loss: 0.3711
26: Forward: 5 | Train Error: 0.3140, Loss: 0.3698, Operator norm: 0.1001 | Test Error: 0.3020, Loss: 0.3667
27: Forward: 5 | Train Error: 0.3050, Loss: 0.3655, Operator norm: 0.1001 | Test Error: 0.2950, Loss: 0.3624
28: Forward: 5 | Train Error: 0.2980, Loss: 0.3612, Operator norm: 0.1001 | Test Error: 0.2850, Loss: 0.3582
29: Forward: 5 | Train Error: 0.2840, Loss: 0.3570, Operator norm: 0.1001 | Test Error: 0.2770, Loss: 0.3541
30: Forward: 5 | Train Error: 0.2740, Loss: 0.3528, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.3501
31: Forward: 5 | Train Error: 0.2630, Loss: 0.3488, Operator norm: 0.1001 | Test Error: 0.2520, Loss: 0.3461
32: Forward: 5 | Train Error: 0.2550, Loss: 0.3448, Operator norm: 0.1001 | Test Error: 0.2400, Loss: 0.3422
33: Forward: 5 | Train Error: 0.2440, Loss: 0.3409, Operator norm: 0.1001 | Test Error: 0.2320, Loss: 0.3383
34: Forward: 5 | Train Error: 0.2370, Loss: 0.3370, Operator norm: 0.1001 | Test Error: 0.2270, Loss: 0.3345
35: Forward: 5 | Train Error: 0.2320, Loss: 0.3332, Operator norm: 0.1001 | Test Error: 0.2170, Loss: 0.3308
36: Forward: 5 | Train Error: 0.2250, Loss: 0.3295, Operator norm: 0.1001 | Test Error: 0.2090, Loss: 0.3272
37: Forward: 5 | Train Error: 0.2130, Loss: 0.3259, Operator norm: 0.1001 | Test Error: 0.2030, Loss: 0.3236
38: Forward: 5 | Train Error: 0.2040, Loss: 0.3223, Operator norm: 0.1001 | Test Error: 0.1980, Loss: 0.3201
39: Forward: 5 | Train Error: 0.1970, Loss: 0.3188, Operator norm: 0.1001 | Test Error: 0.1930, Loss: 0.3166
40: Forward: 5 | Train Error: 0.1910, Loss: 0.3153, Operator norm: 0.1001 | Test Error: 0.1870, Loss: 0.3132
41: Forward: 5 | Train Error: 0.1810, Loss: 0.3119, Operator norm: 0.1001 | Test Error: 0.1760, Loss: 0.3099
42: Forward: 5 | Train Error: 0.1730, Loss: 0.3086, Operator norm: 0.1001 | Test Error: 0.1620, Loss: 0.3066
43: Forward: 5 | Train Error: 0.1690, Loss: 0.3053, Operator norm: 0.1001 | Test Error: 0.1580, Loss: 0.3034
44: Forward: 5 | Train Error: 0.1610, Loss: 0.3021, Operator norm: 0.1001 | Test Error: 0.1420, Loss: 0.3002
45: Forward: 5 | Train Error: 0.1460, Loss: 0.2989, Operator norm: 0.1001 | Test Error: 0.1300, Loss: 0.2971
46: Forward: 5 | Train Error: 0.1370, Loss: 0.2958, Operator norm: 0.1001 | Test Error: 0.1240, Loss: 0.2940
47: Forward: 5 | Train Error: 0.1280, Loss: 0.2927, Operator norm: 0.1002 | Test Error: 0.1170, Loss: 0.2910
48: Forward: 5 | Train Error: 0.1210, Loss: 0.2897, Operator norm: 0.1002 | Test Error: 0.1080, Loss: 0.2880
49: Forward: 5 | Train Error: 0.1150, Loss: 0.2867, Operator norm: 0.1002 | Test Error: 0.1020, Loss: 0.2851
50: Forward: 5 | Train Error: 0.1060, Loss: 0.2838, Operator norm: 0.1002 | Test Error: 0.0940, Loss: 0.2822
51: Forward: 5 | Train Error: 0.1020, Loss: 0.2810, Operator norm: 0.1002 | Test Error: 0.0910, Loss: 0.2794
52: Forward: 5 | Train Error: 0.0930, Loss: 0.2782, Operator norm: 0.1002 | Test Error: 0.0800, Loss: 0.2766
53: Forward: 5 | Train Error: 0.0870, Loss: 0.2754, Operator norm: 0.1002 | Test Error: 0.0740, Loss: 0.2739
54: Forward: 5 | Train Error: 0.0820, Loss: 0.2727, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.2712
55: Forward: 5 | Train Error: 0.0780, Loss: 0.2700, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.2686
56: Forward: 5 | Train Error: 0.0720, Loss: 0.2674, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.2660
57: Forward: 5 | Train Error: 0.0680, Loss: 0.2648, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.2634
58: Forward: 5 | Train Error: 0.0600, Loss: 0.2622, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.2609
59: Forward: 5 | Train Error: 0.0570, Loss: 0.2597, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.2584
60: Forward: 5 | Train Error: 0.0510, Loss: 0.2573, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.2560
61: Forward: 5 | Train Error: 0.0480, Loss: 0.2548, Operator norm: 0.1002 | Test Error: 0.0380, Loss: 0.2536
62: Forward: 5 | Train Error: 0.0460, Loss: 0.2525, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.2512
63: Forward: 5 | Train Error: 0.0450, Loss: 0.2501, Operator norm: 0.1002 | Test Error: 0.0330, Loss: 0.2489
64: Forward: 5 | Train Error: 0.0400, Loss: 0.2478, Operator norm: 0.1002 | Test Error: 0.0300, Loss: 0.2466
65: Forward: 5 | Train Error: 0.0350, Loss: 0.2455, Operator norm: 0.1002 | Test Error: 0.0280, Loss: 0.2443
66: Forward: 5 | Train Error: 0.0330, Loss: 0.2433, Operator norm: 0.1002 | Test Error: 0.0280, Loss: 0.2421
67: Forward: 5 | Train Error: 0.0310, Loss: 0.2411, Operator norm: 0.1002 | Test Error: 0.0270, Loss: 0.2399
68: Forward: 5 | Train Error: 0.0300, Loss: 0.2389, Operator norm: 0.1002 | Test Error: 0.0260, Loss: 0.2377
69: Forward: 5 | Train Error: 0.0270, Loss: 0.2368, Operator norm: 0.1002 | Test Error: 0.0230, Loss: 0.2356
70: Forward: 5 | Train Error: 0.0250, Loss: 0.2347, Operator norm: 0.1002 | Test Error: 0.0220, Loss: 0.2335
71: Forward: 5 | Train Error: 0.0240, Loss: 0.2326, Operator norm: 0.1002 | Test Error: 0.0220, Loss: 0.2315
72: Forward: 5 | Train Error: 0.0240, Loss: 0.2306, Operator norm: 0.1002 | Test Error: 0.0190, Loss: 0.2294
73: Forward: 5 | Train Error: 0.0240, Loss: 0.2286, Operator norm: 0.1002 | Test Error: 0.0160, Loss: 0.2274
74: Forward: 5 | Train Error: 0.0230, Loss: 0.2266, Operator norm: 0.1002 | Test Error: 0.0160, Loss: 0.2255
75: Forward: 5 | Train Error: 0.0190, Loss: 0.2246, Operator norm: 0.1002 | Test Error: 0.0150, Loss: 0.2235
76: Forward: 5 | Train Error: 0.0170, Loss: 0.2227, Operator norm: 0.1002 | Test Error: 0.0150, Loss: 0.2216
77: Forward: 5 | Train Error: 0.0160, Loss: 0.2208, Operator norm: 0.1002 | Test Error: 0.0130, Loss: 0.2197
78: Forward: 5 | Train Error: 0.0140, Loss: 0.2190, Operator norm: 0.1002 | Test Error: 0.0130, Loss: 0.2179
79: Forward: 5 | Train Error: 0.0130, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.0130, Loss: 0.2161
80: Forward: 5 | Train Error: 0.0120, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.0120, Loss: 0.2142
81: Forward: 5 | Train Error: 0.0120, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.0100, Loss: 0.2125
82: Forward: 5 | Train Error: 0.0110, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.0100, Loss: 0.2107
83: Forward: 5 | Train Error: 0.0110, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.0080, Loss: 0.2090
84: Forward: 5 | Train Error: 0.0100, Loss: 0.2083, Operator norm: 0.1002 | Test Error: 0.0070, Loss: 0.2073
85: Forward: 5 | Train Error: 0.0100, Loss: 0.2066, Operator norm: 0.1002 | Test Error: 0.0070, Loss: 0.2056
86: Forward: 5 | Train Error: 0.0100, Loss: 0.2050, Operator norm: 0.1002 | Test Error: 0.0070, Loss: 0.2039
87: Forward: 5 | Train Error: 0.0100, Loss: 0.2033, Operator norm: 0.1002 | Test Error: 0.0070, Loss: 0.2023
88: Forward: 5 | Train Error: 0.0100, Loss: 0.2017, Operator norm: 0.1002 | Test Error: 0.0070, Loss: 0.2007
89: Forward: 5 | Train Error: 0.0100, Loss: 0.2001, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1991
90: Forward: 5 | Train Error: 0.0090, Loss: 0.1986, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1975
91: Forward: 5 | Train Error: 0.0090, Loss: 0.1970, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1960
92: Forward: 5 | Train Error: 0.0090, Loss: 0.1955, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1944
93: Forward: 5 | Train Error: 0.0080, Loss: 0.1940, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1929
94: Forward: 5 | Train Error: 0.0080, Loss: 0.1925, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1914
95: Forward: 5 | Train Error: 0.0080, Loss: 0.1910, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1900
96: Forward: 5 | Train Error: 0.0080, Loss: 0.1896, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1885
97: Forward: 5 | Train Error: 0.0070, Loss: 0.1882, Operator norm: 0.1003 | Test Error: 0.0050, Loss: 0.1871
98: Forward: 5 | Train Error: 0.0070, Loss: 0.1867, Operator norm: 0.1003 | Test Error: 0.0050, Loss: 0.1857
99: Forward: 5 | Train Error: 0.0070, Loss: 0.1854, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1843
100: Forward: 5 | Train Error: 0.0070, Loss: 0.1840, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1829
101: Forward: 5 | Train Error: 0.0070, Loss: 0.1826, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1815
102: Forward: 5 | Train Error: 0.0070, Loss: 0.1813, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1802
103: Forward: 5 | Train Error: 0.0070, Loss: 0.1800, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1789
104: Forward: 5 | Train Error: 0.0070, Loss: 0.1787, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1775
105: Forward: 5 | Train Error: 0.0070, Loss: 0.1774, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1762
106: Forward: 5 | Train Error: 0.0070, Loss: 0.1761, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1750
107: Forward: 5 | Train Error: 0.0070, Loss: 0.1748, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1737
108: Forward: 5 | Train Error: 0.0070, Loss: 0.1736, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1724
109: Forward: 5 | Train Error: 0.0070, Loss: 0.1724, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1712
110: Forward: 5 | Train Error: 0.0070, Loss: 0.1712, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1700
111: Forward: 5 | Train Error: 0.0070, Loss: 0.1700, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1688
112: Forward: 5 | Train Error: 0.0070, Loss: 0.1688, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1676
113: Forward: 5 | Train Error: 0.0060, Loss: 0.1676, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1664
114: Forward: 5 | Train Error: 0.0060, Loss: 0.1664, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1652
115: Forward: 5 | Train Error: 0.0060, Loss: 0.1653, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1641
116: Forward: 5 | Train Error: 0.0060, Loss: 0.1642, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1629
117: Forward: 5 | Train Error: 0.0060, Loss: 0.1630, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1618
118: Forward: 5 | Train Error: 0.0060, Loss: 0.1619, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1607
119: Forward: 5 | Train Error: 0.0060, Loss: 0.1609, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1596
120: Forward: 5 | Train Error: 0.0060, Loss: 0.1598, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1585
121: Forward: 5 | Train Error: 0.0060, Loss: 0.1587, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1574
122: Forward: 5 | Train Error: 0.0060, Loss: 0.1576, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1564
123: Forward: 5 | Train Error: 0.0060, Loss: 0.1566, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1553
124: Forward: 5 | Train Error: 0.0060, Loss: 0.1556, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1543
125: Forward: 5 | Train Error: 0.0060, Loss: 0.1545, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1532
126: Forward: 5 | Train Error: 0.0060, Loss: 0.1535, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1522
127: Forward: 5 | Train Error: 0.0060, Loss: 0.1525, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1512
128: Forward: 5 | Train Error: 0.0060, Loss: 0.1515, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1502
129: Forward: 5 | Train Error: 0.0060, Loss: 0.1506, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1492
130: Forward: 5 | Train Error: 0.0060, Loss: 0.1496, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1482
131: Forward: 5 | Train Error: 0.0060, Loss: 0.1486, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1473
132: Forward: 5 | Train Error: 0.0060, Loss: 0.1477, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1463
133: Forward: 5 | Train Error: 0.0060, Loss: 0.1467, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1453
134: Forward: 5 | Train Error: 0.0060, Loss: 0.1458, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1444
135: Forward: 5 | Train Error: 0.0060, Loss: 0.1449, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1435
136: Forward: 5 | Train Error: 0.0050, Loss: 0.1440, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1425
137: Forward: 5 | Train Error: 0.0060, Loss: 0.1431, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1416
138: Forward: 5 | Train Error: 0.0060, Loss: 0.1422, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1407
139: Forward: 5 | Train Error: 0.0060, Loss: 0.1413, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1398
140: Forward: 5 | Train Error: 0.0060, Loss: 0.1404, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1389
141: Forward: 5 | Train Error: 0.0060, Loss: 0.1396, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1381
142: Forward: 5 | Train Error: 0.0060, Loss: 0.1387, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1372
143: Forward: 5 | Train Error: 0.0050, Loss: 0.1378, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1363
144: Forward: 5 | Train Error: 0.0050, Loss: 0.1370, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1355
145: Forward: 5 | Train Error: 0.0050, Loss: 0.1362, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1346
146: Forward: 5 | Train Error: 0.0050, Loss: 0.1353, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1338
147: Forward: 5 | Train Error: 0.0050, Loss: 0.1345, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1330
148: Forward: 5 | Train Error: 0.0050, Loss: 0.1337, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1321
149: Forward: 5 | Train Error: 0.0050, Loss: 0.1329, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1313
150: Forward: 5 | Train Error: 0.0050, Loss: 0.1321, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1305
151: Forward: 5 | Train Error: 0.0050, Loss: 0.1313, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1297
152: Forward: 5 | Train Error: 0.0050, Loss: 0.1305, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1289
153: Forward: 5 | Train Error: 0.0050, Loss: 0.1298, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1281
154: Forward: 5 | Train Error: 0.0050, Loss: 0.1290, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1274
155: Forward: 5 | Train Error: 0.0050, Loss: 0.1282, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1266
156: Forward: 5 | Train Error: 0.0050, Loss: 0.1275, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1258
157: Forward: 5 | Train Error: 0.0050, Loss: 0.1267, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1251
158: Forward: 5 | Train Error: 0.0050, Loss: 0.1260, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1243
159: Forward: 5 | Train Error: 0.0050, Loss: 0.1253, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1236
160: Forward: 5 | Train Error: 0.0050, Loss: 0.1245, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1228
161: Forward: 5 | Train Error: 0.0050, Loss: 0.1238, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1221
162: Forward: 5 | Train Error: 0.0050, Loss: 0.1231, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1214
163: Forward: 5 | Train Error: 0.0050, Loss: 0.1224, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1206
164: Forward: 5 | Train Error: 0.0050, Loss: 0.1217, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1199
165: Forward: 6 | Train Error: 0.0050, Loss: 0.1210, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1192
166: Forward: 6 | Train Error: 0.0050, Loss: 0.1203, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.1185
167: Forward: 6 | Train Error: 0.0050, Loss: 0.1196, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1178
168: Forward: 6 | Train Error: 0.0050, Loss: 0.1189, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1171
169: Forward: 6 | Train Error: 0.0050, Loss: 0.1182, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1164
170: Forward: 6 | Train Error: 0.0050, Loss: 0.1176, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1158
171: Forward: 6 | Train Error: 0.0050, Loss: 0.1169, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1151
172: Forward: 6 | Train Error: 0.0050, Loss: 0.1162, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1144
173: Forward: 6 | Train Error: 0.0050, Loss: 0.1156, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1137
174: Forward: 6 | Train Error: 0.0050, Loss: 0.1149, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1131
175: Forward: 6 | Train Error: 0.0050, Loss: 0.1143, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1124
176: Forward: 6 | Train Error: 0.0050, Loss: 0.1137, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1118
177: Forward: 6 | Train Error: 0.0050, Loss: 0.1130, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1111
178: Forward: 6 | Train Error: 0.0050, Loss: 0.1124, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1105
179: Forward: 6 | Train Error: 0.0050, Loss: 0.1118, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1099
180: Forward: 6 | Train Error: 0.0060, Loss: 0.1112, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1092
181: Forward: 6 | Train Error: 0.0060, Loss: 0.1105, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1086
182: Forward: 6 | Train Error: 0.0060, Loss: 0.1099, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1080
183: Forward: 6 | Train Error: 0.0060, Loss: 0.1093, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1074
184: Forward: 6 | Train Error: 0.0060, Loss: 0.1087, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1068
185: Forward: 6 | Train Error: 0.0060, Loss: 0.1081, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1062
186: Forward: 6 | Train Error: 0.0060, Loss: 0.1076, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1056
187: Forward: 6 | Train Error: 0.0060, Loss: 0.1070, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1050
188: Forward: 6 | Train Error: 0.0060, Loss: 0.1064, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1044
189: Forward: 6 | Train Error: 0.0060, Loss: 0.1058, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1038
190: Forward: 6 | Train Error: 0.0060, Loss: 0.1052, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1032
191: Forward: 6 | Train Error: 0.0060, Loss: 0.1047, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1027
192: Forward: 6 | Train Error: 0.0060, Loss: 0.1041, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1021
193: Forward: 6 | Train Error: 0.0060, Loss: 0.1035, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1015
194: Forward: 6 | Train Error: 0.0060, Loss: 0.1030, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1010
195: Forward: 6 | Train Error: 0.0060, Loss: 0.1024, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.1004
196: Forward: 6 | Train Error: 0.0060, Loss: 0.1019, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0999
197: Forward: 6 | Train Error: 0.0060, Loss: 0.1014, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0993
198: Forward: 6 | Train Error: 0.0060, Loss: 0.1008, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0988
199: Forward: 6 | Train Error: 0.0060, Loss: 0.1003, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0982
200: Forward: 6 | Train Error: 0.0060, Loss: 0.0998, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0977
201: Forward: 6 | Train Error: 0.0060, Loss: 0.0992, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0972
202: Forward: 6 | Train Error: 0.0060, Loss: 0.0987, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0966
203: Forward: 6 | Train Error: 0.0060, Loss: 0.0982, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0961
204: Forward: 6 | Train Error: 0.0060, Loss: 0.0977, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0956
205: Forward: 6 | Train Error: 0.0060, Loss: 0.0972, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0951
206: Forward: 6 | Train Error: 0.0060, Loss: 0.0967, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0945
207: Forward: 6 | Train Error: 0.0060, Loss: 0.0962, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0940
208: Forward: 6 | Train Error: 0.0060, Loss: 0.0957, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0935
209: Forward: 6 | Train Error: 0.0060, Loss: 0.0952, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0930
210: Forward: 6 | Train Error: 0.0060, Loss: 0.0947, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0925
211: Forward: 6 | Train Error: 0.0060, Loss: 0.0942, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0920
212: Forward: 6 | Train Error: 0.0060, Loss: 0.0937, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0916
213: Forward: 6 | Train Error: 0.0060, Loss: 0.0932, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0911
214: Forward: 6 | Train Error: 0.0060, Loss: 0.0927, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0906
215: Forward: 6 | Train Error: 0.0060, Loss: 0.0923, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0901
216: Forward: 6 | Train Error: 0.0060, Loss: 0.0918, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0896
217: Forward: 6 | Train Error: 0.0060, Loss: 0.0913, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0892
218: Forward: 6 | Train Error: 0.0060, Loss: 0.0909, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0887
219: Forward: 6 | Train Error: 0.0060, Loss: 0.0904, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0882
220: Forward: 6 | Train Error: 0.0060, Loss: 0.0899, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0878
221: Forward: 6 | Train Error: 0.0060, Loss: 0.0895, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0873
222: Forward: 6 | Train Error: 0.0060, Loss: 0.0890, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0868
223: Forward: 6 | Train Error: 0.0060, Loss: 0.0886, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0864
224: Forward: 6 | Train Error: 0.0060, Loss: 0.0882, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0859
225: Forward: 6 | Train Error: 0.0050, Loss: 0.0877, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0855
226: Forward: 6 | Train Error: 0.0050, Loss: 0.0873, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0851
227: Forward: 6 | Train Error: 0.0050, Loss: 0.0868, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0846
228: Forward: 6 | Train Error: 0.0050, Loss: 0.0864, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0842
229: Forward: 6 | Train Error: 0.0050, Loss: 0.0860, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0838
230: Forward: 6 | Train Error: 0.0050, Loss: 0.0856, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0833
231: Forward: 6 | Train Error: 0.0050, Loss: 0.0851, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0829
232: Forward: 6 | Train Error: 0.0050, Loss: 0.0847, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0825
233: Forward: 6 | Train Error: 0.0050, Loss: 0.0843, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0821
234: Forward: 6 | Train Error: 0.0050, Loss: 0.0839, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0816
235: Forward: 6 | Train Error: 0.0050, Loss: 0.0835, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0812
236: Forward: 6 | Train Error: 0.0050, Loss: 0.0831, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0808
237: Forward: 6 | Train Error: 0.0050, Loss: 0.0827, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0804
238: Forward: 6 | Train Error: 0.0040, Loss: 0.0823, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0800
239: Forward: 6 | Train Error: 0.0040, Loss: 0.0819, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0796
240: Forward: 6 | Train Error: 0.0040, Loss: 0.0815, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0792
241: Forward: 6 | Train Error: 0.0040, Loss: 0.0811, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0788
242: Forward: 6 | Train Error: 0.0040, Loss: 0.0807, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0784
243: Forward: 6 | Train Error: 0.0040, Loss: 0.0803, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0780
244: Forward: 6 | Train Error: 0.0040, Loss: 0.0799, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0776
245: Forward: 6 | Train Error: 0.0040, Loss: 0.0795, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0773
246: Forward: 6 | Train Error: 0.0040, Loss: 0.0792, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0769
247: Forward: 6 | Train Error: 0.0040, Loss: 0.0788, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0765
248: Forward: 6 | Train Error: 0.0040, Loss: 0.0784, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0761
249: Forward: 6 | Train Error: 0.0040, Loss: 0.0781, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0758
250: Forward: 6 | Train Error: 0.0040, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0754
251: Forward: 6 | Train Error: 0.0040, Loss: 0.0773, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0750
252: Forward: 6 | Train Error: 0.0040, Loss: 0.0770, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0747
253: Forward: 6 | Train Error: 0.0040, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0743
254: Forward: 6 | Train Error: 0.0040, Loss: 0.0762, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0739
255: Forward: 6 | Train Error: 0.0040, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0736
256: Forward: 6 | Train Error: 0.0040, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0732
257: Forward: 6 | Train Error: 0.0040, Loss: 0.0752, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0729
258: Forward: 6 | Train Error: 0.0040, Loss: 0.0748, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0725
259: Forward: 6 | Train Error: 0.0040, Loss: 0.0745, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0722
260: Forward: 6 | Train Error: 0.0040, Loss: 0.0742, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0718
261: Forward: 6 | Train Error: 0.0040, Loss: 0.0738, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0715
262: Forward: 6 | Train Error: 0.0040, Loss: 0.0735, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0712
263: Forward: 6 | Train Error: 0.0040, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0708
264: Forward: 6 | Train Error: 0.0040, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0705
265: Forward: 6 | Train Error: 0.0040, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0702
266: Forward: 6 | Train Error: 0.0040, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0698
267: Forward: 6 | Train Error: 0.0040, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0695
268: Forward: 6 | Train Error: 0.0040, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0692
269: Forward: 6 | Train Error: 0.0040, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0689
270: Forward: 6 | Train Error: 0.0040, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0685
271: Forward: 6 | Train Error: 0.0040, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0682
272: Forward: 6 | Train Error: 0.0040, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0679
273: Forward: 6 | Train Error: 0.0040, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0676
274: Forward: 6 | Train Error: 0.0040, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0673
275: Forward: 6 | Train Error: 0.0040, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0670
276: Forward: 6 | Train Error: 0.0040, Loss: 0.0690, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0667
277: Forward: 6 | Train Error: 0.0040, Loss: 0.0687, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0664
278: Forward: 6 | Train Error: 0.0040, Loss: 0.0684, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0661
279: Forward: 6 | Train Error: 0.0040, Loss: 0.0681, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0658
280: Forward: 6 | Train Error: 0.0040, Loss: 0.0678, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0655
281: Forward: 6 | Train Error: 0.0040, Loss: 0.0675, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0652
282: Forward: 6 | Train Error: 0.0040, Loss: 0.0672, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0649
283: Forward: 6 | Train Error: 0.0040, Loss: 0.0670, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0646
284: Forward: 6 | Train Error: 0.0040, Loss: 0.0667, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0643
285: Forward: 6 | Train Error: 0.0040, Loss: 0.0664, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0641
286: Forward: 6 | Train Error: 0.0040, Loss: 0.0661, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0638
287: Forward: 6 | Train Error: 0.0040, Loss: 0.0658, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0635
288: Forward: 6 | Train Error: 0.0040, Loss: 0.0656, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0632
289: Forward: 6 | Train Error: 0.0040, Loss: 0.0653, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0629
290: Forward: 6 | Train Error: 0.0040, Loss: 0.0650, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0627
291: Forward: 6 | Train Error: 0.0040, Loss: 0.0647, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0624
292: Forward: 6 | Train Error: 0.0040, Loss: 0.0645, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0621
293: Forward: 6 | Train Error: 0.0040, Loss: 0.0642, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0619
294: Forward: 6 | Train Error: 0.0040, Loss: 0.0639, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0616
295: Forward: 6 | Train Error: 0.0040, Loss: 0.0637, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0613
296: Forward: 6 | Train Error: 0.0040, Loss: 0.0634, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0611
297: Forward: 6 | Train Error: 0.0040, Loss: 0.0631, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0608
298: Forward: 6 | Train Error: 0.0040, Loss: 0.0629, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0606
299: Forward: 6 | Train Error: 0.0040, Loss: 0.0626, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0603
300: Forward: 6 | Train Error: 0.0040, Loss: 0.0624, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0601
301: Forward: 6 | Train Error: 0.0040, Loss: 0.0621, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0598
302: Forward: 6 | Train Error: 0.0040, Loss: 0.0619, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0596
303: Forward: 6 | Train Error: 0.0040, Loss: 0.0616, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0593
304: Forward: 6 | Train Error: 0.0040, Loss: 0.0614, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0591
305: Forward: 6 | Train Error: 0.0040, Loss: 0.0611, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0588
306: Forward: 6 | Train Error: 0.0040, Loss: 0.0609, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0586
307: Forward: 6 | Train Error: 0.0040, Loss: 0.0607, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0583
308: Forward: 6 | Train Error: 0.0040, Loss: 0.0604, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0581
309: Forward: 6 | Train Error: 0.0040, Loss: 0.0602, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0579
310: Forward: 6 | Train Error: 0.0040, Loss: 0.0599, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0576
311: Forward: 6 | Train Error: 0.0040, Loss: 0.0597, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0574
312: Forward: 6 | Train Error: 0.0040, Loss: 0.0595, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0572
313: Forward: 6 | Train Error: 0.0040, Loss: 0.0593, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0570
314: Forward: 6 | Train Error: 0.0040, Loss: 0.0590, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0567
315: Forward: 6 | Train Error: 0.0040, Loss: 0.0588, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0565
316: Forward: 6 | Train Error: 0.0040, Loss: 0.0586, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0563
317: Forward: 6 | Train Error: 0.0040, Loss: 0.0583, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0561
318: Forward: 6 | Train Error: 0.0040, Loss: 0.0581, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0558
319: Forward: 6 | Train Error: 0.0040, Loss: 0.0579, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0556
320: Forward: 6 | Train Error: 0.0040, Loss: 0.0577, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0554
321: Forward: 6 | Train Error: 0.0040, Loss: 0.0575, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0552
322: Forward: 6 | Train Error: 0.0040, Loss: 0.0573, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0550
323: Forward: 6 | Train Error: 0.0040, Loss: 0.0570, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0548
324: Forward: 6 | Train Error: 0.0040, Loss: 0.0568, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0546
325: Forward: 6 | Train Error: 0.0040, Loss: 0.0566, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0544
326: Forward: 6 | Train Error: 0.0040, Loss: 0.0564, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0542
327: Forward: 6 | Train Error: 0.0040, Loss: 0.0562, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0539
328: Forward: 6 | Train Error: 0.0040, Loss: 0.0560, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0537
329: Forward: 6 | Train Error: 0.0040, Loss: 0.0558, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0535
330: Forward: 6 | Train Error: 0.0040, Loss: 0.0556, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0533
331: Forward: 6 | Train Error: 0.0040, Loss: 0.0554, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0532
332: Forward: 6 | Train Error: 0.0040, Loss: 0.0552, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0530
333: Forward: 6 | Train Error: 0.0040, Loss: 0.0550, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0528
334: Forward: 6 | Train Error: 0.0040, Loss: 0.0548, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0526
335: Forward: 6 | Train Error: 0.0040, Loss: 0.0546, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0524
336: Forward: 6 | Train Error: 0.0040, Loss: 0.0544, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0522
337: Forward: 6 | Train Error: 0.0040, Loss: 0.0542, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0520
338: Forward: 6 | Train Error: 0.0040, Loss: 0.0540, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0518
339: Forward: 6 | Train Error: 0.0040, Loss: 0.0539, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0516
340: Forward: 6 | Train Error: 0.0040, Loss: 0.0537, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0514
341: Forward: 6 | Train Error: 0.0040, Loss: 0.0535, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0513
342: Forward: 6 | Train Error: 0.0040, Loss: 0.0533, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0511
343: Forward: 6 | Train Error: 0.0040, Loss: 0.0531, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0509
344: Forward: 6 | Train Error: 0.0040, Loss: 0.0529, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0507
345: Forward: 6 | Train Error: 0.0030, Loss: 0.0528, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0506
346: Forward: 6 | Train Error: 0.0030, Loss: 0.0526, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0504
347: Forward: 6 | Train Error: 0.0030, Loss: 0.0524, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0502
348: Forward: 6 | Train Error: 0.0030, Loss: 0.0522, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0500
349: Forward: 6 | Train Error: 0.0030, Loss: 0.0521, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0499
350: Forward: 6 | Train Error: 0.0030, Loss: 0.0519, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0497
351: Forward: 6 | Train Error: 0.0030, Loss: 0.0517, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0495
352: Forward: 6 | Train Error: 0.0030, Loss: 0.0515, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0494
353: Forward: 6 | Train Error: 0.0030, Loss: 0.0514, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0492
354: Forward: 6 | Train Error: 0.0030, Loss: 0.0512, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0490
355: Forward: 6 | Train Error: 0.0030, Loss: 0.0510, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0489
356: Forward: 6 | Train Error: 0.0030, Loss: 0.0509, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0487
357: Forward: 6 | Train Error: 0.0030, Loss: 0.0507, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0485
358: Forward: 6 | Train Error: 0.0030, Loss: 0.0506, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0484
359: Forward: 6 | Train Error: 0.0030, Loss: 0.0504, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0482
360: Forward: 6 | Train Error: 0.0030, Loss: 0.0502, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0481
361: Forward: 6 | Train Error: 0.0030, Loss: 0.0501, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0479
362: Forward: 6 | Train Error: 0.0030, Loss: 0.0499, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0478
363: Forward: 6 | Train Error: 0.0030, Loss: 0.0498, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0476
364: Forward: 6 | Train Error: 0.0030, Loss: 0.0496, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0475
365: Forward: 6 | Train Error: 0.0030, Loss: 0.0495, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0473
366: Forward: 6 | Train Error: 0.0030, Loss: 0.0493, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0472
367: Forward: 6 | Train Error: 0.0030, Loss: 0.0492, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0470
368: Forward: 6 | Train Error: 0.0030, Loss: 0.0490, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0469
369: Forward: 6 | Train Error: 0.0030, Loss: 0.0489, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0467
370: Forward: 6 | Train Error: 0.0030, Loss: 0.0487, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0466
371: Forward: 6 | Train Error: 0.0030, Loss: 0.0486, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0465
372: Forward: 6 | Train Error: 0.0030, Loss: 0.0484, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0463
373: Forward: 6 | Train Error: 0.0030, Loss: 0.0483, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0462
374: Forward: 6 | Train Error: 0.0030, Loss: 0.0481, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0460
375: Forward: 6 | Train Error: 0.0030, Loss: 0.0480, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0459
376: Forward: 6 | Train Error: 0.0030, Loss: 0.0479, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0458
377: Forward: 6 | Train Error: 0.0030, Loss: 0.0477, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0456
378: Forward: 6 | Train Error: 0.0030, Loss: 0.0476, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0455
379: Forward: 6 | Train Error: 0.0030, Loss: 0.0474, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0454
380: Forward: 6 | Train Error: 0.0030, Loss: 0.0473, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0452
381: Forward: 6 | Train Error: 0.0030, Loss: 0.0472, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0451
382: Forward: 6 | Train Error: 0.0030, Loss: 0.0470, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0450
383: Forward: 6 | Train Error: 0.0030, Loss: 0.0469, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0448
384: Forward: 6 | Train Error: 0.0030, Loss: 0.0468, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0447
385: Forward: 6 | Train Error: 0.0030, Loss: 0.0466, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0446
386: Forward: 6 | Train Error: 0.0030, Loss: 0.0465, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0445
387: Forward: 6 | Train Error: 0.0030, Loss: 0.0464, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0443
388: Forward: 6 | Train Error: 0.0030, Loss: 0.0463, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0442
389: Forward: 6 | Train Error: 0.0030, Loss: 0.0461, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0441
390: Forward: 6 | Train Error: 0.0030, Loss: 0.0460, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0440
391: Forward: 6 | Train Error: 0.0030, Loss: 0.0459, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0439
392: Forward: 6 | Train Error: 0.0030, Loss: 0.0458, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0437
393: Forward: 6 | Train Error: 0.0030, Loss: 0.0456, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0436
394: Forward: 6 | Train Error: 0.0030, Loss: 0.0455, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0435
395: Forward: 6 | Train Error: 0.0030, Loss: 0.0454, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0434
396: Forward: 6 | Train Error: 0.0030, Loss: 0.0453, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0433
397: Forward: 6 | Train Error: 0.0030, Loss: 0.0452, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0432
398: Forward: 6 | Train Error: 0.0030, Loss: 0.0451, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0431
399: Forward: 6 | Train Error: 0.0030, Loss: 0.0449, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0429
400: Forward: 6 | Train Error: 0.0030, Loss: 0.0448, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0428
401: Forward: 6 | Train Error: 0.0030, Loss: 0.0447, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0427
402: Forward: 6 | Train Error: 0.0030, Loss: 0.0446, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0426
403: Forward: 6 | Train Error: 0.0030, Loss: 0.0445, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0425
404: Forward: 6 | Train Error: 0.0030, Loss: 0.0444, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0424
405: Forward: 6 | Train Error: 0.0030, Loss: 0.0443, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0423
406: Forward: 6 | Train Error: 0.0030, Loss: 0.0441, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0422
407: Forward: 6 | Train Error: 0.0030, Loss: 0.0440, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0421
408: Forward: 6 | Train Error: 0.0030, Loss: 0.0439, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0420
409: Forward: 6 | Train Error: 0.0030, Loss: 0.0438, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0419
410: Forward: 6 | Train Error: 0.0030, Loss: 0.0437, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0418
411: Forward: 6 | Train Error: 0.0030, Loss: 0.0436, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0417
412: Forward: 6 | Train Error: 0.0030, Loss: 0.0435, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0416
413: Forward: 6 | Train Error: 0.0030, Loss: 0.0434, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0415
414: Forward: 6 | Train Error: 0.0030, Loss: 0.0433, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0414
415: Forward: 6 | Train Error: 0.0030, Loss: 0.0432, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0413
416: Forward: 6 | Train Error: 0.0030, Loss: 0.0431, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0412
417: Forward: 6 | Train Error: 0.0030, Loss: 0.0430, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0411
418: Forward: 6 | Train Error: 0.0030, Loss: 0.0429, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0410
419: Forward: 6 | Train Error: 0.0030, Loss: 0.0428, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0409
420: Forward: 6 | Train Error: 0.0030, Loss: 0.0427, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0408
421: Forward: 6 | Train Error: 0.0030, Loss: 0.0426, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0407
422: Forward: 6 | Train Error: 0.0020, Loss: 0.0425, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0406
423: Forward: 6 | Train Error: 0.0020, Loss: 0.0424, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0405
424: Forward: 6 | Train Error: 0.0020, Loss: 0.0423, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0404
425: Forward: 6 | Train Error: 0.0020, Loss: 0.0422, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0404
426: Forward: 6 | Train Error: 0.0020, Loss: 0.0421, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0403
427: Forward: 6 | Train Error: 0.0020, Loss: 0.0420, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0402
428: Forward: 6 | Train Error: 0.0020, Loss: 0.0420, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0401
429: Forward: 6 | Train Error: 0.0020, Loss: 0.0419, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0400
430: Forward: 6 | Train Error: 0.0020, Loss: 0.0418, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0399
431: Forward: 6 | Train Error: 0.0020, Loss: 0.0417, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0398
432: Forward: 6 | Train Error: 0.0020, Loss: 0.0416, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0397
433: Forward: 6 | Train Error: 0.0020, Loss: 0.0415, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0397
434: Forward: 6 | Train Error: 0.0020, Loss: 0.0414, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0396
435: Forward: 6 | Train Error: 0.0020, Loss: 0.0413, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0395
436: Forward: 6 | Train Error: 0.0020, Loss: 0.0412, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0394
437: Forward: 6 | Train Error: 0.0020, Loss: 0.0412, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0393
438: Forward: 6 | Train Error: 0.0020, Loss: 0.0411, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0393
439: Forward: 6 | Train Error: 0.0020, Loss: 0.0410, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0392
440: Forward: 6 | Train Error: 0.0020, Loss: 0.0409, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0391
441: Forward: 6 | Train Error: 0.0020, Loss: 0.0408, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0390
442: Forward: 6 | Train Error: 0.0020, Loss: 0.0407, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0389
443: Forward: 6 | Train Error: 0.0020, Loss: 0.0407, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0389
444: Forward: 6 | Train Error: 0.0020, Loss: 0.0406, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0388
445: Forward: 6 | Train Error: 0.0020, Loss: 0.0405, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0387
446: Forward: 6 | Train Error: 0.0020, Loss: 0.0404, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0386
447: Forward: 6 | Train Error: 0.0020, Loss: 0.0403, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0386
448: Forward: 6 | Train Error: 0.0020, Loss: 0.0403, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0385
449: Forward: 6 | Train Error: 0.0020, Loss: 0.0402, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0384
450: Forward: 6 | Train Error: 0.0020, Loss: 0.0401, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0384
451: Forward: 6 | Train Error: 0.0020, Loss: 0.0400, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0383
452: Forward: 6 | Train Error: 0.0020, Loss: 0.0400, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0382
453: Forward: 6 | Train Error: 0.0020, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0381
454: Forward: 6 | Train Error: 0.0020, Loss: 0.0398, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0381
455: Forward: 6 | Train Error: 0.0020, Loss: 0.0397, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0380
456: Forward: 6 | Train Error: 0.0020, Loss: 0.0397, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0379
457: Forward: 6 | Train Error: 0.0020, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0379
458: Forward: 6 | Train Error: 0.0020, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0378
459: Forward: 6 | Train Error: 0.0020, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0377
460: Forward: 6 | Train Error: 0.0020, Loss: 0.0394, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0377
461: Forward: 6 | Train Error: 0.0020, Loss: 0.0393, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0376
462: Forward: 6 | Train Error: 0.0020, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0375
463: Forward: 6 | Train Error: 0.0020, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0375
464: Forward: 6 | Train Error: 0.0020, Loss: 0.0391, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0374
465: Forward: 6 | Train Error: 0.0020, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0374
466: Forward: 6 | Train Error: 0.0020, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0373
467: Forward: 6 | Train Error: 0.0020, Loss: 0.0389, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0372
468: Forward: 6 | Train Error: 0.0020, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0372
469: Forward: 6 | Train Error: 0.0020, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0371
470: Forward: 6 | Train Error: 0.0020, Loss: 0.0387, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0370
471: Forward: 6 | Train Error: 0.0020, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0370
472: Forward: 6 | Train Error: 0.0020, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0369
473: Forward: 6 | Train Error: 0.0020, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0369
474: Forward: 6 | Train Error: 0.0020, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0368
475: Forward: 6 | Train Error: 0.0020, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0368
476: Forward: 6 | Train Error: 0.0020, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0367
477: Forward: 6 | Train Error: 0.0020, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0366
478: Forward: 6 | Train Error: 0.0020, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0366
479: Forward: 6 | Train Error: 0.0020, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0365
480: Forward: 6 | Train Error: 0.0020, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0365
481: Forward: 6 | Train Error: 0.0020, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0364
482: Forward: 6 | Train Error: 0.0020, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0364
483: Forward: 6 | Train Error: 0.0020, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0363
484: Forward: 6 | Train Error: 0.0020, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0363
485: Forward: 6 | Train Error: 0.0020, Loss: 0.0378, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0362
486: Forward: 6 | Train Error: 0.0020, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0362
487: Forward: 6 | Train Error: 0.0020, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0361
488: Forward: 6 | Train Error: 0.0020, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0360
489: Forward: 6 | Train Error: 0.0020, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0360
490: Forward: 6 | Train Error: 0.0020, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0359
491: Forward: 6 | Train Error: 0.0020, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0359
492: Forward: 6 | Train Error: 0.0020, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0358
493: Forward: 6 | Train Error: 0.0020, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0358
494: Forward: 6 | Train Error: 0.0020, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0357
495: Forward: 6 | Train Error: 0.0020, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0357
496: Forward: 6 | Train Error: 0.0020, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0357
497: Forward: 6 | Train Error: 0.0020, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0356
498: Forward: 6 | Train Error: 0.0020, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0356
499: Forward: 6 | Train Error: 0.0020, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0355
grad at the end: grad_B=0.1404, grad_A=0.0075, grad_W=0.1769
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.4590, Loss: 0.5277, Operator norm: 0.1000 | Test Error: 0.4240, Loss: 0.5160
1: Forward: 6 | Train Error: 0.4290, Loss: 0.5161, Operator norm: 0.1000 | Test Error: 0.3970, Loss: 0.5050
2: Forward: 6 | Train Error: 0.4050, Loss: 0.5049, Operator norm: 0.1000 | Test Error: 0.3620, Loss: 0.4943
3: Forward: 6 | Train Error: 0.3820, Loss: 0.4941, Operator norm: 0.1000 | Test Error: 0.3380, Loss: 0.4839
4: Forward: 6 | Train Error: 0.3560, Loss: 0.4836, Operator norm: 0.1000 | Test Error: 0.3190, Loss: 0.4739
5: Forward: 6 | Train Error: 0.3280, Loss: 0.4734, Operator norm: 0.1000 | Test Error: 0.2970, Loss: 0.4642
6: Forward: 6 | Train Error: 0.3080, Loss: 0.4636, Operator norm: 0.1000 | Test Error: 0.2800, Loss: 0.4548
7: Forward: 6 | Train Error: 0.2870, Loss: 0.4541, Operator norm: 0.1000 | Test Error: 0.2550, Loss: 0.4456
8: Forward: 6 | Train Error: 0.2600, Loss: 0.4448, Operator norm: 0.1000 | Test Error: 0.2350, Loss: 0.4368
9: Forward: 6 | Train Error: 0.2410, Loss: 0.4359, Operator norm: 0.1000 | Test Error: 0.2160, Loss: 0.4282
10: Forward: 6 | Train Error: 0.2180, Loss: 0.4272, Operator norm: 0.1001 | Test Error: 0.2010, Loss: 0.4198
11: Forward: 6 | Train Error: 0.2020, Loss: 0.4188, Operator norm: 0.1001 | Test Error: 0.1920, Loss: 0.4118
12: Forward: 6 | Train Error: 0.1930, Loss: 0.4106, Operator norm: 0.1001 | Test Error: 0.1820, Loss: 0.4039
13: Forward: 6 | Train Error: 0.1820, Loss: 0.4027, Operator norm: 0.1001 | Test Error: 0.1640, Loss: 0.3963
14: Forward: 6 | Train Error: 0.1710, Loss: 0.3950, Operator norm: 0.1001 | Test Error: 0.1570, Loss: 0.3889
15: Forward: 6 | Train Error: 0.1630, Loss: 0.3875, Operator norm: 0.1001 | Test Error: 0.1490, Loss: 0.3817
16: Forward: 6 | Train Error: 0.1550, Loss: 0.3803, Operator norm: 0.1001 | Test Error: 0.1390, Loss: 0.3748
17: Forward: 6 | Train Error: 0.1490, Loss: 0.3733, Operator norm: 0.1001 | Test Error: 0.1340, Loss: 0.3680
18: Forward: 6 | Train Error: 0.1470, Loss: 0.3664, Operator norm: 0.1001 | Test Error: 0.1310, Loss: 0.3614
19: Forward: 6 | Train Error: 0.1390, Loss: 0.3598, Operator norm: 0.1001 | Test Error: 0.1290, Loss: 0.3550
20: Forward: 6 | Train Error: 0.1340, Loss: 0.3534, Operator norm: 0.1001 | Test Error: 0.1240, Loss: 0.3488
21: Forward: 6 | Train Error: 0.1260, Loss: 0.3471, Operator norm: 0.1001 | Test Error: 0.1180, Loss: 0.3428
22: Forward: 6 | Train Error: 0.1200, Loss: 0.3411, Operator norm: 0.1001 | Test Error: 0.1160, Loss: 0.3369
23: Forward: 6 | Train Error: 0.1130, Loss: 0.3352, Operator norm: 0.1001 | Test Error: 0.1100, Loss: 0.3312
24: Forward: 6 | Train Error: 0.1020, Loss: 0.3295, Operator norm: 0.1001 | Test Error: 0.1060, Loss: 0.3257
25: Forward: 6 | Train Error: 0.1020, Loss: 0.3239, Operator norm: 0.1001 | Test Error: 0.1050, Loss: 0.3203
26: Forward: 6 | Train Error: 0.0980, Loss: 0.3185, Operator norm: 0.1001 | Test Error: 0.0990, Loss: 0.3151
27: Forward: 6 | Train Error: 0.0960, Loss: 0.3132, Operator norm: 0.1001 | Test Error: 0.0970, Loss: 0.3100
28: Forward: 6 | Train Error: 0.0970, Loss: 0.3081, Operator norm: 0.1001 | Test Error: 0.0920, Loss: 0.3050
29: Forward: 6 | Train Error: 0.0940, Loss: 0.3031, Operator norm: 0.1001 | Test Error: 0.0890, Loss: 0.3002
30: Forward: 6 | Train Error: 0.0930, Loss: 0.2983, Operator norm: 0.1001 | Test Error: 0.0850, Loss: 0.2955
31: Forward: 6 | Train Error: 0.0920, Loss: 0.2936, Operator norm: 0.1001 | Test Error: 0.0830, Loss: 0.2910
32: Forward: 6 | Train Error: 0.0880, Loss: 0.2890, Operator norm: 0.1001 | Test Error: 0.0820, Loss: 0.2865
33: Forward: 6 | Train Error: 0.0850, Loss: 0.2846, Operator norm: 0.1001 | Test Error: 0.0800, Loss: 0.2822
34: Forward: 6 | Train Error: 0.0850, Loss: 0.2802, Operator norm: 0.1001 | Test Error: 0.0790, Loss: 0.2780
35: Forward: 6 | Train Error: 0.0820, Loss: 0.2760, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.2739
36: Forward: 6 | Train Error: 0.0790, Loss: 0.2719, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.2699
37: Forward: 6 | Train Error: 0.0760, Loss: 0.2679, Operator norm: 0.1002 | Test Error: 0.0730, Loss: 0.2660
38: Forward: 6 | Train Error: 0.0750, Loss: 0.2640, Operator norm: 0.1002 | Test Error: 0.0720, Loss: 0.2622
39: Forward: 6 | Train Error: 0.0700, Loss: 0.2602, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.2585
40: Forward: 6 | Train Error: 0.0700, Loss: 0.2565, Operator norm: 0.1002 | Test Error: 0.0680, Loss: 0.2549
41: Forward: 6 | Train Error: 0.0700, Loss: 0.2529, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.2513
42: Forward: 6 | Train Error: 0.0680, Loss: 0.2494, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.2479
43: Forward: 6 | Train Error: 0.0660, Loss: 0.2460, Operator norm: 0.1002 | Test Error: 0.0610, Loss: 0.2446
44: Forward: 6 | Train Error: 0.0620, Loss: 0.2426, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.2413
45: Forward: 6 | Train Error: 0.0620, Loss: 0.2394, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.2381
46: Forward: 6 | Train Error: 0.0610, Loss: 0.2362, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.2350
47: Forward: 6 | Train Error: 0.0610, Loss: 0.2331, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.2320
48: Forward: 6 | Train Error: 0.0610, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.2290
49: Forward: 6 | Train Error: 0.0570, Loss: 0.2272, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.2261
50: Forward: 6 | Train Error: 0.0530, Loss: 0.2243, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.2233
51: Forward: 6 | Train Error: 0.0500, Loss: 0.2215, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.2205
52: Forward: 6 | Train Error: 0.0470, Loss: 0.2187, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.2179
53: Forward: 6 | Train Error: 0.0450, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.2152
54: Forward: 6 | Train Error: 0.0440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.2127
55: Forward: 6 | Train Error: 0.0430, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2101
56: Forward: 6 | Train Error: 0.0400, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2077
57: Forward: 6 | Train Error: 0.0400, Loss: 0.2060, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2053
58: Forward: 6 | Train Error: 0.0400, Loss: 0.2036, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2029
59: Forward: 6 | Train Error: 0.0390, Loss: 0.2013, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.2006
60: Forward: 6 | Train Error: 0.0350, Loss: 0.1990, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1984
61: Forward: 6 | Train Error: 0.0350, Loss: 0.1967, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1962
62: Forward: 6 | Train Error: 0.0350, Loss: 0.1946, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1940
63: Forward: 6 | Train Error: 0.0330, Loss: 0.1924, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1919
64: Forward: 6 | Train Error: 0.0310, Loss: 0.1904, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.1898
65: Forward: 6 | Train Error: 0.0280, Loss: 0.1883, Operator norm: 0.1002 | Test Error: 0.0410, Loss: 0.1878
66: Forward: 6 | Train Error: 0.0270, Loss: 0.1863, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1858
67: Forward: 6 | Train Error: 0.0270, Loss: 0.1844, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.1839
68: Forward: 6 | Train Error: 0.0270, Loss: 0.1824, Operator norm: 0.1002 | Test Error: 0.0380, Loss: 0.1820
69: Forward: 6 | Train Error: 0.0260, Loss: 0.1806, Operator norm: 0.1002 | Test Error: 0.0380, Loss: 0.1801
70: Forward: 6 | Train Error: 0.0250, Loss: 0.1787, Operator norm: 0.1003 | Test Error: 0.0370, Loss: 0.1783
71: Forward: 6 | Train Error: 0.0250, Loss: 0.1769, Operator norm: 0.1003 | Test Error: 0.0360, Loss: 0.1765
72: Forward: 6 | Train Error: 0.0250, Loss: 0.1751, Operator norm: 0.1003 | Test Error: 0.0350, Loss: 0.1748
73: Forward: 6 | Train Error: 0.0230, Loss: 0.1734, Operator norm: 0.1003 | Test Error: 0.0340, Loss: 0.1730
74: Forward: 6 | Train Error: 0.0230, Loss: 0.1717, Operator norm: 0.1003 | Test Error: 0.0320, Loss: 0.1713
75: Forward: 6 | Train Error: 0.0230, Loss: 0.1701, Operator norm: 0.1003 | Test Error: 0.0320, Loss: 0.1697
76: Forward: 6 | Train Error: 0.0230, Loss: 0.1684, Operator norm: 0.1003 | Test Error: 0.0300, Loss: 0.1680
77: Forward: 6 | Train Error: 0.0230, Loss: 0.1668, Operator norm: 0.1003 | Test Error: 0.0300, Loss: 0.1664
78: Forward: 6 | Train Error: 0.0220, Loss: 0.1652, Operator norm: 0.1003 | Test Error: 0.0290, Loss: 0.1649
79: Forward: 6 | Train Error: 0.0220, Loss: 0.1637, Operator norm: 0.1003 | Test Error: 0.0290, Loss: 0.1633
80: Forward: 6 | Train Error: 0.0220, Loss: 0.1622, Operator norm: 0.1003 | Test Error: 0.0280, Loss: 0.1618
81: Forward: 6 | Train Error: 0.0220, Loss: 0.1607, Operator norm: 0.1003 | Test Error: 0.0280, Loss: 0.1603
82: Forward: 6 | Train Error: 0.0220, Loss: 0.1592, Operator norm: 0.1003 | Test Error: 0.0280, Loss: 0.1589
83: Forward: 6 | Train Error: 0.0220, Loss: 0.1578, Operator norm: 0.1003 | Test Error: 0.0280, Loss: 0.1574
84: Forward: 6 | Train Error: 0.0220, Loss: 0.1564, Operator norm: 0.1003 | Test Error: 0.0270, Loss: 0.1560
85: Forward: 6 | Train Error: 0.0210, Loss: 0.1550, Operator norm: 0.1003 | Test Error: 0.0270, Loss: 0.1546
86: Forward: 6 | Train Error: 0.0210, Loss: 0.1536, Operator norm: 0.1003 | Test Error: 0.0250, Loss: 0.1533
87: Forward: 6 | Train Error: 0.0210, Loss: 0.1523, Operator norm: 0.1003 | Test Error: 0.0250, Loss: 0.1519
88: Forward: 6 | Train Error: 0.0210, Loss: 0.1510, Operator norm: 0.1003 | Test Error: 0.0250, Loss: 0.1506
89: Forward: 6 | Train Error: 0.0190, Loss: 0.1497, Operator norm: 0.1003 | Test Error: 0.0230, Loss: 0.1493
90: Forward: 6 | Train Error: 0.0190, Loss: 0.1484, Operator norm: 0.1003 | Test Error: 0.0230, Loss: 0.1480
91: Forward: 6 | Train Error: 0.0190, Loss: 0.1471, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1467
92: Forward: 6 | Train Error: 0.0160, Loss: 0.1459, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1455
93: Forward: 6 | Train Error: 0.0160, Loss: 0.1447, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1443
94: Forward: 6 | Train Error: 0.0160, Loss: 0.1435, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1431
95: Forward: 6 | Train Error: 0.0160, Loss: 0.1423, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1419
96: Forward: 6 | Train Error: 0.0160, Loss: 0.1412, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1407
97: Forward: 6 | Train Error: 0.0160, Loss: 0.1400, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1396
98: Forward: 6 | Train Error: 0.0160, Loss: 0.1389, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1385
99: Forward: 6 | Train Error: 0.0160, Loss: 0.1378, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1373
100: Forward: 6 | Train Error: 0.0160, Loss: 0.1367, Operator norm: 0.1003 | Test Error: 0.0190, Loss: 0.1362
101: Forward: 6 | Train Error: 0.0160, Loss: 0.1356, Operator norm: 0.1003 | Test Error: 0.0190, Loss: 0.1352
102: Forward: 6 | Train Error: 0.0150, Loss: 0.1346, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1341
103: Forward: 6 | Train Error: 0.0150, Loss: 0.1335, Operator norm: 0.1003 | Test Error: 0.0160, Loss: 0.1330
104: Forward: 6 | Train Error: 0.0150, Loss: 0.1325, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1320
105: Forward: 6 | Train Error: 0.0130, Loss: 0.1315, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1310
106: Forward: 6 | Train Error: 0.0130, Loss: 0.1305, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1300
107: Forward: 6 | Train Error: 0.0130, Loss: 0.1295, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1290
108: Forward: 6 | Train Error: 0.0130, Loss: 0.1285, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1280
109: Forward: 6 | Train Error: 0.0120, Loss: 0.1275, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1270
110: Forward: 6 | Train Error: 0.0110, Loss: 0.1266, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1261
111: Forward: 6 | Train Error: 0.0110, Loss: 0.1257, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1251
112: Forward: 6 | Train Error: 0.0110, Loss: 0.1247, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1242
113: Forward: 6 | Train Error: 0.0110, Loss: 0.1238, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1233
114: Forward: 6 | Train Error: 0.0110, Loss: 0.1229, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1223
115: Forward: 6 | Train Error: 0.0110, Loss: 0.1220, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1214
116: Forward: 6 | Train Error: 0.0110, Loss: 0.1211, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1206
117: Forward: 6 | Train Error: 0.0110, Loss: 0.1203, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1197
118: Forward: 6 | Train Error: 0.0100, Loss: 0.1194, Operator norm: 0.1003 | Test Error: 0.0130, Loss: 0.1188
119: Forward: 6 | Train Error: 0.0100, Loss: 0.1186, Operator norm: 0.1003 | Test Error: 0.0130, Loss: 0.1180
120: Forward: 6 | Train Error: 0.0100, Loss: 0.1177, Operator norm: 0.1003 | Test Error: 0.0130, Loss: 0.1171
121: Forward: 6 | Train Error: 0.0090, Loss: 0.1169, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1163
122: Forward: 6 | Train Error: 0.0090, Loss: 0.1161, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1155
123: Forward: 6 | Train Error: 0.0090, Loss: 0.1153, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1146
124: Forward: 6 | Train Error: 0.0090, Loss: 0.1145, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1138
125: Forward: 6 | Train Error: 0.0090, Loss: 0.1137, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1130
126: Forward: 6 | Train Error: 0.0090, Loss: 0.1129, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1123
127: Forward: 6 | Train Error: 0.0090, Loss: 0.1122, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1115
128: Forward: 6 | Train Error: 0.0090, Loss: 0.1114, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1107
129: Forward: 6 | Train Error: 0.0090, Loss: 0.1107, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1099
130: Forward: 6 | Train Error: 0.0090, Loss: 0.1099, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1092
131: Forward: 6 | Train Error: 0.0090, Loss: 0.1092, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1085
132: Forward: 6 | Train Error: 0.0090, Loss: 0.1085, Operator norm: 0.1003 | Test Error: 0.0090, Loss: 0.1077
133: Forward: 6 | Train Error: 0.0080, Loss: 0.1077, Operator norm: 0.1003 | Test Error: 0.0090, Loss: 0.1070
134: Forward: 6 | Train Error: 0.0080, Loss: 0.1070, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1063
135: Forward: 6 | Train Error: 0.0080, Loss: 0.1063, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.1056
136: Forward: 6 | Train Error: 0.0080, Loss: 0.1056, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.1049
137: Forward: 6 | Train Error: 0.0080, Loss: 0.1049, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.1042
138: Forward: 6 | Train Error: 0.0080, Loss: 0.1043, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.1035
139: Forward: 6 | Train Error: 0.0080, Loss: 0.1036, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.1028
140: Forward: 6 | Train Error: 0.0080, Loss: 0.1029, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.1021
141: Forward: 6 | Train Error: 0.0080, Loss: 0.1023, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.1014
142: Forward: 6 | Train Error: 0.0080, Loss: 0.1016, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.1008
143: Forward: 6 | Train Error: 0.0080, Loss: 0.1010, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.1001
144: Forward: 6 | Train Error: 0.0070, Loss: 0.1003, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0995
145: Forward: 6 | Train Error: 0.0070, Loss: 0.0997, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0988
146: Forward: 6 | Train Error: 0.0070, Loss: 0.0991, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0982
147: Forward: 6 | Train Error: 0.0070, Loss: 0.0984, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0976
148: Forward: 6 | Train Error: 0.0070, Loss: 0.0978, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0970
149: Forward: 6 | Train Error: 0.0070, Loss: 0.0972, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0963
150: Forward: 6 | Train Error: 0.0070, Loss: 0.0966, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0957
151: Forward: 6 | Train Error: 0.0070, Loss: 0.0960, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0951
152: Forward: 6 | Train Error: 0.0070, Loss: 0.0954, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0945
153: Forward: 6 | Train Error: 0.0070, Loss: 0.0948, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0940
154: Forward: 6 | Train Error: 0.0070, Loss: 0.0943, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0934
155: Forward: 6 | Train Error: 0.0070, Loss: 0.0937, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0928
156: Forward: 6 | Train Error: 0.0070, Loss: 0.0931, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0922
157: Forward: 6 | Train Error: 0.0070, Loss: 0.0926, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0917
158: Forward: 6 | Train Error: 0.0070, Loss: 0.0920, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0911
159: Forward: 6 | Train Error: 0.0070, Loss: 0.0915, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0905
160: Forward: 6 | Train Error: 0.0060, Loss: 0.0909, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0900
161: Forward: 6 | Train Error: 0.0050, Loss: 0.0904, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0894
162: Forward: 6 | Train Error: 0.0050, Loss: 0.0898, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0889
163: Forward: 6 | Train Error: 0.0050, Loss: 0.0893, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0884
164: Forward: 6 | Train Error: 0.0050, Loss: 0.0888, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0878
165: Forward: 6 | Train Error: 0.0050, Loss: 0.0883, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0873
166: Forward: 6 | Train Error: 0.0050, Loss: 0.0878, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0868
167: Forward: 6 | Train Error: 0.0050, Loss: 0.0872, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0863
168: Forward: 6 | Train Error: 0.0050, Loss: 0.0867, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0858
169: Forward: 6 | Train Error: 0.0040, Loss: 0.0862, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0853
170: Forward: 6 | Train Error: 0.0040, Loss: 0.0857, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0848
171: Forward: 6 | Train Error: 0.0040, Loss: 0.0852, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0843
172: Forward: 6 | Train Error: 0.0040, Loss: 0.0848, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0838
173: Forward: 6 | Train Error: 0.0040, Loss: 0.0843, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0833
174: Forward: 6 | Train Error: 0.0040, Loss: 0.0838, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0828
175: Forward: 6 | Train Error: 0.0040, Loss: 0.0833, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0823
176: Forward: 6 | Train Error: 0.0040, Loss: 0.0829, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0819
177: Forward: 6 | Train Error: 0.0040, Loss: 0.0824, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0814
178: Forward: 6 | Train Error: 0.0040, Loss: 0.0819, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0809
179: Forward: 6 | Train Error: 0.0040, Loss: 0.0815, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0805
180: Forward: 6 | Train Error: 0.0040, Loss: 0.0810, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0800
181: Forward: 6 | Train Error: 0.0040, Loss: 0.0806, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0796
182: Forward: 6 | Train Error: 0.0040, Loss: 0.0801, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0791
183: Forward: 6 | Train Error: 0.0040, Loss: 0.0797, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0787
184: Forward: 6 | Train Error: 0.0040, Loss: 0.0793, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0782
185: Forward: 6 | Train Error: 0.0040, Loss: 0.0788, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0778
186: Forward: 6 | Train Error: 0.0040, Loss: 0.0784, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0774
187: Forward: 6 | Train Error: 0.0040, Loss: 0.0780, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0770
188: Forward: 6 | Train Error: 0.0040, Loss: 0.0776, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0765
189: Forward: 6 | Train Error: 0.0040, Loss: 0.0772, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0761
190: Forward: 6 | Train Error: 0.0040, Loss: 0.0767, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0757
191: Forward: 6 | Train Error: 0.0040, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0753
192: Forward: 6 | Train Error: 0.0040, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0749
193: Forward: 6 | Train Error: 0.0040, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0745
194: Forward: 6 | Train Error: 0.0040, Loss: 0.0751, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0741
195: Forward: 6 | Train Error: 0.0040, Loss: 0.0747, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0737
196: Forward: 6 | Train Error: 0.0040, Loss: 0.0743, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0733
197: Forward: 6 | Train Error: 0.0040, Loss: 0.0740, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0729
198: Forward: 6 | Train Error: 0.0040, Loss: 0.0736, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0725
199: Forward: 6 | Train Error: 0.0040, Loss: 0.0732, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0722
200: Forward: 6 | Train Error: 0.0040, Loss: 0.0728, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0718
201: Forward: 6 | Train Error: 0.0040, Loss: 0.0725, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0714
202: Forward: 6 | Train Error: 0.0040, Loss: 0.0721, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0710
203: Forward: 6 | Train Error: 0.0040, Loss: 0.0717, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0707
204: Forward: 6 | Train Error: 0.0040, Loss: 0.0714, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0703
205: Forward: 6 | Train Error: 0.0040, Loss: 0.0710, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0699
206: Forward: 6 | Train Error: 0.0040, Loss: 0.0706, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0696
207: Forward: 6 | Train Error: 0.0040, Loss: 0.0703, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0692
208: Forward: 6 | Train Error: 0.0040, Loss: 0.0699, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0689
209: Forward: 6 | Train Error: 0.0040, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0685
210: Forward: 6 | Train Error: 0.0040, Loss: 0.0692, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0682
211: Forward: 6 | Train Error: 0.0040, Loss: 0.0689, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0679
212: Forward: 6 | Train Error: 0.0040, Loss: 0.0686, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0675
213: Forward: 6 | Train Error: 0.0040, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0672
214: Forward: 6 | Train Error: 0.0040, Loss: 0.0679, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0669
215: Forward: 6 | Train Error: 0.0040, Loss: 0.0676, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0665
216: Forward: 6 | Train Error: 0.0040, Loss: 0.0673, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0662
217: Forward: 6 | Train Error: 0.0040, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0659
218: Forward: 6 | Train Error: 0.0040, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0656
219: Forward: 6 | Train Error: 0.0040, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0653
220: Forward: 6 | Train Error: 0.0040, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0649
221: Forward: 6 | Train Error: 0.0040, Loss: 0.0657, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0646
222: Forward: 6 | Train Error: 0.0040, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0643
223: Forward: 6 | Train Error: 0.0040, Loss: 0.0651, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0640
224: Forward: 6 | Train Error: 0.0040, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0637
225: Forward: 6 | Train Error: 0.0040, Loss: 0.0645, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0634
226: Forward: 6 | Train Error: 0.0040, Loss: 0.0642, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0631
227: Forward: 6 | Train Error: 0.0040, Loss: 0.0639, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0628
228: Forward: 6 | Train Error: 0.0040, Loss: 0.0636, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0625
229: Forward: 6 | Train Error: 0.0040, Loss: 0.0633, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0623
230: Forward: 6 | Train Error: 0.0040, Loss: 0.0630, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0620
231: Forward: 6 | Train Error: 0.0040, Loss: 0.0627, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0617
232: Forward: 6 | Train Error: 0.0040, Loss: 0.0624, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0614
233: Forward: 6 | Train Error: 0.0040, Loss: 0.0622, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0611
234: Forward: 6 | Train Error: 0.0040, Loss: 0.0619, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0609
235: Forward: 6 | Train Error: 0.0040, Loss: 0.0616, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0606
236: Forward: 6 | Train Error: 0.0040, Loss: 0.0613, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0603
237: Forward: 6 | Train Error: 0.0040, Loss: 0.0611, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0601
238: Forward: 6 | Train Error: 0.0040, Loss: 0.0608, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0598
239: Forward: 6 | Train Error: 0.0040, Loss: 0.0605, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0595
240: Forward: 6 | Train Error: 0.0040, Loss: 0.0603, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0593
241: Forward: 6 | Train Error: 0.0040, Loss: 0.0600, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0590
242: Forward: 6 | Train Error: 0.0040, Loss: 0.0598, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0588
243: Forward: 6 | Train Error: 0.0040, Loss: 0.0595, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0585
244: Forward: 6 | Train Error: 0.0040, Loss: 0.0593, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0583
245: Forward: 6 | Train Error: 0.0040, Loss: 0.0590, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0580
246: Forward: 6 | Train Error: 0.0040, Loss: 0.0588, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0578
247: Forward: 6 | Train Error: 0.0040, Loss: 0.0585, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0575
248: Forward: 6 | Train Error: 0.0040, Loss: 0.0583, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0573
249: Forward: 6 | Train Error: 0.0040, Loss: 0.0580, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0571
250: Forward: 6 | Train Error: 0.0040, Loss: 0.0578, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0568
251: Forward: 6 | Train Error: 0.0040, Loss: 0.0576, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0566
252: Forward: 6 | Train Error: 0.0040, Loss: 0.0573, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0564
253: Forward: 6 | Train Error: 0.0040, Loss: 0.0571, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0561
254: Forward: 6 | Train Error: 0.0040, Loss: 0.0569, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0559
255: Forward: 6 | Train Error: 0.0040, Loss: 0.0566, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0557
256: Forward: 6 | Train Error: 0.0040, Loss: 0.0564, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0554
257: Forward: 6 | Train Error: 0.0040, Loss: 0.0562, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0552
258: Forward: 6 | Train Error: 0.0040, Loss: 0.0560, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0550
259: Forward: 6 | Train Error: 0.0040, Loss: 0.0557, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0548
260: Forward: 6 | Train Error: 0.0040, Loss: 0.0555, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0546
261: Forward: 6 | Train Error: 0.0040, Loss: 0.0553, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0544
262: Forward: 6 | Train Error: 0.0040, Loss: 0.0551, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0542
263: Forward: 6 | Train Error: 0.0040, Loss: 0.0549, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0539
264: Forward: 6 | Train Error: 0.0040, Loss: 0.0547, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0537
265: Forward: 6 | Train Error: 0.0040, Loss: 0.0545, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0535
266: Forward: 6 | Train Error: 0.0040, Loss: 0.0543, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0533
267: Forward: 6 | Train Error: 0.0040, Loss: 0.0541, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0531
268: Forward: 6 | Train Error: 0.0040, Loss: 0.0539, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0529
269: Forward: 6 | Train Error: 0.0040, Loss: 0.0537, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0527
270: Forward: 6 | Train Error: 0.0040, Loss: 0.0535, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0525
271: Forward: 6 | Train Error: 0.0040, Loss: 0.0533, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0524
272: Forward: 6 | Train Error: 0.0040, Loss: 0.0531, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0522
273: Forward: 6 | Train Error: 0.0040, Loss: 0.0529, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0520
274: Forward: 6 | Train Error: 0.0040, Loss: 0.0527, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0518
275: Forward: 6 | Train Error: 0.0040, Loss: 0.0525, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0516
276: Forward: 6 | Train Error: 0.0040, Loss: 0.0523, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0514
277: Forward: 6 | Train Error: 0.0040, Loss: 0.0521, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0512
278: Forward: 6 | Train Error: 0.0040, Loss: 0.0519, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0511
279: Forward: 6 | Train Error: 0.0040, Loss: 0.0518, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0509
280: Forward: 6 | Train Error: 0.0040, Loss: 0.0516, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0507
281: Forward: 6 | Train Error: 0.0040, Loss: 0.0514, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0505
282: Forward: 6 | Train Error: 0.0040, Loss: 0.0512, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0503
283: Forward: 6 | Train Error: 0.0040, Loss: 0.0510, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0502
284: Forward: 6 | Train Error: 0.0040, Loss: 0.0509, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0500
285: Forward: 6 | Train Error: 0.0040, Loss: 0.0507, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0498
286: Forward: 6 | Train Error: 0.0040, Loss: 0.0505, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0497
287: Forward: 6 | Train Error: 0.0040, Loss: 0.0503, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0495
288: Forward: 6 | Train Error: 0.0040, Loss: 0.0502, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0493
289: Forward: 6 | Train Error: 0.0040, Loss: 0.0500, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0492
290: Forward: 6 | Train Error: 0.0040, Loss: 0.0499, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0490
291: Forward: 6 | Train Error: 0.0040, Loss: 0.0497, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0489
292: Forward: 6 | Train Error: 0.0040, Loss: 0.0495, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0487
293: Forward: 6 | Train Error: 0.0040, Loss: 0.0494, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0485
294: Forward: 6 | Train Error: 0.0040, Loss: 0.0492, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0484
295: Forward: 6 | Train Error: 0.0040, Loss: 0.0490, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0482
296: Forward: 6 | Train Error: 0.0040, Loss: 0.0489, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0481
297: Forward: 6 | Train Error: 0.0040, Loss: 0.0487, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0479
298: Forward: 6 | Train Error: 0.0040, Loss: 0.0486, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0478
299: Forward: 6 | Train Error: 0.0040, Loss: 0.0484, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0476
300: Forward: 6 | Train Error: 0.0040, Loss: 0.0483, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0475
301: Forward: 6 | Train Error: 0.0040, Loss: 0.0481, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0473
302: Forward: 6 | Train Error: 0.0040, Loss: 0.0480, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0472
303: Forward: 6 | Train Error: 0.0040, Loss: 0.0478, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0471
304: Forward: 6 | Train Error: 0.0040, Loss: 0.0477, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0469
305: Forward: 6 | Train Error: 0.0040, Loss: 0.0475, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0468
306: Forward: 6 | Train Error: 0.0040, Loss: 0.0474, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0466
307: Forward: 6 | Train Error: 0.0040, Loss: 0.0473, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0465
308: Forward: 6 | Train Error: 0.0040, Loss: 0.0471, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0464
309: Forward: 6 | Train Error: 0.0040, Loss: 0.0470, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0462
310: Forward: 6 | Train Error: 0.0040, Loss: 0.0469, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0461
311: Forward: 6 | Train Error: 0.0040, Loss: 0.0467, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0460
312: Forward: 6 | Train Error: 0.0040, Loss: 0.0466, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0458
313: Forward: 6 | Train Error: 0.0040, Loss: 0.0464, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0457
314: Forward: 6 | Train Error: 0.0040, Loss: 0.0463, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0456
315: Forward: 6 | Train Error: 0.0040, Loss: 0.0462, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0455
316: Forward: 6 | Train Error: 0.0040, Loss: 0.0461, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0453
317: Forward: 6 | Train Error: 0.0040, Loss: 0.0459, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0452
318: Forward: 6 | Train Error: 0.0040, Loss: 0.0458, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0451
319: Forward: 6 | Train Error: 0.0040, Loss: 0.0457, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0450
320: Forward: 6 | Train Error: 0.0040, Loss: 0.0455, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0448
321: Forward: 6 | Train Error: 0.0040, Loss: 0.0454, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0447
322: Forward: 6 | Train Error: 0.0040, Loss: 0.0453, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0446
323: Forward: 6 | Train Error: 0.0040, Loss: 0.0452, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0445
324: Forward: 6 | Train Error: 0.0040, Loss: 0.0451, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0444
325: Forward: 6 | Train Error: 0.0040, Loss: 0.0449, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0443
326: Forward: 6 | Train Error: 0.0040, Loss: 0.0448, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0441
327: Forward: 6 | Train Error: 0.0040, Loss: 0.0447, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0440
328: Forward: 6 | Train Error: 0.0040, Loss: 0.0446, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0439
329: Forward: 6 | Train Error: 0.0040, Loss: 0.0445, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0438
330: Forward: 6 | Train Error: 0.0040, Loss: 0.0444, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0437
331: Forward: 6 | Train Error: 0.0040, Loss: 0.0442, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0436
332: Forward: 6 | Train Error: 0.0040, Loss: 0.0441, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0435
333: Forward: 6 | Train Error: 0.0040, Loss: 0.0440, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0434
334: Forward: 6 | Train Error: 0.0040, Loss: 0.0439, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0433
335: Forward: 6 | Train Error: 0.0040, Loss: 0.0438, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0432
336: Forward: 6 | Train Error: 0.0040, Loss: 0.0437, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0431
337: Forward: 6 | Train Error: 0.0040, Loss: 0.0436, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0430
338: Forward: 6 | Train Error: 0.0040, Loss: 0.0435, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0429
339: Forward: 6 | Train Error: 0.0040, Loss: 0.0434, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0428
340: Forward: 6 | Train Error: 0.0040, Loss: 0.0433, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0427
341: Forward: 6 | Train Error: 0.0040, Loss: 0.0432, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0426
342: Forward: 6 | Train Error: 0.0040, Loss: 0.0431, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0425
343: Forward: 6 | Train Error: 0.0040, Loss: 0.0430, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0424
344: Forward: 6 | Train Error: 0.0040, Loss: 0.0429, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0423
345: Forward: 6 | Train Error: 0.0040, Loss: 0.0428, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0422
346: Forward: 6 | Train Error: 0.0040, Loss: 0.0427, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0421
347: Forward: 6 | Train Error: 0.0040, Loss: 0.0426, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0420
348: Forward: 6 | Train Error: 0.0040, Loss: 0.0425, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0419
349: Forward: 6 | Train Error: 0.0040, Loss: 0.0424, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0418
350: Forward: 6 | Train Error: 0.0040, Loss: 0.0423, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0417
351: Forward: 6 | Train Error: 0.0040, Loss: 0.0422, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0416
352: Forward: 6 | Train Error: 0.0040, Loss: 0.0421, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0415
353: Forward: 6 | Train Error: 0.0040, Loss: 0.0420, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0414
354: Forward: 6 | Train Error: 0.0040, Loss: 0.0419, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0414
355: Forward: 6 | Train Error: 0.0040, Loss: 0.0418, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0413
356: Forward: 6 | Train Error: 0.0030, Loss: 0.0417, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0412
357: Forward: 6 | Train Error: 0.0030, Loss: 0.0416, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0411
358: Forward: 6 | Train Error: 0.0030, Loss: 0.0415, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0410
359: Forward: 6 | Train Error: 0.0030, Loss: 0.0415, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0409
360: Forward: 6 | Train Error: 0.0030, Loss: 0.0414, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0409
361: Forward: 6 | Train Error: 0.0030, Loss: 0.0413, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0408
362: Forward: 6 | Train Error: 0.0030, Loss: 0.0412, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0407
363: Forward: 6 | Train Error: 0.0030, Loss: 0.0411, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0406
364: Forward: 6 | Train Error: 0.0030, Loss: 0.0410, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0405
365: Forward: 6 | Train Error: 0.0030, Loss: 0.0409, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0405
366: Forward: 6 | Train Error: 0.0030, Loss: 0.0409, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0404
367: Forward: 6 | Train Error: 0.0030, Loss: 0.0408, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0403
368: Forward: 6 | Train Error: 0.0030, Loss: 0.0407, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0402
369: Forward: 6 | Train Error: 0.0030, Loss: 0.0406, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0401
370: Forward: 6 | Train Error: 0.0030, Loss: 0.0405, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0401
371: Forward: 6 | Train Error: 0.0030, Loss: 0.0405, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0400
372: Forward: 6 | Train Error: 0.0030, Loss: 0.0404, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0399
373: Forward: 6 | Train Error: 0.0030, Loss: 0.0403, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0398
374: Forward: 6 | Train Error: 0.0030, Loss: 0.0402, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0398
375: Forward: 6 | Train Error: 0.0030, Loss: 0.0402, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0397
376: Forward: 6 | Train Error: 0.0030, Loss: 0.0401, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0396
377: Forward: 6 | Train Error: 0.0030, Loss: 0.0400, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0396
378: Forward: 6 | Train Error: 0.0030, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0395
379: Forward: 6 | Train Error: 0.0030, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0394
380: Forward: 6 | Train Error: 0.0030, Loss: 0.0398, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0394
381: Forward: 6 | Train Error: 0.0030, Loss: 0.0397, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0393
382: Forward: 6 | Train Error: 0.0030, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0392
383: Forward: 6 | Train Error: 0.0030, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0392
384: Forward: 6 | Train Error: 0.0030, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0391
385: Forward: 6 | Train Error: 0.0030, Loss: 0.0394, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0390
386: Forward: 6 | Train Error: 0.0030, Loss: 0.0394, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0390
387: Forward: 6 | Train Error: 0.0030, Loss: 0.0393, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0389
388: Forward: 6 | Train Error: 0.0030, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0388
389: Forward: 6 | Train Error: 0.0030, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0388
390: Forward: 6 | Train Error: 0.0030, Loss: 0.0391, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0387
391: Forward: 6 | Train Error: 0.0030, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0386
392: Forward: 6 | Train Error: 0.0030, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0386
393: Forward: 6 | Train Error: 0.0030, Loss: 0.0389, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0385
394: Forward: 6 | Train Error: 0.0030, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0385
395: Forward: 6 | Train Error: 0.0030, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0384
396: Forward: 6 | Train Error: 0.0030, Loss: 0.0387, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0383
397: Forward: 6 | Train Error: 0.0030, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0383
398: Forward: 6 | Train Error: 0.0030, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0382
399: Forward: 6 | Train Error: 0.0030, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0382
400: Forward: 6 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0381
401: Forward: 6 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0381
402: Forward: 6 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0380
403: Forward: 6 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0379
404: Forward: 6 | Train Error: 0.0030, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0379
405: Forward: 6 | Train Error: 0.0030, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0378
406: Forward: 6 | Train Error: 0.0030, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0378
407: Forward: 6 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0377
408: Forward: 6 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0377
409: Forward: 6 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0376
410: Forward: 6 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0376
411: Forward: 6 | Train Error: 0.0030, Loss: 0.0378, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0375
412: Forward: 6 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0375
413: Forward: 6 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0374
414: Forward: 6 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0374
415: Forward: 6 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0373
416: Forward: 6 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0373
417: Forward: 6 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0372
418: Forward: 6 | Train Error: 0.0030, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0372
419: Forward: 6 | Train Error: 0.0030, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
420: Forward: 6 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
421: Forward: 6 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0370
422: Forward: 6 | Train Error: 0.0030, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0370
423: Forward: 6 | Train Error: 0.0030, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0369
424: Forward: 6 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0369
425: Forward: 6 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
426: Forward: 6 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
427: Forward: 6 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
428: Forward: 6 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
429: Forward: 6 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
430: Forward: 6 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0366
431: Forward: 6 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0366
432: Forward: 6 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
433: Forward: 6 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
434: Forward: 6 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
435: Forward: 6 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
436: Forward: 6 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
437: Forward: 6 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
438: Forward: 6 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
439: Forward: 6 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
440: Forward: 6 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
441: Forward: 6 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
442: Forward: 6 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0361
443: Forward: 6 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0361
444: Forward: 6 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
445: Forward: 6 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
446: Forward: 6 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
447: Forward: 6 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0359
448: Forward: 6 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0359
449: Forward: 6 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0358
450: Forward: 6 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0358
451: Forward: 6 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0358
452: Forward: 6 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0357
453: Forward: 6 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0357
454: Forward: 6 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0357
455: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0356
456: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0356
457: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0356
458: Forward: 6 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0355
459: Forward: 6 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0355
460: Forward: 6 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0355
461: Forward: 6 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0354
462: Forward: 6 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0354
463: Forward: 6 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0354
464: Forward: 6 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0353
465: Forward: 6 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0353
466: Forward: 6 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0353
467: Forward: 6 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0352
468: Forward: 6 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0352
469: Forward: 6 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0352
470: Forward: 6 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0351
471: Forward: 6 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0351
472: Forward: 6 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0351
473: Forward: 6 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0350
474: Forward: 6 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0350
475: Forward: 6 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0350
476: Forward: 6 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0349
477: Forward: 6 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0349
478: Forward: 6 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0349
479: Forward: 6 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0348
480: Forward: 6 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0348
481: Forward: 6 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0348
482: Forward: 6 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0348
483: Forward: 6 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0347
484: Forward: 6 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0347
485: Forward: 6 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0347
486: Forward: 6 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
487: Forward: 6 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
488: Forward: 6 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
489: Forward: 6 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
490: Forward: 6 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
491: Forward: 6 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
492: Forward: 6 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
493: Forward: 6 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
494: Forward: 6 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0344
495: Forward: 6 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0344
496: Forward: 6 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0344
497: Forward: 6 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0343
498: Forward: 6 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0343
499: Forward: 6 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0343
grad at the end: grad_B=0.1173, grad_A=0.0063, grad_W=0.1230
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.6500, Loss: 0.5489, Operator norm: 0.1000 | Test Error: 0.6410, Loss: 0.5302
1: Forward: 6 | Train Error: 0.6230, Loss: 0.5298, Operator norm: 0.1000 | Test Error: 0.6180, Loss: 0.5122
2: Forward: 6 | Train Error: 0.5950, Loss: 0.5117, Operator norm: 0.1000 | Test Error: 0.5880, Loss: 0.4951
3: Forward: 6 | Train Error: 0.5710, Loss: 0.4945, Operator norm: 0.1000 | Test Error: 0.5560, Loss: 0.4789
4: Forward: 6 | Train Error: 0.5410, Loss: 0.4781, Operator norm: 0.1000 | Test Error: 0.5200, Loss: 0.4635
5: Forward: 6 | Train Error: 0.5190, Loss: 0.4627, Operator norm: 0.1000 | Test Error: 0.4900, Loss: 0.4489
6: Forward: 6 | Train Error: 0.4960, Loss: 0.4480, Operator norm: 0.1000 | Test Error: 0.4590, Loss: 0.4349
7: Forward: 6 | Train Error: 0.4640, Loss: 0.4340, Operator norm: 0.1001 | Test Error: 0.4330, Loss: 0.4217
8: Forward: 6 | Train Error: 0.4340, Loss: 0.4207, Operator norm: 0.1001 | Test Error: 0.4090, Loss: 0.4091
9: Forward: 6 | Train Error: 0.4130, Loss: 0.4081, Operator norm: 0.1001 | Test Error: 0.3820, Loss: 0.3971
10: Forward: 6 | Train Error: 0.3820, Loss: 0.3961, Operator norm: 0.1001 | Test Error: 0.3550, Loss: 0.3857
11: Forward: 6 | Train Error: 0.3580, Loss: 0.3847, Operator norm: 0.1001 | Test Error: 0.3330, Loss: 0.3749
12: Forward: 6 | Train Error: 0.3380, Loss: 0.3738, Operator norm: 0.1001 | Test Error: 0.3100, Loss: 0.3645
13: Forward: 6 | Train Error: 0.3140, Loss: 0.3634, Operator norm: 0.1001 | Test Error: 0.2860, Loss: 0.3546
14: Forward: 6 | Train Error: 0.2920, Loss: 0.3536, Operator norm: 0.1001 | Test Error: 0.2680, Loss: 0.3452
15: Forward: 6 | Train Error: 0.2730, Loss: 0.3441, Operator norm: 0.1001 | Test Error: 0.2510, Loss: 0.3362
16: Forward: 6 | Train Error: 0.2610, Loss: 0.3352, Operator norm: 0.1001 | Test Error: 0.2410, Loss: 0.3276
17: Forward: 6 | Train Error: 0.2430, Loss: 0.3266, Operator norm: 0.1001 | Test Error: 0.2230, Loss: 0.3194
18: Forward: 6 | Train Error: 0.2260, Loss: 0.3184, Operator norm: 0.1001 | Test Error: 0.2030, Loss: 0.3116
19: Forward: 6 | Train Error: 0.2140, Loss: 0.3106, Operator norm: 0.1001 | Test Error: 0.1880, Loss: 0.3041
20: Forward: 6 | Train Error: 0.2000, Loss: 0.3032, Operator norm: 0.1001 | Test Error: 0.1730, Loss: 0.2969
21: Forward: 6 | Train Error: 0.1870, Loss: 0.2960, Operator norm: 0.1001 | Test Error: 0.1590, Loss: 0.2900
22: Forward: 6 | Train Error: 0.1740, Loss: 0.2892, Operator norm: 0.1001 | Test Error: 0.1440, Loss: 0.2835
23: Forward: 6 | Train Error: 0.1640, Loss: 0.2827, Operator norm: 0.1001 | Test Error: 0.1340, Loss: 0.2772
24: Forward: 6 | Train Error: 0.1560, Loss: 0.2764, Operator norm: 0.1001 | Test Error: 0.1240, Loss: 0.2711
25: Forward: 6 | Train Error: 0.1410, Loss: 0.2704, Operator norm: 0.1001 | Test Error: 0.1160, Loss: 0.2653
26: Forward: 6 | Train Error: 0.1320, Loss: 0.2647, Operator norm: 0.1001 | Test Error: 0.1080, Loss: 0.2598
27: Forward: 6 | Train Error: 0.1200, Loss: 0.2591, Operator norm: 0.1002 | Test Error: 0.1010, Loss: 0.2544
28: Forward: 6 | Train Error: 0.1090, Loss: 0.2538, Operator norm: 0.1002 | Test Error: 0.0910, Loss: 0.2493
29: Forward: 6 | Train Error: 0.1010, Loss: 0.2488, Operator norm: 0.1002 | Test Error: 0.0850, Loss: 0.2443
30: Forward: 6 | Train Error: 0.0900, Loss: 0.2439, Operator norm: 0.1002 | Test Error: 0.0790, Loss: 0.2396
31: Forward: 6 | Train Error: 0.0830, Loss: 0.2392, Operator norm: 0.1002 | Test Error: 0.0730, Loss: 0.2350
32: Forward: 6 | Train Error: 0.0780, Loss: 0.2347, Operator norm: 0.1002 | Test Error: 0.0690, Loss: 0.2306
33: Forward: 6 | Train Error: 0.0730, Loss: 0.2303, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.2264
34: Forward: 6 | Train Error: 0.0640, Loss: 0.2261, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.2223
35: Forward: 6 | Train Error: 0.0600, Loss: 0.2221, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.2183
36: Forward: 6 | Train Error: 0.0520, Loss: 0.2182, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.2145
37: Forward: 6 | Train Error: 0.0490, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.2109
38: Forward: 6 | Train Error: 0.0460, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.0420, Loss: 0.2073
39: Forward: 6 | Train Error: 0.0400, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.0390, Loss: 0.2039
40: Forward: 6 | Train Error: 0.0360, Loss: 0.2040, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.2005
41: Forward: 6 | Train Error: 0.0310, Loss: 0.2007, Operator norm: 0.1002 | Test Error: 0.0340, Loss: 0.1973
42: Forward: 6 | Train Error: 0.0290, Loss: 0.1976, Operator norm: 0.1002 | Test Error: 0.0340, Loss: 0.1942
43: Forward: 6 | Train Error: 0.0250, Loss: 0.1945, Operator norm: 0.1002 | Test Error: 0.0320, Loss: 0.1912
44: Forward: 6 | Train Error: 0.0250, Loss: 0.1915, Operator norm: 0.1002 | Test Error: 0.0320, Loss: 0.1883
45: Forward: 6 | Train Error: 0.0240, Loss: 0.1887, Operator norm: 0.1002 | Test Error: 0.0310, Loss: 0.1854
46: Forward: 6 | Train Error: 0.0220, Loss: 0.1859, Operator norm: 0.1002 | Test Error: 0.0260, Loss: 0.1827
47: Forward: 6 | Train Error: 0.0210, Loss: 0.1832, Operator norm: 0.1002 | Test Error: 0.0240, Loss: 0.1800
48: Forward: 6 | Train Error: 0.0200, Loss: 0.1805, Operator norm: 0.1002 | Test Error: 0.0210, Loss: 0.1774
49: Forward: 6 | Train Error: 0.0190, Loss: 0.1780, Operator norm: 0.1002 | Test Error: 0.0200, Loss: 0.1748
50: Forward: 6 | Train Error: 0.0180, Loss: 0.1755, Operator norm: 0.1002 | Test Error: 0.0200, Loss: 0.1724
51: Forward: 6 | Train Error: 0.0180, Loss: 0.1731, Operator norm: 0.1002 | Test Error: 0.0200, Loss: 0.1700
52: Forward: 6 | Train Error: 0.0160, Loss: 0.1708, Operator norm: 0.1002 | Test Error: 0.0190, Loss: 0.1677
53: Forward: 6 | Train Error: 0.0160, Loss: 0.1685, Operator norm: 0.1002 | Test Error: 0.0180, Loss: 0.1654
54: Forward: 6 | Train Error: 0.0150, Loss: 0.1663, Operator norm: 0.1002 | Test Error: 0.0180, Loss: 0.1632
55: Forward: 6 | Train Error: 0.0140, Loss: 0.1641, Operator norm: 0.1002 | Test Error: 0.0160, Loss: 0.1610
56: Forward: 6 | Train Error: 0.0130, Loss: 0.1620, Operator norm: 0.1002 | Test Error: 0.0140, Loss: 0.1589
57: Forward: 6 | Train Error: 0.0130, Loss: 0.1599, Operator norm: 0.1002 | Test Error: 0.0140, Loss: 0.1569
58: Forward: 6 | Train Error: 0.0130, Loss: 0.1579, Operator norm: 0.1002 | Test Error: 0.0120, Loss: 0.1549
59: Forward: 6 | Train Error: 0.0130, Loss: 0.1560, Operator norm: 0.1002 | Test Error: 0.0120, Loss: 0.1529
60: Forward: 6 | Train Error: 0.0130, Loss: 0.1541, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1510
61: Forward: 6 | Train Error: 0.0120, Loss: 0.1522, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1491
62: Forward: 6 | Train Error: 0.0120, Loss: 0.1504, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1473
63: Forward: 6 | Train Error: 0.0120, Loss: 0.1486, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1455
64: Forward: 6 | Train Error: 0.0130, Loss: 0.1468, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1438
65: Forward: 6 | Train Error: 0.0120, Loss: 0.1451, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1420
66: Forward: 6 | Train Error: 0.0120, Loss: 0.1435, Operator norm: 0.1003 | Test Error: 0.0090, Loss: 0.1404
67: Forward: 6 | Train Error: 0.0120, Loss: 0.1418, Operator norm: 0.1003 | Test Error: 0.0090, Loss: 0.1387
68: Forward: 6 | Train Error: 0.0120, Loss: 0.1402, Operator norm: 0.1003 | Test Error: 0.0090, Loss: 0.1371
69: Forward: 6 | Train Error: 0.0120, Loss: 0.1386, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1355
70: Forward: 6 | Train Error: 0.0110, Loss: 0.1371, Operator norm: 0.1003 | Test Error: 0.0070, Loss: 0.1340
71: Forward: 6 | Train Error: 0.0110, Loss: 0.1356, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1325
72: Forward: 6 | Train Error: 0.0110, Loss: 0.1341, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1310
73: Forward: 6 | Train Error: 0.0110, Loss: 0.1326, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1295
74: Forward: 6 | Train Error: 0.0110, Loss: 0.1312, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1281
75: Forward: 6 | Train Error: 0.0090, Loss: 0.1298, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1267
76: Forward: 6 | Train Error: 0.0090, Loss: 0.1284, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1253
77: Forward: 6 | Train Error: 0.0090, Loss: 0.1271, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.1239
78: Forward: 6 | Train Error: 0.0090, Loss: 0.1258, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1226
79: Forward: 6 | Train Error: 0.0090, Loss: 0.1245, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1213
80: Forward: 6 | Train Error: 0.0090, Loss: 0.1232, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1200
81: Forward: 6 | Train Error: 0.0090, Loss: 0.1219, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1188
82: Forward: 6 | Train Error: 0.0090, Loss: 0.1207, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1175
83: Forward: 6 | Train Error: 0.0090, Loss: 0.1195, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.1163
84: Forward: 6 | Train Error: 0.0090, Loss: 0.1183, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1151
85: Forward: 6 | Train Error: 0.0090, Loss: 0.1171, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1139
86: Forward: 6 | Train Error: 0.0090, Loss: 0.1159, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1127
87: Forward: 6 | Train Error: 0.0090, Loss: 0.1148, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1116
88: Forward: 6 | Train Error: 0.0090, Loss: 0.1137, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1105
89: Forward: 6 | Train Error: 0.0080, Loss: 0.1126, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1094
90: Forward: 6 | Train Error: 0.0080, Loss: 0.1115, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1083
91: Forward: 6 | Train Error: 0.0080, Loss: 0.1104, Operator norm: 0.1003 | Test Error: 0.0010, Loss: 0.1072
92: Forward: 6 | Train Error: 0.0070, Loss: 0.1093, Operator norm: 0.1003 | Test Error: 0.0010, Loss: 0.1061
93: Forward: 6 | Train Error: 0.0070, Loss: 0.1083, Operator norm: 0.1003 | Test Error: 0.0010, Loss: 0.1051
94: Forward: 6 | Train Error: 0.0070, Loss: 0.1073, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1041
95: Forward: 6 | Train Error: 0.0070, Loss: 0.1063, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1031
96: Forward: 6 | Train Error: 0.0070, Loss: 0.1053, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1021
97: Forward: 6 | Train Error: 0.0070, Loss: 0.1043, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1011
98: Forward: 6 | Train Error: 0.0060, Loss: 0.1033, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.1001
99: Forward: 6 | Train Error: 0.0050, Loss: 0.1024, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0992
100: Forward: 6 | Train Error: 0.0050, Loss: 0.1014, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0982
101: Forward: 6 | Train Error: 0.0050, Loss: 0.1005, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0973
102: Forward: 6 | Train Error: 0.0050, Loss: 0.0996, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0964
103: Forward: 6 | Train Error: 0.0050, Loss: 0.0987, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0955
104: Forward: 6 | Train Error: 0.0050, Loss: 0.0978, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0946
105: Forward: 6 | Train Error: 0.0050, Loss: 0.0970, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0937
106: Forward: 6 | Train Error: 0.0050, Loss: 0.0961, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0929
107: Forward: 6 | Train Error: 0.0050, Loss: 0.0952, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0920
108: Forward: 6 | Train Error: 0.0050, Loss: 0.0944, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0912
109: Forward: 6 | Train Error: 0.0050, Loss: 0.0936, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0904
110: Forward: 6 | Train Error: 0.0050, Loss: 0.0928, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0895
111: Forward: 6 | Train Error: 0.0050, Loss: 0.0920, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0887
112: Forward: 6 | Train Error: 0.0050, Loss: 0.0912, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0880
113: Forward: 6 | Train Error: 0.0050, Loss: 0.0904, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0872
114: Forward: 6 | Train Error: 0.0050, Loss: 0.0896, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0864
115: Forward: 6 | Train Error: 0.0050, Loss: 0.0889, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0856
116: Forward: 6 | Train Error: 0.0050, Loss: 0.0881, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0849
117: Forward: 6 | Train Error: 0.0050, Loss: 0.0874, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0842
118: Forward: 6 | Train Error: 0.0050, Loss: 0.0866, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0834
119: Forward: 6 | Train Error: 0.0050, Loss: 0.0859, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0827
120: Forward: 6 | Train Error: 0.0050, Loss: 0.0852, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0820
121: Forward: 6 | Train Error: 0.0050, Loss: 0.0845, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0813
122: Forward: 6 | Train Error: 0.0050, Loss: 0.0838, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0806
123: Forward: 6 | Train Error: 0.0050, Loss: 0.0831, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0799
124: Forward: 6 | Train Error: 0.0050, Loss: 0.0824, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0793
125: Forward: 6 | Train Error: 0.0050, Loss: 0.0818, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0786
126: Forward: 6 | Train Error: 0.0050, Loss: 0.0811, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0780
127: Forward: 6 | Train Error: 0.0050, Loss: 0.0805, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0773
128: Forward: 6 | Train Error: 0.0050, Loss: 0.0798, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0767
129: Forward: 6 | Train Error: 0.0050, Loss: 0.0792, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0761
130: Forward: 6 | Train Error: 0.0050, Loss: 0.0786, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0754
131: Forward: 6 | Train Error: 0.0050, Loss: 0.0780, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0748
132: Forward: 6 | Train Error: 0.0050, Loss: 0.0774, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0742
133: Forward: 6 | Train Error: 0.0050, Loss: 0.0768, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0736
134: Forward: 6 | Train Error: 0.0050, Loss: 0.0762, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0731
135: Forward: 6 | Train Error: 0.0050, Loss: 0.0756, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0725
136: Forward: 6 | Train Error: 0.0040, Loss: 0.0750, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0719
137: Forward: 6 | Train Error: 0.0040, Loss: 0.0744, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0713
138: Forward: 6 | Train Error: 0.0040, Loss: 0.0739, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0708
139: Forward: 6 | Train Error: 0.0040, Loss: 0.0733, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0702
140: Forward: 6 | Train Error: 0.0040, Loss: 0.0728, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0697
141: Forward: 6 | Train Error: 0.0040, Loss: 0.0722, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0692
142: Forward: 6 | Train Error: 0.0040, Loss: 0.0717, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0687
143: Forward: 6 | Train Error: 0.0040, Loss: 0.0712, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0681
144: Forward: 6 | Train Error: 0.0040, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0676
145: Forward: 6 | Train Error: 0.0040, Loss: 0.0702, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0671
146: Forward: 6 | Train Error: 0.0040, Loss: 0.0696, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0666
147: Forward: 6 | Train Error: 0.0050, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0661
148: Forward: 6 | Train Error: 0.0050, Loss: 0.0687, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0656
149: Forward: 6 | Train Error: 0.0050, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0652
150: Forward: 6 | Train Error: 0.0050, Loss: 0.0677, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0647
151: Forward: 6 | Train Error: 0.0050, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0642
152: Forward: 6 | Train Error: 0.0050, Loss: 0.0667, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0638
153: Forward: 6 | Train Error: 0.0050, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0633
154: Forward: 6 | Train Error: 0.0050, Loss: 0.0658, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0629
155: Forward: 6 | Train Error: 0.0050, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0624
156: Forward: 6 | Train Error: 0.0050, Loss: 0.0649, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0620
157: Forward: 6 | Train Error: 0.0050, Loss: 0.0645, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0616
158: Forward: 6 | Train Error: 0.0050, Loss: 0.0641, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0611
159: Forward: 6 | Train Error: 0.0050, Loss: 0.0636, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0607
160: Forward: 6 | Train Error: 0.0050, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0603
161: Forward: 6 | Train Error: 0.0050, Loss: 0.0628, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0599
162: Forward: 6 | Train Error: 0.0050, Loss: 0.0624, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0595
163: Forward: 6 | Train Error: 0.0050, Loss: 0.0620, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0591
164: Forward: 6 | Train Error: 0.0050, Loss: 0.0616, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0587
165: Forward: 6 | Train Error: 0.0050, Loss: 0.0612, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0583
166: Forward: 6 | Train Error: 0.0050, Loss: 0.0608, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0579
167: Forward: 6 | Train Error: 0.0050, Loss: 0.0604, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0576
168: Forward: 6 | Train Error: 0.0050, Loss: 0.0600, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0572
169: Forward: 6 | Train Error: 0.0050, Loss: 0.0596, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0568
170: Forward: 6 | Train Error: 0.0050, Loss: 0.0593, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0565
171: Forward: 6 | Train Error: 0.0050, Loss: 0.0589, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0561
172: Forward: 6 | Train Error: 0.0050, Loss: 0.0585, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0558
173: Forward: 6 | Train Error: 0.0050, Loss: 0.0582, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0554
174: Forward: 6 | Train Error: 0.0050, Loss: 0.0578, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0551
175: Forward: 6 | Train Error: 0.0050, Loss: 0.0575, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0547
176: Forward: 6 | Train Error: 0.0050, Loss: 0.0571, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0544
177: Forward: 6 | Train Error: 0.0050, Loss: 0.0568, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0541
178: Forward: 6 | Train Error: 0.0050, Loss: 0.0565, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0538
179: Forward: 6 | Train Error: 0.0050, Loss: 0.0561, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0534
180: Forward: 6 | Train Error: 0.0050, Loss: 0.0558, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0531
181: Forward: 6 | Train Error: 0.0050, Loss: 0.0555, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0528
182: Forward: 6 | Train Error: 0.0050, Loss: 0.0552, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0525
183: Forward: 6 | Train Error: 0.0050, Loss: 0.0549, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0522
184: Forward: 6 | Train Error: 0.0050, Loss: 0.0546, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0519
185: Forward: 6 | Train Error: 0.0050, Loss: 0.0542, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0516
186: Forward: 6 | Train Error: 0.0050, Loss: 0.0539, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0513
187: Forward: 6 | Train Error: 0.0050, Loss: 0.0536, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0510
188: Forward: 6 | Train Error: 0.0050, Loss: 0.0534, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0507
189: Forward: 6 | Train Error: 0.0050, Loss: 0.0531, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0505
190: Forward: 6 | Train Error: 0.0050, Loss: 0.0528, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0502
191: Forward: 6 | Train Error: 0.0050, Loss: 0.0525, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0499
192: Forward: 6 | Train Error: 0.0050, Loss: 0.0522, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0496
193: Forward: 6 | Train Error: 0.0050, Loss: 0.0519, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0494
194: Forward: 6 | Train Error: 0.0050, Loss: 0.0517, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0491
195: Forward: 6 | Train Error: 0.0050, Loss: 0.0514, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0488
196: Forward: 6 | Train Error: 0.0060, Loss: 0.0511, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0486
197: Forward: 6 | Train Error: 0.0060, Loss: 0.0509, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0483
198: Forward: 6 | Train Error: 0.0060, Loss: 0.0506, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0481
199: Forward: 6 | Train Error: 0.0060, Loss: 0.0503, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0478
200: Forward: 6 | Train Error: 0.0060, Loss: 0.0501, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0476
201: Forward: 6 | Train Error: 0.0060, Loss: 0.0498, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0474
202: Forward: 6 | Train Error: 0.0060, Loss: 0.0496, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0471
203: Forward: 6 | Train Error: 0.0060, Loss: 0.0494, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0469
204: Forward: 6 | Train Error: 0.0060, Loss: 0.0491, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0467
205: Forward: 6 | Train Error: 0.0060, Loss: 0.0489, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0464
206: Forward: 6 | Train Error: 0.0060, Loss: 0.0486, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0462
207: Forward: 6 | Train Error: 0.0060, Loss: 0.0484, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0460
208: Forward: 6 | Train Error: 0.0060, Loss: 0.0482, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0458
209: Forward: 6 | Train Error: 0.0060, Loss: 0.0480, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0456
210: Forward: 6 | Train Error: 0.0060, Loss: 0.0477, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0454
211: Forward: 6 | Train Error: 0.0060, Loss: 0.0475, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0451
212: Forward: 6 | Train Error: 0.0060, Loss: 0.0473, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0449
213: Forward: 6 | Train Error: 0.0060, Loss: 0.0471, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0447
214: Forward: 6 | Train Error: 0.0060, Loss: 0.0469, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0445
215: Forward: 6 | Train Error: 0.0060, Loss: 0.0467, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0443
216: Forward: 6 | Train Error: 0.0060, Loss: 0.0465, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0441
217: Forward: 6 | Train Error: 0.0060, Loss: 0.0463, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0439
218: Forward: 6 | Train Error: 0.0060, Loss: 0.0461, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0438
219: Forward: 6 | Train Error: 0.0060, Loss: 0.0459, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0436
220: Forward: 6 | Train Error: 0.0060, Loss: 0.0457, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0434
221: Forward: 6 | Train Error: 0.0060, Loss: 0.0455, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0432
222: Forward: 6 | Train Error: 0.0060, Loss: 0.0453, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0430
223: Forward: 6 | Train Error: 0.0060, Loss: 0.0451, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0428
224: Forward: 6 | Train Error: 0.0060, Loss: 0.0449, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0427
225: Forward: 6 | Train Error: 0.0060, Loss: 0.0447, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0425
226: Forward: 6 | Train Error: 0.0060, Loss: 0.0445, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0423
227: Forward: 6 | Train Error: 0.0060, Loss: 0.0443, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0422
228: Forward: 6 | Train Error: 0.0060, Loss: 0.0442, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0420
229: Forward: 6 | Train Error: 0.0060, Loss: 0.0440, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0418
230: Forward: 6 | Train Error: 0.0060, Loss: 0.0438, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0417
231: Forward: 6 | Train Error: 0.0060, Loss: 0.0437, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0415
232: Forward: 6 | Train Error: 0.0060, Loss: 0.0435, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0413
233: Forward: 6 | Train Error: 0.0060, Loss: 0.0433, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0412
234: Forward: 6 | Train Error: 0.0060, Loss: 0.0431, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0410
235: Forward: 6 | Train Error: 0.0060, Loss: 0.0430, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0409
236: Forward: 6 | Train Error: 0.0060, Loss: 0.0428, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0407
237: Forward: 6 | Train Error: 0.0060, Loss: 0.0427, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0406
238: Forward: 6 | Train Error: 0.0060, Loss: 0.0425, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0404
239: Forward: 6 | Train Error: 0.0060, Loss: 0.0424, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0403
240: Forward: 6 | Train Error: 0.0060, Loss: 0.0422, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0401
241: Forward: 6 | Train Error: 0.0060, Loss: 0.0421, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0400
242: Forward: 6 | Train Error: 0.0060, Loss: 0.0419, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0399
243: Forward: 6 | Train Error: 0.0060, Loss: 0.0418, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0397
244: Forward: 6 | Train Error: 0.0060, Loss: 0.0416, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0396
245: Forward: 6 | Train Error: 0.0060, Loss: 0.0415, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0395
246: Forward: 6 | Train Error: 0.0060, Loss: 0.0413, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0393
247: Forward: 6 | Train Error: 0.0060, Loss: 0.0412, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0392
248: Forward: 6 | Train Error: 0.0060, Loss: 0.0410, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0391
249: Forward: 6 | Train Error: 0.0060, Loss: 0.0409, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0389
250: Forward: 6 | Train Error: 0.0060, Loss: 0.0408, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0388
251: Forward: 6 | Train Error: 0.0060, Loss: 0.0406, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0387
252: Forward: 6 | Train Error: 0.0060, Loss: 0.0405, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0386
253: Forward: 6 | Train Error: 0.0060, Loss: 0.0404, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0384
254: Forward: 6 | Train Error: 0.0060, Loss: 0.0402, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0383
255: Forward: 6 | Train Error: 0.0060, Loss: 0.0401, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0382
256: Forward: 6 | Train Error: 0.0060, Loss: 0.0400, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0381
257: Forward: 6 | Train Error: 0.0050, Loss: 0.0399, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0380
258: Forward: 6 | Train Error: 0.0050, Loss: 0.0397, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0379
259: Forward: 6 | Train Error: 0.0050, Loss: 0.0396, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0378
260: Forward: 6 | Train Error: 0.0050, Loss: 0.0395, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0376
261: Forward: 6 | Train Error: 0.0050, Loss: 0.0394, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0375
262: Forward: 6 | Train Error: 0.0050, Loss: 0.0393, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0374
263: Forward: 6 | Train Error: 0.0050, Loss: 0.0392, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0373
264: Forward: 6 | Train Error: 0.0050, Loss: 0.0390, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0372
265: Forward: 6 | Train Error: 0.0050, Loss: 0.0389, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0371
266: Forward: 6 | Train Error: 0.0050, Loss: 0.0388, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0370
267: Forward: 6 | Train Error: 0.0050, Loss: 0.0387, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0369
268: Forward: 6 | Train Error: 0.0050, Loss: 0.0386, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0368
269: Forward: 6 | Train Error: 0.0050, Loss: 0.0385, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0367
270: Forward: 6 | Train Error: 0.0050, Loss: 0.0384, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0366
271: Forward: 6 | Train Error: 0.0050, Loss: 0.0383, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0365
272: Forward: 6 | Train Error: 0.0050, Loss: 0.0382, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0364
273: Forward: 6 | Train Error: 0.0050, Loss: 0.0381, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0363
274: Forward: 6 | Train Error: 0.0050, Loss: 0.0380, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0362
275: Forward: 6 | Train Error: 0.0050, Loss: 0.0379, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0361
276: Forward: 6 | Train Error: 0.0050, Loss: 0.0378, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0361
277: Forward: 6 | Train Error: 0.0050, Loss: 0.0377, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0360
278: Forward: 6 | Train Error: 0.0050, Loss: 0.0376, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0359
279: Forward: 6 | Train Error: 0.0050, Loss: 0.0375, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0358
280: Forward: 6 | Train Error: 0.0050, Loss: 0.0374, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0357
281: Forward: 6 | Train Error: 0.0050, Loss: 0.0373, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0356
282: Forward: 6 | Train Error: 0.0050, Loss: 0.0372, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0355
283: Forward: 6 | Train Error: 0.0050, Loss: 0.0371, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0355
284: Forward: 6 | Train Error: 0.0050, Loss: 0.0370, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0354
285: Forward: 6 | Train Error: 0.0050, Loss: 0.0369, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0353
286: Forward: 6 | Train Error: 0.0050, Loss: 0.0368, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0352
287: Forward: 6 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0351
288: Forward: 6 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0351
289: Forward: 6 | Train Error: 0.0050, Loss: 0.0366, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0350
290: Forward: 6 | Train Error: 0.0050, Loss: 0.0365, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0349
291: Forward: 6 | Train Error: 0.0050, Loss: 0.0364, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0348
292: Forward: 6 | Train Error: 0.0050, Loss: 0.0363, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0348
293: Forward: 6 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0347
294: Forward: 6 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0346
295: Forward: 6 | Train Error: 0.0050, Loss: 0.0361, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0345
296: Forward: 6 | Train Error: 0.0050, Loss: 0.0360, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0345
297: Forward: 6 | Train Error: 0.0050, Loss: 0.0359, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0344
298: Forward: 6 | Train Error: 0.0050, Loss: 0.0358, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0343
299: Forward: 6 | Train Error: 0.0050, Loss: 0.0358, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0343
300: Forward: 6 | Train Error: 0.0050, Loss: 0.0357, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0342
301: Forward: 6 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0341
302: Forward: 6 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0341
303: Forward: 6 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0340
304: Forward: 6 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0339
305: Forward: 6 | Train Error: 0.0050, Loss: 0.0353, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0339
306: Forward: 6 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0338
307: Forward: 6 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0337
308: Forward: 6 | Train Error: 0.0050, Loss: 0.0351, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0337
309: Forward: 6 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0336
310: Forward: 6 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0336
311: Forward: 6 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0335
312: Forward: 6 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0334
313: Forward: 6 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0334
314: Forward: 6 | Train Error: 0.0050, Loss: 0.0347, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0333
315: Forward: 6 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0333
316: Forward: 6 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0332
317: Forward: 6 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0332
318: Forward: 6 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0331
319: Forward: 6 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0330
320: Forward: 6 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0330
321: Forward: 6 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0329
322: Forward: 6 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0329
323: Forward: 6 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0328
324: Forward: 6 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0328
325: Forward: 6 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0327
326: Forward: 6 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0327
327: Forward: 6 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0326
328: Forward: 6 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0326
329: Forward: 6 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0325
330: Forward: 6 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0325
331: Forward: 6 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0324
332: Forward: 6 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0324
333: Forward: 6 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0323
334: Forward: 6 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0323
335: Forward: 6 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0322
336: Forward: 6 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0322
337: Forward: 6 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0322
338: Forward: 6 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0321
339: Forward: 6 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0321
340: Forward: 6 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0320
341: Forward: 6 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0320
342: Forward: 6 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0319
343: Forward: 6 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0319
344: Forward: 6 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0319
345: Forward: 6 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0318
346: Forward: 6 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0318
347: Forward: 6 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0317
348: Forward: 6 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0317
349: Forward: 6 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0317
350: Forward: 6 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0316
351: Forward: 6 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0316
352: Forward: 6 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0315
353: Forward: 6 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0315
354: Forward: 6 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0315
355: Forward: 6 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0314
356: Forward: 6 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0314
357: Forward: 6 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0313
358: Forward: 6 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0313
359: Forward: 6 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0313
360: Forward: 6 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0312
361: Forward: 6 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0312
362: Forward: 6 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0312
363: Forward: 6 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0311
364: Forward: 6 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0311
365: Forward: 6 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0311
366: Forward: 6 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0310
367: Forward: 6 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0310
368: Forward: 6 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0310
369: Forward: 6 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0309
370: Forward: 6 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0309
371: Forward: 6 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0309
372: Forward: 6 | Train Error: 0.0050, Loss: 0.0318, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0308
373: Forward: 6 | Train Error: 0.0050, Loss: 0.0318, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0308
374: Forward: 6 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0308
375: Forward: 6 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0307
376: Forward: 6 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0307
377: Forward: 6 | Train Error: 0.0050, Loss: 0.0316, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0307
378: Forward: 6 | Train Error: 0.0050, Loss: 0.0316, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0306
379: Forward: 6 | Train Error: 0.0050, Loss: 0.0316, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0306
380: Forward: 6 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0306
381: Forward: 6 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0306
382: Forward: 6 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0305
383: Forward: 6 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0305
384: Forward: 6 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0305
385: Forward: 6 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0304
386: Forward: 6 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0304
387: Forward: 6 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0304
388: Forward: 6 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0304
389: Forward: 6 | Train Error: 0.0050, Loss: 0.0312, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0303
390: Forward: 6 | Train Error: 0.0050, Loss: 0.0312, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0303
391: Forward: 6 | Train Error: 0.0050, Loss: 0.0312, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0303
392: Forward: 6 | Train Error: 0.0050, Loss: 0.0311, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0302
393: Forward: 6 | Train Error: 0.0050, Loss: 0.0311, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0302
394: Forward: 6 | Train Error: 0.0050, Loss: 0.0311, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0302
395: Forward: 6 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0302
396: Forward: 6 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0301
397: Forward: 6 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0301
398: Forward: 6 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0301
399: Forward: 6 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0301
400: Forward: 6 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0300
401: Forward: 6 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0300
402: Forward: 6 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0300
403: Forward: 6 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0300
404: Forward: 6 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0299
405: Forward: 6 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0299
406: Forward: 6 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0299
407: Forward: 6 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0299
408: Forward: 6 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0298
409: Forward: 6 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0298
410: Forward: 6 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0298
411: Forward: 6 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0298
412: Forward: 6 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0297
413: Forward: 6 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0297
414: Forward: 6 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0297
415: Forward: 6 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0297
416: Forward: 6 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0296
417: Forward: 6 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0296
418: Forward: 6 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0296
419: Forward: 6 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0296
420: Forward: 6 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0296
421: Forward: 6 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0295
422: Forward: 6 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0295
423: Forward: 6 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0295
424: Forward: 6 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0295
425: Forward: 6 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0294
426: Forward: 6 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0294
427: Forward: 6 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0294
428: Forward: 6 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0294
429: Forward: 6 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0294
430: Forward: 6 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0293
431: Forward: 6 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0293
432: Forward: 6 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0293
433: Forward: 6 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0293
434: Forward: 6 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0293
435: Forward: 6 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0292
436: Forward: 6 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0292
437: Forward: 6 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0292
438: Forward: 6 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0292
439: Forward: 6 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0292
440: Forward: 6 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0291
441: Forward: 6 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0291
442: Forward: 6 | Train Error: 0.0040, Loss: 0.0297, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0291
443: Forward: 6 | Train Error: 0.0040, Loss: 0.0297, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0291
444: Forward: 6 | Train Error: 0.0040, Loss: 0.0297, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0291
445: Forward: 6 | Train Error: 0.0040, Loss: 0.0297, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0290
446: Forward: 6 | Train Error: 0.0040, Loss: 0.0296, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0290
447: Forward: 6 | Train Error: 0.0040, Loss: 0.0296, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0290
448: Forward: 6 | Train Error: 0.0040, Loss: 0.0296, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0290
449: Forward: 6 | Train Error: 0.0040, Loss: 0.0296, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0290
450: Forward: 6 | Train Error: 0.0040, Loss: 0.0296, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0289
451: Forward: 6 | Train Error: 0.0040, Loss: 0.0295, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0289
452: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0289
453: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0289
454: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0289
455: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0288
456: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0288
457: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0288
458: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0288
459: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0288
460: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0288
461: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0287
462: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0287
463: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0287
464: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0287
465: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0287
466: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0286
467: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0286
468: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0286
469: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0286
470: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0286
471: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0286
472: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0285
473: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0285
474: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0285
475: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0285
476: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0285
477: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0285
478: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0284
479: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0284
480: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0284
481: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0284
482: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0284
483: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0284
484: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0283
485: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0283
486: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0283
487: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0283
488: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0283
489: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0283
490: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
491: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
492: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
493: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
494: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
495: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
496: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0282
497: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0281
498: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0281
499: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1006 | Test Error: 0.0030, Loss: 0.0281
grad at the end: grad_B=0.1043, grad_A=0.0058, grad_W=0.0861
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.6180, Loss: 0.5442, Operator norm: 0.1000 | Test Error: 0.6120, Loss: 0.5102
1: Forward: 6 | Train Error: 0.5830, Loss: 0.5094, Operator norm: 0.1000 | Test Error: 0.5510, Loss: 0.4791
2: Forward: 6 | Train Error: 0.5200, Loss: 0.4779, Operator norm: 0.1000 | Test Error: 0.4910, Loss: 0.4509
3: Forward: 6 | Train Error: 0.4660, Loss: 0.4493, Operator norm: 0.1001 | Test Error: 0.4370, Loss: 0.4254
4: Forward: 6 | Train Error: 0.4150, Loss: 0.4235, Operator norm: 0.1001 | Test Error: 0.3770, Loss: 0.4022
5: Forward: 6 | Train Error: 0.3710, Loss: 0.4000, Operator norm: 0.1001 | Test Error: 0.3450, Loss: 0.3810
6: Forward: 6 | Train Error: 0.3230, Loss: 0.3787, Operator norm: 0.1001 | Test Error: 0.3040, Loss: 0.3618
7: Forward: 6 | Train Error: 0.2910, Loss: 0.3593, Operator norm: 0.1001 | Test Error: 0.2770, Loss: 0.3442
8: Forward: 6 | Train Error: 0.2580, Loss: 0.3416, Operator norm: 0.1001 | Test Error: 0.2440, Loss: 0.3282
9: Forward: 6 | Train Error: 0.2200, Loss: 0.3254, Operator norm: 0.1001 | Test Error: 0.2160, Loss: 0.3135
10: Forward: 6 | Train Error: 0.1960, Loss: 0.3106, Operator norm: 0.1001 | Test Error: 0.1870, Loss: 0.3000
11: Forward: 6 | Train Error: 0.1670, Loss: 0.2971, Operator norm: 0.1001 | Test Error: 0.1640, Loss: 0.2877
12: Forward: 6 | Train Error: 0.1510, Loss: 0.2847, Operator norm: 0.1001 | Test Error: 0.1440, Loss: 0.2763
13: Forward: 6 | Train Error: 0.1320, Loss: 0.2733, Operator norm: 0.1001 | Test Error: 0.1270, Loss: 0.2658
14: Forward: 6 | Train Error: 0.1160, Loss: 0.2628, Operator norm: 0.1001 | Test Error: 0.1120, Loss: 0.2561
15: Forward: 6 | Train Error: 0.0990, Loss: 0.2531, Operator norm: 0.1001 | Test Error: 0.0970, Loss: 0.2471
16: Forward: 6 | Train Error: 0.0860, Loss: 0.2441, Operator norm: 0.1001 | Test Error: 0.0820, Loss: 0.2388
17: Forward: 6 | Train Error: 0.0740, Loss: 0.2358, Operator norm: 0.1002 | Test Error: 0.0710, Loss: 0.2310
18: Forward: 6 | Train Error: 0.0640, Loss: 0.2281, Operator norm: 0.1001 | Test Error: 0.0560, Loss: 0.2238
19: Forward: 6 | Train Error: 0.0520, Loss: 0.2210, Operator norm: 0.1001 | Test Error: 0.0520, Loss: 0.2171
20: Forward: 6 | Train Error: 0.0460, Loss: 0.2143, Operator norm: 0.1001 | Test Error: 0.0420, Loss: 0.2108
21: Forward: 6 | Train Error: 0.0360, Loss: 0.2081, Operator norm: 0.1002 | Test Error: 0.0340, Loss: 0.2049
22: Forward: 6 | Train Error: 0.0280, Loss: 0.2022, Operator norm: 0.1002 | Test Error: 0.0280, Loss: 0.1993
23: Forward: 6 | Train Error: 0.0220, Loss: 0.1967, Operator norm: 0.1002 | Test Error: 0.0200, Loss: 0.1941
24: Forward: 6 | Train Error: 0.0190, Loss: 0.1916, Operator norm: 0.1002 | Test Error: 0.0180, Loss: 0.1891
25: Forward: 6 | Train Error: 0.0170, Loss: 0.1867, Operator norm: 0.1002 | Test Error: 0.0160, Loss: 0.1845
26: Forward: 6 | Train Error: 0.0140, Loss: 0.1821, Operator norm: 0.1002 | Test Error: 0.0150, Loss: 0.1801
27: Forward: 6 | Train Error: 0.0120, Loss: 0.1778, Operator norm: 0.1002 | Test Error: 0.0130, Loss: 0.1759
28: Forward: 6 | Train Error: 0.0120, Loss: 0.1737, Operator norm: 0.1002 | Test Error: 0.0130, Loss: 0.1719
29: Forward: 6 | Train Error: 0.0120, Loss: 0.1698, Operator norm: 0.1002 | Test Error: 0.0130, Loss: 0.1681
30: Forward: 6 | Train Error: 0.0110, Loss: 0.1661, Operator norm: 0.1002 | Test Error: 0.0120, Loss: 0.1645
31: Forward: 6 | Train Error: 0.0110, Loss: 0.1625, Operator norm: 0.1002 | Test Error: 0.0100, Loss: 0.1610
32: Forward: 6 | Train Error: 0.0090, Loss: 0.1591, Operator norm: 0.1002 | Test Error: 0.0090, Loss: 0.1577
33: Forward: 6 | Train Error: 0.0090, Loss: 0.1559, Operator norm: 0.1002 | Test Error: 0.0090, Loss: 0.1545
34: Forward: 6 | Train Error: 0.0080, Loss: 0.1528, Operator norm: 0.1002 | Test Error: 0.0080, Loss: 0.1514
35: Forward: 6 | Train Error: 0.0080, Loss: 0.1498, Operator norm: 0.1002 | Test Error: 0.0080, Loss: 0.1485
36: Forward: 6 | Train Error: 0.0070, Loss: 0.1470, Operator norm: 0.1002 | Test Error: 0.0070, Loss: 0.1457
37: Forward: 6 | Train Error: 0.0070, Loss: 0.1442, Operator norm: 0.1002 | Test Error: 0.0060, Loss: 0.1429
38: Forward: 6 | Train Error: 0.0060, Loss: 0.1416, Operator norm: 0.1002 | Test Error: 0.0050, Loss: 0.1403
39: Forward: 6 | Train Error: 0.0060, Loss: 0.1390, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1377
40: Forward: 6 | Train Error: 0.0060, Loss: 0.1365, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1353
41: Forward: 6 | Train Error: 0.0060, Loss: 0.1341, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1329
42: Forward: 6 | Train Error: 0.0060, Loss: 0.1318, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1306
43: Forward: 6 | Train Error: 0.0060, Loss: 0.1296, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1283
44: Forward: 6 | Train Error: 0.0060, Loss: 0.1274, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1261
45: Forward: 6 | Train Error: 0.0060, Loss: 0.1253, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1240
46: Forward: 6 | Train Error: 0.0060, Loss: 0.1232, Operator norm: 0.1002 | Test Error: 0.0040, Loss: 0.1220
47: Forward: 6 | Train Error: 0.0060, Loss: 0.1213, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1200
48: Forward: 6 | Train Error: 0.0060, Loss: 0.1193, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1180
49: Forward: 6 | Train Error: 0.0060, Loss: 0.1174, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1161
50: Forward: 6 | Train Error: 0.0060, Loss: 0.1156, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1143
51: Forward: 6 | Train Error: 0.0070, Loss: 0.1138, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1125
52: Forward: 6 | Train Error: 0.0070, Loss: 0.1121, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1107
53: Forward: 6 | Train Error: 0.0070, Loss: 0.1104, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1090
54: Forward: 6 | Train Error: 0.0070, Loss: 0.1087, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1073
55: Forward: 6 | Train Error: 0.0070, Loss: 0.1071, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1057
56: Forward: 6 | Train Error: 0.0070, Loss: 0.1055, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1041
57: Forward: 6 | Train Error: 0.0070, Loss: 0.1040, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1025
58: Forward: 6 | Train Error: 0.0070, Loss: 0.1025, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.1010
59: Forward: 6 | Train Error: 0.0070, Loss: 0.1010, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.0995
60: Forward: 6 | Train Error: 0.0070, Loss: 0.0996, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.0981
61: Forward: 6 | Train Error: 0.0070, Loss: 0.0982, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.0967
62: Forward: 6 | Train Error: 0.0070, Loss: 0.0968, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.0953
63: Forward: 6 | Train Error: 0.0070, Loss: 0.0955, Operator norm: 0.1002 | Test Error: 0.0030, Loss: 0.0939
64: Forward: 6 | Train Error: 0.0070, Loss: 0.0941, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0926
65: Forward: 6 | Train Error: 0.0070, Loss: 0.0929, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0913
66: Forward: 6 | Train Error: 0.0070, Loss: 0.0916, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0900
67: Forward: 6 | Train Error: 0.0070, Loss: 0.0904, Operator norm: 0.1002 | Test Error: 0.0020, Loss: 0.0888
68: Forward: 6 | Train Error: 0.0070, Loss: 0.0892, Operator norm: 0.1002 | Test Error: 0.0020, Loss: 0.0876
69: Forward: 6 | Train Error: 0.0070, Loss: 0.0880, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0864
70: Forward: 6 | Train Error: 0.0070, Loss: 0.0869, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0852
71: Forward: 6 | Train Error: 0.0070, Loss: 0.0857, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0841
72: Forward: 6 | Train Error: 0.0070, Loss: 0.0846, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0830
73: Forward: 6 | Train Error: 0.0070, Loss: 0.0836, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0819
74: Forward: 6 | Train Error: 0.0070, Loss: 0.0825, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0808
75: Forward: 6 | Train Error: 0.0070, Loss: 0.0815, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0798
76: Forward: 6 | Train Error: 0.0070, Loss: 0.0805, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0787
77: Forward: 6 | Train Error: 0.0070, Loss: 0.0795, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0777
78: Forward: 6 | Train Error: 0.0070, Loss: 0.0785, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0768
79: Forward: 6 | Train Error: 0.0070, Loss: 0.0776, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0758
80: Forward: 6 | Train Error: 0.0070, Loss: 0.0766, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0749
81: Forward: 6 | Train Error: 0.0070, Loss: 0.0757, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0740
82: Forward: 6 | Train Error: 0.0070, Loss: 0.0748, Operator norm: 0.1003 | Test Error: 0.0020, Loss: 0.0731
83: Forward: 6 | Train Error: 0.0070, Loss: 0.0740, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0722
84: Forward: 6 | Train Error: 0.0070, Loss: 0.0731, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0713
85: Forward: 6 | Train Error: 0.0070, Loss: 0.0723, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0705
86: Forward: 6 | Train Error: 0.0070, Loss: 0.0714, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0696
87: Forward: 6 | Train Error: 0.0070, Loss: 0.0706, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0688
88: Forward: 6 | Train Error: 0.0070, Loss: 0.0699, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0680
89: Forward: 6 | Train Error: 0.0060, Loss: 0.0691, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0673
90: Forward: 6 | Train Error: 0.0060, Loss: 0.0683, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0665
91: Forward: 6 | Train Error: 0.0060, Loss: 0.0676, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0658
92: Forward: 6 | Train Error: 0.0060, Loss: 0.0669, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0650
93: Forward: 6 | Train Error: 0.0060, Loss: 0.0662, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0643
94: Forward: 6 | Train Error: 0.0060, Loss: 0.0655, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0636
95: Forward: 6 | Train Error: 0.0060, Loss: 0.0648, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0629
96: Forward: 6 | Train Error: 0.0060, Loss: 0.0641, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0623
97: Forward: 6 | Train Error: 0.0060, Loss: 0.0635, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0616
98: Forward: 6 | Train Error: 0.0060, Loss: 0.0628, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0610
99: Forward: 6 | Train Error: 0.0060, Loss: 0.0622, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0603
100: Forward: 6 | Train Error: 0.0060, Loss: 0.0616, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0597
101: Forward: 6 | Train Error: 0.0060, Loss: 0.0610, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0591
102: Forward: 6 | Train Error: 0.0060, Loss: 0.0604, Operator norm: 0.1003 | Test Error: 0.0030, Loss: 0.0585
103: Forward: 6 | Train Error: 0.0060, Loss: 0.0598, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0579
104: Forward: 6 | Train Error: 0.0060, Loss: 0.0593, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0574
105: Forward: 6 | Train Error: 0.0060, Loss: 0.0587, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0568
106: Forward: 6 | Train Error: 0.0060, Loss: 0.0582, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0563
107: Forward: 6 | Train Error: 0.0060, Loss: 0.0576, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0557
108: Forward: 6 | Train Error: 0.0060, Loss: 0.0571, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0552
109: Forward: 6 | Train Error: 0.0060, Loss: 0.0566, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0547
110: Forward: 6 | Train Error: 0.0050, Loss: 0.0561, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0542
111: Forward: 6 | Train Error: 0.0050, Loss: 0.0556, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0537
112: Forward: 6 | Train Error: 0.0050, Loss: 0.0551, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0532
113: Forward: 6 | Train Error: 0.0050, Loss: 0.0547, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0528
114: Forward: 6 | Train Error: 0.0050, Loss: 0.0542, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0523
115: Forward: 6 | Train Error: 0.0050, Loss: 0.0537, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0519
116: Forward: 6 | Train Error: 0.0050, Loss: 0.0533, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0514
117: Forward: 6 | Train Error: 0.0050, Loss: 0.0529, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0510
118: Forward: 6 | Train Error: 0.0040, Loss: 0.0524, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0506
119: Forward: 6 | Train Error: 0.0040, Loss: 0.0520, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0501
120: Forward: 6 | Train Error: 0.0040, Loss: 0.0516, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0497
121: Forward: 6 | Train Error: 0.0040, Loss: 0.0512, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0493
122: Forward: 6 | Train Error: 0.0040, Loss: 0.0508, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0489
123: Forward: 6 | Train Error: 0.0040, Loss: 0.0504, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0486
124: Forward: 6 | Train Error: 0.0040, Loss: 0.0501, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0482
125: Forward: 6 | Train Error: 0.0040, Loss: 0.0497, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0478
126: Forward: 6 | Train Error: 0.0040, Loss: 0.0493, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0475
127: Forward: 6 | Train Error: 0.0040, Loss: 0.0490, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0471
128: Forward: 6 | Train Error: 0.0040, Loss: 0.0486, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0468
129: Forward: 6 | Train Error: 0.0040, Loss: 0.0483, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0464
130: Forward: 6 | Train Error: 0.0040, Loss: 0.0479, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0461
131: Forward: 6 | Train Error: 0.0040, Loss: 0.0476, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0458
132: Forward: 6 | Train Error: 0.0040, Loss: 0.0473, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0454
133: Forward: 6 | Train Error: 0.0040, Loss: 0.0470, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0451
134: Forward: 6 | Train Error: 0.0040, Loss: 0.0467, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0448
135: Forward: 6 | Train Error: 0.0040, Loss: 0.0464, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0445
136: Forward: 6 | Train Error: 0.0040, Loss: 0.0461, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0442
137: Forward: 6 | Train Error: 0.0040, Loss: 0.0458, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0439
138: Forward: 6 | Train Error: 0.0040, Loss: 0.0455, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0437
139: Forward: 6 | Train Error: 0.0040, Loss: 0.0452, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0434
140: Forward: 6 | Train Error: 0.0040, Loss: 0.0449, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0431
141: Forward: 6 | Train Error: 0.0040, Loss: 0.0447, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0428
142: Forward: 6 | Train Error: 0.0040, Loss: 0.0444, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0426
143: Forward: 6 | Train Error: 0.0040, Loss: 0.0441, Operator norm: 0.1003 | Test Error: 0.0040, Loss: 0.0423
144: Forward: 6 | Train Error: 0.0040, Loss: 0.0439, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0421
145: Forward: 6 | Train Error: 0.0040, Loss: 0.0436, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0418
146: Forward: 6 | Train Error: 0.0040, Loss: 0.0434, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0416
147: Forward: 6 | Train Error: 0.0040, Loss: 0.0432, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0414
148: Forward: 6 | Train Error: 0.0040, Loss: 0.0429, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0411
149: Forward: 6 | Train Error: 0.0040, Loss: 0.0427, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0409
150: Forward: 6 | Train Error: 0.0040, Loss: 0.0425, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0407
151: Forward: 6 | Train Error: 0.0040, Loss: 0.0422, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0405
152: Forward: 6 | Train Error: 0.0040, Loss: 0.0420, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0402
153: Forward: 6 | Train Error: 0.0040, Loss: 0.0418, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0400
154: Forward: 6 | Train Error: 0.0040, Loss: 0.0416, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0398
155: Forward: 6 | Train Error: 0.0040, Loss: 0.0414, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0396
156: Forward: 6 | Train Error: 0.0040, Loss: 0.0412, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0394
157: Forward: 6 | Train Error: 0.0040, Loss: 0.0410, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0392
158: Forward: 6 | Train Error: 0.0040, Loss: 0.0408, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0390
159: Forward: 6 | Train Error: 0.0040, Loss: 0.0406, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0389
160: Forward: 6 | Train Error: 0.0040, Loss: 0.0404, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0387
161: Forward: 6 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0385
162: Forward: 6 | Train Error: 0.0040, Loss: 0.0400, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0383
163: Forward: 6 | Train Error: 0.0040, Loss: 0.0399, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0381
164: Forward: 6 | Train Error: 0.0040, Loss: 0.0397, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0380
165: Forward: 6 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0378
166: Forward: 6 | Train Error: 0.0040, Loss: 0.0394, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0376
167: Forward: 6 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0375
168: Forward: 6 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0373
169: Forward: 6 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0372
170: Forward: 6 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0370
171: Forward: 6 | Train Error: 0.0040, Loss: 0.0386, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0369
172: Forward: 6 | Train Error: 0.0040, Loss: 0.0384, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0367
173: Forward: 6 | Train Error: 0.0040, Loss: 0.0383, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0366
174: Forward: 6 | Train Error: 0.0040, Loss: 0.0381, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0364
175: Forward: 6 | Train Error: 0.0040, Loss: 0.0380, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0363
176: Forward: 6 | Train Error: 0.0040, Loss: 0.0378, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0362
177: Forward: 6 | Train Error: 0.0040, Loss: 0.0377, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0360
178: Forward: 6 | Train Error: 0.0040, Loss: 0.0376, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0359
179: Forward: 6 | Train Error: 0.0040, Loss: 0.0374, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0358
180: Forward: 6 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0357
181: Forward: 6 | Train Error: 0.0040, Loss: 0.0372, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0355
182: Forward: 6 | Train Error: 0.0040, Loss: 0.0370, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0354
183: Forward: 6 | Train Error: 0.0040, Loss: 0.0369, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0353
184: Forward: 6 | Train Error: 0.0040, Loss: 0.0368, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0352
185: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0351
186: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0349
187: Forward: 6 | Train Error: 0.0040, Loss: 0.0364, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0348
188: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0347
189: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0346
190: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0345
191: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0344
192: Forward: 6 | Train Error: 0.0040, Loss: 0.0359, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0343
193: Forward: 6 | Train Error: 0.0040, Loss: 0.0358, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0342
194: Forward: 6 | Train Error: 0.0040, Loss: 0.0357, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0341
195: Forward: 6 | Train Error: 0.0040, Loss: 0.0356, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0340
196: Forward: 6 | Train Error: 0.0040, Loss: 0.0355, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0339
197: Forward: 6 | Train Error: 0.0040, Loss: 0.0354, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0338
198: Forward: 6 | Train Error: 0.0040, Loss: 0.0353, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0337
199: Forward: 6 | Train Error: 0.0040, Loss: 0.0352, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0336
200: Forward: 6 | Train Error: 0.0040, Loss: 0.0351, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0336
201: Forward: 6 | Train Error: 0.0040, Loss: 0.0350, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0335
202: Forward: 6 | Train Error: 0.0040, Loss: 0.0349, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0334
203: Forward: 6 | Train Error: 0.0040, Loss: 0.0348, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0333
204: Forward: 6 | Train Error: 0.0040, Loss: 0.0347, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0332
205: Forward: 6 | Train Error: 0.0040, Loss: 0.0346, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0331
206: Forward: 6 | Train Error: 0.0040, Loss: 0.0346, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0331
207: Forward: 6 | Train Error: 0.0040, Loss: 0.0345, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0330
208: Forward: 6 | Train Error: 0.0040, Loss: 0.0344, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0329
209: Forward: 6 | Train Error: 0.0040, Loss: 0.0343, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0328
210: Forward: 6 | Train Error: 0.0040, Loss: 0.0342, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0328
211: Forward: 6 | Train Error: 0.0040, Loss: 0.0342, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0327
212: Forward: 6 | Train Error: 0.0040, Loss: 0.0341, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0326
213: Forward: 6 | Train Error: 0.0040, Loss: 0.0340, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0325
214: Forward: 6 | Train Error: 0.0040, Loss: 0.0339, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0325
215: Forward: 6 | Train Error: 0.0040, Loss: 0.0338, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0324
216: Forward: 6 | Train Error: 0.0040, Loss: 0.0338, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0323
217: Forward: 6 | Train Error: 0.0040, Loss: 0.0337, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0323
218: Forward: 6 | Train Error: 0.0040, Loss: 0.0336, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0322
219: Forward: 6 | Train Error: 0.0040, Loss: 0.0336, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0321
220: Forward: 6 | Train Error: 0.0040, Loss: 0.0335, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0321
221: Forward: 6 | Train Error: 0.0040, Loss: 0.0334, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0320
222: Forward: 6 | Train Error: 0.0040, Loss: 0.0334, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0319
223: Forward: 6 | Train Error: 0.0040, Loss: 0.0333, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0319
224: Forward: 6 | Train Error: 0.0040, Loss: 0.0332, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0318
225: Forward: 6 | Train Error: 0.0040, Loss: 0.0332, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0318
226: Forward: 6 | Train Error: 0.0040, Loss: 0.0331, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0317
227: Forward: 6 | Train Error: 0.0040, Loss: 0.0330, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0316
228: Forward: 6 | Train Error: 0.0040, Loss: 0.0330, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0316
229: Forward: 6 | Train Error: 0.0040, Loss: 0.0329, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0315
230: Forward: 6 | Train Error: 0.0040, Loss: 0.0328, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0315
231: Forward: 6 | Train Error: 0.0040, Loss: 0.0328, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0314
232: Forward: 6 | Train Error: 0.0040, Loss: 0.0327, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0314
233: Forward: 6 | Train Error: 0.0040, Loss: 0.0327, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0313
234: Forward: 6 | Train Error: 0.0040, Loss: 0.0326, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0312
235: Forward: 6 | Train Error: 0.0040, Loss: 0.0326, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0312
236: Forward: 6 | Train Error: 0.0040, Loss: 0.0325, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0311
237: Forward: 6 | Train Error: 0.0040, Loss: 0.0324, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0311
238: Forward: 6 | Train Error: 0.0040, Loss: 0.0324, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0310
239: Forward: 6 | Train Error: 0.0040, Loss: 0.0323, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0310
240: Forward: 6 | Train Error: 0.0040, Loss: 0.0323, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0309
241: Forward: 6 | Train Error: 0.0040, Loss: 0.0322, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0309
242: Forward: 6 | Train Error: 0.0040, Loss: 0.0322, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0309
243: Forward: 6 | Train Error: 0.0040, Loss: 0.0321, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0308
244: Forward: 6 | Train Error: 0.0040, Loss: 0.0321, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0308
245: Forward: 6 | Train Error: 0.0040, Loss: 0.0320, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0307
246: Forward: 6 | Train Error: 0.0040, Loss: 0.0320, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0307
247: Forward: 6 | Train Error: 0.0040, Loss: 0.0319, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0306
248: Forward: 6 | Train Error: 0.0040, Loss: 0.0319, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0306
249: Forward: 6 | Train Error: 0.0040, Loss: 0.0318, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0305
250: Forward: 6 | Train Error: 0.0040, Loss: 0.0318, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0305
251: Forward: 6 | Train Error: 0.0040, Loss: 0.0317, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0304
252: Forward: 6 | Train Error: 0.0040, Loss: 0.0317, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0304
253: Forward: 6 | Train Error: 0.0040, Loss: 0.0316, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0304
254: Forward: 6 | Train Error: 0.0040, Loss: 0.0316, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0303
255: Forward: 6 | Train Error: 0.0040, Loss: 0.0315, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0303
256: Forward: 6 | Train Error: 0.0040, Loss: 0.0315, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0302
257: Forward: 6 | Train Error: 0.0040, Loss: 0.0315, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0302
258: Forward: 6 | Train Error: 0.0040, Loss: 0.0314, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0302
259: Forward: 6 | Train Error: 0.0040, Loss: 0.0314, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0301
260: Forward: 6 | Train Error: 0.0040, Loss: 0.0313, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0301
261: Forward: 6 | Train Error: 0.0040, Loss: 0.0313, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0300
262: Forward: 6 | Train Error: 0.0040, Loss: 0.0312, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0300
263: Forward: 6 | Train Error: 0.0040, Loss: 0.0312, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0300
264: Forward: 6 | Train Error: 0.0040, Loss: 0.0312, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0299
265: Forward: 6 | Train Error: 0.0040, Loss: 0.0311, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0299
266: Forward: 6 | Train Error: 0.0040, Loss: 0.0311, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0299
267: Forward: 6 | Train Error: 0.0040, Loss: 0.0310, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0298
268: Forward: 6 | Train Error: 0.0040, Loss: 0.0310, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0298
269: Forward: 6 | Train Error: 0.0040, Loss: 0.0310, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0298
270: Forward: 6 | Train Error: 0.0040, Loss: 0.0309, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0297
271: Forward: 6 | Train Error: 0.0040, Loss: 0.0309, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0297
272: Forward: 6 | Train Error: 0.0040, Loss: 0.0308, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0297
273: Forward: 6 | Train Error: 0.0040, Loss: 0.0308, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0296
274: Forward: 6 | Train Error: 0.0040, Loss: 0.0308, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0296
275: Forward: 6 | Train Error: 0.0040, Loss: 0.0307, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0296
276: Forward: 6 | Train Error: 0.0040, Loss: 0.0307, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0295
277: Forward: 6 | Train Error: 0.0040, Loss: 0.0307, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0295
278: Forward: 6 | Train Error: 0.0040, Loss: 0.0306, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0295
279: Forward: 6 | Train Error: 0.0040, Loss: 0.0306, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0294
280: Forward: 6 | Train Error: 0.0040, Loss: 0.0305, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0294
281: Forward: 6 | Train Error: 0.0030, Loss: 0.0305, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0294
282: Forward: 6 | Train Error: 0.0030, Loss: 0.0305, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0293
283: Forward: 6 | Train Error: 0.0030, Loss: 0.0304, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0293
284: Forward: 6 | Train Error: 0.0030, Loss: 0.0304, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0293
285: Forward: 6 | Train Error: 0.0030, Loss: 0.0304, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0292
286: Forward: 6 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0292
287: Forward: 6 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0292
288: Forward: 6 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0291
289: Forward: 6 | Train Error: 0.0030, Loss: 0.0302, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0291
290: Forward: 6 | Train Error: 0.0030, Loss: 0.0302, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0291
291: Forward: 6 | Train Error: 0.0030, Loss: 0.0302, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0291
292: Forward: 6 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0290
293: Forward: 6 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0290
294: Forward: 6 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0290
295: Forward: 6 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0289
296: Forward: 6 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0289
297: Forward: 6 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0289
298: Forward: 6 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0289
299: Forward: 6 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0288
300: Forward: 6 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.1005 | Test Error: 0.0040, Loss: 0.0288
301: Forward: 6 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0288
302: Forward: 6 | Train Error: 0.0030, Loss: 0.0298, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0288
303: Forward: 6 | Train Error: 0.0030, Loss: 0.0298, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0287
304: Forward: 6 | Train Error: 0.0030, Loss: 0.0298, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0287
305: Forward: 6 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0287
306: Forward: 6 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0287
307: Forward: 6 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0286
308: Forward: 6 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0286
309: Forward: 6 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0286
310: Forward: 6 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0286
311: Forward: 6 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0285
312: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0285
313: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0285
314: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0285
315: Forward: 6 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0284
316: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0284
317: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0284
318: Forward: 6 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0284
319: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0283
320: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0283
321: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0283
322: Forward: 6 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0283
323: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0282
324: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0282
325: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0282
326: Forward: 6 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0282
327: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0281
328: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0281
329: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0281
330: Forward: 6 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0281
331: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0281
332: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0280
333: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0280
334: Forward: 6 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0280
335: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0280
336: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0279
337: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0279
338: Forward: 6 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0279
339: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0279
340: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0279
341: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0278
342: Forward: 6 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0278
343: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0278
344: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0278
345: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0277
346: Forward: 6 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0277
347: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0277
348: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0277
349: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0277
350: Forward: 6 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0276
351: Forward: 6 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0276
352: Forward: 6 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0276
353: Forward: 6 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0276
354: Forward: 6 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0276
355: Forward: 6 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0275
356: Forward: 6 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0275
357: Forward: 6 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0275
358: Forward: 6 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0275
359: Forward: 6 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0275
360: Forward: 6 | Train Error: 0.0030, Loss: 0.0283, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0274
361: Forward: 6 | Train Error: 0.0030, Loss: 0.0283, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0274
362: Forward: 6 | Train Error: 0.0030, Loss: 0.0283, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0274
363: Forward: 6 | Train Error: 0.0030, Loss: 0.0283, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0274
364: Forward: 6 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0274
365: Forward: 6 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0273
366: Forward: 6 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0273
367: Forward: 6 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0273
368: Forward: 6 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0273
369: Forward: 6 | Train Error: 0.0030, Loss: 0.0281, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0273
370: Forward: 6 | Train Error: 0.0030, Loss: 0.0281, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0272
371: Forward: 6 | Train Error: 0.0030, Loss: 0.0281, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0272
372: Forward: 6 | Train Error: 0.0030, Loss: 0.0281, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0272
373: Forward: 6 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0272
374: Forward: 6 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0272
375: Forward: 6 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0272
376: Forward: 6 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0271
377: Forward: 6 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0271
378: Forward: 6 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0271
379: Forward: 6 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0271
380: Forward: 6 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0271
381: Forward: 6 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0270
382: Forward: 6 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0270
383: Forward: 6 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0270
384: Forward: 6 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0270
385: Forward: 6 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0270
386: Forward: 6 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0270
387: Forward: 6 | Train Error: 0.0030, Loss: 0.0277, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0269
388: Forward: 6 | Train Error: 0.0030, Loss: 0.0277, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0269
389: Forward: 6 | Train Error: 0.0030, Loss: 0.0277, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0269
390: Forward: 6 | Train Error: 0.0030, Loss: 0.0277, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0269
391: Forward: 6 | Train Error: 0.0030, Loss: 0.0277, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0269
392: Forward: 6 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0268
393: Forward: 6 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0268
394: Forward: 6 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0268
395: Forward: 6 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0268
396: Forward: 6 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0268
397: Forward: 6 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0268
398: Forward: 6 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0267
399: Forward: 6 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0267
400: Forward: 6 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0267
401: Forward: 6 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0267
402: Forward: 6 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0267
403: Forward: 6 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0266
404: Forward: 6 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0266
405: Forward: 6 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0266
406: Forward: 6 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0266
407: Forward: 6 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0266
408: Forward: 6 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0266
409: Forward: 6 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0265
410: Forward: 6 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0265
411: Forward: 6 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0265
412: Forward: 6 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0265
413: Forward: 6 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0265
414: Forward: 6 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0265
415: Forward: 6 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0264
416: Forward: 6 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0264
417: Forward: 6 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0264
418: Forward: 6 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0264
419: Forward: 6 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0264
420: Forward: 6 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0264
421: Forward: 6 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0263
422: Forward: 6 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0263
423: Forward: 6 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0263
424: Forward: 6 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0263
425: Forward: 6 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0263
426: Forward: 6 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0263
427: Forward: 6 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0262
428: Forward: 6 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0262
429: Forward: 6 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0262
430: Forward: 6 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0262
431: Forward: 6 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0262
432: Forward: 6 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0262
433: Forward: 6 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
434: Forward: 6 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
435: Forward: 6 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
436: Forward: 6 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
437: Forward: 6 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
438: Forward: 6 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
439: Forward: 6 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0261
440: Forward: 6 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0260
441: Forward: 6 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0260
442: Forward: 6 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0260
443: Forward: 6 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0260
444: Forward: 6 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0260
445: Forward: 6 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0260
446: Forward: 6 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0259
447: Forward: 6 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0259
448: Forward: 6 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0259
449: Forward: 6 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0259
450: Forward: 6 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0259
451: Forward: 6 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0259
452: Forward: 6 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
453: Forward: 6 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
454: Forward: 6 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
455: Forward: 6 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
456: Forward: 6 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
457: Forward: 6 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
458: Forward: 6 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0258
459: Forward: 6 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0257
460: Forward: 6 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0257
461: Forward: 6 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0257
462: Forward: 6 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0257
463: Forward: 6 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0257
464: Forward: 6 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0257
465: Forward: 6 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
466: Forward: 6 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
467: Forward: 6 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
468: Forward: 6 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
469: Forward: 6 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
470: Forward: 6 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
471: Forward: 6 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0256
472: Forward: 6 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
473: Forward: 6 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
474: Forward: 6 | Train Error: 0.0030, Loss: 0.0261, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
475: Forward: 6 | Train Error: 0.0030, Loss: 0.0261, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
476: Forward: 6 | Train Error: 0.0030, Loss: 0.0261, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
477: Forward: 6 | Train Error: 0.0030, Loss: 0.0261, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
478: Forward: 6 | Train Error: 0.0030, Loss: 0.0261, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0255
479: Forward: 6 | Train Error: 0.0030, Loss: 0.0261, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
480: Forward: 6 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
481: Forward: 6 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
482: Forward: 6 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
483: Forward: 6 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
484: Forward: 6 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
485: Forward: 6 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0254
486: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
487: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
488: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
489: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
490: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
491: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
492: Forward: 6 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0253
493: Forward: 6 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
494: Forward: 6 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
495: Forward: 6 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
496: Forward: 6 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
497: Forward: 6 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
498: Forward: 6 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
499: Forward: 6 | Train Error: 0.0030, Loss: 0.0257, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0252
grad at the end: grad_B=0.1087, grad_A=0.0061, grad_W=0.0630


==> SVHN/out.txt <==
Using downloaded and verified file: data/SVHN/train_32x32.mat
Using downloaded and verified file: data/SVHN/test_32x32.mat
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.7420, Loss: 0.6100, Operator norm: 0.1000 | Test Error: 0.7160, Loss: 0.5673
1: Forward: 6 | Train Error: 0.7250, Loss: 0.5680, Operator norm: 0.1000 | Test Error: 0.6610, Loss: 0.5298
2: Forward: 6 | Train Error: 0.6740, Loss: 0.5306, Operator norm: 0.1000 | Test Error: 0.5470, Loss: 0.4965
3: Forward: 6 | Train Error: 0.5560, Loss: 0.4972, Operator norm: 0.1000 | Test Error: 0.4400, Loss: 0.4669
4: Forward: 6 | Train Error: 0.4440, Loss: 0.4675, Operator norm: 0.1000 | Test Error: 0.3950, Loss: 0.4406
5: Forward: 6 | Train Error: 0.3800, Loss: 0.4409, Operator norm: 0.1000 | Test Error: 0.3450, Loss: 0.4173
6: Forward: 6 | Train Error: 0.3390, Loss: 0.4172, Operator norm: 0.1001 | Test Error: 0.3140, Loss: 0.3965
7: Forward: 6 | Train Error: 0.3000, Loss: 0.3960, Operator norm: 0.1001 | Test Error: 0.2880, Loss: 0.3780
8: Forward: 6 | Train Error: 0.2760, Loss: 0.3770, Operator norm: 0.1001 | Test Error: 0.2800, Loss: 0.3616
9: Forward: 6 | Train Error: 0.2580, Loss: 0.3601, Operator norm: 0.1001 | Test Error: 0.2730, Loss: 0.3471
10: Forward: 6 | Train Error: 0.2500, Loss: 0.3450, Operator norm: 0.1001 | Test Error: 0.2640, Loss: 0.3342
11: Forward: 6 | Train Error: 0.2480, Loss: 0.3314, Operator norm: 0.1001 | Test Error: 0.2630, Loss: 0.3227
12: Forward: 6 | Train Error: 0.2480, Loss: 0.3193, Operator norm: 0.1001 | Test Error: 0.2620, Loss: 0.3125
13: Forward: 6 | Train Error: 0.2450, Loss: 0.3085, Operator norm: 0.1001 | Test Error: 0.2620, Loss: 0.3035
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2988, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2955
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2902, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2884
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2824, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2822
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2755, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2766
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2694, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2718
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2638, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2675
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2589, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2637
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2545, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2604
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2506, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2574
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2471, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2549
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2440, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2526
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2412, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2506
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2387, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2489
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2365, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2474
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2345, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2461
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2328, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2450
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2312, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2440
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2298, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2432
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2285, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2425
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2274, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2418
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2413
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2255, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2408
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2248, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2405
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2240, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2401
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2234, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2399
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2229, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2396
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2224, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2219, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2215, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2212, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2208, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2205, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2203, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2201, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2199, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2195, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2194, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
283: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
284: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
285: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
286: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
287: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
288: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
289: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
290: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
291: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
292: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
293: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
294: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
295: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
296: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
297: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
298: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
299: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
300: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
301: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
302: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
303: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
304: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
305: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
306: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
307: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
308: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
309: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
310: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
311: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
312: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
313: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
314: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
315: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
316: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
317: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
318: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
319: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
320: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
321: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
322: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
323: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
324: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
325: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
326: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
327: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
328: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
329: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
330: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
331: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
332: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
333: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
334: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
335: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
336: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
337: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
338: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
339: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
340: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
341: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
342: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
343: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
344: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
345: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
346: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
347: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
348: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
349: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
350: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
351: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
352: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
353: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
354: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
355: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
356: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
357: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
358: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
359: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
360: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
361: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
362: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
363: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
364: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
365: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
366: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
367: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
368: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
369: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
370: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
371: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
372: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
373: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
374: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
375: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
376: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
377: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
378: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
379: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
380: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
381: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
382: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
383: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
384: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
385: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
386: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
387: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
388: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
389: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
390: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
391: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
392: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
393: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
394: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
395: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
396: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
397: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
398: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
404: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
405: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
406: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
407: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
408: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
409: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
410: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
411: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
412: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
413: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
414: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
415: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
416: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
417: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
418: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
419: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
420: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
421: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
422: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
423: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
424: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
425: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
426: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
427: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
428: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
429: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
430: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
431: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
432: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
433: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
434: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
435: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
436: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
437: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
438: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
439: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
440: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
441: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
442: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
443: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
444: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
450: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
451: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
452: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
453: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
454: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
455: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
456: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
457: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
458: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
459: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
460: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
461: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
464: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
465: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
466: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
467: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
468: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
469: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
470: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
471: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
472: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
473: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
474: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
475: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
476: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
477: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
478: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
479: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
480: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
481: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
482: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
483: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
484: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
485: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
486: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
487: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
488: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
489: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
490: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
491: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
492: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
493: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
494: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
495: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
496: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
497: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
498: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
499: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
grad at the end: grad_B=0.0459, grad_A=0.0034, grad_W=0.0917
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.7550, Loss: 0.5642, Operator norm: 0.1000 | Test Error: 0.7350, Loss: 0.5133
1: Forward: 6 | Train Error: 0.7530, Loss: 0.5137, Operator norm: 0.1000 | Test Error: 0.7300, Loss: 0.4703
2: Forward: 6 | Train Error: 0.7390, Loss: 0.4706, Operator norm: 0.1000 | Test Error: 0.7120, Loss: 0.4338
3: Forward: 6 | Train Error: 0.6920, Loss: 0.4338, Operator norm: 0.1000 | Test Error: 0.6020, Loss: 0.4028
4: Forward: 6 | Train Error: 0.5920, Loss: 0.4022, Operator norm: 0.1001 | Test Error: 0.3620, Loss: 0.3764
5: Forward: 6 | Train Error: 0.3710, Loss: 0.3752, Operator norm: 0.1001 | Test Error: 0.2910, Loss: 0.3541
6: Forward: 6 | Train Error: 0.2780, Loss: 0.3521, Operator norm: 0.1001 | Test Error: 0.2790, Loss: 0.3351
7: Forward: 6 | Train Error: 0.2560, Loss: 0.3323, Operator norm: 0.1001 | Test Error: 0.2700, Loss: 0.3190
8: Forward: 6 | Train Error: 0.2430, Loss: 0.3154, Operator norm: 0.1001 | Test Error: 0.2660, Loss: 0.3054
9: Forward: 6 | Train Error: 0.2440, Loss: 0.3009, Operator norm: 0.1001 | Test Error: 0.2630, Loss: 0.2939
10: Forward: 6 | Train Error: 0.2430, Loss: 0.2885, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2842
11: Forward: 6 | Train Error: 0.2420, Loss: 0.2779, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2760
12: Forward: 6 | Train Error: 0.2430, Loss: 0.2688, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2691
13: Forward: 6 | Train Error: 0.2430, Loss: 0.2611, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2633
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2544, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2584
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2487, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2543
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2439, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2509
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2397, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2481
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2362, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2458
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2331, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2438
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2306, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2422
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2283, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2409
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2264, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2398
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2248, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2390
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2235, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2383
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2223, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2213, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2204, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
283: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
284: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
285: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
286: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
287: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
288: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
289: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
290: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
291: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
292: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
293: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
294: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
295: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
296: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
297: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
298: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
299: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
300: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
301: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
302: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
303: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
304: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
305: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
306: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
307: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
308: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
309: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
310: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
311: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
312: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
313: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
314: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
315: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
316: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
317: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
318: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
319: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
320: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
321: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
322: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
323: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
324: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
325: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
326: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
327: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
328: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
329: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
330: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
331: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
332: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
333: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
334: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
335: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
336: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
337: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
338: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
339: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
340: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
341: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
342: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
343: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
344: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
345: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
346: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
347: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
348: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
349: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
350: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
351: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
352: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
353: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
354: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
355: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
356: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
357: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
358: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
359: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
360: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
361: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
362: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
363: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
364: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
365: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
366: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
367: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
368: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
369: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
370: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
371: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
372: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
373: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
374: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
375: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
376: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
377: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
378: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
379: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
380: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
381: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
382: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
383: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
384: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
385: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
386: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
387: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
388: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
389: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
390: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
391: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
392: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
393: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
394: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
395: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
396: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
397: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
398: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
404: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
405: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
406: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
407: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
408: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
409: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
410: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
411: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
412: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
413: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
414: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
415: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
416: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
417: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
418: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
419: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
420: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
421: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
422: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
423: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
424: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
425: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
426: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
427: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
428: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
429: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
430: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
431: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
432: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
433: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
434: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
435: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
436: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
437: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
438: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
439: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
440: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
441: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
442: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
443: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
444: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
450: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
451: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
452: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
453: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
454: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
455: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
456: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
457: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
458: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
459: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
460: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
461: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
464: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
465: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
466: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
467: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
468: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
469: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
470: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
471: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
472: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
473: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
474: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
475: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
476: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
477: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
478: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
479: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
480: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
481: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
482: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
483: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
484: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
485: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
486: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
487: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
488: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
489: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
490: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
491: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
492: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
493: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
494: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
495: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
496: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
497: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
498: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
499: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
grad at the end: grad_B=0.0597, grad_A=0.0045, grad_W=0.0851
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.7550, Loss: 0.5530, Operator norm: 0.1000 | Test Error: 0.7070, Loss: 0.4760
1: Forward: 6 | Train Error: 0.7370, Loss: 0.4774, Operator norm: 0.1000 | Test Error: 0.5170, Loss: 0.4183
2: Forward: 6 | Train Error: 0.5500, Loss: 0.4189, Operator norm: 0.1000 | Test Error: 0.3040, Loss: 0.3742
3: Forward: 6 | Train Error: 0.2890, Loss: 0.3735, Operator norm: 0.1001 | Test Error: 0.2670, Loss: 0.3405
4: Forward: 6 | Train Error: 0.2550, Loss: 0.3384, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.3148
5: Forward: 6 | Train Error: 0.2460, Loss: 0.3111, Operator norm: 0.1001 | Test Error: 0.2620, Loss: 0.2952
6: Forward: 6 | Train Error: 0.2440, Loss: 0.2900, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2804
7: Forward: 6 | Train Error: 0.2440, Loss: 0.2736, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2692
8: Forward: 6 | Train Error: 0.2440, Loss: 0.2609, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2608
9: Forward: 6 | Train Error: 0.2440, Loss: 0.2511, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2545
10: Forward: 6 | Train Error: 0.2440, Loss: 0.2435, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2499
11: Forward: 6 | Train Error: 0.2440, Loss: 0.2376, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2464
12: Forward: 6 | Train Error: 0.2440, Loss: 0.2330, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2439
13: Forward: 6 | Train Error: 0.2440, Loss: 0.2295, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2421
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2267, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2408
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2246, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2399
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2230, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2393
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2217, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2389
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2207, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2387
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2199, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2386
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2385
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2385
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2386
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2387
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2387
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2388
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2389
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2390
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2391
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2391
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2392
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2393
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2393
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2394
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2395
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2394
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2393
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2392
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2391
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2390
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2389
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2388
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2387
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2386
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2385
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2384
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2383
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2382
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2381
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2380
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2379
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2378
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2376
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2375
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2374
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2372
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2371
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
283: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
284: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
285: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
286: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
287: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
288: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
289: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
290: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
291: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
292: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
293: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
294: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
295: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
296: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
297: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
298: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
299: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
300: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
301: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
302: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
303: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
304: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
305: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
306: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
307: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
308: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
309: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
310: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
311: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
312: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
313: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
314: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
315: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
316: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
317: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
318: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
319: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
320: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
321: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
322: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
323: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
324: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
325: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
326: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
327: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
328: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
329: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
330: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
331: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
332: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
333: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
334: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
335: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
336: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
337: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
338: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
339: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
340: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
341: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
342: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
343: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
344: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
345: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
346: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
347: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
348: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
349: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
350: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
351: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
352: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
353: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
354: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
355: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
356: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
357: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
358: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
359: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
360: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
361: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
362: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
363: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
364: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
365: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
366: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
367: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
368: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
369: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
370: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
371: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
372: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
373: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
374: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
375: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
376: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
377: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
378: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
379: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
380: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
381: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
382: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
383: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
384: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
385: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
386: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
387: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
388: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
389: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
390: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
391: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
392: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
393: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
394: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
395: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
396: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
397: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
398: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
404: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
405: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
406: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
407: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
408: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
409: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
410: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
411: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
412: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
413: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
414: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
415: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
416: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
417: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
418: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
419: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
420: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
421: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
422: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
423: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
424: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
425: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
426: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
427: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
428: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
429: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
430: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
431: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
432: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
433: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
434: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
435: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
436: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
437: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
438: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
439: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
440: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
441: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
442: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
443: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
444: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
450: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
451: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
452: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
453: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
454: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
455: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
456: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
457: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
458: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
459: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
460: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
461: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
464: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
465: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
466: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
467: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
468: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
469: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
470: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
471: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
472: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
473: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
474: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
475: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
476: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
477: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
478: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
479: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
480: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
481: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
482: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
483: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
484: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
485: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
486: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
487: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
488: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
489: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
490: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
491: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
492: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
493: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
494: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
495: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
496: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
497: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
498: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
499: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
grad at the end: grad_B=0.0798, grad_A=0.0064, grad_W=0.0882
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.2790, Loss: 0.5185, Operator norm: 0.1000 | Test Error: 0.2680, Loss: 0.4052
1: Forward: 6 | Train Error: 0.2520, Loss: 0.4035, Operator norm: 0.1000 | Test Error: 0.2620, Loss: 0.3356
2: Forward: 6 | Train Error: 0.2440, Loss: 0.3327, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2938
3: Forward: 6 | Train Error: 0.2440, Loss: 0.2890, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2689
4: Forward: 6 | Train Error: 0.2440, Loss: 0.2621, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2543
5: Forward: 6 | Train Error: 0.2440, Loss: 0.2455, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2458
6: Forward: 6 | Train Error: 0.2440, Loss: 0.2353, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2410
7: Forward: 6 | Train Error: 0.2440, Loss: 0.2290, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2384
8: Forward: 6 | Train Error: 0.2440, Loss: 0.2251, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2370
9: Forward: 6 | Train Error: 0.2440, Loss: 0.2227, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
10: Forward: 6 | Train Error: 0.2440, Loss: 0.2212, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
11: Forward: 6 | Train Error: 0.2440, Loss: 0.2203, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
12: Forward: 6 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
13: Forward: 6 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2363
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2365
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2366
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2369
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2369
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2369
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2369
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2368
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2367
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2366
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2366
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2366
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2366
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2366
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2365
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2365
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2365
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2365
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2364
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2363
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2363
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2363
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2363
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2362
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2362
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2362
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2362
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2362
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2361
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2360
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2360
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2360
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2360
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2359
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2359
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2359
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2359
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2359
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2358
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2358
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2358
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2358
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2358
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2357
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2357
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2357
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2357
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2357
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2356
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2356
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2356
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2356
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2356
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2355
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2355
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2355
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2355
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2355
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2354
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2354
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2354
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2354
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2354
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2353
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2353
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2353
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2353
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2353
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2352
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2352
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2352
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2352
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2352
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2351
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2351
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2351
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2351
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2351
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2350
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2350
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2350
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2350
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2350
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2349
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2349
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2349
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2349
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2349
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2349
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2348
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2348
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2348
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2348
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2348
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2347
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2347
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2347
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2347
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2347
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2347
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2346
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2346
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2346
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2346
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2346
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2345
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2345
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2345
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2345
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2345
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2345
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2344
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2344
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2344
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2344
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2344
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2343
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2343
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2343
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2343
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2343
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2343
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2342
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2342
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2342
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2342
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2342
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2342
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2341
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2341
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2341
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2341
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2341
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2341
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2340
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2340
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2340
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2340
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2340
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2339
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2339
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2339
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2339
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2339
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2338
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2338
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2338
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2338
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2338
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2337
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2337
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2337
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2337
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2337
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2336
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2336
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2335
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2335
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2335
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2335
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2334
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2333
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2333
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2333
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2333
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2331
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
283: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
284: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
285: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
286: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
287: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
288: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
289: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
290: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2322
291: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
292: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
293: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
294: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
295: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
296: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
297: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2321
298: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
299: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
300: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
301: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
302: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
303: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
304: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2320
305: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
306: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
307: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
308: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
309: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
310: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
311: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
312: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2319
313: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
314: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
315: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
316: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
317: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
318: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
319: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2318
320: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
321: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
322: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
323: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
324: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
325: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
326: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2317
327: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
328: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
329: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
330: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
331: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
332: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
333: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2316
334: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
335: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
336: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
337: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
338: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
339: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
340: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
341: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2315
342: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
343: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
344: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
345: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
346: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
347: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
348: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2314
349: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
350: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
351: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
352: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
353: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
354: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
355: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
356: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2313
357: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
358: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
359: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
360: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
361: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
362: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
363: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2312
364: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
365: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
366: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
367: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
368: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
369: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
370: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
371: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2311
372: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
373: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
374: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
375: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
376: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
377: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
378: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
379: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2310
380: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
381: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
382: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
383: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
384: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
385: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
386: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2309
387: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
388: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
389: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
390: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
391: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
392: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
393: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
394: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2308
395: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
396: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
397: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
398: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2307
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
404: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
405: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
406: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
407: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
408: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
409: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
410: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2306
411: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
412: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
413: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
414: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
415: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
416: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
417: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
418: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2305
419: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
420: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
421: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
422: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
423: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
424: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
425: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
426: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2304
427: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
428: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
429: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
430: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
431: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
432: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
433: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
434: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2303
435: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
436: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
437: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
438: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
439: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
440: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
441: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
442: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2302
443: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
444: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
450: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2301
451: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
452: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
453: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
454: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
455: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
456: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
457: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
458: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2300
459: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
460: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
461: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
464: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
465: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
466: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
467: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2299
468: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
469: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
470: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
471: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
472: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
473: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
474: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
475: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2298
476: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
477: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
478: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
479: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
480: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
481: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
482: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
483: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
484: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2297
485: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
486: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
487: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
488: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
489: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
490: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
491: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
492: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2296
493: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
494: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
495: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
496: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
497: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
498: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
499: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2295
grad at the end: grad_B=0.1019, grad_A=0.0088, grad_W=0.0838


==> gamma/CIFAR10/out.txt <==
Files already downloaded and verified
Files already downloaded and verified
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 6 | Train Error: 0.4950, Loss: 0.5237, Operator norm: 0.1000 | Test Error: 0.4880, Loss: 0.4779
1: Forward: 6 | Train Error: 0.4950, Loss: 0.4781, Operator norm: 0.1000 | Test Error: 0.4890, Loss: 0.4399
2: Forward: 6 | Train Error: 0.4960, Loss: 0.4404, Operator norm: 0.1000 | Test Error: 0.4860, Loss: 0.4086
3: Forward: 6 | Train Error: 0.4930, Loss: 0.4094, Operator norm: 0.1000 | Test Error: 0.4860, Loss: 0.3829
4: Forward: 6 | Train Error: 0.4880, Loss: 0.3838, Operator norm: 0.1001 | Test Error: 0.4830, Loss: 0.3618
5: Forward: 6 | Train Error: 0.4860, Loss: 0.3627, Operator norm: 0.1001 | Test Error: 0.4820, Loss: 0.3444
6: Forward: 6 | Train Error: 0.4850, Loss: 0.3452, Operator norm: 0.1001 | Test Error: 0.4800, Loss: 0.3300
7: Forward: 6 | Train Error: 0.4810, Loss: 0.3308, Operator norm: 0.1001 | Test Error: 0.4810, Loss: 0.3183
8: Forward: 6 | Train Error: 0.4810, Loss: 0.3189, Operator norm: 0.1001 | Test Error: 0.4770, Loss: 0.3086
9: Forward: 6 | Train Error: 0.4760, Loss: 0.3091, Operator norm: 0.1001 | Test Error: 0.4760, Loss: 0.3006
10: Forward: 6 | Train Error: 0.4770, Loss: 0.3010, Operator norm: 0.1001 | Test Error: 0.4710, Loss: 0.2941
11: Forward: 6 | Train Error: 0.4740, Loss: 0.2943, Operator norm: 0.1001 | Test Error: 0.4730, Loss: 0.2887
12: Forward: 6 | Train Error: 0.4700, Loss: 0.2887, Operator norm: 0.1001 | Test Error: 0.4700, Loss: 0.2843
13: Forward: 6 | Train Error: 0.4710, Loss: 0.2841, Operator norm: 0.1001 | Test Error: 0.4680, Loss: 0.2806
14: Forward: 6 | Train Error: 0.4610, Loss: 0.2803, Operator norm: 0.1001 | Test Error: 0.4680, Loss: 0.2776
15: Forward: 6 | Train Error: 0.4570, Loss: 0.2771, Operator norm: 0.1001 | Test Error: 0.4660, Loss: 0.2752
16: Forward: 6 | Train Error: 0.4570, Loss: 0.2745, Operator norm: 0.1001 | Test Error: 0.4640, Loss: 0.2731
17: Forward: 6 | Train Error: 0.4550, Loss: 0.2723, Operator norm: 0.1001 | Test Error: 0.4630, Loss: 0.2715
18: Forward: 6 | Train Error: 0.4540, Loss: 0.2704, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.2701
19: Forward: 6 | Train Error: 0.4550, Loss: 0.2689, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.2689
20: Forward: 6 | Train Error: 0.4520, Loss: 0.2676, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.2679
21: Forward: 6 | Train Error: 0.4490, Loss: 0.2665, Operator norm: 0.1001 | Test Error: 0.4620, Loss: 0.2671
22: Forward: 6 | Train Error: 0.4460, Loss: 0.2656, Operator norm: 0.1001 | Test Error: 0.4600, Loss: 0.2664
23: Forward: 6 | Train Error: 0.4440, Loss: 0.2648, Operator norm: 0.1002 | Test Error: 0.4570, Loss: 0.2658
24: Forward: 6 | Train Error: 0.4420, Loss: 0.2641, Operator norm: 0.1002 | Test Error: 0.4550, Loss: 0.2653
25: Forward: 6 | Train Error: 0.4410, Loss: 0.2635, Operator norm: 0.1002 | Test Error: 0.4510, Loss: 0.2649
26: Forward: 6 | Train Error: 0.4400, Loss: 0.2630, Operator norm: 0.1002 | Test Error: 0.4520, Loss: 0.2645
27: Forward: 6 | Train Error: 0.4410, Loss: 0.2625, Operator norm: 0.1002 | Test Error: 0.4480, Loss: 0.2642
28: Forward: 6 | Train Error: 0.4370, Loss: 0.2621, Operator norm: 0.1002 | Test Error: 0.4450, Loss: 0.2639
29: Forward: 6 | Train Error: 0.4340, Loss: 0.2618, Operator norm: 0.1002 | Test Error: 0.4410, Loss: 0.2637
30: Forward: 6 | Train Error: 0.4320, Loss: 0.2614, Operator norm: 0.1002 | Test Error: 0.4390, Loss: 0.2634
31: Forward: 6 | Train Error: 0.4310, Loss: 0.2611, Operator norm: 0.1002 | Test Error: 0.4390, Loss: 0.2632
32: Forward: 6 | Train Error: 0.4330, Loss: 0.2609, Operator norm: 0.1002 | Test Error: 0.4380, Loss: 0.2630
33: Forward: 6 | Train Error: 0.4320, Loss: 0.2606, Operator norm: 0.1002 | Test Error: 0.4360, Loss: 0.2628
34: Forward: 6 | Train Error: 0.4300, Loss: 0.2604, Operator norm: 0.1002 | Test Error: 0.4370, Loss: 0.2626
35: Forward: 6 | Train Error: 0.4280, Loss: 0.2602, Operator norm: 0.1002 | Test Error: 0.4360, Loss: 0.2624
36: Forward: 6 | Train Error: 0.4270, Loss: 0.2599, Operator norm: 0.1002 | Test Error: 0.4360, Loss: 0.2623
37: Forward: 6 | Train Error: 0.4250, Loss: 0.2597, Operator norm: 0.1002 | Test Error: 0.4360, Loss: 0.2621
38: Forward: 6 | Train Error: 0.4250, Loss: 0.2595, Operator norm: 0.1002 | Test Error: 0.4350, Loss: 0.2619
39: Forward: 6 | Train Error: 0.4230, Loss: 0.2593, Operator norm: 0.1002 | Test Error: 0.4350, Loss: 0.2618
40: Forward: 6 | Train Error: 0.4230, Loss: 0.2591, Operator norm: 0.1002 | Test Error: 0.4340, Loss: 0.2616
41: Forward: 6 | Train Error: 0.4230, Loss: 0.2590, Operator norm: 0.1002 | Test Error: 0.4340, Loss: 0.2615
42: Forward: 6 | Train Error: 0.4240, Loss: 0.2588, Operator norm: 0.1002 | Test Error: 0.4330, Loss: 0.2613
43: Forward: 6 | Train Error: 0.4240, Loss: 0.2586, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2611
44: Forward: 6 | Train Error: 0.4240, Loss: 0.2584, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2610
45: Forward: 6 | Train Error: 0.4250, Loss: 0.2583, Operator norm: 0.1002 | Test Error: 0.4300, Loss: 0.2608
46: Forward: 6 | Train Error: 0.4240, Loss: 0.2581, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2607
47: Forward: 6 | Train Error: 0.4220, Loss: 0.2579, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2605
48: Forward: 6 | Train Error: 0.4190, Loss: 0.2578, Operator norm: 0.1002 | Test Error: 0.4320, Loss: 0.2604
49: Forward: 6 | Train Error: 0.4190, Loss: 0.2576, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2602
50: Forward: 6 | Train Error: 0.4180, Loss: 0.2574, Operator norm: 0.1002 | Test Error: 0.4320, Loss: 0.2601
51: Forward: 6 | Train Error: 0.4190, Loss: 0.2573, Operator norm: 0.1002 | Test Error: 0.4310, Loss: 0.2599
52: Forward: 6 | Train Error: 0.4190, Loss: 0.2571, Operator norm: 0.1002 | Test Error: 0.4290, Loss: 0.2598
53: Forward: 6 | Train Error: 0.4190, Loss: 0.2569, Operator norm: 0.1002 | Test Error: 0.4290, Loss: 0.2596
54: Forward: 6 | Train Error: 0.4160, Loss: 0.2568, Operator norm: 0.1002 | Test Error: 0.4300, Loss: 0.2595
55: Forward: 6 | Train Error: 0.4140, Loss: 0.2566, Operator norm: 0.1002 | Test Error: 0.4280, Loss: 0.2593
56: Forward: 6 | Train Error: 0.4120, Loss: 0.2564, Operator norm: 0.1002 | Test Error: 0.4260, Loss: 0.2592
57: Forward: 6 | Train Error: 0.4110, Loss: 0.2563, Operator norm: 0.1002 | Test Error: 0.4260, Loss: 0.2590
58: Forward: 6 | Train Error: 0.4100, Loss: 0.2561, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2589
59: Forward: 6 | Train Error: 0.4090, Loss: 0.2560, Operator norm: 0.1002 | Test Error: 0.4250, Loss: 0.2587
60: Forward: 6 | Train Error: 0.4090, Loss: 0.2558, Operator norm: 0.1002 | Test Error: 0.4240, Loss: 0.2586
61: Forward: 6 | Train Error: 0.4090, Loss: 0.2556, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2584
62: Forward: 6 | Train Error: 0.4080, Loss: 0.2555, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2583
63: Forward: 6 | Train Error: 0.4070, Loss: 0.2553, Operator norm: 0.1002 | Test Error: 0.4210, Loss: 0.2581
64: Forward: 6 | Train Error: 0.4060, Loss: 0.2552, Operator norm: 0.1002 | Test Error: 0.4210, Loss: 0.2580
65: Forward: 6 | Train Error: 0.4050, Loss: 0.2550, Operator norm: 0.1002 | Test Error: 0.4220, Loss: 0.2578
66: Forward: 6 | Train Error: 0.4060, Loss: 0.2549, Operator norm: 0.1002 | Test Error: 0.4190, Loss: 0.2577
67: Forward: 6 | Train Error: 0.4050, Loss: 0.2547, Operator norm: 0.1002 | Test Error: 0.4190, Loss: 0.2575
68: Forward: 6 | Train Error: 0.4030, Loss: 0.2545, Operator norm: 0.1002 | Test Error: 0.4190, Loss: 0.2574
69: Forward: 6 | Train Error: 0.4010, Loss: 0.2544, Operator norm: 0.1002 | Test Error: 0.4190, Loss: 0.2572
70: Forward: 6 | Train Error: 0.4010, Loss: 0.2542, Operator norm: 0.1002 | Test Error: 0.4180, Loss: 0.2571
71: Forward: 6 | Train Error: 0.4020, Loss: 0.2541, Operator norm: 0.1002 | Test Error: 0.4160, Loss: 0.2569
72: Forward: 6 | Train Error: 0.4020, Loss: 0.2539, Operator norm: 0.1002 | Test Error: 0.4150, Loss: 0.2568
73: Forward: 6 | Train Error: 0.4030, Loss: 0.2538, Operator norm: 0.1002 | Test Error: 0.4150, Loss: 0.2566
74: Forward: 6 | Train Error: 0.4020, Loss: 0.2536, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2565
75: Forward: 6 | Train Error: 0.4020, Loss: 0.2535, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2563
76: Forward: 6 | Train Error: 0.4010, Loss: 0.2533, Operator norm: 0.1002 | Test Error: 0.4140, Loss: 0.2562
77: Forward: 6 | Train Error: 0.4000, Loss: 0.2532, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2560
78: Forward: 6 | Train Error: 0.4010, Loss: 0.2530, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2559
79: Forward: 6 | Train Error: 0.4000, Loss: 0.2529, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2557
80: Forward: 6 | Train Error: 0.3990, Loss: 0.2527, Operator norm: 0.1002 | Test Error: 0.4130, Loss: 0.2556
81: Forward: 6 | Train Error: 0.3990, Loss: 0.2526, Operator norm: 0.1002 | Test Error: 0.4120, Loss: 0.2554
82: Forward: 6 | Train Error: 0.3960, Loss: 0.2524, Operator norm: 0.1002 | Test Error: 0.4110, Loss: 0.2553
83: Forward: 6 | Train Error: 0.3930, Loss: 0.2523, Operator norm: 0.1002 | Test Error: 0.4110, Loss: 0.2552
84: Forward: 6 | Train Error: 0.3910, Loss: 0.2521, Operator norm: 0.1002 | Test Error: 0.4100, Loss: 0.2550
85: Forward: 6 | Train Error: 0.3910, Loss: 0.2520, Operator norm: 0.1002 | Test Error: 0.4100, Loss: 0.2549
86: Forward: 6 | Train Error: 0.3880, Loss: 0.2518, Operator norm: 0.1002 | Test Error: 0.4090, Loss: 0.2547
87: Forward: 6 | Train Error: 0.3880, Loss: 0.2517, Operator norm: 0.1002 | Test Error: 0.4080, Loss: 0.2546
88: Forward: 6 | Train Error: 0.3880, Loss: 0.2515, Operator norm: 0.1002 | Test Error: 0.4090, Loss: 0.2544
89: Forward: 6 | Train Error: 0.3880, Loss: 0.2514, Operator norm: 0.1002 | Test Error: 0.4080, Loss: 0.2543
90: Forward: 6 | Train Error: 0.3860, Loss: 0.2512, Operator norm: 0.1002 | Test Error: 0.4070, Loss: 0.2542
91: Forward: 6 | Train Error: 0.3860, Loss: 0.2511, Operator norm: 0.1002 | Test Error: 0.4060, Loss: 0.2540
92: Forward: 6 | Train Error: 0.3840, Loss: 0.2509, Operator norm: 0.1002 | Test Error: 0.4040, Loss: 0.2539
93: Forward: 6 | Train Error: 0.3840, Loss: 0.2508, Operator norm: 0.1002 | Test Error: 0.4020, Loss: 0.2537
94: Forward: 6 | Train Error: 0.3800, Loss: 0.2506, Operator norm: 0.1002 | Test Error: 0.4020, Loss: 0.2536
95: Forward: 6 | Train Error: 0.3790, Loss: 0.2505, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2535
96: Forward: 6 | Train Error: 0.3780, Loss: 0.2503, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2533
97: Forward: 6 | Train Error: 0.3780, Loss: 0.2502, Operator norm: 0.1002 | Test Error: 0.4010, Loss: 0.2532
98: Forward: 6 | Train Error: 0.3780, Loss: 0.2501, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2530
99: Forward: 6 | Train Error: 0.3750, Loss: 0.2499, Operator norm: 0.1002 | Test Error: 0.4000, Loss: 0.2529
100: Forward: 6 | Train Error: 0.3750, Loss: 0.2498, Operator norm: 0.1002 | Test Error: 0.3980, Loss: 0.2528
101: Forward: 6 | Train Error: 0.3740, Loss: 0.2496, Operator norm: 0.1002 | Test Error: 0.3980, Loss: 0.2526
102: Forward: 6 | Train Error: 0.3740, Loss: 0.2495, Operator norm: 0.1002 | Test Error: 0.3980, Loss: 0.2525
103: Forward: 6 | Train Error: 0.3740, Loss: 0.2493, Operator norm: 0.1002 | Test Error: 0.3980, Loss: 0.2523
104: Forward: 6 | Train Error: 0.3720, Loss: 0.2492, Operator norm: 0.1002 | Test Error: 0.3960, Loss: 0.2522
105: Forward: 6 | Train Error: 0.3720, Loss: 0.2491, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2521
106: Forward: 6 | Train Error: 0.3720, Loss: 0.2489, Operator norm: 0.1002 | Test Error: 0.3930, Loss: 0.2519
107: Forward: 6 | Train Error: 0.3720, Loss: 0.2488, Operator norm: 0.1002 | Test Error: 0.3920, Loss: 0.2518
108: Forward: 6 | Train Error: 0.3710, Loss: 0.2486, Operator norm: 0.1002 | Test Error: 0.3920, Loss: 0.2517
109: Forward: 6 | Train Error: 0.3700, Loss: 0.2485, Operator norm: 0.1002 | Test Error: 0.3900, Loss: 0.2515
110: Forward: 6 | Train Error: 0.3690, Loss: 0.2484, Operator norm: 0.1002 | Test Error: 0.3900, Loss: 0.2514
111: Forward: 6 | Train Error: 0.3690, Loss: 0.2482, Operator norm: 0.1002 | Test Error: 0.3880, Loss: 0.2513
112: Forward: 6 | Train Error: 0.3690, Loss: 0.2481, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2511
113: Forward: 6 | Train Error: 0.3680, Loss: 0.2479, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2510
114: Forward: 6 | Train Error: 0.3670, Loss: 0.2478, Operator norm: 0.1002 | Test Error: 0.3860, Loss: 0.2509
115: Forward: 6 | Train Error: 0.3640, Loss: 0.2477, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2507
116: Forward: 6 | Train Error: 0.3630, Loss: 0.2475, Operator norm: 0.1002 | Test Error: 0.3850, Loss: 0.2506
117: Forward: 6 | Train Error: 0.3620, Loss: 0.2474, Operator norm: 0.1002 | Test Error: 0.3840, Loss: 0.2505
118: Forward: 6 | Train Error: 0.3620, Loss: 0.2472, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2503
119: Forward: 6 | Train Error: 0.3600, Loss: 0.2471, Operator norm: 0.1002 | Test Error: 0.3810, Loss: 0.2502
120: Forward: 6 | Train Error: 0.3600, Loss: 0.2470, Operator norm: 0.1002 | Test Error: 0.3800, Loss: 0.2501
121: Forward: 6 | Train Error: 0.3600, Loss: 0.2468, Operator norm: 0.1002 | Test Error: 0.3800, Loss: 0.2499
122: Forward: 6 | Train Error: 0.3610, Loss: 0.2467, Operator norm: 0.1002 | Test Error: 0.3820, Loss: 0.2498
123: Forward: 6 | Train Error: 0.3610, Loss: 0.2466, Operator norm: 0.1002 | Test Error: 0.3800, Loss: 0.2497
124: Forward: 6 | Train Error: 0.3610, Loss: 0.2464, Operator norm: 0.1002 | Test Error: 0.3790, Loss: 0.2495
125: Forward: 6 | Train Error: 0.3610, Loss: 0.2463, Operator norm: 0.1002 | Test Error: 0.3780, Loss: 0.2494
126: Forward: 6 | Train Error: 0.3620, Loss: 0.2462, Operator norm: 0.1002 | Test Error: 0.3770, Loss: 0.2493
127: Forward: 6 | Train Error: 0.3620, Loss: 0.2460, Operator norm: 0.1002 | Test Error: 0.3770, Loss: 0.2491
128: Forward: 6 | Train Error: 0.3620, Loss: 0.2459, Operator norm: 0.1002 | Test Error: 0.3760, Loss: 0.2490
129: Forward: 6 | Train Error: 0.3610, Loss: 0.2458, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2489
130: Forward: 6 | Train Error: 0.3610, Loss: 0.2456, Operator norm: 0.1002 | Test Error: 0.3720, Loss: 0.2488
131: Forward: 6 | Train Error: 0.3610, Loss: 0.2455, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2486
132: Forward: 6 | Train Error: 0.3610, Loss: 0.2454, Operator norm: 0.1002 | Test Error: 0.3740, Loss: 0.2485
133: Forward: 6 | Train Error: 0.3620, Loss: 0.2452, Operator norm: 0.1002 | Test Error: 0.3740, Loss: 0.2484
134: Forward: 6 | Train Error: 0.3620, Loss: 0.2451, Operator norm: 0.1002 | Test Error: 0.3730, Loss: 0.2482
135: Forward: 6 | Train Error: 0.3620, Loss: 0.2450, Operator norm: 0.1002 | Test Error: 0.3710, Loss: 0.2481
136: Forward: 6 | Train Error: 0.3620, Loss: 0.2448, Operator norm: 0.1002 | Test Error: 0.3690, Loss: 0.2480
137: Forward: 6 | Train Error: 0.3620, Loss: 0.2447, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2479
138: Forward: 6 | Train Error: 0.3620, Loss: 0.2446, Operator norm: 0.1002 | Test Error: 0.3660, Loss: 0.2477
139: Forward: 6 | Train Error: 0.3620, Loss: 0.2444, Operator norm: 0.1002 | Test Error: 0.3650, Loss: 0.2476
140: Forward: 6 | Train Error: 0.3600, Loss: 0.2443, Operator norm: 0.1002 | Test Error: 0.3640, Loss: 0.2475
141: Forward: 6 | Train Error: 0.3600, Loss: 0.2442, Operator norm: 0.1002 | Test Error: 0.3610, Loss: 0.2474
142: Forward: 6 | Train Error: 0.3590, Loss: 0.2440, Operator norm: 0.1002 | Test Error: 0.3600, Loss: 0.2472
143: Forward: 6 | Train Error: 0.3570, Loss: 0.2439, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2471
144: Forward: 6 | Train Error: 0.3570, Loss: 0.2438, Operator norm: 0.1002 | Test Error: 0.3580, Loss: 0.2470
145: Forward: 6 | Train Error: 0.3560, Loss: 0.2437, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2469
146: Forward: 6 | Train Error: 0.3550, Loss: 0.2435, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2467
147: Forward: 6 | Train Error: 0.3550, Loss: 0.2434, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2466
148: Forward: 6 | Train Error: 0.3530, Loss: 0.2433, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2465
149: Forward: 6 | Train Error: 0.3520, Loss: 0.2431, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2464
150: Forward: 6 | Train Error: 0.3510, Loss: 0.2430, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2462
151: Forward: 6 | Train Error: 0.3490, Loss: 0.2429, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2461
152: Forward: 6 | Train Error: 0.3470, Loss: 0.2428, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2460
153: Forward: 6 | Train Error: 0.3460, Loss: 0.2426, Operator norm: 0.1002 | Test Error: 0.3570, Loss: 0.2459
154: Forward: 6 | Train Error: 0.3450, Loss: 0.2425, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2457
155: Forward: 6 | Train Error: 0.3440, Loss: 0.2424, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2456
156: Forward: 6 | Train Error: 0.3440, Loss: 0.2423, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2455
157: Forward: 6 | Train Error: 0.3440, Loss: 0.2421, Operator norm: 0.1002 | Test Error: 0.3560, Loss: 0.2454
158: Forward: 6 | Train Error: 0.3430, Loss: 0.2420, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2453
159: Forward: 6 | Train Error: 0.3420, Loss: 0.2419, Operator norm: 0.1002 | Test Error: 0.3550, Loss: 0.2451
160: Forward: 6 | Train Error: 0.3410, Loss: 0.2418, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2450
161: Forward: 6 | Train Error: 0.3420, Loss: 0.2416, Operator norm: 0.1002 | Test Error: 0.3540, Loss: 0.2449
162: Forward: 6 | Train Error: 0.3410, Loss: 0.2415, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2448
163: Forward: 6 | Train Error: 0.3410, Loss: 0.2414, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2447
164: Forward: 6 | Train Error: 0.3400, Loss: 0.2413, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2445
165: Forward: 6 | Train Error: 0.3400, Loss: 0.2411, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2444
166: Forward: 6 | Train Error: 0.3400, Loss: 0.2410, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2443
167: Forward: 6 | Train Error: 0.3400, Loss: 0.2409, Operator norm: 0.1002 | Test Error: 0.3480, Loss: 0.2442
168: Forward: 6 | Train Error: 0.3400, Loss: 0.2408, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2441
169: Forward: 6 | Train Error: 0.3400, Loss: 0.2406, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2439
170: Forward: 6 | Train Error: 0.3410, Loss: 0.2405, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2438
171: Forward: 6 | Train Error: 0.3400, Loss: 0.2404, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2437
172: Forward: 6 | Train Error: 0.3400, Loss: 0.2403, Operator norm: 0.1002 | Test Error: 0.3500, Loss: 0.2436
173: Forward: 6 | Train Error: 0.3390, Loss: 0.2402, Operator norm: 0.1002 | Test Error: 0.3490, Loss: 0.2435
174: Forward: 6 | Train Error: 0.3390, Loss: 0.2400, Operator norm: 0.1002 | Test Error: 0.3470, Loss: 0.2434
175: Forward: 6 | Train Error: 0.3390, Loss: 0.2399, Operator norm: 0.1002 | Test Error: 0.3470, Loss: 0.2432
176: Forward: 6 | Train Error: 0.3390, Loss: 0.2398, Operator norm: 0.1002 | Test Error: 0.3460, Loss: 0.2431
177: Forward: 6 | Train Error: 0.3390, Loss: 0.2397, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2430
178: Forward: 6 | Train Error: 0.3370, Loss: 0.2396, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2429
179: Forward: 6 | Train Error: 0.3340, Loss: 0.2394, Operator norm: 0.1002 | Test Error: 0.3420, Loss: 0.2428
180: Forward: 6 | Train Error: 0.3330, Loss: 0.2393, Operator norm: 0.1002 | Test Error: 0.3410, Loss: 0.2427
181: Forward: 6 | Train Error: 0.3310, Loss: 0.2392, Operator norm: 0.1002 | Test Error: 0.3390, Loss: 0.2425
182: Forward: 6 | Train Error: 0.3320, Loss: 0.2391, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2424
183: Forward: 6 | Train Error: 0.3290, Loss: 0.2390, Operator norm: 0.1002 | Test Error: 0.3360, Loss: 0.2423
184: Forward: 6 | Train Error: 0.3300, Loss: 0.2388, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2422
185: Forward: 6 | Train Error: 0.3290, Loss: 0.2387, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2421
186: Forward: 6 | Train Error: 0.3270, Loss: 0.2386, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2420
187: Forward: 6 | Train Error: 0.3260, Loss: 0.2385, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2419
188: Forward: 6 | Train Error: 0.3250, Loss: 0.2384, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2417
189: Forward: 6 | Train Error: 0.3240, Loss: 0.2383, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2416
190: Forward: 6 | Train Error: 0.3240, Loss: 0.2381, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2415
191: Forward: 6 | Train Error: 0.3220, Loss: 0.2380, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2414
192: Forward: 6 | Train Error: 0.3210, Loss: 0.2379, Operator norm: 0.1002 | Test Error: 0.3350, Loss: 0.2413
193: Forward: 6 | Train Error: 0.3230, Loss: 0.2378, Operator norm: 0.1002 | Test Error: 0.3340, Loss: 0.2412
194: Forward: 6 | Train Error: 0.3230, Loss: 0.2377, Operator norm: 0.1002 | Test Error: 0.3330, Loss: 0.2411
195: Forward: 6 | Train Error: 0.3230, Loss: 0.2376, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2410
196: Forward: 6 | Train Error: 0.3200, Loss: 0.2374, Operator norm: 0.1002 | Test Error: 0.3310, Loss: 0.2408
197: Forward: 6 | Train Error: 0.3180, Loss: 0.2373, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2407
198: Forward: 6 | Train Error: 0.3180, Loss: 0.2372, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2406
199: Forward: 6 | Train Error: 0.3160, Loss: 0.2371, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2405
200: Forward: 6 | Train Error: 0.3170, Loss: 0.2370, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2404
201: Forward: 6 | Train Error: 0.3170, Loss: 0.2369, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2403
202: Forward: 6 | Train Error: 0.3180, Loss: 0.2368, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2402
203: Forward: 6 | Train Error: 0.3170, Loss: 0.2366, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2401
204: Forward: 6 | Train Error: 0.3160, Loss: 0.2365, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2400
205: Forward: 6 | Train Error: 0.3150, Loss: 0.2364, Operator norm: 0.1002 | Test Error: 0.3300, Loss: 0.2399
206: Forward: 6 | Train Error: 0.3150, Loss: 0.2363, Operator norm: 0.1002 | Test Error: 0.3290, Loss: 0.2397
207: Forward: 6 | Train Error: 0.3170, Loss: 0.2362, Operator norm: 0.1002 | Test Error: 0.3280, Loss: 0.2396
208: Forward: 6 | Train Error: 0.3150, Loss: 0.2361, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2395
209: Forward: 6 | Train Error: 0.3140, Loss: 0.2360, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2394
210: Forward: 6 | Train Error: 0.3140, Loss: 0.2358, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2393
211: Forward: 6 | Train Error: 0.3140, Loss: 0.2357, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2392
212: Forward: 6 | Train Error: 0.3130, Loss: 0.2356, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2391
213: Forward: 6 | Train Error: 0.3140, Loss: 0.2355, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2390
214: Forward: 6 | Train Error: 0.3140, Loss: 0.2354, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2389
215: Forward: 6 | Train Error: 0.3130, Loss: 0.2353, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2388
216: Forward: 6 | Train Error: 0.3130, Loss: 0.2352, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2387
217: Forward: 6 | Train Error: 0.3130, Loss: 0.2351, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2386
218: Forward: 6 | Train Error: 0.3120, Loss: 0.2350, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2385
219: Forward: 6 | Train Error: 0.3110, Loss: 0.2348, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2384
220: Forward: 6 | Train Error: 0.3110, Loss: 0.2347, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2383
221: Forward: 6 | Train Error: 0.3110, Loss: 0.2346, Operator norm: 0.1002 | Test Error: 0.3260, Loss: 0.2381
222: Forward: 6 | Train Error: 0.3100, Loss: 0.2345, Operator norm: 0.1002 | Test Error: 0.3250, Loss: 0.2380
223: Forward: 6 | Train Error: 0.3090, Loss: 0.2344, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2379
224: Forward: 6 | Train Error: 0.3080, Loss: 0.2343, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2378
225: Forward: 6 | Train Error: 0.3070, Loss: 0.2342, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2377
226: Forward: 6 | Train Error: 0.3070, Loss: 0.2341, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2376
227: Forward: 6 | Train Error: 0.3070, Loss: 0.2340, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2375
228: Forward: 6 | Train Error: 0.3070, Loss: 0.2339, Operator norm: 0.1002 | Test Error: 0.3270, Loss: 0.2374
229: Forward: 6 | Train Error: 0.3060, Loss: 0.2338, Operator norm: 0.1002 | Test Error: 0.3250, Loss: 0.2373
230: Forward: 6 | Train Error: 0.3040, Loss: 0.2337, Operator norm: 0.1002 | Test Error: 0.3240, Loss: 0.2372
231: Forward: 6 | Train Error: 0.3040, Loss: 0.2335, Operator norm: 0.1002 | Test Error: 0.3230, Loss: 0.2371
232: Forward: 6 | Train Error: 0.3040, Loss: 0.2334, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2370
233: Forward: 6 | Train Error: 0.3040, Loss: 0.2333, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2369
234: Forward: 6 | Train Error: 0.3030, Loss: 0.2332, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2368
235: Forward: 6 | Train Error: 0.3030, Loss: 0.2331, Operator norm: 0.1002 | Test Error: 0.3200, Loss: 0.2367
236: Forward: 6 | Train Error: 0.3030, Loss: 0.2330, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2366
237: Forward: 6 | Train Error: 0.3030, Loss: 0.2329, Operator norm: 0.1002 | Test Error: 0.3220, Loss: 0.2365
238: Forward: 6 | Train Error: 0.3030, Loss: 0.2328, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2364
239: Forward: 6 | Train Error: 0.3030, Loss: 0.2327, Operator norm: 0.1002 | Test Error: 0.3210, Loss: 0.2363
240: Forward: 6 | Train Error: 0.3010, Loss: 0.2326, Operator norm: 0.1002 | Test Error: 0.3190, Loss: 0.2362
241: Forward: 6 | Train Error: 0.3010, Loss: 0.2325, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2361
242: Forward: 6 | Train Error: 0.3010, Loss: 0.2324, Operator norm: 0.1002 | Test Error: 0.3160, Loss: 0.2360
243: Forward: 6 | Train Error: 0.3020, Loss: 0.2323, Operator norm: 0.1002 | Test Error: 0.3160, Loss: 0.2359
244: Forward: 6 | Train Error: 0.3020, Loss: 0.2322, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2358
245: Forward: 6 | Train Error: 0.3010, Loss: 0.2321, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2357
246: Forward: 6 | Train Error: 0.3010, Loss: 0.2320, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2356
247: Forward: 6 | Train Error: 0.3010, Loss: 0.2319, Operator norm: 0.1002 | Test Error: 0.3180, Loss: 0.2355
248: Forward: 6 | Train Error: 0.3010, Loss: 0.2317, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2354
249: Forward: 6 | Train Error: 0.2990, Loss: 0.2316, Operator norm: 0.1002 | Test Error: 0.3170, Loss: 0.2353
250: Forward: 6 | Train Error: 0.2990, Loss: 0.2315, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2352
251: Forward: 6 | Train Error: 0.2980, Loss: 0.2314, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2351
252: Forward: 6 | Train Error: 0.2980, Loss: 0.2313, Operator norm: 0.1002 | Test Error: 0.3150, Loss: 0.2350
253: Forward: 6 | Train Error: 0.2990, Loss: 0.2312, Operator norm: 0.1002 | Test Error: 0.3140, Loss: 0.2349
254: Forward: 6 | Train Error: 0.2990, Loss: 0.2311, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2348
255: Forward: 6 | Train Error: 0.2990, Loss: 0.2310, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2347
256: Forward: 6 | Train Error: 0.2980, Loss: 0.2309, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2346
257: Forward: 6 | Train Error: 0.2980, Loss: 0.2308, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2345
258: Forward: 6 | Train Error: 0.2980, Loss: 0.2307, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2344
259: Forward: 6 | Train Error: 0.2980, Loss: 0.2306, Operator norm: 0.1002 | Test Error: 0.3120, Loss: 0.2343
260: Forward: 6 | Train Error: 0.2980, Loss: 0.2305, Operator norm: 0.1002 | Test Error: 0.3130, Loss: 0.2342
261: Forward: 6 | Train Error: 0.2980, Loss: 0.2304, Operator norm: 0.1002 | Test Error: 0.3100, Loss: 0.2341
262: Forward: 6 | Train Error: 0.2980, Loss: 0.2303, Operator norm: 0.1002 | Test Error: 0.3090, Loss: 0.2340
263: Forward: 6 | Train Error: 0.2970, Loss: 0.2302, Operator norm: 0.1002 | Test Error: 0.3080, Loss: 0.2339
264: Forward: 6 | Train Error: 0.2970, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2338
265: Forward: 6 | Train Error: 0.2960, Loss: 0.2300, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2337
266: Forward: 6 | Train Error: 0.2970, Loss: 0.2299, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2336
267: Forward: 6 | Train Error: 0.2960, Loss: 0.2298, Operator norm: 0.1002 | Test Error: 0.3070, Loss: 0.2335
268: Forward: 6 | Train Error: 0.2960, Loss: 0.2297, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2334
269: Forward: 6 | Train Error: 0.2970, Loss: 0.2296, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2333
270: Forward: 6 | Train Error: 0.2970, Loss: 0.2295, Operator norm: 0.1002 | Test Error: 0.3060, Loss: 0.2333
271: Forward: 6 | Train Error: 0.2970, Loss: 0.2294, Operator norm: 0.1002 | Test Error: 0.3050, Loss: 0.2332
272: Forward: 6 | Train Error: 0.2970, Loss: 0.2293, Operator norm: 0.1002 | Test Error: 0.3040, Loss: 0.2331
273: Forward: 6 | Train Error: 0.2980, Loss: 0.2292, Operator norm: 0.1002 | Test Error: 0.3020, Loss: 0.2330
274: Forward: 6 | Train Error: 0.2990, Loss: 0.2291, Operator norm: 0.1002 | Test Error: 0.3010, Loss: 0.2329
275: Forward: 6 | Train Error: 0.2990, Loss: 0.2290, Operator norm: 0.1002 | Test Error: 0.3010, Loss: 0.2328
276: Forward: 6 | Train Error: 0.2990, Loss: 0.2289, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2327
277: Forward: 6 | Train Error: 0.2990, Loss: 0.2288, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2326
278: Forward: 6 | Train Error: 0.2990, Loss: 0.2287, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2325
279: Forward: 6 | Train Error: 0.2990, Loss: 0.2286, Operator norm: 0.1002 | Test Error: 0.2990, Loss: 0.2324
280: Forward: 6 | Train Error: 0.2990, Loss: 0.2285, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2323
281: Forward: 6 | Train Error: 0.2990, Loss: 0.2284, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2322
282: Forward: 6 | Train Error: 0.2990, Loss: 0.2283, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2321
283: Forward: 6 | Train Error: 0.2990, Loss: 0.2282, Operator norm: 0.1002 | Test Error: 0.2960, Loss: 0.2320
284: Forward: 6 | Train Error: 0.2990, Loss: 0.2281, Operator norm: 0.1002 | Test Error: 0.2960, Loss: 0.2319
285: Forward: 6 | Train Error: 0.3000, Loss: 0.2280, Operator norm: 0.1002 | Test Error: 0.2970, Loss: 0.2319
286: Forward: 6 | Train Error: 0.2990, Loss: 0.2280, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2318
287: Forward: 6 | Train Error: 0.2980, Loss: 0.2279, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2317
288: Forward: 6 | Train Error: 0.2970, Loss: 0.2278, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2316
289: Forward: 6 | Train Error: 0.2990, Loss: 0.2277, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2315
290: Forward: 6 | Train Error: 0.2980, Loss: 0.2276, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2314
291: Forward: 6 | Train Error: 0.2970, Loss: 0.2275, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2313
292: Forward: 6 | Train Error: 0.2980, Loss: 0.2274, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2312
293: Forward: 6 | Train Error: 0.2980, Loss: 0.2273, Operator norm: 0.1002 | Test Error: 0.2970, Loss: 0.2311
294: Forward: 6 | Train Error: 0.2980, Loss: 0.2272, Operator norm: 0.1002 | Test Error: 0.2980, Loss: 0.2310
295: Forward: 6 | Train Error: 0.2970, Loss: 0.2271, Operator norm: 0.1002 | Test Error: 0.2970, Loss: 0.2310
296: Forward: 6 | Train Error: 0.2970, Loss: 0.2270, Operator norm: 0.1003 | Test Error: 0.2970, Loss: 0.2309
297: Forward: 6 | Train Error: 0.2970, Loss: 0.2269, Operator norm: 0.1002 | Test Error: 0.2970, Loss: 0.2308
298: Forward: 6 | Train Error: 0.2970, Loss: 0.2268, Operator norm: 0.1003 | Test Error: 0.2970, Loss: 0.2307
299: Forward: 6 | Train Error: 0.2970, Loss: 0.2267, Operator norm: 0.1002 | Test Error: 0.2970, Loss: 0.2306
300: Forward: 6 | Train Error: 0.2960, Loss: 0.2266, Operator norm: 0.1003 | Test Error: 0.2960, Loss: 0.2305
301: Forward: 6 | Train Error: 0.2960, Loss: 0.2265, Operator norm: 0.1002 | Test Error: 0.2960, Loss: 0.2304
302: Forward: 6 | Train Error: 0.2960, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.2960, Loss: 0.2303
303: Forward: 6 | Train Error: 0.2960, Loss: 0.2264, Operator norm: 0.1003 | Test Error: 0.2950, Loss: 0.2302
304: Forward: 6 | Train Error: 0.2950, Loss: 0.2263, Operator norm: 0.1003 | Test Error: 0.2950, Loss: 0.2302
305: Forward: 6 | Train Error: 0.2950, Loss: 0.2262, Operator norm: 0.1003 | Test Error: 0.2950, Loss: 0.2301
306: Forward: 6 | Train Error: 0.2950, Loss: 0.2261, Operator norm: 0.1003 | Test Error: 0.2950, Loss: 0.2300
307: Forward: 6 | Train Error: 0.2940, Loss: 0.2260, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2299
308: Forward: 6 | Train Error: 0.2950, Loss: 0.2259, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2298
309: Forward: 6 | Train Error: 0.2950, Loss: 0.2258, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2297
310: Forward: 6 | Train Error: 0.2960, Loss: 0.2257, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2296
311: Forward: 6 | Train Error: 0.2960, Loss: 0.2256, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2296
312: Forward: 6 | Train Error: 0.2950, Loss: 0.2255, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2295
313: Forward: 6 | Train Error: 0.2940, Loss: 0.2255, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2294
314: Forward: 6 | Train Error: 0.2940, Loss: 0.2254, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2293
315: Forward: 6 | Train Error: 0.2940, Loss: 0.2253, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2292
316: Forward: 6 | Train Error: 0.2930, Loss: 0.2252, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2291
317: Forward: 6 | Train Error: 0.2930, Loss: 0.2251, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2290
318: Forward: 6 | Train Error: 0.2930, Loss: 0.2250, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2290
319: Forward: 6 | Train Error: 0.2940, Loss: 0.2249, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2289
320: Forward: 6 | Train Error: 0.2940, Loss: 0.2248, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2288
321: Forward: 6 | Train Error: 0.2920, Loss: 0.2247, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2287
322: Forward: 6 | Train Error: 0.2920, Loss: 0.2247, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2286
323: Forward: 6 | Train Error: 0.2920, Loss: 0.2246, Operator norm: 0.1003 | Test Error: 0.2920, Loss: 0.2285
324: Forward: 6 | Train Error: 0.2910, Loss: 0.2245, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2285
325: Forward: 6 | Train Error: 0.2900, Loss: 0.2244, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2284
326: Forward: 6 | Train Error: 0.2900, Loss: 0.2243, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2283
327: Forward: 6 | Train Error: 0.2890, Loss: 0.2242, Operator norm: 0.1003 | Test Error: 0.2930, Loss: 0.2282
328: Forward: 6 | Train Error: 0.2900, Loss: 0.2241, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2281
329: Forward: 6 | Train Error: 0.2900, Loss: 0.2240, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2280
330: Forward: 6 | Train Error: 0.2900, Loss: 0.2240, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2280
331: Forward: 6 | Train Error: 0.2910, Loss: 0.2239, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2279
332: Forward: 6 | Train Error: 0.2910, Loss: 0.2238, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2278
333: Forward: 6 | Train Error: 0.2910, Loss: 0.2237, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2277
334: Forward: 6 | Train Error: 0.2910, Loss: 0.2236, Operator norm: 0.1003 | Test Error: 0.2900, Loss: 0.2276
335: Forward: 6 | Train Error: 0.2900, Loss: 0.2235, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2276
336: Forward: 6 | Train Error: 0.2890, Loss: 0.2234, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2275
337: Forward: 6 | Train Error: 0.2880, Loss: 0.2234, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2274
338: Forward: 6 | Train Error: 0.2880, Loss: 0.2233, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2273
339: Forward: 6 | Train Error: 0.2880, Loss: 0.2232, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2272
340: Forward: 6 | Train Error: 0.2870, Loss: 0.2231, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2271
341: Forward: 6 | Train Error: 0.2870, Loss: 0.2230, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2271
342: Forward: 6 | Train Error: 0.2860, Loss: 0.2229, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2270
343: Forward: 6 | Train Error: 0.2860, Loss: 0.2229, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2269
344: Forward: 6 | Train Error: 0.2880, Loss: 0.2228, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2268
345: Forward: 6 | Train Error: 0.2880, Loss: 0.2227, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2267
346: Forward: 6 | Train Error: 0.2880, Loss: 0.2226, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2267
347: Forward: 6 | Train Error: 0.2880, Loss: 0.2225, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2266
348: Forward: 6 | Train Error: 0.2880, Loss: 0.2224, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2265
349: Forward: 6 | Train Error: 0.2880, Loss: 0.2223, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2264
350: Forward: 6 | Train Error: 0.2880, Loss: 0.2223, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2263
351: Forward: 6 | Train Error: 0.2870, Loss: 0.2222, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2263
352: Forward: 6 | Train Error: 0.2870, Loss: 0.2221, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2262
353: Forward: 6 | Train Error: 0.2870, Loss: 0.2220, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2261
354: Forward: 6 | Train Error: 0.2870, Loss: 0.2219, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2260
355: Forward: 6 | Train Error: 0.2870, Loss: 0.2219, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2260
356: Forward: 6 | Train Error: 0.2860, Loss: 0.2218, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2259
357: Forward: 6 | Train Error: 0.2860, Loss: 0.2217, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2258
358: Forward: 6 | Train Error: 0.2860, Loss: 0.2216, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2257
359: Forward: 6 | Train Error: 0.2850, Loss: 0.2215, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2256
360: Forward: 6 | Train Error: 0.2850, Loss: 0.2214, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2256
361: Forward: 6 | Train Error: 0.2850, Loss: 0.2214, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2255
362: Forward: 6 | Train Error: 0.2850, Loss: 0.2213, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2254
363: Forward: 6 | Train Error: 0.2840, Loss: 0.2212, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2253
364: Forward: 6 | Train Error: 0.2840, Loss: 0.2211, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2253
365: Forward: 6 | Train Error: 0.2840, Loss: 0.2210, Operator norm: 0.1003 | Test Error: 0.2890, Loss: 0.2252
366: Forward: 6 | Train Error: 0.2860, Loss: 0.2210, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2251
367: Forward: 6 | Train Error: 0.2860, Loss: 0.2209, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2250
368: Forward: 6 | Train Error: 0.2850, Loss: 0.2208, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2250
369: Forward: 6 | Train Error: 0.2850, Loss: 0.2207, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2249
370: Forward: 6 | Train Error: 0.2840, Loss: 0.2206, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2248
371: Forward: 6 | Train Error: 0.2860, Loss: 0.2206, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2247
372: Forward: 6 | Train Error: 0.2860, Loss: 0.2205, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2247
373: Forward: 6 | Train Error: 0.2860, Loss: 0.2204, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2246
374: Forward: 6 | Train Error: 0.2860, Loss: 0.2203, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2245
375: Forward: 6 | Train Error: 0.2850, Loss: 0.2203, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2244
376: Forward: 6 | Train Error: 0.2840, Loss: 0.2202, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2244
377: Forward: 6 | Train Error: 0.2840, Loss: 0.2201, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2243
378: Forward: 6 | Train Error: 0.2840, Loss: 0.2200, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2242
379: Forward: 6 | Train Error: 0.2830, Loss: 0.2199, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2241
380: Forward: 6 | Train Error: 0.2830, Loss: 0.2199, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2241
381: Forward: 6 | Train Error: 0.2820, Loss: 0.2198, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2240
382: Forward: 6 | Train Error: 0.2820, Loss: 0.2197, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2239
383: Forward: 6 | Train Error: 0.2820, Loss: 0.2196, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2238
384: Forward: 6 | Train Error: 0.2820, Loss: 0.2196, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2238
385: Forward: 6 | Train Error: 0.2820, Loss: 0.2195, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2237
386: Forward: 6 | Train Error: 0.2810, Loss: 0.2194, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2236
387: Forward: 6 | Train Error: 0.2800, Loss: 0.2193, Operator norm: 0.1003 | Test Error: 0.2870, Loss: 0.2236
388: Forward: 6 | Train Error: 0.2800, Loss: 0.2193, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2235
389: Forward: 6 | Train Error: 0.2800, Loss: 0.2192, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2234
390: Forward: 6 | Train Error: 0.2800, Loss: 0.2191, Operator norm: 0.1003 | Test Error: 0.2880, Loss: 0.2233
391: Forward: 6 | Train Error: 0.2800, Loss: 0.2190, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2233
392: Forward: 6 | Train Error: 0.2790, Loss: 0.2190, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2232
393: Forward: 6 | Train Error: 0.2790, Loss: 0.2189, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2231
394: Forward: 6 | Train Error: 0.2790, Loss: 0.2188, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2231
395: Forward: 6 | Train Error: 0.2780, Loss: 0.2187, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2230
396: Forward: 6 | Train Error: 0.2770, Loss: 0.2187, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2229
397: Forward: 6 | Train Error: 0.2760, Loss: 0.2186, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2228
398: Forward: 6 | Train Error: 0.2760, Loss: 0.2185, Operator norm: 0.1003 | Test Error: 0.2860, Loss: 0.2228
399: Forward: 6 | Train Error: 0.2730, Loss: 0.2184, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2227
400: Forward: 6 | Train Error: 0.2730, Loss: 0.2184, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2226
401: Forward: 6 | Train Error: 0.2730, Loss: 0.2183, Operator norm: 0.1003 | Test Error: 0.2850, Loss: 0.2226
402: Forward: 6 | Train Error: 0.2730, Loss: 0.2182, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2225
403: Forward: 6 | Train Error: 0.2720, Loss: 0.2181, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2224
404: Forward: 6 | Train Error: 0.2720, Loss: 0.2181, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2224
405: Forward: 6 | Train Error: 0.2720, Loss: 0.2180, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2223
406: Forward: 6 | Train Error: 0.2720, Loss: 0.2179, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2222
407: Forward: 6 | Train Error: 0.2720, Loss: 0.2179, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2221
408: Forward: 6 | Train Error: 0.2720, Loss: 0.2178, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2221
409: Forward: 6 | Train Error: 0.2730, Loss: 0.2177, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2220
410: Forward: 6 | Train Error: 0.2730, Loss: 0.2176, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2219
411: Forward: 6 | Train Error: 0.2730, Loss: 0.2176, Operator norm: 0.1003 | Test Error: 0.2840, Loss: 0.2219
412: Forward: 6 | Train Error: 0.2730, Loss: 0.2175, Operator norm: 0.1003 | Test Error: 0.2830, Loss: 0.2218
413: Forward: 6 | Train Error: 0.2720, Loss: 0.2174, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2217
414: Forward: 6 | Train Error: 0.2730, Loss: 0.2173, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2217
415: Forward: 6 | Train Error: 0.2730, Loss: 0.2173, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2216
416: Forward: 6 | Train Error: 0.2730, Loss: 0.2172, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2215
417: Forward: 6 | Train Error: 0.2730, Loss: 0.2171, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2215
418: Forward: 6 | Train Error: 0.2730, Loss: 0.2171, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2214
419: Forward: 6 | Train Error: 0.2730, Loss: 0.2170, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2213
420: Forward: 6 | Train Error: 0.2730, Loss: 0.2169, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2213
421: Forward: 6 | Train Error: 0.2730, Loss: 0.2169, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2212
422: Forward: 6 | Train Error: 0.2730, Loss: 0.2168, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2211
423: Forward: 6 | Train Error: 0.2730, Loss: 0.2167, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2211
424: Forward: 6 | Train Error: 0.2730, Loss: 0.2166, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2210
425: Forward: 6 | Train Error: 0.2730, Loss: 0.2166, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2209
426: Forward: 6 | Train Error: 0.2730, Loss: 0.2165, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2209
427: Forward: 6 | Train Error: 0.2730, Loss: 0.2164, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2208
428: Forward: 6 | Train Error: 0.2730, Loss: 0.2164, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2207
429: Forward: 6 | Train Error: 0.2720, Loss: 0.2163, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2207
430: Forward: 6 | Train Error: 0.2730, Loss: 0.2162, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2206
431: Forward: 6 | Train Error: 0.2730, Loss: 0.2162, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2205
432: Forward: 6 | Train Error: 0.2730, Loss: 0.2161, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2205
433: Forward: 6 | Train Error: 0.2730, Loss: 0.2160, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2204
434: Forward: 6 | Train Error: 0.2730, Loss: 0.2160, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2203
435: Forward: 6 | Train Error: 0.2730, Loss: 0.2159, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2203
436: Forward: 6 | Train Error: 0.2720, Loss: 0.2158, Operator norm: 0.1003 | Test Error: 0.2820, Loss: 0.2202
437: Forward: 6 | Train Error: 0.2720, Loss: 0.2158, Operator norm: 0.1003 | Test Error: 0.2810, Loss: 0.2202
438: Forward: 6 | Train Error: 0.2710, Loss: 0.2157, Operator norm: 0.1003 | Test Error: 0.2800, Loss: 0.2201
439: Forward: 6 | Train Error: 0.2710, Loss: 0.2156, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2200
440: Forward: 6 | Train Error: 0.2710, Loss: 0.2155, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2200
441: Forward: 6 | Train Error: 0.2710, Loss: 0.2155, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2199
442: Forward: 6 | Train Error: 0.2710, Loss: 0.2154, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2198
443: Forward: 6 | Train Error: 0.2710, Loss: 0.2153, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2198
444: Forward: 6 | Train Error: 0.2700, Loss: 0.2153, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2197
445: Forward: 6 | Train Error: 0.2700, Loss: 0.2152, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2196
446: Forward: 6 | Train Error: 0.2700, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2196
447: Forward: 6 | Train Error: 0.2700, Loss: 0.2151, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2195
448: Forward: 6 | Train Error: 0.2690, Loss: 0.2150, Operator norm: 0.1003 | Test Error: 0.2790, Loss: 0.2195
449: Forward: 6 | Train Error: 0.2690, Loss: 0.2149, Operator norm: 0.1003 | Test Error: 0.2780, Loss: 0.2194
450: Forward: 6 | Train Error: 0.2680, Loss: 0.2149, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2193
451: Forward: 6 | Train Error: 0.2670, Loss: 0.2148, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2193
452: Forward: 6 | Train Error: 0.2670, Loss: 0.2148, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2192
453: Forward: 6 | Train Error: 0.2670, Loss: 0.2147, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2191
454: Forward: 6 | Train Error: 0.2670, Loss: 0.2146, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2191
455: Forward: 6 | Train Error: 0.2670, Loss: 0.2146, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2190
456: Forward: 6 | Train Error: 0.2670, Loss: 0.2145, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2190
457: Forward: 6 | Train Error: 0.2670, Loss: 0.2144, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2189
458: Forward: 6 | Train Error: 0.2680, Loss: 0.2144, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2188
459: Forward: 6 | Train Error: 0.2670, Loss: 0.2143, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2188
460: Forward: 6 | Train Error: 0.2670, Loss: 0.2142, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2187
461: Forward: 6 | Train Error: 0.2670, Loss: 0.2142, Operator norm: 0.1003 | Test Error: 0.2770, Loss: 0.2186
462: Forward: 6 | Train Error: 0.2670, Loss: 0.2141, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2186
463: Forward: 6 | Train Error: 0.2650, Loss: 0.2140, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2185
464: Forward: 6 | Train Error: 0.2650, Loss: 0.2140, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2185
465: Forward: 6 | Train Error: 0.2650, Loss: 0.2139, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2184
466: Forward: 6 | Train Error: 0.2650, Loss: 0.2138, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2183
467: Forward: 6 | Train Error: 0.2650, Loss: 0.2138, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2183
468: Forward: 6 | Train Error: 0.2650, Loss: 0.2137, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2182
469: Forward: 6 | Train Error: 0.2650, Loss: 0.2137, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2182
470: Forward: 6 | Train Error: 0.2650, Loss: 0.2136, Operator norm: 0.1004 | Test Error: 0.2780, Loss: 0.2181
471: Forward: 6 | Train Error: 0.2640, Loss: 0.2135, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2180
472: Forward: 6 | Train Error: 0.2640, Loss: 0.2135, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2180
473: Forward: 6 | Train Error: 0.2640, Loss: 0.2134, Operator norm: 0.1004 | Test Error: 0.2770, Loss: 0.2179
474: Forward: 6 | Train Error: 0.2640, Loss: 0.2133, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2179
475: Forward: 6 | Train Error: 0.2640, Loss: 0.2133, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2178
476: Forward: 6 | Train Error: 0.2640, Loss: 0.2132, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2177
477: Forward: 6 | Train Error: 0.2640, Loss: 0.2132, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2177
478: Forward: 6 | Train Error: 0.2640, Loss: 0.2131, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2176
479: Forward: 6 | Train Error: 0.2640, Loss: 0.2130, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2176
480: Forward: 6 | Train Error: 0.2640, Loss: 0.2130, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2175
481: Forward: 6 | Train Error: 0.2640, Loss: 0.2129, Operator norm: 0.1004 | Test Error: 0.2760, Loss: 0.2174
482: Forward: 6 | Train Error: 0.2640, Loss: 0.2128, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2174
483: Forward: 6 | Train Error: 0.2630, Loss: 0.2128, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2173
484: Forward: 6 | Train Error: 0.2630, Loss: 0.2127, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2173
485: Forward: 6 | Train Error: 0.2630, Loss: 0.2127, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2172
486: Forward: 6 | Train Error: 0.2630, Loss: 0.2126, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2172
487: Forward: 6 | Train Error: 0.2620, Loss: 0.2125, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2171
488: Forward: 6 | Train Error: 0.2620, Loss: 0.2125, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2170
489: Forward: 6 | Train Error: 0.2620, Loss: 0.2124, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2170
490: Forward: 6 | Train Error: 0.2620, Loss: 0.2124, Operator norm: 0.1004 | Test Error: 0.2750, Loss: 0.2169
491: Forward: 6 | Train Error: 0.2620, Loss: 0.2123, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2169
492: Forward: 6 | Train Error: 0.2610, Loss: 0.2122, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2168
493: Forward: 6 | Train Error: 0.2610, Loss: 0.2122, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2168
494: Forward: 6 | Train Error: 0.2610, Loss: 0.2121, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2167
495: Forward: 6 | Train Error: 0.2600, Loss: 0.2120, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2166
496: Forward: 6 | Train Error: 0.2600, Loss: 0.2120, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2166
497: Forward: 6 | Train Error: 0.2620, Loss: 0.2119, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2165
498: Forward: 6 | Train Error: 0.2610, Loss: 0.2119, Operator norm: 0.1004 | Test Error: 0.2740, Loss: 0.2165
499: Forward: 6 | Train Error: 0.2600, Loss: 0.2118, Operator norm: 0.1004 | Test Error: 0.2730, Loss: 0.2164
grad at the end: grad_B=0.1695, grad_A=0.0102, grad_W=0.1751
===============================
Implicit: gamma=0.3 | width=1000 | lr=0.001 | opn=0.3000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 10 | Train Error: 0.4950, Loss: 0.5366, Operator norm: 0.3002 | Test Error: 0.4890, Loss: 0.4589
1: Forward: 10 | Train Error: 0.4950, Loss: 0.4590, Operator norm: 0.3003 | Test Error: 0.4860, Loss: 0.4026
2: Forward: 10 | Train Error: 0.4890, Loss: 0.4032, Operator norm: 0.3005 | Test Error: 0.4820, Loss: 0.3628
3: Forward: 10 | Train Error: 0.4850, Loss: 0.3634, Operator norm: 0.3006 | Test Error: 0.4780, Loss: 0.3345
4: Forward: 10 | Train Error: 0.4780, Loss: 0.3349, Operator norm: 0.3008 | Test Error: 0.4740, Loss: 0.3144
5: Forward: 10 | Train Error: 0.4740, Loss: 0.3146, Operator norm: 0.3009 | Test Error: 0.4710, Loss: 0.3002
6: Forward: 10 | Train Error: 0.4690, Loss: 0.3000, Operator norm: 0.3009 | Test Error: 0.4670, Loss: 0.2901
7: Forward: 10 | Train Error: 0.4580, Loss: 0.2896, Operator norm: 0.3010 | Test Error: 0.4650, Loss: 0.2829
8: Forward: 10 | Train Error: 0.4530, Loss: 0.2821, Operator norm: 0.3011 | Test Error: 0.4640, Loss: 0.2778
9: Forward: 10 | Train Error: 0.4500, Loss: 0.2766, Operator norm: 0.3011 | Test Error: 0.4610, Loss: 0.2741
10: Forward: 10 | Train Error: 0.4450, Loss: 0.2727, Operator norm: 0.3012 | Test Error: 0.4570, Loss: 0.2715
11: Forward: 10 | Train Error: 0.4400, Loss: 0.2698, Operator norm: 0.3012 | Test Error: 0.4470, Loss: 0.2696
12: Forward: 10 | Train Error: 0.4390, Loss: 0.2677, Operator norm: 0.3013 | Test Error: 0.4440, Loss: 0.2683
13: Forward: 10 | Train Error: 0.4360, Loss: 0.2661, Operator norm: 0.3013 | Test Error: 0.4390, Loss: 0.2672
14: Forward: 10 | Train Error: 0.4330, Loss: 0.2649, Operator norm: 0.3013 | Test Error: 0.4350, Loss: 0.2664
15: Forward: 10 | Train Error: 0.4310, Loss: 0.2639, Operator norm: 0.3013 | Test Error: 0.4330, Loss: 0.2658
16: Forward: 10 | Train Error: 0.4280, Loss: 0.2632, Operator norm: 0.3013 | Test Error: 0.4310, Loss: 0.2653
17: Forward: 10 | Train Error: 0.4260, Loss: 0.2626, Operator norm: 0.3014 | Test Error: 0.4320, Loss: 0.2649
18: Forward: 10 | Train Error: 0.4200, Loss: 0.2620, Operator norm: 0.3014 | Test Error: 0.4290, Loss: 0.2645
19: Forward: 10 | Train Error: 0.4180, Loss: 0.2616, Operator norm: 0.3014 | Test Error: 0.4300, Loss: 0.2642
20: Forward: 10 | Train Error: 0.4180, Loss: 0.2612, Operator norm: 0.3014 | Test Error: 0.4300, Loss: 0.2639
21: Forward: 10 | Train Error: 0.4180, Loss: 0.2608, Operator norm: 0.3014 | Test Error: 0.4290, Loss: 0.2636
22: Forward: 10 | Train Error: 0.4200, Loss: 0.2605, Operator norm: 0.3014 | Test Error: 0.4290, Loss: 0.2634
23: Forward: 10 | Train Error: 0.4190, Loss: 0.2601, Operator norm: 0.3014 | Test Error: 0.4280, Loss: 0.2631
24: Forward: 10 | Train Error: 0.4170, Loss: 0.2598, Operator norm: 0.3014 | Test Error: 0.4270, Loss: 0.2628
25: Forward: 10 | Train Error: 0.4150, Loss: 0.2595, Operator norm: 0.3014 | Test Error: 0.4250, Loss: 0.2626
26: Forward: 10 | Train Error: 0.4120, Loss: 0.2592, Operator norm: 0.3014 | Test Error: 0.4250, Loss: 0.2623
27: Forward: 10 | Train Error: 0.4110, Loss: 0.2589, Operator norm: 0.3014 | Test Error: 0.4250, Loss: 0.2620
28: Forward: 10 | Train Error: 0.4110, Loss: 0.2586, Operator norm: 0.3014 | Test Error: 0.4250, Loss: 0.2618
29: Forward: 10 | Train Error: 0.4100, Loss: 0.2584, Operator norm: 0.3014 | Test Error: 0.4220, Loss: 0.2615
30: Forward: 10 | Train Error: 0.4080, Loss: 0.2581, Operator norm: 0.3014 | Test Error: 0.4230, Loss: 0.2613
31: Forward: 10 | Train Error: 0.4060, Loss: 0.2578, Operator norm: 0.3015 | Test Error: 0.4210, Loss: 0.2610
32: Forward: 10 | Train Error: 0.4060, Loss: 0.2575, Operator norm: 0.3015 | Test Error: 0.4200, Loss: 0.2607
33: Forward: 10 | Train Error: 0.4060, Loss: 0.2573, Operator norm: 0.3015 | Test Error: 0.4200, Loss: 0.2605
34: Forward: 10 | Train Error: 0.4060, Loss: 0.2570, Operator norm: 0.3015 | Test Error: 0.4200, Loss: 0.2602
35: Forward: 10 | Train Error: 0.4040, Loss: 0.2567, Operator norm: 0.3015 | Test Error: 0.4220, Loss: 0.2600
36: Forward: 10 | Train Error: 0.4030, Loss: 0.2564, Operator norm: 0.3015 | Test Error: 0.4200, Loss: 0.2597
37: Forward: 10 | Train Error: 0.4050, Loss: 0.2562, Operator norm: 0.3015 | Test Error: 0.4210, Loss: 0.2594
38: Forward: 10 | Train Error: 0.4030, Loss: 0.2559, Operator norm: 0.3015 | Test Error: 0.4200, Loss: 0.2592
39: Forward: 10 | Train Error: 0.4020, Loss: 0.2556, Operator norm: 0.3015 | Test Error: 0.4210, Loss: 0.2589
40: Forward: 10 | Train Error: 0.4000, Loss: 0.2554, Operator norm: 0.3015 | Test Error: 0.4210, Loss: 0.2587
41: Forward: 10 | Train Error: 0.3990, Loss: 0.2551, Operator norm: 0.3015 | Test Error: 0.4170, Loss: 0.2584
42: Forward: 10 | Train Error: 0.3980, Loss: 0.2548, Operator norm: 0.3015 | Test Error: 0.4170, Loss: 0.2582
43: Forward: 10 | Train Error: 0.3950, Loss: 0.2546, Operator norm: 0.3015 | Test Error: 0.4160, Loss: 0.2579
44: Forward: 10 | Train Error: 0.3930, Loss: 0.2543, Operator norm: 0.3015 | Test Error: 0.4160, Loss: 0.2577
45: Forward: 10 | Train Error: 0.3910, Loss: 0.2541, Operator norm: 0.3015 | Test Error: 0.4150, Loss: 0.2574
46: Forward: 10 | Train Error: 0.3920, Loss: 0.2538, Operator norm: 0.3015 | Test Error: 0.4130, Loss: 0.2572
47: Forward: 10 | Train Error: 0.3890, Loss: 0.2535, Operator norm: 0.3015 | Test Error: 0.4120, Loss: 0.2569
48: Forward: 10 | Train Error: 0.3870, Loss: 0.2533, Operator norm: 0.3015 | Test Error: 0.4110, Loss: 0.2567
49: Forward: 10 | Train Error: 0.3840, Loss: 0.2530, Operator norm: 0.3015 | Test Error: 0.4100, Loss: 0.2564
50: Forward: 10 | Train Error: 0.3840, Loss: 0.2528, Operator norm: 0.3015 | Test Error: 0.4100, Loss: 0.2562
51: Forward: 10 | Train Error: 0.3820, Loss: 0.2525, Operator norm: 0.3015 | Test Error: 0.4090, Loss: 0.2559
52: Forward: 10 | Train Error: 0.3800, Loss: 0.2523, Operator norm: 0.3015 | Test Error: 0.4070, Loss: 0.2557
53: Forward: 10 | Train Error: 0.3790, Loss: 0.2520, Operator norm: 0.3015 | Test Error: 0.4060, Loss: 0.2554
54: Forward: 10 | Train Error: 0.3770, Loss: 0.2518, Operator norm: 0.3015 | Test Error: 0.4040, Loss: 0.2552
55: Forward: 10 | Train Error: 0.3730, Loss: 0.2515, Operator norm: 0.3015 | Test Error: 0.4040, Loss: 0.2549
56: Forward: 10 | Train Error: 0.3690, Loss: 0.2513, Operator norm: 0.3015 | Test Error: 0.4000, Loss: 0.2547
57: Forward: 10 | Train Error: 0.3690, Loss: 0.2510, Operator norm: 0.3015 | Test Error: 0.3990, Loss: 0.2545
58: Forward: 10 | Train Error: 0.3690, Loss: 0.2508, Operator norm: 0.3015 | Test Error: 0.3970, Loss: 0.2542
59: Forward: 10 | Train Error: 0.3680, Loss: 0.2505, Operator norm: 0.3015 | Test Error: 0.3960, Loss: 0.2540
60: Forward: 10 | Train Error: 0.3670, Loss: 0.2503, Operator norm: 0.3015 | Test Error: 0.3940, Loss: 0.2538
61: Forward: 10 | Train Error: 0.3660, Loss: 0.2501, Operator norm: 0.3015 | Test Error: 0.3920, Loss: 0.2535
62: Forward: 10 | Train Error: 0.3660, Loss: 0.2498, Operator norm: 0.3015 | Test Error: 0.3910, Loss: 0.2533
63: Forward: 10 | Train Error: 0.3650, Loss: 0.2496, Operator norm: 0.3015 | Test Error: 0.3900, Loss: 0.2531
64: Forward: 10 | Train Error: 0.3650, Loss: 0.2493, Operator norm: 0.3015 | Test Error: 0.3890, Loss: 0.2528
65: Forward: 10 | Train Error: 0.3640, Loss: 0.2491, Operator norm: 0.3015 | Test Error: 0.3890, Loss: 0.2526
66: Forward: 10 | Train Error: 0.3640, Loss: 0.2489, Operator norm: 0.3016 | Test Error: 0.3900, Loss: 0.2524
67: Forward: 10 | Train Error: 0.3620, Loss: 0.2486, Operator norm: 0.3016 | Test Error: 0.3860, Loss: 0.2521
68: Forward: 10 | Train Error: 0.3620, Loss: 0.2484, Operator norm: 0.3016 | Test Error: 0.3850, Loss: 0.2519
69: Forward: 10 | Train Error: 0.3600, Loss: 0.2482, Operator norm: 0.3016 | Test Error: 0.3850, Loss: 0.2517
70: Forward: 10 | Train Error: 0.3580, Loss: 0.2479, Operator norm: 0.3016 | Test Error: 0.3830, Loss: 0.2514
71: Forward: 10 | Train Error: 0.3590, Loss: 0.2477, Operator norm: 0.3016 | Test Error: 0.3830, Loss: 0.2512
72: Forward: 10 | Train Error: 0.3590, Loss: 0.2475, Operator norm: 0.3016 | Test Error: 0.3810, Loss: 0.2510
73: Forward: 10 | Train Error: 0.3580, Loss: 0.2472, Operator norm: 0.3016 | Test Error: 0.3800, Loss: 0.2508
74: Forward: 10 | Train Error: 0.3580, Loss: 0.2470, Operator norm: 0.3016 | Test Error: 0.3760, Loss: 0.2506
75: Forward: 10 | Train Error: 0.3570, Loss: 0.2468, Operator norm: 0.3016 | Test Error: 0.3760, Loss: 0.2503
76: Forward: 10 | Train Error: 0.3570, Loss: 0.2465, Operator norm: 0.3016 | Test Error: 0.3750, Loss: 0.2501
77: Forward: 10 | Train Error: 0.3560, Loss: 0.2463, Operator norm: 0.3016 | Test Error: 0.3750, Loss: 0.2499
78: Forward: 10 | Train Error: 0.3580, Loss: 0.2461, Operator norm: 0.3016 | Test Error: 0.3750, Loss: 0.2497
79: Forward: 10 | Train Error: 0.3560, Loss: 0.2459, Operator norm: 0.3016 | Test Error: 0.3730, Loss: 0.2494
80: Forward: 10 | Train Error: 0.3560, Loss: 0.2456, Operator norm: 0.3016 | Test Error: 0.3730, Loss: 0.2492
81: Forward: 10 | Train Error: 0.3540, Loss: 0.2454, Operator norm: 0.3016 | Test Error: 0.3740, Loss: 0.2490
82: Forward: 10 | Train Error: 0.3510, Loss: 0.2452, Operator norm: 0.3016 | Test Error: 0.3750, Loss: 0.2488
83: Forward: 10 | Train Error: 0.3490, Loss: 0.2450, Operator norm: 0.3016 | Test Error: 0.3740, Loss: 0.2486
84: Forward: 10 | Train Error: 0.3480, Loss: 0.2447, Operator norm: 0.3016 | Test Error: 0.3740, Loss: 0.2484
85: Forward: 10 | Train Error: 0.3480, Loss: 0.2445, Operator norm: 0.3016 | Test Error: 0.3720, Loss: 0.2482
86: Forward: 10 | Train Error: 0.3460, Loss: 0.2443, Operator norm: 0.3016 | Test Error: 0.3700, Loss: 0.2479
87: Forward: 10 | Train Error: 0.3460, Loss: 0.2441, Operator norm: 0.3016 | Test Error: 0.3700, Loss: 0.2477
88: Forward: 10 | Train Error: 0.3450, Loss: 0.2439, Operator norm: 0.3016 | Test Error: 0.3670, Loss: 0.2475
89: Forward: 10 | Train Error: 0.3450, Loss: 0.2437, Operator norm: 0.3016 | Test Error: 0.3660, Loss: 0.2473
90: Forward: 10 | Train Error: 0.3440, Loss: 0.2434, Operator norm: 0.3016 | Test Error: 0.3600, Loss: 0.2471
91: Forward: 10 | Train Error: 0.3430, Loss: 0.2432, Operator norm: 0.3017 | Test Error: 0.3580, Loss: 0.2469
92: Forward: 10 | Train Error: 0.3430, Loss: 0.2430, Operator norm: 0.3017 | Test Error: 0.3540, Loss: 0.2467
93: Forward: 10 | Train Error: 0.3430, Loss: 0.2428, Operator norm: 0.3017 | Test Error: 0.3530, Loss: 0.2465
94: Forward: 10 | Train Error: 0.3410, Loss: 0.2426, Operator norm: 0.3017 | Test Error: 0.3540, Loss: 0.2463
95: Forward: 10 | Train Error: 0.3390, Loss: 0.2424, Operator norm: 0.3017 | Test Error: 0.3540, Loss: 0.2461
96: Forward: 10 | Train Error: 0.3370, Loss: 0.2422, Operator norm: 0.3017 | Test Error: 0.3530, Loss: 0.2459
97: Forward: 10 | Train Error: 0.3380, Loss: 0.2420, Operator norm: 0.3017 | Test Error: 0.3510, Loss: 0.2457
98: Forward: 10 | Train Error: 0.3370, Loss: 0.2418, Operator norm: 0.3017 | Test Error: 0.3500, Loss: 0.2455
99: Forward: 10 | Train Error: 0.3380, Loss: 0.2415, Operator norm: 0.3017 | Test Error: 0.3500, Loss: 0.2453
100: Forward: 10 | Train Error: 0.3370, Loss: 0.2413, Operator norm: 0.3017 | Test Error: 0.3510, Loss: 0.2451
101: Forward: 10 | Train Error: 0.3370, Loss: 0.2411, Operator norm: 0.3017 | Test Error: 0.3500, Loss: 0.2449
102: Forward: 10 | Train Error: 0.3370, Loss: 0.2409, Operator norm: 0.3017 | Test Error: 0.3490, Loss: 0.2447
103: Forward: 10 | Train Error: 0.3350, Loss: 0.2407, Operator norm: 0.3017 | Test Error: 0.3460, Loss: 0.2445
104: Forward: 10 | Train Error: 0.3360, Loss: 0.2405, Operator norm: 0.3017 | Test Error: 0.3440, Loss: 0.2443
105: Forward: 10 | Train Error: 0.3360, Loss: 0.2403, Operator norm: 0.3017 | Test Error: 0.3440, Loss: 0.2441
106: Forward: 10 | Train Error: 0.3370, Loss: 0.2401, Operator norm: 0.3017 | Test Error: 0.3440, Loss: 0.2439
107: Forward: 10 | Train Error: 0.3370, Loss: 0.2399, Operator norm: 0.3017 | Test Error: 0.3430, Loss: 0.2437
108: Forward: 10 | Train Error: 0.3340, Loss: 0.2397, Operator norm: 0.3017 | Test Error: 0.3420, Loss: 0.2435
109: Forward: 10 | Train Error: 0.3310, Loss: 0.2395, Operator norm: 0.3017 | Test Error: 0.3410, Loss: 0.2433
110: Forward: 10 | Train Error: 0.3300, Loss: 0.2393, Operator norm: 0.3017 | Test Error: 0.3410, Loss: 0.2431
111: Forward: 10 | Train Error: 0.3290, Loss: 0.2391, Operator norm: 0.3017 | Test Error: 0.3390, Loss: 0.2429
112: Forward: 10 | Train Error: 0.3300, Loss: 0.2389, Operator norm: 0.3018 | Test Error: 0.3390, Loss: 0.2427
113: Forward: 10 | Train Error: 0.3290, Loss: 0.2387, Operator norm: 0.3018 | Test Error: 0.3400, Loss: 0.2425
114: Forward: 10 | Train Error: 0.3280, Loss: 0.2385, Operator norm: 0.3018 | Test Error: 0.3390, Loss: 0.2423
115: Forward: 10 | Train Error: 0.3290, Loss: 0.2383, Operator norm: 0.3018 | Test Error: 0.3370, Loss: 0.2422
116: Forward: 10 | Train Error: 0.3270, Loss: 0.2381, Operator norm: 0.3018 | Test Error: 0.3360, Loss: 0.2420
117: Forward: 10 | Train Error: 0.3210, Loss: 0.2379, Operator norm: 0.3018 | Test Error: 0.3350, Loss: 0.2418
118: Forward: 10 | Train Error: 0.3230, Loss: 0.2377, Operator norm: 0.3018 | Test Error: 0.3360, Loss: 0.2416
119: Forward: 10 | Train Error: 0.3230, Loss: 0.2375, Operator norm: 0.3018 | Test Error: 0.3370, Loss: 0.2414
120: Forward: 10 | Train Error: 0.3220, Loss: 0.2373, Operator norm: 0.3018 | Test Error: 0.3370, Loss: 0.2412
121: Forward: 10 | Train Error: 0.3230, Loss: 0.2371, Operator norm: 0.3018 | Test Error: 0.3370, Loss: 0.2410
122: Forward: 10 | Train Error: 0.3220, Loss: 0.2370, Operator norm: 0.3018 | Test Error: 0.3370, Loss: 0.2408
123: Forward: 10 | Train Error: 0.3200, Loss: 0.2368, Operator norm: 0.3018 | Test Error: 0.3360, Loss: 0.2407
124: Forward: 10 | Train Error: 0.3170, Loss: 0.2366, Operator norm: 0.3018 | Test Error: 0.3340, Loss: 0.2405
125: Forward: 10 | Train Error: 0.3160, Loss: 0.2364, Operator norm: 0.3018 | Test Error: 0.3340, Loss: 0.2403
126: Forward: 10 | Train Error: 0.3170, Loss: 0.2362, Operator norm: 0.3018 | Test Error: 0.3350, Loss: 0.2401
127: Forward: 10 | Train Error: 0.3160, Loss: 0.2360, Operator norm: 0.3018 | Test Error: 0.3340, Loss: 0.2399
128: Forward: 10 | Train Error: 0.3140, Loss: 0.2358, Operator norm: 0.3018 | Test Error: 0.3340, Loss: 0.2398
129: Forward: 10 | Train Error: 0.3120, Loss: 0.2356, Operator norm: 0.3018 | Test Error: 0.3340, Loss: 0.2396
130: Forward: 10 | Train Error: 0.3110, Loss: 0.2355, Operator norm: 0.3018 | Test Error: 0.3320, Loss: 0.2394
131: Forward: 10 | Train Error: 0.3120, Loss: 0.2353, Operator norm: 0.3019 | Test Error: 0.3300, Loss: 0.2392
132: Forward: 10 | Train Error: 0.3130, Loss: 0.2351, Operator norm: 0.3019 | Test Error: 0.3310, Loss: 0.2390
133: Forward: 10 | Train Error: 0.3130, Loss: 0.2349, Operator norm: 0.3019 | Test Error: 0.3320, Loss: 0.2389
134: Forward: 10 | Train Error: 0.3120, Loss: 0.2347, Operator norm: 0.3019 | Test Error: 0.3320, Loss: 0.2387
135: Forward: 10 | Train Error: 0.3110, Loss: 0.2345, Operator norm: 0.3019 | Test Error: 0.3320, Loss: 0.2385
136: Forward: 10 | Train Error: 0.3090, Loss: 0.2344, Operator norm: 0.3019 | Test Error: 0.3310, Loss: 0.2383
137: Forward: 10 | Train Error: 0.3090, Loss: 0.2342, Operator norm: 0.3019 | Test Error: 0.3290, Loss: 0.2382
138: Forward: 10 | Train Error: 0.3100, Loss: 0.2340, Operator norm: 0.3019 | Test Error: 0.3290, Loss: 0.2380
139: Forward: 10 | Train Error: 0.3090, Loss: 0.2338, Operator norm: 0.3019 | Test Error: 0.3290, Loss: 0.2378
140: Forward: 10 | Train Error: 0.3090, Loss: 0.2336, Operator norm: 0.3019 | Test Error: 0.3270, Loss: 0.2376
141: Forward: 10 | Train Error: 0.3080, Loss: 0.2335, Operator norm: 0.3019 | Test Error: 0.3270, Loss: 0.2375
142: Forward: 10 | Train Error: 0.3070, Loss: 0.2333, Operator norm: 0.3019 | Test Error: 0.3260, Loss: 0.2373
143: Forward: 10 | Train Error: 0.3060, Loss: 0.2331, Operator norm: 0.3019 | Test Error: 0.3240, Loss: 0.2371
144: Forward: 10 | Train Error: 0.3060, Loss: 0.2329, Operator norm: 0.3019 | Test Error: 0.3240, Loss: 0.2370
145: Forward: 10 | Train Error: 0.3060, Loss: 0.2328, Operator norm: 0.3019 | Test Error: 0.3240, Loss: 0.2368
146: Forward: 10 | Train Error: 0.3060, Loss: 0.2326, Operator norm: 0.3019 | Test Error: 0.3220, Loss: 0.2366
147: Forward: 10 | Train Error: 0.3080, Loss: 0.2324, Operator norm: 0.3020 | Test Error: 0.3230, Loss: 0.2364
148: Forward: 10 | Train Error: 0.3080, Loss: 0.2322, Operator norm: 0.3020 | Test Error: 0.3210, Loss: 0.2363
149: Forward: 10 | Train Error: 0.3080, Loss: 0.2321, Operator norm: 0.3020 | Test Error: 0.3190, Loss: 0.2361
150: Forward: 10 | Train Error: 0.3080, Loss: 0.2319, Operator norm: 0.3020 | Test Error: 0.3200, Loss: 0.2359
151: Forward: 10 | Train Error: 0.3090, Loss: 0.2317, Operator norm: 0.3020 | Test Error: 0.3200, Loss: 0.2358
152: Forward: 10 | Train Error: 0.3060, Loss: 0.2316, Operator norm: 0.3020 | Test Error: 0.3200, Loss: 0.2356
153: Forward: 10 | Train Error: 0.3040, Loss: 0.2314, Operator norm: 0.3020 | Test Error: 0.3190, Loss: 0.2354
154: Forward: 10 | Train Error: 0.3030, Loss: 0.2312, Operator norm: 0.3020 | Test Error: 0.3190, Loss: 0.2353
155: Forward: 10 | Train Error: 0.3030, Loss: 0.2310, Operator norm: 0.3020 | Test Error: 0.3170, Loss: 0.2351
156: Forward: 10 | Train Error: 0.3020, Loss: 0.2309, Operator norm: 0.3020 | Test Error: 0.3170, Loss: 0.2350
157: Forward: 10 | Train Error: 0.3010, Loss: 0.2307, Operator norm: 0.3020 | Test Error: 0.3160, Loss: 0.2348
158: Forward: 10 | Train Error: 0.3020, Loss: 0.2305, Operator norm: 0.3020 | Test Error: 0.3150, Loss: 0.2346
159: Forward: 10 | Train Error: 0.3020, Loss: 0.2304, Operator norm: 0.3020 | Test Error: 0.3130, Loss: 0.2345
160: Forward: 10 | Train Error: 0.3010, Loss: 0.2302, Operator norm: 0.3020 | Test Error: 0.3130, Loss: 0.2343
161: Forward: 10 | Train Error: 0.3010, Loss: 0.2300, Operator norm: 0.3020 | Test Error: 0.3130, Loss: 0.2341
162: Forward: 10 | Train Error: 0.3010, Loss: 0.2299, Operator norm: 0.3020 | Test Error: 0.3130, Loss: 0.2340
163: Forward: 10 | Train Error: 0.3000, Loss: 0.2297, Operator norm: 0.3021 | Test Error: 0.3120, Loss: 0.2338
164: Forward: 10 | Train Error: 0.2990, Loss: 0.2295, Operator norm: 0.3021 | Test Error: 0.3120, Loss: 0.2337
165: Forward: 10 | Train Error: 0.3000, Loss: 0.2294, Operator norm: 0.3021 | Test Error: 0.3130, Loss: 0.2335
166: Forward: 10 | Train Error: 0.3000, Loss: 0.2292, Operator norm: 0.3021 | Test Error: 0.3130, Loss: 0.2334
167: Forward: 10 | Train Error: 0.3000, Loss: 0.2290, Operator norm: 0.3021 | Test Error: 0.3130, Loss: 0.2332
168: Forward: 10 | Train Error: 0.3000, Loss: 0.2289, Operator norm: 0.3021 | Test Error: 0.3130, Loss: 0.2330
169: Forward: 10 | Train Error: 0.2990, Loss: 0.2287, Operator norm: 0.3021 | Test Error: 0.3110, Loss: 0.2329
170: Forward: 10 | Train Error: 0.3000, Loss: 0.2286, Operator norm: 0.3021 | Test Error: 0.3110, Loss: 0.2327
171: Forward: 10 | Train Error: 0.2980, Loss: 0.2284, Operator norm: 0.3021 | Test Error: 0.3100, Loss: 0.2326
172: Forward: 10 | Train Error: 0.2980, Loss: 0.2282, Operator norm: 0.3021 | Test Error: 0.3080, Loss: 0.2324
173: Forward: 10 | Train Error: 0.2970, Loss: 0.2281, Operator norm: 0.3021 | Test Error: 0.3080, Loss: 0.2323
174: Forward: 10 | Train Error: 0.2960, Loss: 0.2279, Operator norm: 0.3021 | Test Error: 0.3080, Loss: 0.2321
175: Forward: 10 | Train Error: 0.2980, Loss: 0.2278, Operator norm: 0.3021 | Test Error: 0.3060, Loss: 0.2320
176: Forward: 10 | Train Error: 0.2980, Loss: 0.2276, Operator norm: 0.3022 | Test Error: 0.3050, Loss: 0.2318
177: Forward: 10 | Train Error: 0.2970, Loss: 0.2274, Operator norm: 0.3022 | Test Error: 0.3050, Loss: 0.2317
178: Forward: 10 | Train Error: 0.2960, Loss: 0.2273, Operator norm: 0.3022 | Test Error: 0.3040, Loss: 0.2315
179: Forward: 10 | Train Error: 0.2950, Loss: 0.2271, Operator norm: 0.3022 | Test Error: 0.3020, Loss: 0.2314
180: Forward: 10 | Train Error: 0.2930, Loss: 0.2270, Operator norm: 0.3022 | Test Error: 0.3010, Loss: 0.2312
181: Forward: 10 | Train Error: 0.2930, Loss: 0.2268, Operator norm: 0.3022 | Test Error: 0.2990, Loss: 0.2311
182: Forward: 10 | Train Error: 0.2930, Loss: 0.2267, Operator norm: 0.3022 | Test Error: 0.2980, Loss: 0.2309
183: Forward: 10 | Train Error: 0.2930, Loss: 0.2265, Operator norm: 0.3022 | Test Error: 0.2980, Loss: 0.2308
184: Forward: 10 | Train Error: 0.2920, Loss: 0.2264, Operator norm: 0.3022 | Test Error: 0.2980, Loss: 0.2306
185: Forward: 10 | Train Error: 0.2930, Loss: 0.2262, Operator norm: 0.3022 | Test Error: 0.2970, Loss: 0.2305
186: Forward: 10 | Train Error: 0.2930, Loss: 0.2260, Operator norm: 0.3022 | Test Error: 0.2970, Loss: 0.2303
187: Forward: 10 | Train Error: 0.2930, Loss: 0.2259, Operator norm: 0.3022 | Test Error: 0.2960, Loss: 0.2302
188: Forward: 10 | Train Error: 0.2940, Loss: 0.2257, Operator norm: 0.3022 | Test Error: 0.2950, Loss: 0.2300
189: Forward: 10 | Train Error: 0.2940, Loss: 0.2256, Operator norm: 0.3022 | Test Error: 0.2960, Loss: 0.2299
190: Forward: 10 | Train Error: 0.2950, Loss: 0.2254, Operator norm: 0.3023 | Test Error: 0.2950, Loss: 0.2297
191: Forward: 10 | Train Error: 0.2950, Loss: 0.2253, Operator norm: 0.3023 | Test Error: 0.2920, Loss: 0.2296
192: Forward: 10 | Train Error: 0.2950, Loss: 0.2251, Operator norm: 0.3023 | Test Error: 0.2910, Loss: 0.2295
193: Forward: 10 | Train Error: 0.2940, Loss: 0.2250, Operator norm: 0.3023 | Test Error: 0.2880, Loss: 0.2293
194: Forward: 10 | Train Error: 0.2950, Loss: 0.2248, Operator norm: 0.3023 | Test Error: 0.2870, Loss: 0.2292
195: Forward: 10 | Train Error: 0.2930, Loss: 0.2247, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2290
196: Forward: 10 | Train Error: 0.2930, Loss: 0.2245, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2289
197: Forward: 10 | Train Error: 0.2920, Loss: 0.2244, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2287
198: Forward: 10 | Train Error: 0.2900, Loss: 0.2242, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2286
199: Forward: 10 | Train Error: 0.2910, Loss: 0.2241, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2285
200: Forward: 10 | Train Error: 0.2900, Loss: 0.2240, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2283
201: Forward: 10 | Train Error: 0.2880, Loss: 0.2238, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2282
202: Forward: 10 | Train Error: 0.2880, Loss: 0.2237, Operator norm: 0.3023 | Test Error: 0.2860, Loss: 0.2280
203: Forward: 10 | Train Error: 0.2870, Loss: 0.2235, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2279
204: Forward: 10 | Train Error: 0.2860, Loss: 0.2234, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2278
205: Forward: 10 | Train Error: 0.2860, Loss: 0.2232, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2276
206: Forward: 10 | Train Error: 0.2860, Loss: 0.2231, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2275
207: Forward: 10 | Train Error: 0.2860, Loss: 0.2229, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2274
208: Forward: 10 | Train Error: 0.2860, Loss: 0.2228, Operator norm: 0.3024 | Test Error: 0.2850, Loss: 0.2272
209: Forward: 10 | Train Error: 0.2860, Loss: 0.2227, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2271
210: Forward: 10 | Train Error: 0.2860, Loss: 0.2225, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2270
211: Forward: 10 | Train Error: 0.2860, Loss: 0.2224, Operator norm: 0.3024 | Test Error: 0.2860, Loss: 0.2268
212: Forward: 10 | Train Error: 0.2850, Loss: 0.2222, Operator norm: 0.3024 | Test Error: 0.2890, Loss: 0.2267
213: Forward: 10 | Train Error: 0.2850, Loss: 0.2221, Operator norm: 0.3024 | Test Error: 0.2900, Loss: 0.2266
214: Forward: 10 | Train Error: 0.2840, Loss: 0.2219, Operator norm: 0.3024 | Test Error: 0.2900, Loss: 0.2264
215: Forward: 10 | Train Error: 0.2810, Loss: 0.2218, Operator norm: 0.3024 | Test Error: 0.2900, Loss: 0.2263
216: Forward: 10 | Train Error: 0.2810, Loss: 0.2217, Operator norm: 0.3025 | Test Error: 0.2900, Loss: 0.2262
217: Forward: 10 | Train Error: 0.2800, Loss: 0.2215, Operator norm: 0.3025 | Test Error: 0.2900, Loss: 0.2260
218: Forward: 10 | Train Error: 0.2790, Loss: 0.2214, Operator norm: 0.3025 | Test Error: 0.2890, Loss: 0.2259
219: Forward: 10 | Train Error: 0.2790, Loss: 0.2213, Operator norm: 0.3025 | Test Error: 0.2880, Loss: 0.2258
220: Forward: 10 | Train Error: 0.2790, Loss: 0.2211, Operator norm: 0.3025 | Test Error: 0.2890, Loss: 0.2256
221: Forward: 10 | Train Error: 0.2790, Loss: 0.2210, Operator norm: 0.3025 | Test Error: 0.2880, Loss: 0.2255
222: Forward: 10 | Train Error: 0.2790, Loss: 0.2208, Operator norm: 0.3025 | Test Error: 0.2880, Loss: 0.2254
223: Forward: 10 | Train Error: 0.2790, Loss: 0.2207, Operator norm: 0.3025 | Test Error: 0.2880, Loss: 0.2252
224: Forward: 10 | Train Error: 0.2790, Loss: 0.2206, Operator norm: 0.3025 | Test Error: 0.2880, Loss: 0.2251
225: Forward: 10 | Train Error: 0.2800, Loss: 0.2204, Operator norm: 0.3025 | Test Error: 0.2890, Loss: 0.2250
226: Forward: 10 | Train Error: 0.2800, Loss: 0.2203, Operator norm: 0.3025 | Test Error: 0.2890, Loss: 0.2249
227: Forward: 10 | Train Error: 0.2800, Loss: 0.2202, Operator norm: 0.3025 | Test Error: 0.2890, Loss: 0.2247
228: Forward: 10 | Train Error: 0.2790, Loss: 0.2200, Operator norm: 0.3026 | Test Error: 0.2880, Loss: 0.2246
229: Forward: 10 | Train Error: 0.2790, Loss: 0.2199, Operator norm: 0.3026 | Test Error: 0.2870, Loss: 0.2245
230: Forward: 10 | Train Error: 0.2790, Loss: 0.2198, Operator norm: 0.3026 | Test Error: 0.2850, Loss: 0.2243
231: Forward: 10 | Train Error: 0.2790, Loss: 0.2196, Operator norm: 0.3026 | Test Error: 0.2850, Loss: 0.2242
232: Forward: 10 | Train Error: 0.2800, Loss: 0.2195, Operator norm: 0.3026 | Test Error: 0.2850, Loss: 0.2241
233: Forward: 10 | Train Error: 0.2810, Loss: 0.2194, Operator norm: 0.3026 | Test Error: 0.2850, Loss: 0.2240
234: Forward: 10 | Train Error: 0.2800, Loss: 0.2192, Operator norm: 0.3026 | Test Error: 0.2840, Loss: 0.2238
235: Forward: 10 | Train Error: 0.2810, Loss: 0.2191, Operator norm: 0.3026 | Test Error: 0.2840, Loss: 0.2237
236: Forward: 10 | Train Error: 0.2770, Loss: 0.2190, Operator norm: 0.3026 | Test Error: 0.2840, Loss: 0.2236
237: Forward: 10 | Train Error: 0.2770, Loss: 0.2189, Operator norm: 0.3026 | Test Error: 0.2840, Loss: 0.2235
238: Forward: 10 | Train Error: 0.2770, Loss: 0.2187, Operator norm: 0.3026 | Test Error: 0.2830, Loss: 0.2234
239: Forward: 10 | Train Error: 0.2780, Loss: 0.2186, Operator norm: 0.3027 | Test Error: 0.2820, Loss: 0.2232
240: Forward: 10 | Train Error: 0.2790, Loss: 0.2185, Operator norm: 0.3027 | Test Error: 0.2810, Loss: 0.2231
241: Forward: 10 | Train Error: 0.2790, Loss: 0.2183, Operator norm: 0.3027 | Test Error: 0.2810, Loss: 0.2230
242: Forward: 10 | Train Error: 0.2790, Loss: 0.2182, Operator norm: 0.3027 | Test Error: 0.2790, Loss: 0.2229
243: Forward: 10 | Train Error: 0.2780, Loss: 0.2181, Operator norm: 0.3027 | Test Error: 0.2780, Loss: 0.2227
244: Forward: 10 | Train Error: 0.2780, Loss: 0.2180, Operator norm: 0.3027 | Test Error: 0.2780, Loss: 0.2226
245: Forward: 10 | Train Error: 0.2780, Loss: 0.2178, Operator norm: 0.3027 | Test Error: 0.2780, Loss: 0.2225
246: Forward: 10 | Train Error: 0.2780, Loss: 0.2177, Operator norm: 0.3027 | Test Error: 0.2790, Loss: 0.2224
247: Forward: 10 | Train Error: 0.2780, Loss: 0.2176, Operator norm: 0.3027 | Test Error: 0.2790, Loss: 0.2223
248: Forward: 10 | Train Error: 0.2780, Loss: 0.2175, Operator norm: 0.3027 | Test Error: 0.2780, Loss: 0.2221
249: Forward: 10 | Train Error: 0.2760, Loss: 0.2173, Operator norm: 0.3027 | Test Error: 0.2780, Loss: 0.2220
250: Forward: 10 | Train Error: 0.2750, Loss: 0.2172, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2219
251: Forward: 10 | Train Error: 0.2750, Loss: 0.2171, Operator norm: 0.3028 | Test Error: 0.2790, Loss: 0.2218
252: Forward: 10 | Train Error: 0.2750, Loss: 0.2170, Operator norm: 0.3028 | Test Error: 0.2790, Loss: 0.2217
253: Forward: 10 | Train Error: 0.2750, Loss: 0.2169, Operator norm: 0.3028 | Test Error: 0.2790, Loss: 0.2216
254: Forward: 10 | Train Error: 0.2750, Loss: 0.2167, Operator norm: 0.3028 | Test Error: 0.2790, Loss: 0.2214
255: Forward: 10 | Train Error: 0.2750, Loss: 0.2166, Operator norm: 0.3028 | Test Error: 0.2790, Loss: 0.2213
256: Forward: 10 | Train Error: 0.2740, Loss: 0.2165, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2212
257: Forward: 10 | Train Error: 0.2740, Loss: 0.2164, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2211
258: Forward: 10 | Train Error: 0.2730, Loss: 0.2162, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2210
259: Forward: 10 | Train Error: 0.2720, Loss: 0.2161, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2209
260: Forward: 10 | Train Error: 0.2710, Loss: 0.2160, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2208
261: Forward: 10 | Train Error: 0.2710, Loss: 0.2159, Operator norm: 0.3028 | Test Error: 0.2780, Loss: 0.2206
262: Forward: 10 | Train Error: 0.2710, Loss: 0.2158, Operator norm: 0.3029 | Test Error: 0.2780, Loss: 0.2205
263: Forward: 10 | Train Error: 0.2700, Loss: 0.2157, Operator norm: 0.3029 | Test Error: 0.2780, Loss: 0.2204
264: Forward: 10 | Train Error: 0.2700, Loss: 0.2155, Operator norm: 0.3029 | Test Error: 0.2780, Loss: 0.2203
265: Forward: 10 | Train Error: 0.2700, Loss: 0.2154, Operator norm: 0.3029 | Test Error: 0.2770, Loss: 0.2202
266: Forward: 10 | Train Error: 0.2680, Loss: 0.2153, Operator norm: 0.3029 | Test Error: 0.2760, Loss: 0.2201
267: Forward: 10 | Train Error: 0.2670, Loss: 0.2152, Operator norm: 0.3029 | Test Error: 0.2760, Loss: 0.2200
268: Forward: 10 | Train Error: 0.2670, Loss: 0.2151, Operator norm: 0.3029 | Test Error: 0.2760, Loss: 0.2199
269: Forward: 10 | Train Error: 0.2670, Loss: 0.2150, Operator norm: 0.3029 | Test Error: 0.2760, Loss: 0.2198
270: Forward: 10 | Train Error: 0.2670, Loss: 0.2148, Operator norm: 0.3029 | Test Error: 0.2770, Loss: 0.2197
271: Forward: 10 | Train Error: 0.2670, Loss: 0.2147, Operator norm: 0.3029 | Test Error: 0.2780, Loss: 0.2195
272: Forward: 10 | Train Error: 0.2660, Loss: 0.2146, Operator norm: 0.3029 | Test Error: 0.2770, Loss: 0.2194
273: Forward: 10 | Train Error: 0.2660, Loss: 0.2145, Operator norm: 0.3029 | Test Error: 0.2770, Loss: 0.2193
274: Forward: 10 | Train Error: 0.2660, Loss: 0.2144, Operator norm: 0.3030 | Test Error: 0.2770, Loss: 0.2192
275: Forward: 10 | Train Error: 0.2650, Loss: 0.2143, Operator norm: 0.3030 | Test Error: 0.2770, Loss: 0.2191
276: Forward: 10 | Train Error: 0.2650, Loss: 0.2142, Operator norm: 0.3030 | Test Error: 0.2770, Loss: 0.2190
277: Forward: 10 | Train Error: 0.2640, Loss: 0.2140, Operator norm: 0.3030 | Test Error: 0.2750, Loss: 0.2189
278: Forward: 10 | Train Error: 0.2640, Loss: 0.2139, Operator norm: 0.3030 | Test Error: 0.2740, Loss: 0.2188
279: Forward: 10 | Train Error: 0.2640, Loss: 0.2138, Operator norm: 0.3030 | Test Error: 0.2740, Loss: 0.2187
280: Forward: 10 | Train Error: 0.2640, Loss: 0.2137, Operator norm: 0.3030 | Test Error: 0.2740, Loss: 0.2186
281: Forward: 10 | Train Error: 0.2640, Loss: 0.2136, Operator norm: 0.3030 | Test Error: 0.2740, Loss: 0.2185
282: Forward: 10 | Train Error: 0.2630, Loss: 0.2135, Operator norm: 0.3030 | Test Error: 0.2740, Loss: 0.2184
283: Forward: 10 | Train Error: 0.2630, Loss: 0.2134, Operator norm: 0.3030 | Test Error: 0.2730, Loss: 0.2183
284: Forward: 10 | Train Error: 0.2640, Loss: 0.2133, Operator norm: 0.3030 | Test Error: 0.2730, Loss: 0.2182
285: Forward: 10 | Train Error: 0.2640, Loss: 0.2132, Operator norm: 0.3030 | Test Error: 0.2730, Loss: 0.2180
286: Forward: 10 | Train Error: 0.2640, Loss: 0.2130, Operator norm: 0.3031 | Test Error: 0.2730, Loss: 0.2179
287: Forward: 10 | Train Error: 0.2630, Loss: 0.2129, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2178
288: Forward: 10 | Train Error: 0.2620, Loss: 0.2128, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2177
289: Forward: 10 | Train Error: 0.2620, Loss: 0.2127, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2176
290: Forward: 10 | Train Error: 0.2620, Loss: 0.2126, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2175
291: Forward: 10 | Train Error: 0.2620, Loss: 0.2125, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2174
292: Forward: 10 | Train Error: 0.2620, Loss: 0.2124, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2173
293: Forward: 10 | Train Error: 0.2620, Loss: 0.2123, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2172
294: Forward: 10 | Train Error: 0.2610, Loss: 0.2122, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2171
295: Forward: 10 | Train Error: 0.2620, Loss: 0.2121, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2170
296: Forward: 10 | Train Error: 0.2630, Loss: 0.2120, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2169
297: Forward: 10 | Train Error: 0.2640, Loss: 0.2119, Operator norm: 0.3031 | Test Error: 0.2710, Loss: 0.2168
298: Forward: 10 | Train Error: 0.2640, Loss: 0.2117, Operator norm: 0.3032 | Test Error: 0.2700, Loss: 0.2167
299: Forward: 10 | Train Error: 0.2630, Loss: 0.2116, Operator norm: 0.3032 | Test Error: 0.2700, Loss: 0.2166
300: Forward: 10 | Train Error: 0.2630, Loss: 0.2115, Operator norm: 0.3032 | Test Error: 0.2700, Loss: 0.2165
301: Forward: 10 | Train Error: 0.2620, Loss: 0.2114, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2164
302: Forward: 10 | Train Error: 0.2610, Loss: 0.2113, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2163
303: Forward: 10 | Train Error: 0.2620, Loss: 0.2112, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2162
304: Forward: 10 | Train Error: 0.2630, Loss: 0.2111, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2161
305: Forward: 10 | Train Error: 0.2630, Loss: 0.2110, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2160
306: Forward: 10 | Train Error: 0.2630, Loss: 0.2109, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2159
307: Forward: 10 | Train Error: 0.2630, Loss: 0.2108, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2158
308: Forward: 10 | Train Error: 0.2640, Loss: 0.2107, Operator norm: 0.3032 | Test Error: 0.2690, Loss: 0.2157
309: Forward: 10 | Train Error: 0.2640, Loss: 0.2106, Operator norm: 0.3033 | Test Error: 0.2700, Loss: 0.2156
310: Forward: 10 | Train Error: 0.2640, Loss: 0.2105, Operator norm: 0.3033 | Test Error: 0.2700, Loss: 0.2155
311: Forward: 10 | Train Error: 0.2640, Loss: 0.2104, Operator norm: 0.3033 | Test Error: 0.2700, Loss: 0.2154
312: Forward: 10 | Train Error: 0.2640, Loss: 0.2103, Operator norm: 0.3033 | Test Error: 0.2700, Loss: 0.2154
313: Forward: 10 | Train Error: 0.2640, Loss: 0.2102, Operator norm: 0.3033 | Test Error: 0.2700, Loss: 0.2153
314: Forward: 10 | Train Error: 0.2640, Loss: 0.2101, Operator norm: 0.3033 | Test Error: 0.2700, Loss: 0.2152
315: Forward: 10 | Train Error: 0.2630, Loss: 0.2100, Operator norm: 0.3033 | Test Error: 0.2690, Loss: 0.2151
316: Forward: 10 | Train Error: 0.2630, Loss: 0.2099, Operator norm: 0.3033 | Test Error: 0.2690, Loss: 0.2150
317: Forward: 10 | Train Error: 0.2630, Loss: 0.2098, Operator norm: 0.3033 | Test Error: 0.2690, Loss: 0.2149
318: Forward: 10 | Train Error: 0.2630, Loss: 0.2097, Operator norm: 0.3033 | Test Error: 0.2680, Loss: 0.2148
319: Forward: 10 | Train Error: 0.2620, Loss: 0.2096, Operator norm: 0.3033 | Test Error: 0.2680, Loss: 0.2147
320: Forward: 10 | Train Error: 0.2600, Loss: 0.2095, Operator norm: 0.3034 | Test Error: 0.2680, Loss: 0.2146
321: Forward: 10 | Train Error: 0.2600, Loss: 0.2094, Operator norm: 0.3034 | Test Error: 0.2680, Loss: 0.2145
322: Forward: 10 | Train Error: 0.2590, Loss: 0.2093, Operator norm: 0.3034 | Test Error: 0.2680, Loss: 0.2144
323: Forward: 10 | Train Error: 0.2580, Loss: 0.2092, Operator norm: 0.3034 | Test Error: 0.2670, Loss: 0.2143
324: Forward: 10 | Train Error: 0.2570, Loss: 0.2091, Operator norm: 0.3034 | Test Error: 0.2670, Loss: 0.2142
325: Forward: 10 | Train Error: 0.2570, Loss: 0.2090, Operator norm: 0.3034 | Test Error: 0.2660, Loss: 0.2141
326: Forward: 10 | Train Error: 0.2560, Loss: 0.2089, Operator norm: 0.3034 | Test Error: 0.2660, Loss: 0.2141
327: Forward: 10 | Train Error: 0.2560, Loss: 0.2088, Operator norm: 0.3034 | Test Error: 0.2660, Loss: 0.2140
328: Forward: 10 | Train Error: 0.2560, Loss: 0.2088, Operator norm: 0.3034 | Test Error: 0.2660, Loss: 0.2139
329: Forward: 10 | Train Error: 0.2560, Loss: 0.2087, Operator norm: 0.3034 | Test Error: 0.2670, Loss: 0.2138
330: Forward: 10 | Train Error: 0.2580, Loss: 0.2086, Operator norm: 0.3034 | Test Error: 0.2660, Loss: 0.2137
331: Forward: 10 | Train Error: 0.2580, Loss: 0.2085, Operator norm: 0.3034 | Test Error: 0.2660, Loss: 0.2136
332: Forward: 10 | Train Error: 0.2580, Loss: 0.2084, Operator norm: 0.3035 | Test Error: 0.2660, Loss: 0.2135
333: Forward: 10 | Train Error: 0.2580, Loss: 0.2083, Operator norm: 0.3035 | Test Error: 0.2650, Loss: 0.2134
334: Forward: 10 | Train Error: 0.2580, Loss: 0.2082, Operator norm: 0.3035 | Test Error: 0.2640, Loss: 0.2133
335: Forward: 10 | Train Error: 0.2570, Loss: 0.2081, Operator norm: 0.3035 | Test Error: 0.2630, Loss: 0.2132
336: Forward: 10 | Train Error: 0.2570, Loss: 0.2080, Operator norm: 0.3035 | Test Error: 0.2630, Loss: 0.2132
337: Forward: 10 | Train Error: 0.2570, Loss: 0.2079, Operator norm: 0.3035 | Test Error: 0.2630, Loss: 0.2131
338: Forward: 10 | Train Error: 0.2570, Loss: 0.2078, Operator norm: 0.3035 | Test Error: 0.2630, Loss: 0.2130
339: Forward: 10 | Train Error: 0.2570, Loss: 0.2077, Operator norm: 0.3035 | Test Error: 0.2630, Loss: 0.2129
340: Forward: 10 | Train Error: 0.2570, Loss: 0.2076, Operator norm: 0.3035 | Test Error: 0.2630, Loss: 0.2128
341: Forward: 10 | Train Error: 0.2570, Loss: 0.2075, Operator norm: 0.3035 | Test Error: 0.2640, Loss: 0.2127
342: Forward: 10 | Train Error: 0.2550, Loss: 0.2075, Operator norm: 0.3035 | Test Error: 0.2640, Loss: 0.2126
343: Forward: 10 | Train Error: 0.2550, Loss: 0.2074, Operator norm: 0.3035 | Test Error: 0.2640, Loss: 0.2126
344: Forward: 10 | Train Error: 0.2550, Loss: 0.2073, Operator norm: 0.3036 | Test Error: 0.2640, Loss: 0.2125
345: Forward: 10 | Train Error: 0.2540, Loss: 0.2072, Operator norm: 0.3036 | Test Error: 0.2640, Loss: 0.2124
346: Forward: 10 | Train Error: 0.2530, Loss: 0.2071, Operator norm: 0.3036 | Test Error: 0.2640, Loss: 0.2123
347: Forward: 10 | Train Error: 0.2530, Loss: 0.2070, Operator norm: 0.3036 | Test Error: 0.2650, Loss: 0.2122
348: Forward: 10 | Train Error: 0.2530, Loss: 0.2069, Operator norm: 0.3036 | Test Error: 0.2650, Loss: 0.2121
349: Forward: 10 | Train Error: 0.2530, Loss: 0.2068, Operator norm: 0.3036 | Test Error: 0.2650, Loss: 0.2120
350: Forward: 10 | Train Error: 0.2540, Loss: 0.2067, Operator norm: 0.3036 | Test Error: 0.2650, Loss: 0.2120
351: Forward: 10 | Train Error: 0.2540, Loss: 0.2066, Operator norm: 0.3036 | Test Error: 0.2640, Loss: 0.2119
352: Forward: 10 | Train Error: 0.2530, Loss: 0.2066, Operator norm: 0.3036 | Test Error: 0.2630, Loss: 0.2118
353: Forward: 10 | Train Error: 0.2530, Loss: 0.2065, Operator norm: 0.3036 | Test Error: 0.2630, Loss: 0.2117
354: Forward: 10 | Train Error: 0.2530, Loss: 0.2064, Operator norm: 0.3036 | Test Error: 0.2630, Loss: 0.2116
355: Forward: 10 | Train Error: 0.2530, Loss: 0.2063, Operator norm: 0.3036 | Test Error: 0.2630, Loss: 0.2115
356: Forward: 10 | Train Error: 0.2530, Loss: 0.2062, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2115
357: Forward: 10 | Train Error: 0.2520, Loss: 0.2061, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2114
358: Forward: 10 | Train Error: 0.2520, Loss: 0.2060, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2113
359: Forward: 10 | Train Error: 0.2520, Loss: 0.2059, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2112
360: Forward: 10 | Train Error: 0.2510, Loss: 0.2059, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2111
361: Forward: 10 | Train Error: 0.2510, Loss: 0.2058, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2110
362: Forward: 10 | Train Error: 0.2510, Loss: 0.2057, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2110
363: Forward: 10 | Train Error: 0.2510, Loss: 0.2056, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2109
364: Forward: 10 | Train Error: 0.2510, Loss: 0.2055, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2108
365: Forward: 10 | Train Error: 0.2510, Loss: 0.2054, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2107
366: Forward: 10 | Train Error: 0.2510, Loss: 0.2053, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2106
367: Forward: 10 | Train Error: 0.2510, Loss: 0.2053, Operator norm: 0.3037 | Test Error: 0.2620, Loss: 0.2106
368: Forward: 10 | Train Error: 0.2510, Loss: 0.2052, Operator norm: 0.3038 | Test Error: 0.2620, Loss: 0.2105
369: Forward: 10 | Train Error: 0.2500, Loss: 0.2051, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2104
370: Forward: 10 | Train Error: 0.2490, Loss: 0.2050, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2103
371: Forward: 10 | Train Error: 0.2490, Loss: 0.2049, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2102
372: Forward: 10 | Train Error: 0.2490, Loss: 0.2048, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2102
373: Forward: 10 | Train Error: 0.2490, Loss: 0.2048, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2101
374: Forward: 10 | Train Error: 0.2490, Loss: 0.2047, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2100
375: Forward: 10 | Train Error: 0.2490, Loss: 0.2046, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2099
376: Forward: 10 | Train Error: 0.2490, Loss: 0.2045, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2099
377: Forward: 10 | Train Error: 0.2500, Loss: 0.2044, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2098
378: Forward: 10 | Train Error: 0.2500, Loss: 0.2044, Operator norm: 0.3038 | Test Error: 0.2610, Loss: 0.2097
379: Forward: 10 | Train Error: 0.2490, Loss: 0.2043, Operator norm: 0.3039 | Test Error: 0.2610, Loss: 0.2096
380: Forward: 10 | Train Error: 0.2490, Loss: 0.2042, Operator norm: 0.3039 | Test Error: 0.2610, Loss: 0.2096
381: Forward: 10 | Train Error: 0.2490, Loss: 0.2041, Operator norm: 0.3039 | Test Error: 0.2610, Loss: 0.2095
382: Forward: 10 | Train Error: 0.2490, Loss: 0.2040, Operator norm: 0.3039 | Test Error: 0.2610, Loss: 0.2094
383: Forward: 10 | Train Error: 0.2490, Loss: 0.2040, Operator norm: 0.3039 | Test Error: 0.2610, Loss: 0.2093
384: Forward: 10 | Train Error: 0.2490, Loss: 0.2039, Operator norm: 0.3039 | Test Error: 0.2600, Loss: 0.2092
385: Forward: 10 | Train Error: 0.2490, Loss: 0.2038, Operator norm: 0.3039 | Test Error: 0.2590, Loss: 0.2092
386: Forward: 10 | Train Error: 0.2480, Loss: 0.2037, Operator norm: 0.3039 | Test Error: 0.2590, Loss: 0.2091
387: Forward: 10 | Train Error: 0.2480, Loss: 0.2036, Operator norm: 0.3039 | Test Error: 0.2590, Loss: 0.2090
388: Forward: 10 | Train Error: 0.2480, Loss: 0.2036, Operator norm: 0.3039 | Test Error: 0.2600, Loss: 0.2089
389: Forward: 10 | Train Error: 0.2470, Loss: 0.2035, Operator norm: 0.3039 | Test Error: 0.2600, Loss: 0.2089
390: Forward: 10 | Train Error: 0.2480, Loss: 0.2034, Operator norm: 0.3039 | Test Error: 0.2600, Loss: 0.2088
391: Forward: 10 | Train Error: 0.2480, Loss: 0.2033, Operator norm: 0.3040 | Test Error: 0.2600, Loss: 0.2087
392: Forward: 10 | Train Error: 0.2480, Loss: 0.2032, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2086
393: Forward: 10 | Train Error: 0.2480, Loss: 0.2032, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2086
394: Forward: 10 | Train Error: 0.2490, Loss: 0.2031, Operator norm: 0.3040 | Test Error: 0.2620, Loss: 0.2085
395: Forward: 10 | Train Error: 0.2480, Loss: 0.2030, Operator norm: 0.3040 | Test Error: 0.2620, Loss: 0.2084
396: Forward: 10 | Train Error: 0.2490, Loss: 0.2029, Operator norm: 0.3040 | Test Error: 0.2620, Loss: 0.2084
397: Forward: 10 | Train Error: 0.2490, Loss: 0.2029, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2083
398: Forward: 10 | Train Error: 0.2480, Loss: 0.2028, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2082
399: Forward: 10 | Train Error: 0.2490, Loss: 0.2027, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2081
400: Forward: 10 | Train Error: 0.2490, Loss: 0.2026, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2081
401: Forward: 10 | Train Error: 0.2490, Loss: 0.2025, Operator norm: 0.3040 | Test Error: 0.2610, Loss: 0.2080
402: Forward: 10 | Train Error: 0.2490, Loss: 0.2025, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2079
403: Forward: 10 | Train Error: 0.2490, Loss: 0.2024, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2078
404: Forward: 10 | Train Error: 0.2490, Loss: 0.2023, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2078
405: Forward: 10 | Train Error: 0.2490, Loss: 0.2022, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2077
406: Forward: 10 | Train Error: 0.2490, Loss: 0.2022, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2076
407: Forward: 10 | Train Error: 0.2490, Loss: 0.2021, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2076
408: Forward: 10 | Train Error: 0.2490, Loss: 0.2020, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2075
409: Forward: 10 | Train Error: 0.2490, Loss: 0.2019, Operator norm: 0.3041 | Test Error: 0.2610, Loss: 0.2074
410: Forward: 10 | Train Error: 0.2500, Loss: 0.2019, Operator norm: 0.3041 | Test Error: 0.2600, Loss: 0.2074
411: Forward: 10 | Train Error: 0.2500, Loss: 0.2018, Operator norm: 0.3041 | Test Error: 0.2600, Loss: 0.2073
412: Forward: 10 | Train Error: 0.2500, Loss: 0.2017, Operator norm: 0.3041 | Test Error: 0.2600, Loss: 0.2072
413: Forward: 10 | Train Error: 0.2490, Loss: 0.2017, Operator norm: 0.3041 | Test Error: 0.2600, Loss: 0.2071
414: Forward: 10 | Train Error: 0.2490, Loss: 0.2016, Operator norm: 0.3041 | Test Error: 0.2600, Loss: 0.2071
415: Forward: 10 | Train Error: 0.2490, Loss: 0.2015, Operator norm: 0.3042 | Test Error: 0.2600, Loss: 0.2070
416: Forward: 10 | Train Error: 0.2490, Loss: 0.2014, Operator norm: 0.3042 | Test Error: 0.2600, Loss: 0.2069
417: Forward: 10 | Train Error: 0.2490, Loss: 0.2014, Operator norm: 0.3042 | Test Error: 0.2600, Loss: 0.2069
418: Forward: 10 | Train Error: 0.2490, Loss: 0.2013, Operator norm: 0.3042 | Test Error: 0.2600, Loss: 0.2068
419: Forward: 10 | Train Error: 0.2490, Loss: 0.2012, Operator norm: 0.3042 | Test Error: 0.2600, Loss: 0.2067
420: Forward: 10 | Train Error: 0.2490, Loss: 0.2011, Operator norm: 0.3042 | Test Error: 0.2600, Loss: 0.2067
421: Forward: 10 | Train Error: 0.2490, Loss: 0.2011, Operator norm: 0.3042 | Test Error: 0.2590, Loss: 0.2066
422: Forward: 10 | Train Error: 0.2490, Loss: 0.2010, Operator norm: 0.3042 | Test Error: 0.2590, Loss: 0.2065
423: Forward: 10 | Train Error: 0.2500, Loss: 0.2009, Operator norm: 0.3042 | Test Error: 0.2590, Loss: 0.2065
424: Forward: 10 | Train Error: 0.2500, Loss: 0.2009, Operator norm: 0.3042 | Test Error: 0.2590, Loss: 0.2064
425: Forward: 10 | Train Error: 0.2500, Loss: 0.2008, Operator norm: 0.3042 | Test Error: 0.2590, Loss: 0.2063
426: Forward: 10 | Train Error: 0.2500, Loss: 0.2007, Operator norm: 0.3042 | Test Error: 0.2590, Loss: 0.2063
427: Forward: 10 | Train Error: 0.2500, Loss: 0.2006, Operator norm: 0.3043 | Test Error: 0.2580, Loss: 0.2062
428: Forward: 10 | Train Error: 0.2500, Loss: 0.2006, Operator norm: 0.3043 | Test Error: 0.2580, Loss: 0.2061
429: Forward: 10 | Train Error: 0.2500, Loss: 0.2005, Operator norm: 0.3043 | Test Error: 0.2580, Loss: 0.2061
430: Forward: 10 | Train Error: 0.2500, Loss: 0.2004, Operator norm: 0.3043 | Test Error: 0.2580, Loss: 0.2060
431: Forward: 10 | Train Error: 0.2500, Loss: 0.2004, Operator norm: 0.3043 | Test Error: 0.2580, Loss: 0.2059
432: Forward: 10 | Train Error: 0.2500, Loss: 0.2003, Operator norm: 0.3043 | Test Error: 0.2570, Loss: 0.2059
433: Forward: 10 | Train Error: 0.2500, Loss: 0.2002, Operator norm: 0.3043 | Test Error: 0.2570, Loss: 0.2058
434: Forward: 10 | Train Error: 0.2500, Loss: 0.2002, Operator norm: 0.3043 | Test Error: 0.2570, Loss: 0.2057
435: Forward: 10 | Train Error: 0.2500, Loss: 0.2001, Operator norm: 0.3043 | Test Error: 0.2570, Loss: 0.2057
436: Forward: 10 | Train Error: 0.2490, Loss: 0.2000, Operator norm: 0.3043 | Test Error: 0.2570, Loss: 0.2056
437: Forward: 10 | Train Error: 0.2490, Loss: 0.1999, Operator norm: 0.3043 | Test Error: 0.2560, Loss: 0.2055
438: Forward: 10 | Train Error: 0.2480, Loss: 0.1999, Operator norm: 0.3043 | Test Error: 0.2560, Loss: 0.2055
439: Forward: 10 | Train Error: 0.2480, Loss: 0.1998, Operator norm: 0.3044 | Test Error: 0.2550, Loss: 0.2054
440: Forward: 10 | Train Error: 0.2480, Loss: 0.1997, Operator norm: 0.3044 | Test Error: 0.2550, Loss: 0.2053
441: Forward: 10 | Train Error: 0.2480, Loss: 0.1997, Operator norm: 0.3044 | Test Error: 0.2560, Loss: 0.2053
442: Forward: 10 | Train Error: 0.2480, Loss: 0.1996, Operator norm: 0.3044 | Test Error: 0.2560, Loss: 0.2052
443: Forward: 10 | Train Error: 0.2480, Loss: 0.1995, Operator norm: 0.3044 | Test Error: 0.2560, Loss: 0.2051
444: Forward: 10 | Train Error: 0.2480, Loss: 0.1995, Operator norm: 0.3044 | Test Error: 0.2560, Loss: 0.2051
445: Forward: 10 | Train Error: 0.2480, Loss: 0.1994, Operator norm: 0.3044 | Test Error: 0.2560, Loss: 0.2050
446: Forward: 10 | Train Error: 0.2480, Loss: 0.1993, Operator norm: 0.3044 | Test Error: 0.2550, Loss: 0.2050
447: Forward: 10 | Train Error: 0.2480, Loss: 0.1993, Operator norm: 0.3044 | Test Error: 0.2550, Loss: 0.2049
448: Forward: 10 | Train Error: 0.2480, Loss: 0.1992, Operator norm: 0.3044 | Test Error: 0.2550, Loss: 0.2048
449: Forward: 10 | Train Error: 0.2480, Loss: 0.1991, Operator norm: 0.3044 | Test Error: 0.2550, Loss: 0.2048
450: Forward: 10 | Train Error: 0.2480, Loss: 0.1991, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2047
451: Forward: 10 | Train Error: 0.2480, Loss: 0.1990, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2046
452: Forward: 10 | Train Error: 0.2480, Loss: 0.1989, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2046
453: Forward: 10 | Train Error: 0.2480, Loss: 0.1989, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2045
454: Forward: 10 | Train Error: 0.2480, Loss: 0.1988, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2044
455: Forward: 10 | Train Error: 0.2480, Loss: 0.1987, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2044
456: Forward: 10 | Train Error: 0.2480, Loss: 0.1987, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2043
457: Forward: 10 | Train Error: 0.2480, Loss: 0.1986, Operator norm: 0.3045 | Test Error: 0.2550, Loss: 0.2043
458: Forward: 10 | Train Error: 0.2490, Loss: 0.1985, Operator norm: 0.3045 | Test Error: 0.2530, Loss: 0.2042
459: Forward: 10 | Train Error: 0.2490, Loss: 0.1985, Operator norm: 0.3045 | Test Error: 0.2530, Loss: 0.2041
460: Forward: 10 | Train Error: 0.2490, Loss: 0.1984, Operator norm: 0.3045 | Test Error: 0.2530, Loss: 0.2041
461: Forward: 10 | Train Error: 0.2480, Loss: 0.1983, Operator norm: 0.3045 | Test Error: 0.2530, Loss: 0.2040
462: Forward: 10 | Train Error: 0.2480, Loss: 0.1983, Operator norm: 0.3045 | Test Error: 0.2540, Loss: 0.2040
463: Forward: 10 | Train Error: 0.2480, Loss: 0.1982, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2039
464: Forward: 10 | Train Error: 0.2470, Loss: 0.1981, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2038
465: Forward: 10 | Train Error: 0.2470, Loss: 0.1981, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2038
466: Forward: 10 | Train Error: 0.2470, Loss: 0.1980, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2037
467: Forward: 10 | Train Error: 0.2470, Loss: 0.1980, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2037
468: Forward: 10 | Train Error: 0.2470, Loss: 0.1979, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2036
469: Forward: 10 | Train Error: 0.2470, Loss: 0.1978, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2035
470: Forward: 10 | Train Error: 0.2460, Loss: 0.1978, Operator norm: 0.3046 | Test Error: 0.2550, Loss: 0.2035
471: Forward: 10 | Train Error: 0.2460, Loss: 0.1977, Operator norm: 0.3046 | Test Error: 0.2550, Loss: 0.2034
472: Forward: 10 | Train Error: 0.2460, Loss: 0.1976, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2034
473: Forward: 10 | Train Error: 0.2460, Loss: 0.1976, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2033
474: Forward: 10 | Train Error: 0.2450, Loss: 0.1975, Operator norm: 0.3046 | Test Error: 0.2540, Loss: 0.2032
475: Forward: 10 | Train Error: 0.2450, Loss: 0.1974, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2032
476: Forward: 10 | Train Error: 0.2450, Loss: 0.1974, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2031
477: Forward: 10 | Train Error: 0.2450, Loss: 0.1973, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2031
478: Forward: 10 | Train Error: 0.2450, Loss: 0.1973, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2030
479: Forward: 10 | Train Error: 0.2450, Loss: 0.1972, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2029
480: Forward: 10 | Train Error: 0.2460, Loss: 0.1971, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2029
481: Forward: 10 | Train Error: 0.2460, Loss: 0.1971, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2028
482: Forward: 10 | Train Error: 0.2460, Loss: 0.1970, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2028
483: Forward: 10 | Train Error: 0.2460, Loss: 0.1969, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2027
484: Forward: 10 | Train Error: 0.2460, Loss: 0.1969, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2026
485: Forward: 10 | Train Error: 0.2460, Loss: 0.1968, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2026
486: Forward: 10 | Train Error: 0.2460, Loss: 0.1968, Operator norm: 0.3047 | Test Error: 0.2540, Loss: 0.2025
487: Forward: 10 | Train Error: 0.2450, Loss: 0.1967, Operator norm: 0.3048 | Test Error: 0.2540, Loss: 0.2025
488: Forward: 10 | Train Error: 0.2450, Loss: 0.1966, Operator norm: 0.3048 | Test Error: 0.2540, Loss: 0.2024
489: Forward: 10 | Train Error: 0.2450, Loss: 0.1966, Operator norm: 0.3048 | Test Error: 0.2540, Loss: 0.2024
490: Forward: 10 | Train Error: 0.2450, Loss: 0.1965, Operator norm: 0.3048 | Test Error: 0.2540, Loss: 0.2023
491: Forward: 10 | Train Error: 0.2450, Loss: 0.1965, Operator norm: 0.3048 | Test Error: 0.2540, Loss: 0.2022
492: Forward: 10 | Train Error: 0.2450, Loss: 0.1964, Operator norm: 0.3048 | Test Error: 0.2540, Loss: 0.2022
493: Forward: 10 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2021
494: Forward: 10 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2021
495: Forward: 10 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2020
496: Forward: 10 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2020
497: Forward: 10 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2019
498: Forward: 10 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2019
499: Forward: 10 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.3048 | Test Error: 0.2550, Loss: 0.2018
grad at the end: grad_B=0.1696, grad_A=0.0398, grad_W=0.1700
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 16 | Train Error: 0.4950, Loss: 0.5665, Operator norm: 0.5009 | Test Error: 0.4830, Loss: 0.4034
1: Forward: 16 | Train Error: 0.4860, Loss: 0.4034, Operator norm: 0.5017 | Test Error: 0.4730, Loss: 0.3270
2: Forward: 16 | Train Error: 0.4690, Loss: 0.3266, Operator norm: 0.5023 | Test Error: 0.4620, Loss: 0.2940
3: Forward: 16 | Train Error: 0.4470, Loss: 0.2927, Operator norm: 0.5027 | Test Error: 0.4510, Loss: 0.2797
4: Forward: 16 | Train Error: 0.4390, Loss: 0.2775, Operator norm: 0.5030 | Test Error: 0.4350, Loss: 0.2735
5: Forward: 16 | Train Error: 0.4330, Loss: 0.2706, Operator norm: 0.5032 | Test Error: 0.4390, Loss: 0.2706
6: Forward: 16 | Train Error: 0.4300, Loss: 0.2672, Operator norm: 0.5033 | Test Error: 0.4310, Loss: 0.2691
7: Forward: 16 | Train Error: 0.4180, Loss: 0.2653, Operator norm: 0.5034 | Test Error: 0.4280, Loss: 0.2682
8: Forward: 16 | Train Error: 0.4080, Loss: 0.2642, Operator norm: 0.5034 | Test Error: 0.4290, Loss: 0.2676
9: Forward: 16 | Train Error: 0.4050, Loss: 0.2633, Operator norm: 0.5035 | Test Error: 0.4280, Loss: 0.2669
10: Forward: 16 | Train Error: 0.4060, Loss: 0.2626, Operator norm: 0.5035 | Test Error: 0.4260, Loss: 0.2664
11: Forward: 16 | Train Error: 0.4010, Loss: 0.2619, Operator norm: 0.5035 | Test Error: 0.4220, Loss: 0.2658
12: Forward: 16 | Train Error: 0.3980, Loss: 0.2613, Operator norm: 0.5035 | Test Error: 0.4180, Loss: 0.2652
13: Forward: 16 | Train Error: 0.4000, Loss: 0.2607, Operator norm: 0.5036 | Test Error: 0.4170, Loss: 0.2646
14: Forward: 16 | Train Error: 0.3990, Loss: 0.2600, Operator norm: 0.5036 | Test Error: 0.4150, Loss: 0.2640
15: Forward: 16 | Train Error: 0.3980, Loss: 0.2594, Operator norm: 0.5036 | Test Error: 0.4120, Loss: 0.2635
16: Forward: 16 | Train Error: 0.3950, Loss: 0.2588, Operator norm: 0.5036 | Test Error: 0.4120, Loss: 0.2629
17: Forward: 16 | Train Error: 0.3890, Loss: 0.2583, Operator norm: 0.5036 | Test Error: 0.4100, Loss: 0.2623
18: Forward: 16 | Train Error: 0.3900, Loss: 0.2577, Operator norm: 0.5036 | Test Error: 0.4050, Loss: 0.2617
19: Forward: 16 | Train Error: 0.3870, Loss: 0.2571, Operator norm: 0.5036 | Test Error: 0.4050, Loss: 0.2612
20: Forward: 16 | Train Error: 0.3860, Loss: 0.2565, Operator norm: 0.5037 | Test Error: 0.4010, Loss: 0.2606
21: Forward: 16 | Train Error: 0.3830, Loss: 0.2560, Operator norm: 0.5037 | Test Error: 0.4020, Loss: 0.2601
22: Forward: 16 | Train Error: 0.3790, Loss: 0.2554, Operator norm: 0.5037 | Test Error: 0.3960, Loss: 0.2595
23: Forward: 16 | Train Error: 0.3740, Loss: 0.2548, Operator norm: 0.5037 | Test Error: 0.3940, Loss: 0.2590
24: Forward: 16 | Train Error: 0.3700, Loss: 0.2543, Operator norm: 0.5037 | Test Error: 0.3950, Loss: 0.2584
25: Forward: 16 | Train Error: 0.3700, Loss: 0.2537, Operator norm: 0.5037 | Test Error: 0.3900, Loss: 0.2579
26: Forward: 16 | Train Error: 0.3680, Loss: 0.2532, Operator norm: 0.5038 | Test Error: 0.3870, Loss: 0.2574
27: Forward: 16 | Train Error: 0.3630, Loss: 0.2527, Operator norm: 0.5038 | Test Error: 0.3870, Loss: 0.2568
28: Forward: 16 | Train Error: 0.3590, Loss: 0.2521, Operator norm: 0.5038 | Test Error: 0.3860, Loss: 0.2563
29: Forward: 16 | Train Error: 0.3570, Loss: 0.2516, Operator norm: 0.5038 | Test Error: 0.3790, Loss: 0.2558
30: Forward: 16 | Train Error: 0.3570, Loss: 0.2511, Operator norm: 0.5038 | Test Error: 0.3760, Loss: 0.2553
31: Forward: 16 | Train Error: 0.3580, Loss: 0.2506, Operator norm: 0.5038 | Test Error: 0.3770, Loss: 0.2548
32: Forward: 16 | Train Error: 0.3570, Loss: 0.2500, Operator norm: 0.5039 | Test Error: 0.3770, Loss: 0.2543
33: Forward: 16 | Train Error: 0.3550, Loss: 0.2495, Operator norm: 0.5039 | Test Error: 0.3740, Loss: 0.2538
34: Forward: 16 | Train Error: 0.3550, Loss: 0.2490, Operator norm: 0.5039 | Test Error: 0.3720, Loss: 0.2533
35: Forward: 16 | Train Error: 0.3540, Loss: 0.2485, Operator norm: 0.5040 | Test Error: 0.3720, Loss: 0.2528
36: Forward: 16 | Train Error: 0.3540, Loss: 0.2480, Operator norm: 0.5040 | Test Error: 0.3680, Loss: 0.2523
37: Forward: 16 | Train Error: 0.3550, Loss: 0.2475, Operator norm: 0.5040 | Test Error: 0.3650, Loss: 0.2518
38: Forward: 16 | Train Error: 0.3530, Loss: 0.2471, Operator norm: 0.5040 | Test Error: 0.3620, Loss: 0.2514
39: Forward: 16 | Train Error: 0.3520, Loss: 0.2466, Operator norm: 0.5040 | Test Error: 0.3620, Loss: 0.2509
40: Forward: 16 | Train Error: 0.3500, Loss: 0.2461, Operator norm: 0.5041 | Test Error: 0.3610, Loss: 0.2504
41: Forward: 16 | Train Error: 0.3490, Loss: 0.2456, Operator norm: 0.5041 | Test Error: 0.3620, Loss: 0.2500
42: Forward: 16 | Train Error: 0.3480, Loss: 0.2451, Operator norm: 0.5041 | Test Error: 0.3590, Loss: 0.2495
43: Forward: 16 | Train Error: 0.3450, Loss: 0.2447, Operator norm: 0.5041 | Test Error: 0.3580, Loss: 0.2491
44: Forward: 16 | Train Error: 0.3430, Loss: 0.2442, Operator norm: 0.5041 | Test Error: 0.3580, Loss: 0.2486
45: Forward: 16 | Train Error: 0.3430, Loss: 0.2438, Operator norm: 0.5042 | Test Error: 0.3570, Loss: 0.2482
46: Forward: 16 | Train Error: 0.3430, Loss: 0.2433, Operator norm: 0.5042 | Test Error: 0.3510, Loss: 0.2477
47: Forward: 16 | Train Error: 0.3390, Loss: 0.2429, Operator norm: 0.5042 | Test Error: 0.3520, Loss: 0.2473
48: Forward: 16 | Train Error: 0.3360, Loss: 0.2424, Operator norm: 0.5042 | Test Error: 0.3510, Loss: 0.2468
49: Forward: 16 | Train Error: 0.3360, Loss: 0.2420, Operator norm: 0.5043 | Test Error: 0.3480, Loss: 0.2464
50: Forward: 16 | Train Error: 0.3360, Loss: 0.2415, Operator norm: 0.5043 | Test Error: 0.3420, Loss: 0.2460
51: Forward: 16 | Train Error: 0.3340, Loss: 0.2411, Operator norm: 0.5043 | Test Error: 0.3410, Loss: 0.2456
52: Forward: 16 | Train Error: 0.3320, Loss: 0.2407, Operator norm: 0.5044 | Test Error: 0.3370, Loss: 0.2451
53: Forward: 16 | Train Error: 0.3320, Loss: 0.2402, Operator norm: 0.5044 | Test Error: 0.3350, Loss: 0.2447
54: Forward: 16 | Train Error: 0.3280, Loss: 0.2398, Operator norm: 0.5044 | Test Error: 0.3350, Loss: 0.2443
55: Forward: 16 | Train Error: 0.3270, Loss: 0.2394, Operator norm: 0.5045 | Test Error: 0.3350, Loss: 0.2439
56: Forward: 16 | Train Error: 0.3240, Loss: 0.2390, Operator norm: 0.5045 | Test Error: 0.3340, Loss: 0.2435
57: Forward: 16 | Train Error: 0.3230, Loss: 0.2386, Operator norm: 0.5045 | Test Error: 0.3330, Loss: 0.2431
58: Forward: 16 | Train Error: 0.3230, Loss: 0.2381, Operator norm: 0.5045 | Test Error: 0.3300, Loss: 0.2427
59: Forward: 16 | Train Error: 0.3200, Loss: 0.2377, Operator norm: 0.5046 | Test Error: 0.3280, Loss: 0.2423
60: Forward: 16 | Train Error: 0.3200, Loss: 0.2373, Operator norm: 0.5046 | Test Error: 0.3270, Loss: 0.2419
61: Forward: 16 | Train Error: 0.3200, Loss: 0.2369, Operator norm: 0.5046 | Test Error: 0.3280, Loss: 0.2415
62: Forward: 16 | Train Error: 0.3190, Loss: 0.2365, Operator norm: 0.5047 | Test Error: 0.3280, Loss: 0.2411
63: Forward: 16 | Train Error: 0.3180, Loss: 0.2361, Operator norm: 0.5047 | Test Error: 0.3310, Loss: 0.2407
64: Forward: 16 | Train Error: 0.3150, Loss: 0.2357, Operator norm: 0.5048 | Test Error: 0.3300, Loss: 0.2404
65: Forward: 16 | Train Error: 0.3110, Loss: 0.2354, Operator norm: 0.5048 | Test Error: 0.3280, Loss: 0.2400
66: Forward: 16 | Train Error: 0.3120, Loss: 0.2350, Operator norm: 0.5048 | Test Error: 0.3280, Loss: 0.2396
67: Forward: 16 | Train Error: 0.3100, Loss: 0.2346, Operator norm: 0.5048 | Test Error: 0.3260, Loss: 0.2392
68: Forward: 16 | Train Error: 0.3110, Loss: 0.2342, Operator norm: 0.5049 | Test Error: 0.3240, Loss: 0.2389
69: Forward: 16 | Train Error: 0.3100, Loss: 0.2338, Operator norm: 0.5049 | Test Error: 0.3240, Loss: 0.2385
70: Forward: 16 | Train Error: 0.3090, Loss: 0.2335, Operator norm: 0.5050 | Test Error: 0.3230, Loss: 0.2381
71: Forward: 16 | Train Error: 0.3070, Loss: 0.2331, Operator norm: 0.5050 | Test Error: 0.3200, Loss: 0.2378
72: Forward: 16 | Train Error: 0.3060, Loss: 0.2327, Operator norm: 0.5050 | Test Error: 0.3200, Loss: 0.2374
73: Forward: 16 | Train Error: 0.3060, Loss: 0.2323, Operator norm: 0.5051 | Test Error: 0.3190, Loss: 0.2371
74: Forward: 16 | Train Error: 0.3040, Loss: 0.2320, Operator norm: 0.5051 | Test Error: 0.3200, Loss: 0.2367
75: Forward: 16 | Train Error: 0.3050, Loss: 0.2316, Operator norm: 0.5051 | Test Error: 0.3180, Loss: 0.2364
76: Forward: 16 | Train Error: 0.3050, Loss: 0.2313, Operator norm: 0.5052 | Test Error: 0.3170, Loss: 0.2360
77: Forward: 16 | Train Error: 0.3010, Loss: 0.2309, Operator norm: 0.5052 | Test Error: 0.3160, Loss: 0.2357
78: Forward: 16 | Train Error: 0.3010, Loss: 0.2306, Operator norm: 0.5052 | Test Error: 0.3160, Loss: 0.2353
79: Forward: 16 | Train Error: 0.2990, Loss: 0.2302, Operator norm: 0.5053 | Test Error: 0.3150, Loss: 0.2350
80: Forward: 16 | Train Error: 0.3000, Loss: 0.2299, Operator norm: 0.5053 | Test Error: 0.3150, Loss: 0.2347
81: Forward: 16 | Train Error: 0.3000, Loss: 0.2295, Operator norm: 0.5054 | Test Error: 0.3150, Loss: 0.2343
82: Forward: 16 | Train Error: 0.2980, Loss: 0.2292, Operator norm: 0.5054 | Test Error: 0.3130, Loss: 0.2340
83: Forward: 16 | Train Error: 0.2980, Loss: 0.2288, Operator norm: 0.5054 | Test Error: 0.3090, Loss: 0.2337
84: Forward: 16 | Train Error: 0.2980, Loss: 0.2285, Operator norm: 0.5055 | Test Error: 0.3080, Loss: 0.2334
85: Forward: 16 | Train Error: 0.2980, Loss: 0.2282, Operator norm: 0.5055 | Test Error: 0.3070, Loss: 0.2330
86: Forward: 16 | Train Error: 0.2970, Loss: 0.2278, Operator norm: 0.5056 | Test Error: 0.3070, Loss: 0.2327
87: Forward: 16 | Train Error: 0.2960, Loss: 0.2275, Operator norm: 0.5056 | Test Error: 0.3060, Loss: 0.2324
88: Forward: 16 | Train Error: 0.2970, Loss: 0.2272, Operator norm: 0.5056 | Test Error: 0.3040, Loss: 0.2321
89: Forward: 16 | Train Error: 0.2970, Loss: 0.2268, Operator norm: 0.5057 | Test Error: 0.3040, Loss: 0.2318
90: Forward: 16 | Train Error: 0.2950, Loss: 0.2265, Operator norm: 0.5057 | Test Error: 0.3040, Loss: 0.2314
91: Forward: 16 | Train Error: 0.2960, Loss: 0.2262, Operator norm: 0.5057 | Test Error: 0.3020, Loss: 0.2311
92: Forward: 16 | Train Error: 0.2950, Loss: 0.2259, Operator norm: 0.5058 | Test Error: 0.3030, Loss: 0.2308
93: Forward: 16 | Train Error: 0.2960, Loss: 0.2256, Operator norm: 0.5058 | Test Error: 0.3050, Loss: 0.2305
94: Forward: 16 | Train Error: 0.2960, Loss: 0.2253, Operator norm: 0.5059 | Test Error: 0.3030, Loss: 0.2302
95: Forward: 16 | Train Error: 0.2930, Loss: 0.2249, Operator norm: 0.5059 | Test Error: 0.3040, Loss: 0.2299
96: Forward: 16 | Train Error: 0.2920, Loss: 0.2246, Operator norm: 0.5059 | Test Error: 0.3040, Loss: 0.2296
97: Forward: 16 | Train Error: 0.2900, Loss: 0.2243, Operator norm: 0.5060 | Test Error: 0.3030, Loss: 0.2293
98: Forward: 16 | Train Error: 0.2890, Loss: 0.2240, Operator norm: 0.5060 | Test Error: 0.3000, Loss: 0.2290
99: Forward: 16 | Train Error: 0.2870, Loss: 0.2237, Operator norm: 0.5061 | Test Error: 0.3000, Loss: 0.2287
100: Forward: 16 | Train Error: 0.2850, Loss: 0.2234, Operator norm: 0.5061 | Test Error: 0.2980, Loss: 0.2284
101: Forward: 16 | Train Error: 0.2840, Loss: 0.2231, Operator norm: 0.5062 | Test Error: 0.2980, Loss: 0.2282
102: Forward: 16 | Train Error: 0.2860, Loss: 0.2228, Operator norm: 0.5062 | Test Error: 0.2970, Loss: 0.2279
103: Forward: 16 | Train Error: 0.2840, Loss: 0.2225, Operator norm: 0.5062 | Test Error: 0.2960, Loss: 0.2276
104: Forward: 16 | Train Error: 0.2840, Loss: 0.2222, Operator norm: 0.5063 | Test Error: 0.2930, Loss: 0.2273
105: Forward: 16 | Train Error: 0.2850, Loss: 0.2220, Operator norm: 0.5063 | Test Error: 0.2920, Loss: 0.2270
106: Forward: 16 | Train Error: 0.2840, Loss: 0.2217, Operator norm: 0.5064 | Test Error: 0.2880, Loss: 0.2267
107: Forward: 16 | Train Error: 0.2840, Loss: 0.2214, Operator norm: 0.5064 | Test Error: 0.2890, Loss: 0.2265
108: Forward: 16 | Train Error: 0.2840, Loss: 0.2211, Operator norm: 0.5065 | Test Error: 0.2900, Loss: 0.2262
109: Forward: 16 | Train Error: 0.2820, Loss: 0.2208, Operator norm: 0.5065 | Test Error: 0.2900, Loss: 0.2259
110: Forward: 16 | Train Error: 0.2820, Loss: 0.2205, Operator norm: 0.5065 | Test Error: 0.2900, Loss: 0.2257
111: Forward: 16 | Train Error: 0.2830, Loss: 0.2203, Operator norm: 0.5066 | Test Error: 0.2890, Loss: 0.2254
112: Forward: 16 | Train Error: 0.2820, Loss: 0.2200, Operator norm: 0.5066 | Test Error: 0.2890, Loss: 0.2251
113: Forward: 16 | Train Error: 0.2800, Loss: 0.2197, Operator norm: 0.5067 | Test Error: 0.2880, Loss: 0.2249
114: Forward: 16 | Train Error: 0.2780, Loss: 0.2194, Operator norm: 0.5067 | Test Error: 0.2880, Loss: 0.2246
115: Forward: 16 | Train Error: 0.2790, Loss: 0.2192, Operator norm: 0.5067 | Test Error: 0.2880, Loss: 0.2243
116: Forward: 16 | Train Error: 0.2770, Loss: 0.2189, Operator norm: 0.5068 | Test Error: 0.2870, Loss: 0.2241
117: Forward: 16 | Train Error: 0.2770, Loss: 0.2186, Operator norm: 0.5068 | Test Error: 0.2860, Loss: 0.2238
118: Forward: 16 | Train Error: 0.2770, Loss: 0.2184, Operator norm: 0.5069 | Test Error: 0.2850, Loss: 0.2236
119: Forward: 16 | Train Error: 0.2750, Loss: 0.2181, Operator norm: 0.5069 | Test Error: 0.2840, Loss: 0.2233
120: Forward: 16 | Train Error: 0.2740, Loss: 0.2178, Operator norm: 0.5070 | Test Error: 0.2830, Loss: 0.2231
121: Forward: 16 | Train Error: 0.2750, Loss: 0.2176, Operator norm: 0.5070 | Test Error: 0.2830, Loss: 0.2228
122: Forward: 16 | Train Error: 0.2760, Loss: 0.2173, Operator norm: 0.5070 | Test Error: 0.2830, Loss: 0.2226
123: Forward: 16 | Train Error: 0.2760, Loss: 0.2170, Operator norm: 0.5071 | Test Error: 0.2830, Loss: 0.2223
124: Forward: 16 | Train Error: 0.2750, Loss: 0.2168, Operator norm: 0.5071 | Test Error: 0.2830, Loss: 0.2221
125: Forward: 16 | Train Error: 0.2750, Loss: 0.2165, Operator norm: 0.5072 | Test Error: 0.2840, Loss: 0.2218
126: Forward: 16 | Train Error: 0.2740, Loss: 0.2163, Operator norm: 0.5072 | Test Error: 0.2830, Loss: 0.2216
127: Forward: 16 | Train Error: 0.2740, Loss: 0.2160, Operator norm: 0.5073 | Test Error: 0.2830, Loss: 0.2213
128: Forward: 16 | Train Error: 0.2730, Loss: 0.2158, Operator norm: 0.5073 | Test Error: 0.2830, Loss: 0.2211
129: Forward: 16 | Train Error: 0.2730, Loss: 0.2155, Operator norm: 0.5073 | Test Error: 0.2860, Loss: 0.2209
130: Forward: 16 | Train Error: 0.2730, Loss: 0.2153, Operator norm: 0.5074 | Test Error: 0.2840, Loss: 0.2206
131: Forward: 16 | Train Error: 0.2720, Loss: 0.2150, Operator norm: 0.5074 | Test Error: 0.2830, Loss: 0.2204
132: Forward: 16 | Train Error: 0.2710, Loss: 0.2148, Operator norm: 0.5075 | Test Error: 0.2830, Loss: 0.2202
133: Forward: 16 | Train Error: 0.2700, Loss: 0.2145, Operator norm: 0.5075 | Test Error: 0.2830, Loss: 0.2199
134: Forward: 16 | Train Error: 0.2700, Loss: 0.2143, Operator norm: 0.5076 | Test Error: 0.2830, Loss: 0.2197
135: Forward: 16 | Train Error: 0.2690, Loss: 0.2141, Operator norm: 0.5076 | Test Error: 0.2830, Loss: 0.2195
136: Forward: 16 | Train Error: 0.2700, Loss: 0.2138, Operator norm: 0.5076 | Test Error: 0.2800, Loss: 0.2192
137: Forward: 16 | Train Error: 0.2700, Loss: 0.2136, Operator norm: 0.5077 | Test Error: 0.2800, Loss: 0.2190
138: Forward: 16 | Train Error: 0.2700, Loss: 0.2134, Operator norm: 0.5077 | Test Error: 0.2800, Loss: 0.2188
139: Forward: 16 | Train Error: 0.2690, Loss: 0.2131, Operator norm: 0.5078 | Test Error: 0.2800, Loss: 0.2186
140: Forward: 16 | Train Error: 0.2700, Loss: 0.2129, Operator norm: 0.5078 | Test Error: 0.2800, Loss: 0.2183
141: Forward: 16 | Train Error: 0.2720, Loss: 0.2127, Operator norm: 0.5079 | Test Error: 0.2800, Loss: 0.2181
142: Forward: 16 | Train Error: 0.2700, Loss: 0.2124, Operator norm: 0.5079 | Test Error: 0.2790, Loss: 0.2179
143: Forward: 16 | Train Error: 0.2700, Loss: 0.2122, Operator norm: 0.5079 | Test Error: 0.2780, Loss: 0.2177
144: Forward: 16 | Train Error: 0.2690, Loss: 0.2120, Operator norm: 0.5080 | Test Error: 0.2780, Loss: 0.2175
145: Forward: 16 | Train Error: 0.2690, Loss: 0.2117, Operator norm: 0.5080 | Test Error: 0.2780, Loss: 0.2173
146: Forward: 16 | Train Error: 0.2680, Loss: 0.2115, Operator norm: 0.5081 | Test Error: 0.2770, Loss: 0.2170
147: Forward: 16 | Train Error: 0.2670, Loss: 0.2113, Operator norm: 0.5081 | Test Error: 0.2760, Loss: 0.2168
148: Forward: 16 | Train Error: 0.2670, Loss: 0.2111, Operator norm: 0.5082 | Test Error: 0.2760, Loss: 0.2166
149: Forward: 16 | Train Error: 0.2660, Loss: 0.2109, Operator norm: 0.5082 | Test Error: 0.2760, Loss: 0.2164
150: Forward: 16 | Train Error: 0.2650, Loss: 0.2106, Operator norm: 0.5082 | Test Error: 0.2760, Loss: 0.2162
151: Forward: 16 | Train Error: 0.2650, Loss: 0.2104, Operator norm: 0.5083 | Test Error: 0.2750, Loss: 0.2160
152: Forward: 16 | Train Error: 0.2640, Loss: 0.2102, Operator norm: 0.5083 | Test Error: 0.2750, Loss: 0.2158
153: Forward: 16 | Train Error: 0.2610, Loss: 0.2100, Operator norm: 0.5084 | Test Error: 0.2750, Loss: 0.2156
154: Forward: 16 | Train Error: 0.2610, Loss: 0.2098, Operator norm: 0.5084 | Test Error: 0.2750, Loss: 0.2154
155: Forward: 16 | Train Error: 0.2610, Loss: 0.2096, Operator norm: 0.5084 | Test Error: 0.2740, Loss: 0.2152
156: Forward: 16 | Train Error: 0.2600, Loss: 0.2094, Operator norm: 0.5085 | Test Error: 0.2740, Loss: 0.2150
157: Forward: 16 | Train Error: 0.2600, Loss: 0.2091, Operator norm: 0.5085 | Test Error: 0.2730, Loss: 0.2148
158: Forward: 16 | Train Error: 0.2610, Loss: 0.2089, Operator norm: 0.5086 | Test Error: 0.2740, Loss: 0.2146
159: Forward: 16 | Train Error: 0.2610, Loss: 0.2087, Operator norm: 0.5086 | Test Error: 0.2740, Loss: 0.2144
160: Forward: 16 | Train Error: 0.2600, Loss: 0.2085, Operator norm: 0.5087 | Test Error: 0.2730, Loss: 0.2142
161: Forward: 16 | Train Error: 0.2600, Loss: 0.2083, Operator norm: 0.5087 | Test Error: 0.2730, Loss: 0.2140
162: Forward: 16 | Train Error: 0.2600, Loss: 0.2081, Operator norm: 0.5087 | Test Error: 0.2730, Loss: 0.2138
163: Forward: 16 | Train Error: 0.2600, Loss: 0.2079, Operator norm: 0.5088 | Test Error: 0.2720, Loss: 0.2136
164: Forward: 16 | Train Error: 0.2600, Loss: 0.2077, Operator norm: 0.5088 | Test Error: 0.2720, Loss: 0.2134
165: Forward: 16 | Train Error: 0.2600, Loss: 0.2075, Operator norm: 0.5089 | Test Error: 0.2710, Loss: 0.2132
166: Forward: 16 | Train Error: 0.2600, Loss: 0.2073, Operator norm: 0.5089 | Test Error: 0.2700, Loss: 0.2130
167: Forward: 16 | Train Error: 0.2600, Loss: 0.2071, Operator norm: 0.5090 | Test Error: 0.2690, Loss: 0.2128
168: Forward: 16 | Train Error: 0.2600, Loss: 0.2069, Operator norm: 0.5090 | Test Error: 0.2700, Loss: 0.2126
169: Forward: 16 | Train Error: 0.2590, Loss: 0.2067, Operator norm: 0.5090 | Test Error: 0.2700, Loss: 0.2125
170: Forward: 16 | Train Error: 0.2590, Loss: 0.2065, Operator norm: 0.5091 | Test Error: 0.2710, Loss: 0.2123
171: Forward: 16 | Train Error: 0.2570, Loss: 0.2063, Operator norm: 0.5091 | Test Error: 0.2710, Loss: 0.2121
172: Forward: 16 | Train Error: 0.2570, Loss: 0.2061, Operator norm: 0.5092 | Test Error: 0.2710, Loss: 0.2119
173: Forward: 16 | Train Error: 0.2570, Loss: 0.2059, Operator norm: 0.5092 | Test Error: 0.2710, Loss: 0.2117
174: Forward: 16 | Train Error: 0.2570, Loss: 0.2057, Operator norm: 0.5092 | Test Error: 0.2710, Loss: 0.2115
175: Forward: 16 | Train Error: 0.2570, Loss: 0.2056, Operator norm: 0.5093 | Test Error: 0.2700, Loss: 0.2114
176: Forward: 16 | Train Error: 0.2570, Loss: 0.2054, Operator norm: 0.5093 | Test Error: 0.2700, Loss: 0.2112
177: Forward: 16 | Train Error: 0.2570, Loss: 0.2052, Operator norm: 0.5094 | Test Error: 0.2710, Loss: 0.2110
178: Forward: 16 | Train Error: 0.2560, Loss: 0.2050, Operator norm: 0.5094 | Test Error: 0.2710, Loss: 0.2108
179: Forward: 16 | Train Error: 0.2560, Loss: 0.2048, Operator norm: 0.5095 | Test Error: 0.2710, Loss: 0.2106
180: Forward: 16 | Train Error: 0.2560, Loss: 0.2046, Operator norm: 0.5095 | Test Error: 0.2700, Loss: 0.2105
181: Forward: 16 | Train Error: 0.2560, Loss: 0.2044, Operator norm: 0.5095 | Test Error: 0.2700, Loss: 0.2103
182: Forward: 16 | Train Error: 0.2560, Loss: 0.2042, Operator norm: 0.5096 | Test Error: 0.2700, Loss: 0.2101
183: Forward: 16 | Train Error: 0.2560, Loss: 0.2041, Operator norm: 0.5096 | Test Error: 0.2700, Loss: 0.2100
184: Forward: 16 | Train Error: 0.2570, Loss: 0.2039, Operator norm: 0.5096 | Test Error: 0.2690, Loss: 0.2098
185: Forward: 16 | Train Error: 0.2570, Loss: 0.2037, Operator norm: 0.5097 | Test Error: 0.2690, Loss: 0.2096
186: Forward: 16 | Train Error: 0.2580, Loss: 0.2035, Operator norm: 0.5097 | Test Error: 0.2670, Loss: 0.2094
187: Forward: 16 | Train Error: 0.2590, Loss: 0.2034, Operator norm: 0.5098 | Test Error: 0.2660, Loss: 0.2093
188: Forward: 16 | Train Error: 0.2570, Loss: 0.2032, Operator norm: 0.5098 | Test Error: 0.2660, Loss: 0.2091
189: Forward: 16 | Train Error: 0.2550, Loss: 0.2030, Operator norm: 0.5098 | Test Error: 0.2660, Loss: 0.2089
190: Forward: 16 | Train Error: 0.2530, Loss: 0.2028, Operator norm: 0.5099 | Test Error: 0.2660, Loss: 0.2088
191: Forward: 16 | Train Error: 0.2530, Loss: 0.2027, Operator norm: 0.5099 | Test Error: 0.2660, Loss: 0.2086
192: Forward: 16 | Train Error: 0.2530, Loss: 0.2025, Operator norm: 0.5100 | Test Error: 0.2650, Loss: 0.2084
193: Forward: 16 | Train Error: 0.2530, Loss: 0.2023, Operator norm: 0.5100 | Test Error: 0.2630, Loss: 0.2083
194: Forward: 16 | Train Error: 0.2520, Loss: 0.2021, Operator norm: 0.5100 | Test Error: 0.2630, Loss: 0.2081
195: Forward: 16 | Train Error: 0.2520, Loss: 0.2020, Operator norm: 0.5101 | Test Error: 0.2630, Loss: 0.2080
196: Forward: 16 | Train Error: 0.2520, Loss: 0.2018, Operator norm: 0.5101 | Test Error: 0.2630, Loss: 0.2078
197: Forward: 16 | Train Error: 0.2520, Loss: 0.2016, Operator norm: 0.5102 | Test Error: 0.2630, Loss: 0.2076
198: Forward: 16 | Train Error: 0.2520, Loss: 0.2015, Operator norm: 0.5102 | Test Error: 0.2630, Loss: 0.2075
199: Forward: 16 | Train Error: 0.2520, Loss: 0.2013, Operator norm: 0.5102 | Test Error: 0.2630, Loss: 0.2073
200: Forward: 16 | Train Error: 0.2520, Loss: 0.2011, Operator norm: 0.5103 | Test Error: 0.2610, Loss: 0.2072
201: Forward: 16 | Train Error: 0.2510, Loss: 0.2010, Operator norm: 0.5103 | Test Error: 0.2610, Loss: 0.2070
202: Forward: 16 | Train Error: 0.2510, Loss: 0.2008, Operator norm: 0.5104 | Test Error: 0.2610, Loss: 0.2069
203: Forward: 16 | Train Error: 0.2510, Loss: 0.2007, Operator norm: 0.5104 | Test Error: 0.2600, Loss: 0.2067
204: Forward: 16 | Train Error: 0.2520, Loss: 0.2005, Operator norm: 0.5104 | Test Error: 0.2600, Loss: 0.2066
205: Forward: 16 | Train Error: 0.2520, Loss: 0.2003, Operator norm: 0.5105 | Test Error: 0.2610, Loss: 0.2064
206: Forward: 16 | Train Error: 0.2510, Loss: 0.2002, Operator norm: 0.5105 | Test Error: 0.2610, Loss: 0.2063
207: Forward: 16 | Train Error: 0.2480, Loss: 0.2000, Operator norm: 0.5106 | Test Error: 0.2600, Loss: 0.2061
208: Forward: 16 | Train Error: 0.2470, Loss: 0.1999, Operator norm: 0.5106 | Test Error: 0.2590, Loss: 0.2060
209: Forward: 16 | Train Error: 0.2470, Loss: 0.1997, Operator norm: 0.5106 | Test Error: 0.2580, Loss: 0.2058
210: Forward: 16 | Train Error: 0.2470, Loss: 0.1996, Operator norm: 0.5107 | Test Error: 0.2580, Loss: 0.2057
211: Forward: 16 | Train Error: 0.2470, Loss: 0.1994, Operator norm: 0.5107 | Test Error: 0.2580, Loss: 0.2055
212: Forward: 16 | Train Error: 0.2470, Loss: 0.1992, Operator norm: 0.5108 | Test Error: 0.2580, Loss: 0.2054
213: Forward: 16 | Train Error: 0.2470, Loss: 0.1991, Operator norm: 0.5108 | Test Error: 0.2570, Loss: 0.2052
214: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5108 | Test Error: 0.2570, Loss: 0.2051
215: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5109 | Test Error: 0.2570, Loss: 0.2049
216: Forward: 16 | Train Error: 0.2450, Loss: 0.1986, Operator norm: 0.5109 | Test Error: 0.2570, Loss: 0.2048
217: Forward: 16 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.5110 | Test Error: 0.2570, Loss: 0.2047
218: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5110 | Test Error: 0.2570, Loss: 0.2045
219: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5110 | Test Error: 0.2570, Loss: 0.2044
220: Forward: 16 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.5111 | Test Error: 0.2570, Loss: 0.2042
221: Forward: 16 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.5111 | Test Error: 0.2570, Loss: 0.2041
222: Forward: 16 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.5112 | Test Error: 0.2580, Loss: 0.2040
223: Forward: 16 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.5112 | Test Error: 0.2570, Loss: 0.2038
224: Forward: 16 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.5112 | Test Error: 0.2560, Loss: 0.2037
225: Forward: 16 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.5113 | Test Error: 0.2560, Loss: 0.2035
226: Forward: 16 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.5113 | Test Error: 0.2560, Loss: 0.2034
227: Forward: 16 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.5113 | Test Error: 0.2550, Loss: 0.2033
228: Forward: 16 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.5114 | Test Error: 0.2550, Loss: 0.2031
229: Forward: 16 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.5114 | Test Error: 0.2550, Loss: 0.2030
230: Forward: 16 | Train Error: 0.2420, Loss: 0.1966, Operator norm: 0.5115 | Test Error: 0.2560, Loss: 0.2029
231: Forward: 16 | Train Error: 0.2420, Loss: 0.1965, Operator norm: 0.5115 | Test Error: 0.2560, Loss: 0.2027
232: Forward: 16 | Train Error: 0.2420, Loss: 0.1963, Operator norm: 0.5115 | Test Error: 0.2560, Loss: 0.2026
233: Forward: 16 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.5116 | Test Error: 0.2560, Loss: 0.2025
234: Forward: 16 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.5116 | Test Error: 0.2560, Loss: 0.2024
235: Forward: 16 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.5117 | Test Error: 0.2560, Loss: 0.2022
236: Forward: 16 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.5117 | Test Error: 0.2580, Loss: 0.2021
237: Forward: 16 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.5117 | Test Error: 0.2570, Loss: 0.2020
238: Forward: 16 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.5118 | Test Error: 0.2570, Loss: 0.2018
239: Forward: 16 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.5118 | Test Error: 0.2560, Loss: 0.2017
240: Forward: 16 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.5119 | Test Error: 0.2560, Loss: 0.2016
241: Forward: 16 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.5119 | Test Error: 0.2560, Loss: 0.2015
242: Forward: 16 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.5119 | Test Error: 0.2560, Loss: 0.2013
243: Forward: 16 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.5120 | Test Error: 0.2560, Loss: 0.2012
244: Forward: 16 | Train Error: 0.2420, Loss: 0.1947, Operator norm: 0.5120 | Test Error: 0.2550, Loss: 0.2011
245: Forward: 16 | Train Error: 0.2420, Loss: 0.1946, Operator norm: 0.5120 | Test Error: 0.2550, Loss: 0.2010
246: Forward: 16 | Train Error: 0.2420, Loss: 0.1945, Operator norm: 0.5121 | Test Error: 0.2560, Loss: 0.2009
247: Forward: 16 | Train Error: 0.2420, Loss: 0.1943, Operator norm: 0.5121 | Test Error: 0.2560, Loss: 0.2007
248: Forward: 16 | Train Error: 0.2420, Loss: 0.1942, Operator norm: 0.5122 | Test Error: 0.2560, Loss: 0.2006
249: Forward: 16 | Train Error: 0.2420, Loss: 0.1941, Operator norm: 0.5122 | Test Error: 0.2560, Loss: 0.2005
250: Forward: 16 | Train Error: 0.2420, Loss: 0.1940, Operator norm: 0.5122 | Test Error: 0.2560, Loss: 0.2004
251: Forward: 16 | Train Error: 0.2420, Loss: 0.1938, Operator norm: 0.5123 | Test Error: 0.2560, Loss: 0.2003
252: Forward: 16 | Train Error: 0.2420, Loss: 0.1937, Operator norm: 0.5123 | Test Error: 0.2560, Loss: 0.2001
253: Forward: 16 | Train Error: 0.2410, Loss: 0.1936, Operator norm: 0.5123 | Test Error: 0.2560, Loss: 0.2000
254: Forward: 16 | Train Error: 0.2380, Loss: 0.1935, Operator norm: 0.5124 | Test Error: 0.2560, Loss: 0.1999
255: Forward: 16 | Train Error: 0.2380, Loss: 0.1933, Operator norm: 0.5124 | Test Error: 0.2550, Loss: 0.1998
256: Forward: 16 | Train Error: 0.2380, Loss: 0.1932, Operator norm: 0.5125 | Test Error: 0.2550, Loss: 0.1997
257: Forward: 16 | Train Error: 0.2380, Loss: 0.1931, Operator norm: 0.5125 | Test Error: 0.2550, Loss: 0.1996
258: Forward: 16 | Train Error: 0.2380, Loss: 0.1930, Operator norm: 0.5125 | Test Error: 0.2550, Loss: 0.1994
259: Forward: 16 | Train Error: 0.2380, Loss: 0.1929, Operator norm: 0.5126 | Test Error: 0.2550, Loss: 0.1993
260: Forward: 16 | Train Error: 0.2380, Loss: 0.1927, Operator norm: 0.5126 | Test Error: 0.2550, Loss: 0.1992
261: Forward: 16 | Train Error: 0.2380, Loss: 0.1926, Operator norm: 0.5126 | Test Error: 0.2550, Loss: 0.1991
262: Forward: 16 | Train Error: 0.2370, Loss: 0.1925, Operator norm: 0.5127 | Test Error: 0.2550, Loss: 0.1990
263: Forward: 16 | Train Error: 0.2370, Loss: 0.1924, Operator norm: 0.5127 | Test Error: 0.2560, Loss: 0.1989
264: Forward: 16 | Train Error: 0.2370, Loss: 0.1923, Operator norm: 0.5127 | Test Error: 0.2560, Loss: 0.1988
265: Forward: 16 | Train Error: 0.2360, Loss: 0.1921, Operator norm: 0.5128 | Test Error: 0.2560, Loss: 0.1987
266: Forward: 16 | Train Error: 0.2360, Loss: 0.1920, Operator norm: 0.5128 | Test Error: 0.2560, Loss: 0.1986
267: Forward: 16 | Train Error: 0.2350, Loss: 0.1919, Operator norm: 0.5129 | Test Error: 0.2560, Loss: 0.1984
268: Forward: 16 | Train Error: 0.2350, Loss: 0.1918, Operator norm: 0.5129 | Test Error: 0.2550, Loss: 0.1983
269: Forward: 16 | Train Error: 0.2350, Loss: 0.1917, Operator norm: 0.5129 | Test Error: 0.2540, Loss: 0.1982
270: Forward: 16 | Train Error: 0.2350, Loss: 0.1916, Operator norm: 0.5130 | Test Error: 0.2540, Loss: 0.1981
271: Forward: 16 | Train Error: 0.2340, Loss: 0.1915, Operator norm: 0.5130 | Test Error: 0.2540, Loss: 0.1980
272: Forward: 16 | Train Error: 0.2340, Loss: 0.1913, Operator norm: 0.5131 | Test Error: 0.2540, Loss: 0.1979
273: Forward: 16 | Train Error: 0.2340, Loss: 0.1912, Operator norm: 0.5131 | Test Error: 0.2540, Loss: 0.1978
274: Forward: 16 | Train Error: 0.2340, Loss: 0.1911, Operator norm: 0.5131 | Test Error: 0.2540, Loss: 0.1977
275: Forward: 16 | Train Error: 0.2340, Loss: 0.1910, Operator norm: 0.5132 | Test Error: 0.2530, Loss: 0.1976
276: Forward: 16 | Train Error: 0.2330, Loss: 0.1909, Operator norm: 0.5132 | Test Error: 0.2530, Loss: 0.1975
277: Forward: 16 | Train Error: 0.2330, Loss: 0.1908, Operator norm: 0.5132 | Test Error: 0.2530, Loss: 0.1974
278: Forward: 16 | Train Error: 0.2330, Loss: 0.1907, Operator norm: 0.5133 | Test Error: 0.2530, Loss: 0.1973
279: Forward: 16 | Train Error: 0.2330, Loss: 0.1906, Operator norm: 0.5133 | Test Error: 0.2530, Loss: 0.1972
280: Forward: 16 | Train Error: 0.2320, Loss: 0.1905, Operator norm: 0.5133 | Test Error: 0.2530, Loss: 0.1971
281: Forward: 16 | Train Error: 0.2310, Loss: 0.1903, Operator norm: 0.5134 | Test Error: 0.2530, Loss: 0.1970
282: Forward: 16 | Train Error: 0.2300, Loss: 0.1902, Operator norm: 0.5134 | Test Error: 0.2530, Loss: 0.1969
283: Forward: 16 | Train Error: 0.2300, Loss: 0.1901, Operator norm: 0.5134 | Test Error: 0.2530, Loss: 0.1968
284: Forward: 16 | Train Error: 0.2300, Loss: 0.1900, Operator norm: 0.5135 | Test Error: 0.2530, Loss: 0.1967
285: Forward: 16 | Train Error: 0.2310, Loss: 0.1899, Operator norm: 0.5135 | Test Error: 0.2530, Loss: 0.1966
286: Forward: 16 | Train Error: 0.2310, Loss: 0.1898, Operator norm: 0.5135 | Test Error: 0.2530, Loss: 0.1965
287: Forward: 16 | Train Error: 0.2320, Loss: 0.1897, Operator norm: 0.5136 | Test Error: 0.2530, Loss: 0.1964
288: Forward: 16 | Train Error: 0.2320, Loss: 0.1896, Operator norm: 0.5136 | Test Error: 0.2540, Loss: 0.1963
289: Forward: 16 | Train Error: 0.2320, Loss: 0.1895, Operator norm: 0.5137 | Test Error: 0.2540, Loss: 0.1962
290: Forward: 16 | Train Error: 0.2320, Loss: 0.1894, Operator norm: 0.5137 | Test Error: 0.2540, Loss: 0.1961
291: Forward: 16 | Train Error: 0.2330, Loss: 0.1893, Operator norm: 0.5137 | Test Error: 0.2540, Loss: 0.1960
292: Forward: 16 | Train Error: 0.2330, Loss: 0.1892, Operator norm: 0.5137 | Test Error: 0.2530, Loss: 0.1959
293: Forward: 16 | Train Error: 0.2330, Loss: 0.1891, Operator norm: 0.5138 | Test Error: 0.2530, Loss: 0.1958
294: Forward: 16 | Train Error: 0.2340, Loss: 0.1890, Operator norm: 0.5138 | Test Error: 0.2530, Loss: 0.1957
295: Forward: 16 | Train Error: 0.2340, Loss: 0.1889, Operator norm: 0.5139 | Test Error: 0.2540, Loss: 0.1956
296: Forward: 16 | Train Error: 0.2340, Loss: 0.1888, Operator norm: 0.5139 | Test Error: 0.2540, Loss: 0.1955
297: Forward: 16 | Train Error: 0.2330, Loss: 0.1887, Operator norm: 0.5139 | Test Error: 0.2540, Loss: 0.1954
298: Forward: 16 | Train Error: 0.2330, Loss: 0.1886, Operator norm: 0.5140 | Test Error: 0.2530, Loss: 0.1953
299: Forward: 16 | Train Error: 0.2330, Loss: 0.1885, Operator norm: 0.5140 | Test Error: 0.2530, Loss: 0.1952
300: Forward: 16 | Train Error: 0.2340, Loss: 0.1884, Operator norm: 0.5140 | Test Error: 0.2530, Loss: 0.1951
301: Forward: 16 | Train Error: 0.2330, Loss: 0.1883, Operator norm: 0.5141 | Test Error: 0.2530, Loss: 0.1950
302: Forward: 16 | Train Error: 0.2320, Loss: 0.1882, Operator norm: 0.5141 | Test Error: 0.2530, Loss: 0.1949
303: Forward: 16 | Train Error: 0.2320, Loss: 0.1881, Operator norm: 0.5141 | Test Error: 0.2530, Loss: 0.1949
304: Forward: 16 | Train Error: 0.2320, Loss: 0.1880, Operator norm: 0.5142 | Test Error: 0.2530, Loss: 0.1948
305: Forward: 16 | Train Error: 0.2320, Loss: 0.1879, Operator norm: 0.5142 | Test Error: 0.2530, Loss: 0.1947
306: Forward: 16 | Train Error: 0.2320, Loss: 0.1878, Operator norm: 0.5142 | Test Error: 0.2530, Loss: 0.1946
307: Forward: 16 | Train Error: 0.2320, Loss: 0.1877, Operator norm: 0.5143 | Test Error: 0.2530, Loss: 0.1945
308: Forward: 16 | Train Error: 0.2320, Loss: 0.1876, Operator norm: 0.5143 | Test Error: 0.2530, Loss: 0.1944
309: Forward: 16 | Train Error: 0.2310, Loss: 0.1875, Operator norm: 0.5144 | Test Error: 0.2530, Loss: 0.1943
310: Forward: 16 | Train Error: 0.2310, Loss: 0.1874, Operator norm: 0.5144 | Test Error: 0.2530, Loss: 0.1942
311: Forward: 16 | Train Error: 0.2310, Loss: 0.1873, Operator norm: 0.5144 | Test Error: 0.2530, Loss: 0.1941
312: Forward: 16 | Train Error: 0.2300, Loss: 0.1872, Operator norm: 0.5144 | Test Error: 0.2530, Loss: 0.1940
313: Forward: 16 | Train Error: 0.2310, Loss: 0.1871, Operator norm: 0.5145 | Test Error: 0.2530, Loss: 0.1940
314: Forward: 16 | Train Error: 0.2310, Loss: 0.1870, Operator norm: 0.5145 | Test Error: 0.2520, Loss: 0.1939
315: Forward: 16 | Train Error: 0.2310, Loss: 0.1869, Operator norm: 0.5146 | Test Error: 0.2520, Loss: 0.1938
316: Forward: 16 | Train Error: 0.2300, Loss: 0.1869, Operator norm: 0.5146 | Test Error: 0.2520, Loss: 0.1937
317: Forward: 16 | Train Error: 0.2300, Loss: 0.1868, Operator norm: 0.5146 | Test Error: 0.2520, Loss: 0.1936
318: Forward: 16 | Train Error: 0.2300, Loss: 0.1867, Operator norm: 0.5147 | Test Error: 0.2520, Loss: 0.1935
319: Forward: 16 | Train Error: 0.2300, Loss: 0.1866, Operator norm: 0.5147 | Test Error: 0.2520, Loss: 0.1934
320: Forward: 16 | Train Error: 0.2300, Loss: 0.1865, Operator norm: 0.5147 | Test Error: 0.2510, Loss: 0.1933
321: Forward: 16 | Train Error: 0.2300, Loss: 0.1864, Operator norm: 0.5148 | Test Error: 0.2510, Loss: 0.1933
322: Forward: 16 | Train Error: 0.2300, Loss: 0.1863, Operator norm: 0.5148 | Test Error: 0.2510, Loss: 0.1932
323: Forward: 16 | Train Error: 0.2300, Loss: 0.1862, Operator norm: 0.5148 | Test Error: 0.2510, Loss: 0.1931
324: Forward: 16 | Train Error: 0.2300, Loss: 0.1861, Operator norm: 0.5149 | Test Error: 0.2510, Loss: 0.1930
325: Forward: 16 | Train Error: 0.2300, Loss: 0.1860, Operator norm: 0.5149 | Test Error: 0.2510, Loss: 0.1929
326: Forward: 16 | Train Error: 0.2300, Loss: 0.1860, Operator norm: 0.5149 | Test Error: 0.2500, Loss: 0.1928
327: Forward: 16 | Train Error: 0.2300, Loss: 0.1859, Operator norm: 0.5150 | Test Error: 0.2500, Loss: 0.1928
328: Forward: 16 | Train Error: 0.2300, Loss: 0.1858, Operator norm: 0.5150 | Test Error: 0.2500, Loss: 0.1927
329: Forward: 16 | Train Error: 0.2300, Loss: 0.1857, Operator norm: 0.5150 | Test Error: 0.2500, Loss: 0.1926
330: Forward: 16 | Train Error: 0.2300, Loss: 0.1856, Operator norm: 0.5151 | Test Error: 0.2500, Loss: 0.1925
331: Forward: 16 | Train Error: 0.2290, Loss: 0.1855, Operator norm: 0.5151 | Test Error: 0.2500, Loss: 0.1924
332: Forward: 16 | Train Error: 0.2290, Loss: 0.1854, Operator norm: 0.5151 | Test Error: 0.2500, Loss: 0.1923
333: Forward: 16 | Train Error: 0.2290, Loss: 0.1853, Operator norm: 0.5152 | Test Error: 0.2500, Loss: 0.1923
334: Forward: 16 | Train Error: 0.2280, Loss: 0.1853, Operator norm: 0.5152 | Test Error: 0.2500, Loss: 0.1922
335: Forward: 16 | Train Error: 0.2280, Loss: 0.1852, Operator norm: 0.5152 | Test Error: 0.2500, Loss: 0.1921
336: Forward: 16 | Train Error: 0.2280, Loss: 0.1851, Operator norm: 0.5153 | Test Error: 0.2500, Loss: 0.1920
337: Forward: 16 | Train Error: 0.2280, Loss: 0.1850, Operator norm: 0.5153 | Test Error: 0.2500, Loss: 0.1919
338: Forward: 16 | Train Error: 0.2280, Loss: 0.1849, Operator norm: 0.5153 | Test Error: 0.2500, Loss: 0.1919
339: Forward: 16 | Train Error: 0.2280, Loss: 0.1848, Operator norm: 0.5154 | Test Error: 0.2490, Loss: 0.1918
340: Forward: 16 | Train Error: 0.2280, Loss: 0.1847, Operator norm: 0.5154 | Test Error: 0.2490, Loss: 0.1917
341: Forward: 16 | Train Error: 0.2270, Loss: 0.1847, Operator norm: 0.5154 | Test Error: 0.2490, Loss: 0.1916
342: Forward: 16 | Train Error: 0.2270, Loss: 0.1846, Operator norm: 0.5155 | Test Error: 0.2490, Loss: 0.1916
343: Forward: 16 | Train Error: 0.2270, Loss: 0.1845, Operator norm: 0.5155 | Test Error: 0.2490, Loss: 0.1915
344: Forward: 16 | Train Error: 0.2270, Loss: 0.1844, Operator norm: 0.5155 | Test Error: 0.2490, Loss: 0.1914
345: Forward: 16 | Train Error: 0.2270, Loss: 0.1843, Operator norm: 0.5156 | Test Error: 0.2490, Loss: 0.1913
346: Forward: 16 | Train Error: 0.2270, Loss: 0.1843, Operator norm: 0.5156 | Test Error: 0.2490, Loss: 0.1912
347: Forward: 16 | Train Error: 0.2260, Loss: 0.1842, Operator norm: 0.5156 | Test Error: 0.2490, Loss: 0.1912
348: Forward: 16 | Train Error: 0.2270, Loss: 0.1841, Operator norm: 0.5157 | Test Error: 0.2490, Loss: 0.1911
349: Forward: 16 | Train Error: 0.2270, Loss: 0.1840, Operator norm: 0.5157 | Test Error: 0.2480, Loss: 0.1910
350: Forward: 16 | Train Error: 0.2270, Loss: 0.1839, Operator norm: 0.5157 | Test Error: 0.2480, Loss: 0.1909
351: Forward: 16 | Train Error: 0.2270, Loss: 0.1838, Operator norm: 0.5158 | Test Error: 0.2480, Loss: 0.1909
352: Forward: 16 | Train Error: 0.2270, Loss: 0.1838, Operator norm: 0.5158 | Test Error: 0.2480, Loss: 0.1908
353: Forward: 16 | Train Error: 0.2260, Loss: 0.1837, Operator norm: 0.5158 | Test Error: 0.2480, Loss: 0.1907
354: Forward: 16 | Train Error: 0.2260, Loss: 0.1836, Operator norm: 0.5159 | Test Error: 0.2490, Loss: 0.1906
355: Forward: 16 | Train Error: 0.2260, Loss: 0.1835, Operator norm: 0.5159 | Test Error: 0.2490, Loss: 0.1906
356: Forward: 16 | Train Error: 0.2260, Loss: 0.1834, Operator norm: 0.5159 | Test Error: 0.2490, Loss: 0.1905
357: Forward: 16 | Train Error: 0.2260, Loss: 0.1834, Operator norm: 0.5160 | Test Error: 0.2500, Loss: 0.1904
358: Forward: 16 | Train Error: 0.2260, Loss: 0.1833, Operator norm: 0.5160 | Test Error: 0.2500, Loss: 0.1903
359: Forward: 16 | Train Error: 0.2250, Loss: 0.1832, Operator norm: 0.5160 | Test Error: 0.2500, Loss: 0.1903
360: Forward: 16 | Train Error: 0.2250, Loss: 0.1831, Operator norm: 0.5161 | Test Error: 0.2500, Loss: 0.1902
361: Forward: 16 | Train Error: 0.2250, Loss: 0.1831, Operator norm: 0.5161 | Test Error: 0.2500, Loss: 0.1901
362: Forward: 16 | Train Error: 0.2250, Loss: 0.1830, Operator norm: 0.5161 | Test Error: 0.2500, Loss: 0.1901
363: Forward: 16 | Train Error: 0.2240, Loss: 0.1829, Operator norm: 0.5162 | Test Error: 0.2500, Loss: 0.1900
364: Forward: 16 | Train Error: 0.2240, Loss: 0.1828, Operator norm: 0.5162 | Test Error: 0.2500, Loss: 0.1899
365: Forward: 16 | Train Error: 0.2240, Loss: 0.1828, Operator norm: 0.5162 | Test Error: 0.2510, Loss: 0.1898
366: Forward: 16 | Train Error: 0.2240, Loss: 0.1827, Operator norm: 0.5163 | Test Error: 0.2510, Loss: 0.1898
367: Forward: 16 | Train Error: 0.2240, Loss: 0.1826, Operator norm: 0.5163 | Test Error: 0.2510, Loss: 0.1897
368: Forward: 16 | Train Error: 0.2240, Loss: 0.1825, Operator norm: 0.5163 | Test Error: 0.2510, Loss: 0.1896
369: Forward: 16 | Train Error: 0.2240, Loss: 0.1824, Operator norm: 0.5163 | Test Error: 0.2510, Loss: 0.1896
370: Forward: 16 | Train Error: 0.2240, Loss: 0.1824, Operator norm: 0.5164 | Test Error: 0.2510, Loss: 0.1895
371: Forward: 16 | Train Error: 0.2240, Loss: 0.1823, Operator norm: 0.5164 | Test Error: 0.2510, Loss: 0.1894
372: Forward: 16 | Train Error: 0.2240, Loss: 0.1822, Operator norm: 0.5164 | Test Error: 0.2510, Loss: 0.1894
373: Forward: 16 | Train Error: 0.2240, Loss: 0.1822, Operator norm: 0.5165 | Test Error: 0.2510, Loss: 0.1893
374: Forward: 16 | Train Error: 0.2240, Loss: 0.1821, Operator norm: 0.5165 | Test Error: 0.2510, Loss: 0.1892
375: Forward: 16 | Train Error: 0.2240, Loss: 0.1820, Operator norm: 0.5165 | Test Error: 0.2510, Loss: 0.1892
376: Forward: 16 | Train Error: 0.2240, Loss: 0.1819, Operator norm: 0.5166 | Test Error: 0.2510, Loss: 0.1891
377: Forward: 16 | Train Error: 0.2240, Loss: 0.1819, Operator norm: 0.5166 | Test Error: 0.2510, Loss: 0.1890
378: Forward: 16 | Train Error: 0.2240, Loss: 0.1818, Operator norm: 0.5166 | Test Error: 0.2510, Loss: 0.1890
379: Forward: 16 | Train Error: 0.2230, Loss: 0.1817, Operator norm: 0.5167 | Test Error: 0.2510, Loss: 0.1889
380: Forward: 16 | Train Error: 0.2220, Loss: 0.1816, Operator norm: 0.5167 | Test Error: 0.2500, Loss: 0.1888
381: Forward: 16 | Train Error: 0.2220, Loss: 0.1816, Operator norm: 0.5167 | Test Error: 0.2500, Loss: 0.1888
382: Forward: 16 | Train Error: 0.2220, Loss: 0.1815, Operator norm: 0.5168 | Test Error: 0.2500, Loss: 0.1887
383: Forward: 16 | Train Error: 0.2220, Loss: 0.1814, Operator norm: 0.5168 | Test Error: 0.2500, Loss: 0.1886
384: Forward: 16 | Train Error: 0.2220, Loss: 0.1814, Operator norm: 0.5168 | Test Error: 0.2490, Loss: 0.1886
385: Forward: 16 | Train Error: 0.2220, Loss: 0.1813, Operator norm: 0.5169 | Test Error: 0.2500, Loss: 0.1885
386: Forward: 16 | Train Error: 0.2210, Loss: 0.1812, Operator norm: 0.5169 | Test Error: 0.2490, Loss: 0.1884
387: Forward: 16 | Train Error: 0.2210, Loss: 0.1811, Operator norm: 0.5169 | Test Error: 0.2480, Loss: 0.1884
388: Forward: 16 | Train Error: 0.2210, Loss: 0.1811, Operator norm: 0.5170 | Test Error: 0.2480, Loss: 0.1883
389: Forward: 16 | Train Error: 0.2210, Loss: 0.1810, Operator norm: 0.5170 | Test Error: 0.2480, Loss: 0.1882
390: Forward: 16 | Train Error: 0.2210, Loss: 0.1809, Operator norm: 0.5170 | Test Error: 0.2480, Loss: 0.1882
391: Forward: 16 | Train Error: 0.2210, Loss: 0.1809, Operator norm: 0.5171 | Test Error: 0.2480, Loss: 0.1881
392: Forward: 16 | Train Error: 0.2200, Loss: 0.1808, Operator norm: 0.5171 | Test Error: 0.2480, Loss: 0.1880
393: Forward: 16 | Train Error: 0.2200, Loss: 0.1807, Operator norm: 0.5171 | Test Error: 0.2480, Loss: 0.1880
394: Forward: 16 | Train Error: 0.2200, Loss: 0.1807, Operator norm: 0.5171 | Test Error: 0.2480, Loss: 0.1879
395: Forward: 16 | Train Error: 0.2200, Loss: 0.1806, Operator norm: 0.5172 | Test Error: 0.2480, Loss: 0.1878
396: Forward: 16 | Train Error: 0.2200, Loss: 0.1805, Operator norm: 0.5172 | Test Error: 0.2470, Loss: 0.1878
397: Forward: 16 | Train Error: 0.2200, Loss: 0.1805, Operator norm: 0.5172 | Test Error: 0.2470, Loss: 0.1877
398: Forward: 16 | Train Error: 0.2190, Loss: 0.1804, Operator norm: 0.5173 | Test Error: 0.2470, Loss: 0.1876
399: Forward: 16 | Train Error: 0.2190, Loss: 0.1803, Operator norm: 0.5173 | Test Error: 0.2470, Loss: 0.1876
400: Forward: 16 | Train Error: 0.2190, Loss: 0.1803, Operator norm: 0.5173 | Test Error: 0.2470, Loss: 0.1875
401: Forward: 16 | Train Error: 0.2190, Loss: 0.1802, Operator norm: 0.5174 | Test Error: 0.2470, Loss: 0.1875
402: Forward: 16 | Train Error: 0.2190, Loss: 0.1801, Operator norm: 0.5174 | Test Error: 0.2470, Loss: 0.1874
403: Forward: 16 | Train Error: 0.2180, Loss: 0.1801, Operator norm: 0.5174 | Test Error: 0.2470, Loss: 0.1873
404: Forward: 16 | Train Error: 0.2180, Loss: 0.1800, Operator norm: 0.5175 | Test Error: 0.2470, Loss: 0.1873
405: Forward: 16 | Train Error: 0.2170, Loss: 0.1799, Operator norm: 0.5175 | Test Error: 0.2480, Loss: 0.1872
406: Forward: 16 | Train Error: 0.2170, Loss: 0.1799, Operator norm: 0.5175 | Test Error: 0.2480, Loss: 0.1872
407: Forward: 16 | Train Error: 0.2170, Loss: 0.1798, Operator norm: 0.5175 | Test Error: 0.2480, Loss: 0.1871
408: Forward: 16 | Train Error: 0.2160, Loss: 0.1797, Operator norm: 0.5176 | Test Error: 0.2480, Loss: 0.1870
409: Forward: 16 | Train Error: 0.2160, Loss: 0.1797, Operator norm: 0.5176 | Test Error: 0.2480, Loss: 0.1870
410: Forward: 16 | Train Error: 0.2160, Loss: 0.1796, Operator norm: 0.5177 | Test Error: 0.2480, Loss: 0.1869
411: Forward: 16 | Train Error: 0.2160, Loss: 0.1795, Operator norm: 0.5177 | Test Error: 0.2480, Loss: 0.1869
412: Forward: 16 | Train Error: 0.2160, Loss: 0.1795, Operator norm: 0.5177 | Test Error: 0.2480, Loss: 0.1868
413: Forward: 16 | Train Error: 0.2170, Loss: 0.1794, Operator norm: 0.5177 | Test Error: 0.2480, Loss: 0.1867
414: Forward: 16 | Train Error: 0.2170, Loss: 0.1793, Operator norm: 0.5178 | Test Error: 0.2480, Loss: 0.1867
415: Forward: 16 | Train Error: 0.2170, Loss: 0.1793, Operator norm: 0.5178 | Test Error: 0.2480, Loss: 0.1866
416: Forward: 16 | Train Error: 0.2170, Loss: 0.1792, Operator norm: 0.5178 | Test Error: 0.2480, Loss: 0.1866
417: Forward: 16 | Train Error: 0.2160, Loss: 0.1791, Operator norm: 0.5179 | Test Error: 0.2480, Loss: 0.1865
418: Forward: 16 | Train Error: 0.2160, Loss: 0.1791, Operator norm: 0.5179 | Test Error: 0.2480, Loss: 0.1864
419: Forward: 16 | Train Error: 0.2160, Loss: 0.1790, Operator norm: 0.5179 | Test Error: 0.2480, Loss: 0.1864
420: Forward: 16 | Train Error: 0.2160, Loss: 0.1790, Operator norm: 0.5180 | Test Error: 0.2480, Loss: 0.1863
421: Forward: 16 | Train Error: 0.2160, Loss: 0.1789, Operator norm: 0.5180 | Test Error: 0.2480, Loss: 0.1863
422: Forward: 16 | Train Error: 0.2160, Loss: 0.1788, Operator norm: 0.5180 | Test Error: 0.2480, Loss: 0.1862
423: Forward: 16 | Train Error: 0.2160, Loss: 0.1788, Operator norm: 0.5180 | Test Error: 0.2480, Loss: 0.1861
424: Forward: 16 | Train Error: 0.2160, Loss: 0.1787, Operator norm: 0.5181 | Test Error: 0.2480, Loss: 0.1861
425: Forward: 16 | Train Error: 0.2150, Loss: 0.1786, Operator norm: 0.5181 | Test Error: 0.2460, Loss: 0.1860
426: Forward: 16 | Train Error: 0.2150, Loss: 0.1786, Operator norm: 0.5181 | Test Error: 0.2460, Loss: 0.1860
427: Forward: 16 | Train Error: 0.2150, Loss: 0.1785, Operator norm: 0.5182 | Test Error: 0.2460, Loss: 0.1859
428: Forward: 16 | Train Error: 0.2150, Loss: 0.1785, Operator norm: 0.5182 | Test Error: 0.2450, Loss: 0.1859
429: Forward: 16 | Train Error: 0.2150, Loss: 0.1784, Operator norm: 0.5182 | Test Error: 0.2450, Loss: 0.1858
430: Forward: 16 | Train Error: 0.2150, Loss: 0.1783, Operator norm: 0.5182 | Test Error: 0.2450, Loss: 0.1857
431: Forward: 16 | Train Error: 0.2150, Loss: 0.1783, Operator norm: 0.5183 | Test Error: 0.2450, Loss: 0.1857
432: Forward: 16 | Train Error: 0.2150, Loss: 0.1782, Operator norm: 0.5183 | Test Error: 0.2440, Loss: 0.1856
433: Forward: 16 | Train Error: 0.2150, Loss: 0.1782, Operator norm: 0.5183 | Test Error: 0.2440, Loss: 0.1856
434: Forward: 16 | Train Error: 0.2150, Loss: 0.1781, Operator norm: 0.5184 | Test Error: 0.2440, Loss: 0.1855
435: Forward: 16 | Train Error: 0.2150, Loss: 0.1780, Operator norm: 0.5184 | Test Error: 0.2440, Loss: 0.1855
436: Forward: 16 | Train Error: 0.2150, Loss: 0.1780, Operator norm: 0.5184 | Test Error: 0.2440, Loss: 0.1854
437: Forward: 16 | Train Error: 0.2150, Loss: 0.1779, Operator norm: 0.5185 | Test Error: 0.2430, Loss: 0.1854
438: Forward: 16 | Train Error: 0.2150, Loss: 0.1779, Operator norm: 0.5185 | Test Error: 0.2430, Loss: 0.1853
439: Forward: 16 | Train Error: 0.2150, Loss: 0.1778, Operator norm: 0.5185 | Test Error: 0.2430, Loss: 0.1852
440: Forward: 16 | Train Error: 0.2150, Loss: 0.1777, Operator norm: 0.5186 | Test Error: 0.2430, Loss: 0.1852
441: Forward: 16 | Train Error: 0.2150, Loss: 0.1777, Operator norm: 0.5186 | Test Error: 0.2430, Loss: 0.1851
442: Forward: 16 | Train Error: 0.2150, Loss: 0.1776, Operator norm: 0.5186 | Test Error: 0.2430, Loss: 0.1851
443: Forward: 16 | Train Error: 0.2150, Loss: 0.1776, Operator norm: 0.5186 | Test Error: 0.2430, Loss: 0.1850
444: Forward: 16 | Train Error: 0.2150, Loss: 0.1775, Operator norm: 0.5187 | Test Error: 0.2430, Loss: 0.1850
445: Forward: 16 | Train Error: 0.2140, Loss: 0.1774, Operator norm: 0.5187 | Test Error: 0.2440, Loss: 0.1849
446: Forward: 16 | Train Error: 0.2140, Loss: 0.1774, Operator norm: 0.5187 | Test Error: 0.2440, Loss: 0.1849
447: Forward: 16 | Train Error: 0.2140, Loss: 0.1773, Operator norm: 0.5188 | Test Error: 0.2460, Loss: 0.1848
448: Forward: 16 | Train Error: 0.2140, Loss: 0.1773, Operator norm: 0.5188 | Test Error: 0.2460, Loss: 0.1848
449: Forward: 16 | Train Error: 0.2140, Loss: 0.1772, Operator norm: 0.5188 | Test Error: 0.2450, Loss: 0.1847
450: Forward: 16 | Train Error: 0.2140, Loss: 0.1771, Operator norm: 0.5188 | Test Error: 0.2450, Loss: 0.1847
451: Forward: 16 | Train Error: 0.2140, Loss: 0.1771, Operator norm: 0.5189 | Test Error: 0.2450, Loss: 0.1846
452: Forward: 16 | Train Error: 0.2140, Loss: 0.1770, Operator norm: 0.5189 | Test Error: 0.2450, Loss: 0.1845
453: Forward: 16 | Train Error: 0.2140, Loss: 0.1770, Operator norm: 0.5189 | Test Error: 0.2450, Loss: 0.1845
454: Forward: 16 | Train Error: 0.2140, Loss: 0.1769, Operator norm: 0.5190 | Test Error: 0.2450, Loss: 0.1844
455: Forward: 16 | Train Error: 0.2140, Loss: 0.1769, Operator norm: 0.5190 | Test Error: 0.2450, Loss: 0.1844
456: Forward: 16 | Train Error: 0.2140, Loss: 0.1768, Operator norm: 0.5190 | Test Error: 0.2450, Loss: 0.1843
457: Forward: 16 | Train Error: 0.2140, Loss: 0.1768, Operator norm: 0.5190 | Test Error: 0.2450, Loss: 0.1843
458: Forward: 16 | Train Error: 0.2140, Loss: 0.1767, Operator norm: 0.5191 | Test Error: 0.2450, Loss: 0.1842
459: Forward: 16 | Train Error: 0.2140, Loss: 0.1766, Operator norm: 0.5191 | Test Error: 0.2450, Loss: 0.1842
460: Forward: 16 | Train Error: 0.2140, Loss: 0.1766, Operator norm: 0.5191 | Test Error: 0.2440, Loss: 0.1841
461: Forward: 16 | Train Error: 0.2140, Loss: 0.1765, Operator norm: 0.5192 | Test Error: 0.2440, Loss: 0.1841
462: Forward: 16 | Train Error: 0.2140, Loss: 0.1765, Operator norm: 0.5192 | Test Error: 0.2440, Loss: 0.1840
463: Forward: 16 | Train Error: 0.2140, Loss: 0.1764, Operator norm: 0.5192 | Test Error: 0.2440, Loss: 0.1840
464: Forward: 16 | Train Error: 0.2140, Loss: 0.1764, Operator norm: 0.5193 | Test Error: 0.2440, Loss: 0.1839
465: Forward: 16 | Train Error: 0.2140, Loss: 0.1763, Operator norm: 0.5193 | Test Error: 0.2440, Loss: 0.1839
466: Forward: 16 | Train Error: 0.2140, Loss: 0.1762, Operator norm: 0.5193 | Test Error: 0.2440, Loss: 0.1838
467: Forward: 16 | Train Error: 0.2140, Loss: 0.1762, Operator norm: 0.5193 | Test Error: 0.2440, Loss: 0.1838
468: Forward: 16 | Train Error: 0.2140, Loss: 0.1761, Operator norm: 0.5194 | Test Error: 0.2440, Loss: 0.1837
469: Forward: 16 | Train Error: 0.2150, Loss: 0.1761, Operator norm: 0.5194 | Test Error: 0.2440, Loss: 0.1837
470: Forward: 16 | Train Error: 0.2130, Loss: 0.1760, Operator norm: 0.5194 | Test Error: 0.2440, Loss: 0.1836
471: Forward: 16 | Train Error: 0.2130, Loss: 0.1760, Operator norm: 0.5195 | Test Error: 0.2440, Loss: 0.1836
472: Forward: 16 | Train Error: 0.2130, Loss: 0.1759, Operator norm: 0.5195 | Test Error: 0.2440, Loss: 0.1835
473: Forward: 16 | Train Error: 0.2130, Loss: 0.1759, Operator norm: 0.5195 | Test Error: 0.2440, Loss: 0.1835
474: Forward: 16 | Train Error: 0.2140, Loss: 0.1758, Operator norm: 0.5195 | Test Error: 0.2440, Loss: 0.1834
475: Forward: 16 | Train Error: 0.2140, Loss: 0.1758, Operator norm: 0.5196 | Test Error: 0.2440, Loss: 0.1834
476: Forward: 16 | Train Error: 0.2140, Loss: 0.1757, Operator norm: 0.5196 | Test Error: 0.2440, Loss: 0.1834
477: Forward: 16 | Train Error: 0.2140, Loss: 0.1756, Operator norm: 0.5196 | Test Error: 0.2430, Loss: 0.1833
478: Forward: 16 | Train Error: 0.2140, Loss: 0.1756, Operator norm: 0.5197 | Test Error: 0.2420, Loss: 0.1833
479: Forward: 16 | Train Error: 0.2140, Loss: 0.1755, Operator norm: 0.5197 | Test Error: 0.2420, Loss: 0.1832
480: Forward: 16 | Train Error: 0.2140, Loss: 0.1755, Operator norm: 0.5197 | Test Error: 0.2420, Loss: 0.1832
481: Forward: 16 | Train Error: 0.2140, Loss: 0.1754, Operator norm: 0.5197 | Test Error: 0.2420, Loss: 0.1831
482: Forward: 16 | Train Error: 0.2140, Loss: 0.1754, Operator norm: 0.5198 | Test Error: 0.2420, Loss: 0.1831
483: Forward: 16 | Train Error: 0.2140, Loss: 0.1753, Operator norm: 0.5198 | Test Error: 0.2420, Loss: 0.1830
484: Forward: 16 | Train Error: 0.2140, Loss: 0.1753, Operator norm: 0.5198 | Test Error: 0.2420, Loss: 0.1830
485: Forward: 16 | Train Error: 0.2140, Loss: 0.1752, Operator norm: 0.5199 | Test Error: 0.2420, Loss: 0.1829
486: Forward: 16 | Train Error: 0.2140, Loss: 0.1752, Operator norm: 0.5199 | Test Error: 0.2420, Loss: 0.1829
487: Forward: 16 | Train Error: 0.2140, Loss: 0.1751, Operator norm: 0.5199 | Test Error: 0.2420, Loss: 0.1828
488: Forward: 16 | Train Error: 0.2140, Loss: 0.1751, Operator norm: 0.5200 | Test Error: 0.2420, Loss: 0.1828
489: Forward: 16 | Train Error: 0.2140, Loss: 0.1750, Operator norm: 0.5200 | Test Error: 0.2420, Loss: 0.1827
490: Forward: 16 | Train Error: 0.2140, Loss: 0.1750, Operator norm: 0.5200 | Test Error: 0.2420, Loss: 0.1827
491: Forward: 16 | Train Error: 0.2140, Loss: 0.1749, Operator norm: 0.5200 | Test Error: 0.2420, Loss: 0.1826
492: Forward: 16 | Train Error: 0.2140, Loss: 0.1749, Operator norm: 0.5201 | Test Error: 0.2420, Loss: 0.1826
493: Forward: 16 | Train Error: 0.2140, Loss: 0.1748, Operator norm: 0.5201 | Test Error: 0.2420, Loss: 0.1825
494: Forward: 16 | Train Error: 0.2140, Loss: 0.1748, Operator norm: 0.5201 | Test Error: 0.2420, Loss: 0.1825
495: Forward: 16 | Train Error: 0.2140, Loss: 0.1747, Operator norm: 0.5201 | Test Error: 0.2420, Loss: 0.1825
496: Forward: 16 | Train Error: 0.2130, Loss: 0.1747, Operator norm: 0.5202 | Test Error: 0.2410, Loss: 0.1824
497: Forward: 16 | Train Error: 0.2130, Loss: 0.1746, Operator norm: 0.5202 | Test Error: 0.2410, Loss: 0.1824
498: Forward: 16 | Train Error: 0.2130, Loss: 0.1746, Operator norm: 0.5202 | Test Error: 0.2410, Loss: 0.1823
499: Forward: 16 | Train Error: 0.2120, Loss: 0.1745, Operator norm: 0.5203 | Test Error: 0.2410, Loss: 0.1823
grad at the end: grad_B=0.1456, grad_A=0.0817, grad_W=0.1519
===============================
Implicit: gamma=0.8 | width=1000 | lr=0.001 | opn=0.8000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 51 | Train Error: 0.4950, Loss: 0.8677, Operator norm: 0.8205 | Test Error: 0.5040, Loss: 7.5530
1: Forward: 47 | Train Error: 0.5010, Loss: 7.1975, Operator norm: 0.8446 | Test Error: 0.4960, Loss: 33.5978
2: Forward: 40 | Train Error: 0.4990, Loss: 32.5970, Operator norm: 0.8610 | Test Error: 0.5040, Loss: 2.7293
3: Forward: 40 | Train Error: 0.5010, Loss: 2.6114, Operator norm: 0.8600 | Test Error: 0.5040, Loss: 1.1693
4: Forward: 40 | Train Error: 0.5010, Loss: 1.1165, Operator norm: 0.8597 | Test Error: 0.5040, Loss: 0.7084
5: Forward: 40 | Train Error: 0.5010, Loss: 0.6773, Operator norm: 0.8596 | Test Error: 0.5040, Loss: 0.4998
6: Forward: 40 | Train Error: 0.5020, Loss: 0.4794, Operator norm: 0.8596 | Test Error: 0.5040, Loss: 0.3911
7: Forward: 40 | Train Error: 0.5020, Loss: 0.3767, Operator norm: 0.8596 | Test Error: 0.5010, Loss: 0.3301
8: Forward: 40 | Train Error: 0.4980, Loss: 0.3194, Operator norm: 0.8596 | Test Error: 0.4560, Loss: 0.2941
9: Forward: 40 | Train Error: 0.4560, Loss: 0.2857, Operator norm: 0.8596 | Test Error: 0.3760, Loss: 0.2720
10: Forward: 40 | Train Error: 0.3770, Loss: 0.2652, Operator norm: 0.8596 | Test Error: 0.3440, Loss: 0.2580
11: Forward: 40 | Train Error: 0.3360, Loss: 0.2523, Operator norm: 0.8596 | Test Error: 0.3090, Loss: 0.2488
12: Forward: 40 | Train Error: 0.3130, Loss: 0.2439, Operator norm: 0.8596 | Test Error: 0.2840, Loss: 0.2426
13: Forward: 40 | Train Error: 0.2890, Loss: 0.2382, Operator norm: 0.8597 | Test Error: 0.2780, Loss: 0.2383
14: Forward: 40 | Train Error: 0.2820, Loss: 0.2342, Operator norm: 0.8597 | Test Error: 0.2760, Loss: 0.2351
15: Forward: 40 | Train Error: 0.2930, Loss: 0.2312, Operator norm: 0.8597 | Test Error: 0.2790, Loss: 0.2326
16: Forward: 40 | Train Error: 0.2910, Loss: 0.2290, Operator norm: 0.8597 | Test Error: 0.2820, Loss: 0.2306
17: Forward: 40 | Train Error: 0.2930, Loss: 0.2271, Operator norm: 0.8597 | Test Error: 0.2790, Loss: 0.2290
18: Forward: 40 | Train Error: 0.2870, Loss: 0.2255, Operator norm: 0.8597 | Test Error: 0.2800, Loss: 0.2275
19: Forward: 40 | Train Error: 0.2810, Loss: 0.2241, Operator norm: 0.8597 | Test Error: 0.2770, Loss: 0.2262
20: Forward: 40 | Train Error: 0.2800, Loss: 0.2228, Operator norm: 0.8597 | Test Error: 0.2760, Loss: 0.2250
21: Forward: 40 | Train Error: 0.2790, Loss: 0.2216, Operator norm: 0.8597 | Test Error: 0.2770, Loss: 0.2239
22: Forward: 40 | Train Error: 0.2750, Loss: 0.2204, Operator norm: 0.8597 | Test Error: 0.2770, Loss: 0.2228
23: Forward: 40 | Train Error: 0.2710, Loss: 0.2193, Operator norm: 0.8597 | Test Error: 0.2760, Loss: 0.2218
24: Forward: 40 | Train Error: 0.2700, Loss: 0.2182, Operator norm: 0.8597 | Test Error: 0.2720, Loss: 0.2208
25: Forward: 40 | Train Error: 0.2710, Loss: 0.2172, Operator norm: 0.8597 | Test Error: 0.2740, Loss: 0.2199
26: Forward: 40 | Train Error: 0.2680, Loss: 0.2162, Operator norm: 0.8597 | Test Error: 0.2730, Loss: 0.2190
27: Forward: 40 | Train Error: 0.2670, Loss: 0.2152, Operator norm: 0.8597 | Test Error: 0.2710, Loss: 0.2181
28: Forward: 40 | Train Error: 0.2680, Loss: 0.2142, Operator norm: 0.8597 | Test Error: 0.2670, Loss: 0.2172
29: Forward: 40 | Train Error: 0.2670, Loss: 0.2133, Operator norm: 0.8596 | Test Error: 0.2670, Loss: 0.2164
30: Forward: 40 | Train Error: 0.2670, Loss: 0.2124, Operator norm: 0.8596 | Test Error: 0.2690, Loss: 0.2155
31: Forward: 40 | Train Error: 0.2680, Loss: 0.2115, Operator norm: 0.8596 | Test Error: 0.2660, Loss: 0.2147
32: Forward: 40 | Train Error: 0.2630, Loss: 0.2106, Operator norm: 0.8596 | Test Error: 0.2640, Loss: 0.2139
33: Forward: 40 | Train Error: 0.2660, Loss: 0.2097, Operator norm: 0.8596 | Test Error: 0.2610, Loss: 0.2131
34: Forward: 40 | Train Error: 0.2670, Loss: 0.2088, Operator norm: 0.8596 | Test Error: 0.2590, Loss: 0.2123
35: Forward: 40 | Train Error: 0.2660, Loss: 0.2080, Operator norm: 0.8596 | Test Error: 0.2610, Loss: 0.2116
36: Forward: 40 | Train Error: 0.2650, Loss: 0.2071, Operator norm: 0.8596 | Test Error: 0.2560, Loss: 0.2108
37: Forward: 40 | Train Error: 0.2610, Loss: 0.2063, Operator norm: 0.8596 | Test Error: 0.2560, Loss: 0.2101
38: Forward: 40 | Train Error: 0.2600, Loss: 0.2055, Operator norm: 0.8596 | Test Error: 0.2560, Loss: 0.2093
39: Forward: 40 | Train Error: 0.2580, Loss: 0.2047, Operator norm: 0.8596 | Test Error: 0.2570, Loss: 0.2086
40: Forward: 40 | Train Error: 0.2570, Loss: 0.2039, Operator norm: 0.8596 | Test Error: 0.2570, Loss: 0.2079
41: Forward: 40 | Train Error: 0.2560, Loss: 0.2031, Operator norm: 0.8596 | Test Error: 0.2560, Loss: 0.2072
42: Forward: 40 | Train Error: 0.2540, Loss: 0.2024, Operator norm: 0.8596 | Test Error: 0.2550, Loss: 0.2066
43: Forward: 40 | Train Error: 0.2550, Loss: 0.2016, Operator norm: 0.8596 | Test Error: 0.2560, Loss: 0.2059
44: Forward: 40 | Train Error: 0.2530, Loss: 0.2009, Operator norm: 0.8596 | Test Error: 0.2570, Loss: 0.2053
45: Forward: 40 | Train Error: 0.2520, Loss: 0.2002, Operator norm: 0.8596 | Test Error: 0.2570, Loss: 0.2047
46: Forward: 40 | Train Error: 0.2490, Loss: 0.1995, Operator norm: 0.8596 | Test Error: 0.2580, Loss: 0.2040
47: Forward: 40 | Train Error: 0.2500, Loss: 0.1988, Operator norm: 0.8596 | Test Error: 0.2560, Loss: 0.2034
48: Forward: 40 | Train Error: 0.2470, Loss: 0.1981, Operator norm: 0.8596 | Test Error: 0.2540, Loss: 0.2029
49: Forward: 40 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.8596 | Test Error: 0.2530, Loss: 0.2023
50: Forward: 40 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.8596 | Test Error: 0.2520, Loss: 0.2017
51: Forward: 40 | Train Error: 0.2370, Loss: 0.1962, Operator norm: 0.8596 | Test Error: 0.2500, Loss: 0.2011
52: Forward: 40 | Train Error: 0.2360, Loss: 0.1956, Operator norm: 0.8596 | Test Error: 0.2500, Loss: 0.2006
53: Forward: 40 | Train Error: 0.2310, Loss: 0.1949, Operator norm: 0.8596 | Test Error: 0.2500, Loss: 0.2001
54: Forward: 40 | Train Error: 0.2310, Loss: 0.1943, Operator norm: 0.8596 | Test Error: 0.2490, Loss: 0.1995
55: Forward: 40 | Train Error: 0.2270, Loss: 0.1938, Operator norm: 0.8596 | Test Error: 0.2490, Loss: 0.1990
56: Forward: 40 | Train Error: 0.2260, Loss: 0.1932, Operator norm: 0.8596 | Test Error: 0.2490, Loss: 0.1985
57: Forward: 40 | Train Error: 0.2260, Loss: 0.1926, Operator norm: 0.8596 | Test Error: 0.2460, Loss: 0.1980
58: Forward: 40 | Train Error: 0.2240, Loss: 0.1921, Operator norm: 0.8595 | Test Error: 0.2450, Loss: 0.1975
59: Forward: 40 | Train Error: 0.2230, Loss: 0.1915, Operator norm: 0.8596 | Test Error: 0.2450, Loss: 0.1970
60: Forward: 40 | Train Error: 0.2220, Loss: 0.1910, Operator norm: 0.8595 | Test Error: 0.2460, Loss: 0.1966
61: Forward: 40 | Train Error: 0.2210, Loss: 0.1904, Operator norm: 0.8595 | Test Error: 0.2460, Loss: 0.1961
62: Forward: 40 | Train Error: 0.2210, Loss: 0.1899, Operator norm: 0.8596 | Test Error: 0.2460, Loss: 0.1956
63: Forward: 40 | Train Error: 0.2200, Loss: 0.1894, Operator norm: 0.8595 | Test Error: 0.2460, Loss: 0.1952
64: Forward: 40 | Train Error: 0.2200, Loss: 0.1889, Operator norm: 0.8596 | Test Error: 0.2450, Loss: 0.1948
65: Forward: 40 | Train Error: 0.2170, Loss: 0.1884, Operator norm: 0.8595 | Test Error: 0.2430, Loss: 0.1943
66: Forward: 40 | Train Error: 0.2160, Loss: 0.1879, Operator norm: 0.8595 | Test Error: 0.2440, Loss: 0.1939
67: Forward: 40 | Train Error: 0.2160, Loss: 0.1874, Operator norm: 0.8595 | Test Error: 0.2430, Loss: 0.1935
68: Forward: 40 | Train Error: 0.2150, Loss: 0.1870, Operator norm: 0.8595 | Test Error: 0.2430, Loss: 0.1931
69: Forward: 40 | Train Error: 0.2150, Loss: 0.1865, Operator norm: 0.8595 | Test Error: 0.2420, Loss: 0.1927
70: Forward: 40 | Train Error: 0.2130, Loss: 0.1860, Operator norm: 0.8595 | Test Error: 0.2420, Loss: 0.1923
71: Forward: 40 | Train Error: 0.2130, Loss: 0.1856, Operator norm: 0.8596 | Test Error: 0.2410, Loss: 0.1919
72: Forward: 40 | Train Error: 0.2130, Loss: 0.1852, Operator norm: 0.8595 | Test Error: 0.2420, Loss: 0.1915
73: Forward: 40 | Train Error: 0.2090, Loss: 0.1847, Operator norm: 0.8595 | Test Error: 0.2420, Loss: 0.1911
74: Forward: 40 | Train Error: 0.2080, Loss: 0.1843, Operator norm: 0.8595 | Test Error: 0.2420, Loss: 0.1908
75: Forward: 40 | Train Error: 0.2060, Loss: 0.1839, Operator norm: 0.8596 | Test Error: 0.2410, Loss: 0.1904
76: Forward: 40 | Train Error: 0.2050, Loss: 0.1835, Operator norm: 0.8596 | Test Error: 0.2410, Loss: 0.1901
77: Forward: 40 | Train Error: 0.2040, Loss: 0.1831, Operator norm: 0.8596 | Test Error: 0.2410, Loss: 0.1897
78: Forward: 40 | Train Error: 0.2020, Loss: 0.1826, Operator norm: 0.8595 | Test Error: 0.2410, Loss: 0.1894
79: Forward: 40 | Train Error: 0.2010, Loss: 0.1823, Operator norm: 0.8595 | Test Error: 0.2400, Loss: 0.1890
80: Forward: 40 | Train Error: 0.2000, Loss: 0.1819, Operator norm: 0.8595 | Test Error: 0.2390, Loss: 0.1887
81: Forward: 40 | Train Error: 0.2000, Loss: 0.1815, Operator norm: 0.8595 | Test Error: 0.2390, Loss: 0.1884
82: Forward: 40 | Train Error: 0.2010, Loss: 0.1811, Operator norm: 0.8595 | Test Error: 0.2390, Loss: 0.1881
83: Forward: 40 | Train Error: 0.2010, Loss: 0.1807, Operator norm: 0.8596 | Test Error: 0.2390, Loss: 0.1877
84: Forward: 40 | Train Error: 0.2010, Loss: 0.1804, Operator norm: 0.8596 | Test Error: 0.2380, Loss: 0.1874
85: Forward: 40 | Train Error: 0.2010, Loss: 0.1800, Operator norm: 0.8595 | Test Error: 0.2380, Loss: 0.1871
86: Forward: 40 | Train Error: 0.1990, Loss: 0.1796, Operator norm: 0.8595 | Test Error: 0.2380, Loss: 0.1868
87: Forward: 40 | Train Error: 0.1990, Loss: 0.1793, Operator norm: 0.8596 | Test Error: 0.2370, Loss: 0.1865
88: Forward: 40 | Train Error: 0.1980, Loss: 0.1789, Operator norm: 0.8595 | Test Error: 0.2360, Loss: 0.1862
89: Forward: 40 | Train Error: 0.1970, Loss: 0.1786, Operator norm: 0.8596 | Test Error: 0.2350, Loss: 0.1859
90: Forward: 40 | Train Error: 0.1950, Loss: 0.1783, Operator norm: 0.8595 | Test Error: 0.2330, Loss: 0.1857
91: Forward: 40 | Train Error: 0.1940, Loss: 0.1779, Operator norm: 0.8596 | Test Error: 0.2330, Loss: 0.1854
92: Forward: 40 | Train Error: 0.1940, Loss: 0.1776, Operator norm: 0.8596 | Test Error: 0.2330, Loss: 0.1851
93: Forward: 40 | Train Error: 0.1940, Loss: 0.1773, Operator norm: 0.8595 | Test Error: 0.2330, Loss: 0.1848
94: Forward: 40 | Train Error: 0.1930, Loss: 0.1769, Operator norm: 0.8596 | Test Error: 0.2340, Loss: 0.1846
95: Forward: 40 | Train Error: 0.1920, Loss: 0.1766, Operator norm: 0.8596 | Test Error: 0.2340, Loss: 0.1843
96: Forward: 40 | Train Error: 0.1920, Loss: 0.1763, Operator norm: 0.8596 | Test Error: 0.2340, Loss: 0.1840
97: Forward: 40 | Train Error: 0.1920, Loss: 0.1760, Operator norm: 0.8596 | Test Error: 0.2310, Loss: 0.1838
98: Forward: 40 | Train Error: 0.1910, Loss: 0.1757, Operator norm: 0.8596 | Test Error: 0.2300, Loss: 0.1835
99: Forward: 40 | Train Error: 0.1910, Loss: 0.1754, Operator norm: 0.8596 | Test Error: 0.2300, Loss: 0.1833
100: Forward: 40 | Train Error: 0.1900, Loss: 0.1751, Operator norm: 0.8596 | Test Error: 0.2310, Loss: 0.1830
101: Forward: 40 | Train Error: 0.1890, Loss: 0.1748, Operator norm: 0.8596 | Test Error: 0.2310, Loss: 0.1828
102: Forward: 40 | Train Error: 0.1880, Loss: 0.1745, Operator norm: 0.8596 | Test Error: 0.2300, Loss: 0.1826
103: Forward: 40 | Train Error: 0.1880, Loss: 0.1742, Operator norm: 0.8595 | Test Error: 0.2290, Loss: 0.1823
104: Forward: 40 | Train Error: 0.1880, Loss: 0.1739, Operator norm: 0.8595 | Test Error: 0.2290, Loss: 0.1821
105: Forward: 40 | Train Error: 0.1880, Loss: 0.1737, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1819
106: Forward: 40 | Train Error: 0.1880, Loss: 0.1734, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1817
107: Forward: 40 | Train Error: 0.1870, Loss: 0.1731, Operator norm: 0.8595 | Test Error: 0.2290, Loss: 0.1814
108: Forward: 40 | Train Error: 0.1870, Loss: 0.1728, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1812
109: Forward: 40 | Train Error: 0.1870, Loss: 0.1726, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1810
110: Forward: 40 | Train Error: 0.1860, Loss: 0.1723, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1808
111: Forward: 40 | Train Error: 0.1850, Loss: 0.1720, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1806
112: Forward: 40 | Train Error: 0.1840, Loss: 0.1718, Operator norm: 0.8596 | Test Error: 0.2290, Loss: 0.1804
113: Forward: 40 | Train Error: 0.1840, Loss: 0.1715, Operator norm: 0.8595 | Test Error: 0.2290, Loss: 0.1802
114: Forward: 40 | Train Error: 0.1840, Loss: 0.1713, Operator norm: 0.8595 | Test Error: 0.2280, Loss: 0.1800
115: Forward: 40 | Train Error: 0.1840, Loss: 0.1710, Operator norm: 0.8596 | Test Error: 0.2280, Loss: 0.1798
116: Forward: 40 | Train Error: 0.1840, Loss: 0.1708, Operator norm: 0.8596 | Test Error: 0.2280, Loss: 0.1796
117: Forward: 40 | Train Error: 0.1840, Loss: 0.1705, Operator norm: 0.8596 | Test Error: 0.2280, Loss: 0.1794
118: Forward: 40 | Train Error: 0.1840, Loss: 0.1703, Operator norm: 0.8596 | Test Error: 0.2260, Loss: 0.1792
119: Forward: 40 | Train Error: 0.1840, Loss: 0.1700, Operator norm: 0.8596 | Test Error: 0.2260, Loss: 0.1790
120: Forward: 40 | Train Error: 0.1840, Loss: 0.1698, Operator norm: 0.8596 | Test Error: 0.2260, Loss: 0.1788
121: Forward: 40 | Train Error: 0.1840, Loss: 0.1696, Operator norm: 0.8596 | Test Error: 0.2250, Loss: 0.1786
122: Forward: 40 | Train Error: 0.1840, Loss: 0.1693, Operator norm: 0.8596 | Test Error: 0.2250, Loss: 0.1784
123: Forward: 40 | Train Error: 0.1840, Loss: 0.1691, Operator norm: 0.8596 | Test Error: 0.2250, Loss: 0.1782
124: Forward: 40 | Train Error: 0.1830, Loss: 0.1689, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1781
125: Forward: 40 | Train Error: 0.1830, Loss: 0.1686, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1779
126: Forward: 40 | Train Error: 0.1840, Loss: 0.1684, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1777
127: Forward: 40 | Train Error: 0.1840, Loss: 0.1682, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1775
128: Forward: 40 | Train Error: 0.1840, Loss: 0.1680, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1774
129: Forward: 40 | Train Error: 0.1840, Loss: 0.1678, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1772
130: Forward: 40 | Train Error: 0.1820, Loss: 0.1675, Operator norm: 0.8596 | Test Error: 0.2240, Loss: 0.1770
131: Forward: 40 | Train Error: 0.1820, Loss: 0.1673, Operator norm: 0.8596 | Test Error: 0.2230, Loss: 0.1769
132: Forward: 40 | Train Error: 0.1810, Loss: 0.1671, Operator norm: 0.8596 | Test Error: 0.2230, Loss: 0.1767
133: Forward: 40 | Train Error: 0.1820, Loss: 0.1669, Operator norm: 0.8596 | Test Error: 0.2230, Loss: 0.1765
134: Forward: 40 | Train Error: 0.1820, Loss: 0.1667, Operator norm: 0.8596 | Test Error: 0.2230, Loss: 0.1764
135: Forward: 40 | Train Error: 0.1810, Loss: 0.1665, Operator norm: 0.8596 | Test Error: 0.2230, Loss: 0.1762
136: Forward: 40 | Train Error: 0.1800, Loss: 0.1663, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1760
137: Forward: 40 | Train Error: 0.1790, Loss: 0.1661, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1759
138: Forward: 40 | Train Error: 0.1790, Loss: 0.1659, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1757
139: Forward: 40 | Train Error: 0.1790, Loss: 0.1657, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1756
140: Forward: 40 | Train Error: 0.1790, Loss: 0.1655, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1754
141: Forward: 41 | Train Error: 0.1800, Loss: 0.1653, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1753
142: Forward: 41 | Train Error: 0.1800, Loss: 0.1651, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1751
143: Forward: 41 | Train Error: 0.1800, Loss: 0.1649, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1750
144: Forward: 41 | Train Error: 0.1790, Loss: 0.1647, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1748
145: Forward: 41 | Train Error: 0.1790, Loss: 0.1645, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1747
146: Forward: 41 | Train Error: 0.1800, Loss: 0.1644, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1746
147: Forward: 41 | Train Error: 0.1800, Loss: 0.1642, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1744
148: Forward: 41 | Train Error: 0.1800, Loss: 0.1640, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1743
149: Forward: 41 | Train Error: 0.1790, Loss: 0.1638, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1742
150: Forward: 41 | Train Error: 0.1790, Loss: 0.1636, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1740
151: Forward: 41 | Train Error: 0.1790, Loss: 0.1635, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1739
152: Forward: 41 | Train Error: 0.1780, Loss: 0.1633, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1738
153: Forward: 41 | Train Error: 0.1780, Loss: 0.1631, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1736
154: Forward: 41 | Train Error: 0.1780, Loss: 0.1629, Operator norm: 0.8596 | Test Error: 0.2220, Loss: 0.1735
155: Forward: 41 | Train Error: 0.1780, Loss: 0.1628, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1734
156: Forward: 41 | Train Error: 0.1780, Loss: 0.1626, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1733
157: Forward: 41 | Train Error: 0.1780, Loss: 0.1624, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1731
158: Forward: 41 | Train Error: 0.1780, Loss: 0.1623, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1730
159: Forward: 41 | Train Error: 0.1780, Loss: 0.1621, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1729
160: Forward: 41 | Train Error: 0.1780, Loss: 0.1619, Operator norm: 0.8596 | Test Error: 0.2210, Loss: 0.1728
161: Forward: 41 | Train Error: 0.1780, Loss: 0.1618, Operator norm: 0.8596 | Test Error: 0.2200, Loss: 0.1727
162: Forward: 41 | Train Error: 0.1780, Loss: 0.1616, Operator norm: 0.8596 | Test Error: 0.2200, Loss: 0.1725
163: Forward: 41 | Train Error: 0.1780, Loss: 0.1614, Operator norm: 0.8597 | Test Error: 0.2200, Loss: 0.1724
164: Forward: 41 | Train Error: 0.1780, Loss: 0.1613, Operator norm: 0.8596 | Test Error: 0.2200, Loss: 0.1723
165: Forward: 41 | Train Error: 0.1780, Loss: 0.1611, Operator norm: 0.8596 | Test Error: 0.2200, Loss: 0.1722
166: Forward: 41 | Train Error: 0.1780, Loss: 0.1609, Operator norm: 0.8596 | Test Error: 0.2190, Loss: 0.1721
167: Forward: 41 | Train Error: 0.1780, Loss: 0.1608, Operator norm: 0.8596 | Test Error: 0.2190, Loss: 0.1720
168: Forward: 41 | Train Error: 0.1780, Loss: 0.1606, Operator norm: 0.8596 | Test Error: 0.2180, Loss: 0.1719
169: Forward: 41 | Train Error: 0.1780, Loss: 0.1605, Operator norm: 0.8596 | Test Error: 0.2180, Loss: 0.1718
170: Forward: 41 | Train Error: 0.1780, Loss: 0.1603, Operator norm: 0.8597 | Test Error: 0.2180, Loss: 0.1717
171: Forward: 41 | Train Error: 0.1780, Loss: 0.1602, Operator norm: 0.8597 | Test Error: 0.2180, Loss: 0.1715
172: Forward: 41 | Train Error: 0.1770, Loss: 0.1600, Operator norm: 0.8597 | Test Error: 0.2190, Loss: 0.1714
173: Forward: 41 | Train Error: 0.1770, Loss: 0.1599, Operator norm: 0.8596 | Test Error: 0.2190, Loss: 0.1713
174: Forward: 41 | Train Error: 0.1760, Loss: 0.1597, Operator norm: 0.8597 | Test Error: 0.2180, Loss: 0.1712
175: Forward: 41 | Train Error: 0.1770, Loss: 0.1596, Operator norm: 0.8597 | Test Error: 0.2180, Loss: 0.1711
176: Forward: 41 | Train Error: 0.1770, Loss: 0.1594, Operator norm: 0.8597 | Test Error: 0.2180, Loss: 0.1710
177: Forward: 41 | Train Error: 0.1770, Loss: 0.1593, Operator norm: 0.8596 | Test Error: 0.2150, Loss: 0.1709
178: Forward: 41 | Train Error: 0.1770, Loss: 0.1591, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1708
179: Forward: 41 | Train Error: 0.1770, Loss: 0.1590, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1707
180: Forward: 41 | Train Error: 0.1770, Loss: 0.1588, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1706
181: Forward: 41 | Train Error: 0.1770, Loss: 0.1587, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1706
182: Forward: 41 | Train Error: 0.1770, Loss: 0.1586, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1705
183: Forward: 41 | Train Error: 0.1770, Loss: 0.1584, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1704
184: Forward: 41 | Train Error: 0.1770, Loss: 0.1583, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1703
185: Forward: 41 | Train Error: 0.1770, Loss: 0.1581, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1702
186: Forward: 41 | Train Error: 0.1770, Loss: 0.1580, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1701
187: Forward: 41 | Train Error: 0.1770, Loss: 0.1579, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1700
188: Forward: 41 | Train Error: 0.1770, Loss: 0.1577, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1699
189: Forward: 41 | Train Error: 0.1770, Loss: 0.1576, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1698
190: Forward: 41 | Train Error: 0.1780, Loss: 0.1575, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1697
191: Forward: 41 | Train Error: 0.1770, Loss: 0.1573, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1697
192: Forward: 41 | Train Error: 0.1770, Loss: 0.1572, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1696
193: Forward: 41 | Train Error: 0.1770, Loss: 0.1571, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1695
194: Forward: 41 | Train Error: 0.1770, Loss: 0.1569, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1694
195: Forward: 41 | Train Error: 0.1770, Loss: 0.1568, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1693
196: Forward: 41 | Train Error: 0.1740, Loss: 0.1567, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1692
197: Forward: 41 | Train Error: 0.1730, Loss: 0.1566, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1691
198: Forward: 41 | Train Error: 0.1730, Loss: 0.1564, Operator norm: 0.8597 | Test Error: 0.2130, Loss: 0.1691
199: Forward: 41 | Train Error: 0.1730, Loss: 0.1563, Operator norm: 0.8597 | Test Error: 0.2140, Loss: 0.1690
200: Forward: 41 | Train Error: 0.1730, Loss: 0.1562, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1689
201: Forward: 41 | Train Error: 0.1730, Loss: 0.1561, Operator norm: 0.8597 | Test Error: 0.2150, Loss: 0.1688
202: Forward: 41 | Train Error: 0.1730, Loss: 0.1559, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1688
203: Forward: 41 | Train Error: 0.1730, Loss: 0.1558, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1687
204: Forward: 41 | Train Error: 0.1720, Loss: 0.1557, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1686
205: Forward: 41 | Train Error: 0.1720, Loss: 0.1556, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1685
206: Forward: 41 | Train Error: 0.1710, Loss: 0.1555, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1685
207: Forward: 41 | Train Error: 0.1710, Loss: 0.1553, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1684
208: Forward: 41 | Train Error: 0.1700, Loss: 0.1552, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1683
209: Forward: 41 | Train Error: 0.1700, Loss: 0.1551, Operator norm: 0.8597 | Test Error: 0.2160, Loss: 0.1682
210: Forward: 41 | Train Error: 0.1700, Loss: 0.1550, Operator norm: 0.8598 | Test Error: 0.2160, Loss: 0.1682
211: Forward: 41 | Train Error: 0.1700, Loss: 0.1549, Operator norm: 0.8598 | Test Error: 0.2150, Loss: 0.1681
212: Forward: 41 | Train Error: 0.1700, Loss: 0.1548, Operator norm: 0.8598 | Test Error: 0.2150, Loss: 0.1680
213: Forward: 41 | Train Error: 0.1700, Loss: 0.1546, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1679
214: Forward: 41 | Train Error: 0.1700, Loss: 0.1545, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1679
215: Forward: 41 | Train Error: 0.1700, Loss: 0.1544, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1678
216: Forward: 41 | Train Error: 0.1700, Loss: 0.1543, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1677
217: Forward: 41 | Train Error: 0.1690, Loss: 0.1542, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1677
218: Forward: 41 | Train Error: 0.1690, Loss: 0.1541, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1676
219: Forward: 41 | Train Error: 0.1690, Loss: 0.1540, Operator norm: 0.8598 | Test Error: 0.2140, Loss: 0.1675
220: Forward: 41 | Train Error: 0.1690, Loss: 0.1539, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1675
221: Forward: 41 | Train Error: 0.1690, Loss: 0.1537, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1674
222: Forward: 41 | Train Error: 0.1680, Loss: 0.1536, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1673
223: Forward: 41 | Train Error: 0.1680, Loss: 0.1535, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1673
224: Forward: 41 | Train Error: 0.1680, Loss: 0.1534, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1672
225: Forward: 41 | Train Error: 0.1690, Loss: 0.1533, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1671
226: Forward: 41 | Train Error: 0.1690, Loss: 0.1532, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1671
227: Forward: 41 | Train Error: 0.1690, Loss: 0.1531, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1670
228: Forward: 41 | Train Error: 0.1690, Loss: 0.1530, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1669
229: Forward: 41 | Train Error: 0.1690, Loss: 0.1529, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1669
230: Forward: 41 | Train Error: 0.1690, Loss: 0.1528, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1668
231: Forward: 41 | Train Error: 0.1690, Loss: 0.1527, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1667
232: Forward: 41 | Train Error: 0.1680, Loss: 0.1526, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1667
233: Forward: 41 | Train Error: 0.1680, Loss: 0.1525, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1666
234: Forward: 41 | Train Error: 0.1680, Loss: 0.1524, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1666
235: Forward: 41 | Train Error: 0.1680, Loss: 0.1523, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1665
236: Forward: 41 | Train Error: 0.1680, Loss: 0.1521, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1664
237: Forward: 41 | Train Error: 0.1680, Loss: 0.1520, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1664
238: Forward: 41 | Train Error: 0.1680, Loss: 0.1519, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1663
239: Forward: 41 | Train Error: 0.1670, Loss: 0.1518, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1663
240: Forward: 41 | Train Error: 0.1660, Loss: 0.1517, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1662
241: Forward: 41 | Train Error: 0.1660, Loss: 0.1516, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1662
242: Forward: 41 | Train Error: 0.1660, Loss: 0.1515, Operator norm: 0.8598 | Test Error: 0.2130, Loss: 0.1661
243: Forward: 41 | Train Error: 0.1660, Loss: 0.1514, Operator norm: 0.8598 | Test Error: 0.2120, Loss: 0.1660
244: Forward: 41 | Train Error: 0.1660, Loss: 0.1513, Operator norm: 0.8598 | Test Error: 0.2120, Loss: 0.1660
245: Forward: 41 | Train Error: 0.1650, Loss: 0.1512, Operator norm: 0.8598 | Test Error: 0.2110, Loss: 0.1659
246: Forward: 41 | Train Error: 0.1650, Loss: 0.1511, Operator norm: 0.8598 | Test Error: 0.2120, Loss: 0.1659
247: Forward: 41 | Train Error: 0.1650, Loss: 0.1510, Operator norm: 0.8599 | Test Error: 0.2120, Loss: 0.1658
248: Forward: 41 | Train Error: 0.1650, Loss: 0.1509, Operator norm: 0.8598 | Test Error: 0.2120, Loss: 0.1658
249: Forward: 41 | Train Error: 0.1640, Loss: 0.1508, Operator norm: 0.8599 | Test Error: 0.2120, Loss: 0.1657
250: Forward: 41 | Train Error: 0.1640, Loss: 0.1507, Operator norm: 0.8599 | Test Error: 0.2120, Loss: 0.1656
251: Forward: 41 | Train Error: 0.1640, Loss: 0.1507, Operator norm: 0.8599 | Test Error: 0.2120, Loss: 0.1656
252: Forward: 41 | Train Error: 0.1640, Loss: 0.1506, Operator norm: 0.8599 | Test Error: 0.2120, Loss: 0.1655
253: Forward: 41 | Train Error: 0.1640, Loss: 0.1505, Operator norm: 0.8599 | Test Error: 0.2120, Loss: 0.1655
254: Forward: 41 | Train Error: 0.1640, Loss: 0.1504, Operator norm: 0.8599 | Test Error: 0.2110, Loss: 0.1654
255: Forward: 41 | Train Error: 0.1640, Loss: 0.1503, Operator norm: 0.8599 | Test Error: 0.2110, Loss: 0.1654
256: Forward: 41 | Train Error: 0.1640, Loss: 0.1502, Operator norm: 0.8599 | Test Error: 0.2110, Loss: 0.1653
257: Forward: 41 | Train Error: 0.1640, Loss: 0.1501, Operator norm: 0.8599 | Test Error: 0.2110, Loss: 0.1653
258: Forward: 41 | Train Error: 0.1640, Loss: 0.1500, Operator norm: 0.8599 | Test Error: 0.2110, Loss: 0.1652
259: Forward: 41 | Train Error: 0.1640, Loss: 0.1499, Operator norm: 0.8599 | Test Error: 0.2110, Loss: 0.1652
260: Forward: 41 | Train Error: 0.1640, Loss: 0.1498, Operator norm: 0.8599 | Test Error: 0.2100, Loss: 0.1651
261: Forward: 41 | Train Error: 0.1640, Loss: 0.1497, Operator norm: 0.8599 | Test Error: 0.2090, Loss: 0.1651
262: Forward: 41 | Train Error: 0.1640, Loss: 0.1496, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1650
263: Forward: 41 | Train Error: 0.1630, Loss: 0.1495, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1650
264: Forward: 41 | Train Error: 0.1630, Loss: 0.1494, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1649
265: Forward: 41 | Train Error: 0.1620, Loss: 0.1494, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1649
266: Forward: 41 | Train Error: 0.1620, Loss: 0.1493, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1648
267: Forward: 41 | Train Error: 0.1620, Loss: 0.1492, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1648
268: Forward: 41 | Train Error: 0.1620, Loss: 0.1491, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1647
269: Forward: 41 | Train Error: 0.1620, Loss: 0.1490, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1647
270: Forward: 41 | Train Error: 0.1620, Loss: 0.1489, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1646
271: Forward: 41 | Train Error: 0.1620, Loss: 0.1488, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1646
272: Forward: 41 | Train Error: 0.1620, Loss: 0.1487, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1645
273: Forward: 41 | Train Error: 0.1620, Loss: 0.1486, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1645
274: Forward: 41 | Train Error: 0.1620, Loss: 0.1486, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1644
275: Forward: 41 | Train Error: 0.1620, Loss: 0.1485, Operator norm: 0.8599 | Test Error: 0.2080, Loss: 0.1644
276: Forward: 41 | Train Error: 0.1620, Loss: 0.1484, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1643
277: Forward: 41 | Train Error: 0.1620, Loss: 0.1483, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1643
278: Forward: 41 | Train Error: 0.1620, Loss: 0.1482, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1642
279: Forward: 41 | Train Error: 0.1620, Loss: 0.1481, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1642
280: Forward: 41 | Train Error: 0.1620, Loss: 0.1480, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1642
281: Forward: 41 | Train Error: 0.1620, Loss: 0.1480, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1641
282: Forward: 41 | Train Error: 0.1620, Loss: 0.1479, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1641
283: Forward: 41 | Train Error: 0.1620, Loss: 0.1478, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1640
284: Forward: 41 | Train Error: 0.1620, Loss: 0.1477, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1640
285: Forward: 41 | Train Error: 0.1620, Loss: 0.1476, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1639
286: Forward: 41 | Train Error: 0.1620, Loss: 0.1475, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1639
287: Forward: 41 | Train Error: 0.1620, Loss: 0.1474, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1638
288: Forward: 41 | Train Error: 0.1620, Loss: 0.1474, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1638
289: Forward: 41 | Train Error: 0.1620, Loss: 0.1473, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1638
290: Forward: 41 | Train Error: 0.1610, Loss: 0.1472, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1637
291: Forward: 41 | Train Error: 0.1600, Loss: 0.1471, Operator norm: 0.8599 | Test Error: 0.2060, Loss: 0.1637
292: Forward: 41 | Train Error: 0.1590, Loss: 0.1470, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1636
293: Forward: 41 | Train Error: 0.1590, Loss: 0.1470, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1636
294: Forward: 41 | Train Error: 0.1590, Loss: 0.1469, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1636
295: Forward: 41 | Train Error: 0.1590, Loss: 0.1468, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1635
296: Forward: 41 | Train Error: 0.1590, Loss: 0.1467, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1635
297: Forward: 41 | Train Error: 0.1590, Loss: 0.1466, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1634
298: Forward: 41 | Train Error: 0.1590, Loss: 0.1466, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1634
299: Forward: 41 | Train Error: 0.1590, Loss: 0.1465, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1633
300: Forward: 41 | Train Error: 0.1600, Loss: 0.1464, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1633
301: Forward: 41 | Train Error: 0.1610, Loss: 0.1463, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1633
302: Forward: 41 | Train Error: 0.1610, Loss: 0.1462, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1632
303: Forward: 41 | Train Error: 0.1610, Loss: 0.1462, Operator norm: 0.8600 | Test Error: 0.2040, Loss: 0.1632
304: Forward: 41 | Train Error: 0.1610, Loss: 0.1461, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1631
305: Forward: 41 | Train Error: 0.1610, Loss: 0.1460, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1631
306: Forward: 41 | Train Error: 0.1610, Loss: 0.1459, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1631
307: Forward: 41 | Train Error: 0.1610, Loss: 0.1459, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1630
308: Forward: 41 | Train Error: 0.1600, Loss: 0.1458, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1630
309: Forward: 41 | Train Error: 0.1600, Loss: 0.1457, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1629
310: Forward: 41 | Train Error: 0.1600, Loss: 0.1456, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1629
311: Forward: 41 | Train Error: 0.1600, Loss: 0.1455, Operator norm: 0.8600 | Test Error: 0.2060, Loss: 0.1629
312: Forward: 41 | Train Error: 0.1600, Loss: 0.1455, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1628
313: Forward: 41 | Train Error: 0.1600, Loss: 0.1454, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1628
314: Forward: 41 | Train Error: 0.1600, Loss: 0.1453, Operator norm: 0.8600 | Test Error: 0.2050, Loss: 0.1628
315: Forward: 41 | Train Error: 0.1600, Loss: 0.1452, Operator norm: 0.8601 | Test Error: 0.2050, Loss: 0.1627
316: Forward: 41 | Train Error: 0.1590, Loss: 0.1452, Operator norm: 0.8601 | Test Error: 0.2050, Loss: 0.1627
317: Forward: 41 | Train Error: 0.1590, Loss: 0.1451, Operator norm: 0.8601 | Test Error: 0.2050, Loss: 0.1626
318: Forward: 41 | Train Error: 0.1590, Loss: 0.1450, Operator norm: 0.8601 | Test Error: 0.2050, Loss: 0.1626
319: Forward: 41 | Train Error: 0.1590, Loss: 0.1449, Operator norm: 0.8601 | Test Error: 0.2050, Loss: 0.1626
320: Forward: 41 | Train Error: 0.1590, Loss: 0.1449, Operator norm: 0.8601 | Test Error: 0.2050, Loss: 0.1625
321: Forward: 41 | Train Error: 0.1590, Loss: 0.1448, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1625
322: Forward: 41 | Train Error: 0.1590, Loss: 0.1447, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1625
323: Forward: 41 | Train Error: 0.1590, Loss: 0.1446, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1624
324: Forward: 41 | Train Error: 0.1580, Loss: 0.1446, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1624
325: Forward: 41 | Train Error: 0.1580, Loss: 0.1445, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1623
326: Forward: 41 | Train Error: 0.1580, Loss: 0.1444, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1623
327: Forward: 41 | Train Error: 0.1580, Loss: 0.1443, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1623
328: Forward: 41 | Train Error: 0.1570, Loss: 0.1443, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1622
329: Forward: 41 | Train Error: 0.1570, Loss: 0.1442, Operator norm: 0.8601 | Test Error: 0.2060, Loss: 0.1622
330: Forward: 41 | Train Error: 0.1570, Loss: 0.1441, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1622
331: Forward: 41 | Train Error: 0.1570, Loss: 0.1440, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1621
332: Forward: 41 | Train Error: 0.1560, Loss: 0.1440, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1621
333: Forward: 41 | Train Error: 0.1560, Loss: 0.1439, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1621
334: Forward: 41 | Train Error: 0.1560, Loss: 0.1438, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1620
335: Forward: 41 | Train Error: 0.1560, Loss: 0.1437, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1620
336: Forward: 41 | Train Error: 0.1560, Loss: 0.1437, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1620
337: Forward: 41 | Train Error: 0.1560, Loss: 0.1436, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1619
338: Forward: 41 | Train Error: 0.1560, Loss: 0.1435, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1619
339: Forward: 41 | Train Error: 0.1560, Loss: 0.1435, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1619
340: Forward: 41 | Train Error: 0.1550, Loss: 0.1434, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1618
341: Forward: 41 | Train Error: 0.1550, Loss: 0.1433, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1618
342: Forward: 41 | Train Error: 0.1550, Loss: 0.1432, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1618
343: Forward: 41 | Train Error: 0.1550, Loss: 0.1432, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1617
344: Forward: 41 | Train Error: 0.1550, Loss: 0.1431, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1617
345: Forward: 41 | Train Error: 0.1550, Loss: 0.1430, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1617
346: Forward: 41 | Train Error: 0.1550, Loss: 0.1430, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1616
347: Forward: 41 | Train Error: 0.1550, Loss: 0.1429, Operator norm: 0.8601 | Test Error: 0.2070, Loss: 0.1616
348: Forward: 41 | Train Error: 0.1550, Loss: 0.1428, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1616
349: Forward: 41 | Train Error: 0.1550, Loss: 0.1428, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1615
350: Forward: 41 | Train Error: 0.1560, Loss: 0.1427, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1615
351: Forward: 41 | Train Error: 0.1560, Loss: 0.1426, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1615
352: Forward: 41 | Train Error: 0.1560, Loss: 0.1425, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1614
353: Forward: 41 | Train Error: 0.1560, Loss: 0.1425, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1614
354: Forward: 41 | Train Error: 0.1560, Loss: 0.1424, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1614
355: Forward: 41 | Train Error: 0.1560, Loss: 0.1423, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1613
356: Forward: 41 | Train Error: 0.1560, Loss: 0.1423, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1613
357: Forward: 41 | Train Error: 0.1560, Loss: 0.1422, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1613
358: Forward: 41 | Train Error: 0.1560, Loss: 0.1421, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1613
359: Forward: 41 | Train Error: 0.1560, Loss: 0.1421, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1612
360: Forward: 41 | Train Error: 0.1560, Loss: 0.1420, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1612
361: Forward: 41 | Train Error: 0.1560, Loss: 0.1419, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1612
362: Forward: 41 | Train Error: 0.1560, Loss: 0.1419, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1611
363: Forward: 41 | Train Error: 0.1560, Loss: 0.1418, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1611
364: Forward: 41 | Train Error: 0.1560, Loss: 0.1417, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1611
365: Forward: 41 | Train Error: 0.1560, Loss: 0.1417, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1610
366: Forward: 41 | Train Error: 0.1560, Loss: 0.1416, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1610
367: Forward: 41 | Train Error: 0.1550, Loss: 0.1415, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1610
368: Forward: 41 | Train Error: 0.1540, Loss: 0.1415, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1609
369: Forward: 41 | Train Error: 0.1540, Loss: 0.1414, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1609
370: Forward: 41 | Train Error: 0.1540, Loss: 0.1413, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1609
371: Forward: 41 | Train Error: 0.1540, Loss: 0.1413, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1609
372: Forward: 41 | Train Error: 0.1540, Loss: 0.1412, Operator norm: 0.8602 | Test Error: 0.2070, Loss: 0.1608
373: Forward: 41 | Train Error: 0.1540, Loss: 0.1411, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1608
374: Forward: 41 | Train Error: 0.1530, Loss: 0.1411, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1608
375: Forward: 41 | Train Error: 0.1530, Loss: 0.1410, Operator norm: 0.8602 | Test Error: 0.2060, Loss: 0.1607
376: Forward: 41 | Train Error: 0.1530, Loss: 0.1409, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1607
377: Forward: 41 | Train Error: 0.1530, Loss: 0.1409, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1607
378: Forward: 41 | Train Error: 0.1530, Loss: 0.1408, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1607
379: Forward: 41 | Train Error: 0.1530, Loss: 0.1408, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1606
380: Forward: 41 | Train Error: 0.1530, Loss: 0.1407, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1606
381: Forward: 41 | Train Error: 0.1530, Loss: 0.1406, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1606
382: Forward: 41 | Train Error: 0.1530, Loss: 0.1406, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1605
383: Forward: 41 | Train Error: 0.1530, Loss: 0.1405, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1605
384: Forward: 41 | Train Error: 0.1530, Loss: 0.1404, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1605
385: Forward: 41 | Train Error: 0.1530, Loss: 0.1404, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1605
386: Forward: 41 | Train Error: 0.1530, Loss: 0.1403, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1604
387: Forward: 41 | Train Error: 0.1530, Loss: 0.1402, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1604
388: Forward: 41 | Train Error: 0.1530, Loss: 0.1402, Operator norm: 0.8603 | Test Error: 0.2070, Loss: 0.1604
389: Forward: 41 | Train Error: 0.1530, Loss: 0.1401, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1604
390: Forward: 41 | Train Error: 0.1530, Loss: 0.1400, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1603
391: Forward: 41 | Train Error: 0.1520, Loss: 0.1400, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1603
392: Forward: 41 | Train Error: 0.1520, Loss: 0.1399, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1603
393: Forward: 41 | Train Error: 0.1520, Loss: 0.1399, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1603
394: Forward: 41 | Train Error: 0.1520, Loss: 0.1398, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1602
395: Forward: 41 | Train Error: 0.1520, Loss: 0.1397, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1602
396: Forward: 41 | Train Error: 0.1520, Loss: 0.1397, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1602
397: Forward: 41 | Train Error: 0.1520, Loss: 0.1396, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1602
398: Forward: 41 | Train Error: 0.1520, Loss: 0.1395, Operator norm: 0.8603 | Test Error: 0.2060, Loss: 0.1601
399: Forward: 41 | Train Error: 0.1520, Loss: 0.1395, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1601
400: Forward: 41 | Train Error: 0.1520, Loss: 0.1394, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1601
401: Forward: 41 | Train Error: 0.1520, Loss: 0.1393, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1601
402: Forward: 41 | Train Error: 0.1520, Loss: 0.1393, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1600
403: Forward: 41 | Train Error: 0.1520, Loss: 0.1392, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1600
404: Forward: 41 | Train Error: 0.1520, Loss: 0.1392, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1600
405: Forward: 41 | Train Error: 0.1510, Loss: 0.1391, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1600
406: Forward: 41 | Train Error: 0.1510, Loss: 0.1390, Operator norm: 0.8604 | Test Error: 0.2050, Loss: 0.1599
407: Forward: 41 | Train Error: 0.1510, Loss: 0.1390, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1599
408: Forward: 41 | Train Error: 0.1510, Loss: 0.1389, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1599
409: Forward: 41 | Train Error: 0.1510, Loss: 0.1389, Operator norm: 0.8604 | Test Error: 0.2050, Loss: 0.1599
410: Forward: 41 | Train Error: 0.1510, Loss: 0.1388, Operator norm: 0.8603 | Test Error: 0.2050, Loss: 0.1598
411: Forward: 41 | Train Error: 0.1510, Loss: 0.1387, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1598
412: Forward: 41 | Train Error: 0.1510, Loss: 0.1387, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1598
413: Forward: 41 | Train Error: 0.1510, Loss: 0.1386, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1598
414: Forward: 41 | Train Error: 0.1510, Loss: 0.1385, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1597
415: Forward: 41 | Train Error: 0.1510, Loss: 0.1385, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1597
416: Forward: 41 | Train Error: 0.1500, Loss: 0.1384, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1597
417: Forward: 41 | Train Error: 0.1510, Loss: 0.1384, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1597
418: Forward: 41 | Train Error: 0.1510, Loss: 0.1383, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1596
419: Forward: 41 | Train Error: 0.1510, Loss: 0.1382, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1596
420: Forward: 41 | Train Error: 0.1510, Loss: 0.1382, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1596
421: Forward: 41 | Train Error: 0.1510, Loss: 0.1381, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1596
422: Forward: 41 | Train Error: 0.1500, Loss: 0.1381, Operator norm: 0.8604 | Test Error: 0.2020, Loss: 0.1595
423: Forward: 41 | Train Error: 0.1500, Loss: 0.1380, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1595
424: Forward: 41 | Train Error: 0.1500, Loss: 0.1379, Operator norm: 0.8604 | Test Error: 0.2030, Loss: 0.1595
425: Forward: 41 | Train Error: 0.1500, Loss: 0.1379, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1595
426: Forward: 41 | Train Error: 0.1500, Loss: 0.1378, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1595
427: Forward: 41 | Train Error: 0.1500, Loss: 0.1378, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1594
428: Forward: 41 | Train Error: 0.1490, Loss: 0.1377, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1594
429: Forward: 41 | Train Error: 0.1490, Loss: 0.1376, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1594
430: Forward: 41 | Train Error: 0.1480, Loss: 0.1376, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1594
431: Forward: 41 | Train Error: 0.1480, Loss: 0.1375, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1593
432: Forward: 41 | Train Error: 0.1480, Loss: 0.1375, Operator norm: 0.8605 | Test Error: 0.2040, Loss: 0.1593
433: Forward: 41 | Train Error: 0.1480, Loss: 0.1374, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1593
434: Forward: 41 | Train Error: 0.1480, Loss: 0.1373, Operator norm: 0.8605 | Test Error: 0.2040, Loss: 0.1593
435: Forward: 41 | Train Error: 0.1480, Loss: 0.1373, Operator norm: 0.8604 | Test Error: 0.2040, Loss: 0.1592
436: Forward: 41 | Train Error: 0.1480, Loss: 0.1372, Operator norm: 0.8605 | Test Error: 0.2040, Loss: 0.1592
437: Forward: 41 | Train Error: 0.1470, Loss: 0.1372, Operator norm: 0.8605 | Test Error: 0.2040, Loss: 0.1592
438: Forward: 41 | Train Error: 0.1470, Loss: 0.1371, Operator norm: 0.8605 | Test Error: 0.2040, Loss: 0.1592
439: Forward: 41 | Train Error: 0.1470, Loss: 0.1370, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1591
440: Forward: 41 | Train Error: 0.1470, Loss: 0.1370, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1591
441: Forward: 41 | Train Error: 0.1470, Loss: 0.1369, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1591
442: Forward: 41 | Train Error: 0.1470, Loss: 0.1369, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1591
443: Forward: 41 | Train Error: 0.1470, Loss: 0.1368, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1591
444: Forward: 41 | Train Error: 0.1470, Loss: 0.1367, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1590
445: Forward: 41 | Train Error: 0.1470, Loss: 0.1367, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1590
446: Forward: 41 | Train Error: 0.1470, Loss: 0.1366, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1590
447: Forward: 41 | Train Error: 0.1470, Loss: 0.1366, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1590
448: Forward: 41 | Train Error: 0.1470, Loss: 0.1365, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1589
449: Forward: 41 | Train Error: 0.1470, Loss: 0.1364, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1589
450: Forward: 41 | Train Error: 0.1470, Loss: 0.1364, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1589
451: Forward: 41 | Train Error: 0.1470, Loss: 0.1363, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1589
452: Forward: 41 | Train Error: 0.1470, Loss: 0.1363, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1589
453: Forward: 41 | Train Error: 0.1470, Loss: 0.1362, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1588
454: Forward: 41 | Train Error: 0.1470, Loss: 0.1362, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1588
455: Forward: 41 | Train Error: 0.1470, Loss: 0.1361, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1588
456: Forward: 41 | Train Error: 0.1470, Loss: 0.1360, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1588
457: Forward: 41 | Train Error: 0.1470, Loss: 0.1360, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1587
458: Forward: 41 | Train Error: 0.1460, Loss: 0.1359, Operator norm: 0.8605 | Test Error: 0.2050, Loss: 0.1587
459: Forward: 41 | Train Error: 0.1460, Loss: 0.1359, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1587
460: Forward: 41 | Train Error: 0.1460, Loss: 0.1358, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1587
461: Forward: 41 | Train Error: 0.1460, Loss: 0.1357, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1587
462: Forward: 41 | Train Error: 0.1460, Loss: 0.1357, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1586
463: Forward: 41 | Train Error: 0.1460, Loss: 0.1356, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1586
464: Forward: 41 | Train Error: 0.1460, Loss: 0.1356, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1586
465: Forward: 41 | Train Error: 0.1460, Loss: 0.1355, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1586
466: Forward: 41 | Train Error: 0.1460, Loss: 0.1354, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1585
467: Forward: 41 | Train Error: 0.1450, Loss: 0.1354, Operator norm: 0.8606 | Test Error: 0.2040, Loss: 0.1585
468: Forward: 41 | Train Error: 0.1450, Loss: 0.1353, Operator norm: 0.8606 | Test Error: 0.2040, Loss: 0.1585
469: Forward: 41 | Train Error: 0.1450, Loss: 0.1353, Operator norm: 0.8606 | Test Error: 0.2040, Loss: 0.1585
470: Forward: 41 | Train Error: 0.1450, Loss: 0.1352, Operator norm: 0.8606 | Test Error: 0.2040, Loss: 0.1585
471: Forward: 41 | Train Error: 0.1450, Loss: 0.1352, Operator norm: 0.8606 | Test Error: 0.2040, Loss: 0.1584
472: Forward: 41 | Train Error: 0.1450, Loss: 0.1351, Operator norm: 0.8606 | Test Error: 0.2040, Loss: 0.1584
473: Forward: 41 | Train Error: 0.1450, Loss: 0.1350, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1584
474: Forward: 41 | Train Error: 0.1450, Loss: 0.1350, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1584
475: Forward: 41 | Train Error: 0.1450, Loss: 0.1349, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1584
476: Forward: 41 | Train Error: 0.1450, Loss: 0.1349, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1583
477: Forward: 41 | Train Error: 0.1450, Loss: 0.1348, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1583
478: Forward: 41 | Train Error: 0.1450, Loss: 0.1348, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1583
479: Forward: 41 | Train Error: 0.1450, Loss: 0.1347, Operator norm: 0.8606 | Test Error: 0.2050, Loss: 0.1583
480: Forward: 41 | Train Error: 0.1450, Loss: 0.1346, Operator norm: 0.8607 | Test Error: 0.2050, Loss: 0.1583
481: Forward: 41 | Train Error: 0.1450, Loss: 0.1346, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1582
482: Forward: 41 | Train Error: 0.1450, Loss: 0.1345, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1582
483: Forward: 41 | Train Error: 0.1450, Loss: 0.1345, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1582
484: Forward: 41 | Train Error: 0.1440, Loss: 0.1344, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1582
485: Forward: 41 | Train Error: 0.1440, Loss: 0.1344, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1582
486: Forward: 41 | Train Error: 0.1440, Loss: 0.1343, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1581
487: Forward: 41 | Train Error: 0.1440, Loss: 0.1342, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1581
488: Forward: 41 | Train Error: 0.1440, Loss: 0.1342, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1581
489: Forward: 41 | Train Error: 0.1440, Loss: 0.1341, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1581
490: Forward: 41 | Train Error: 0.1440, Loss: 0.1341, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1581
491: Forward: 41 | Train Error: 0.1440, Loss: 0.1340, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1580
492: Forward: 41 | Train Error: 0.1440, Loss: 0.1340, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1580
493: Forward: 41 | Train Error: 0.1450, Loss: 0.1339, Operator norm: 0.8607 | Test Error: 0.2040, Loss: 0.1580
494: Forward: 41 | Train Error: 0.1450, Loss: 0.1338, Operator norm: 0.8607 | Test Error: 0.2050, Loss: 0.1580
495: Forward: 41 | Train Error: 0.1450, Loss: 0.1338, Operator norm: 0.8607 | Test Error: 0.2050, Loss: 0.1580
496: Forward: 41 | Train Error: 0.1450, Loss: 0.1337, Operator norm: 0.8607 | Test Error: 0.2050, Loss: 0.1579
497: Forward: 41 | Train Error: 0.1450, Loss: 0.1337, Operator norm: 0.8608 | Test Error: 0.2050, Loss: 0.1579
498: Forward: 41 | Train Error: 0.1450, Loss: 0.1336, Operator norm: 0.8608 | Test Error: 0.2050, Loss: 0.1579
499: Forward: 41 | Train Error: 0.1450, Loss: 0.1336, Operator norm: 0.8608 | Test Error: 0.2050, Loss: 0.1579
grad at the end: grad_B=0.1152, grad_A=0.1662, grad_W=0.1266


==> gamma/FashionMNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.5150, Loss: 0.5847, Operator norm: 0.1000 | Test Error: 0.5010, Loss: 0.5520
1: Forward: 6 | Train Error: 0.4950, Loss: 0.5521, Operator norm: 0.1000 | Test Error: 0.4820, Loss: 0.5222
2: Forward: 6 | Train Error: 0.4750, Loss: 0.5226, Operator norm: 0.1000 | Test Error: 0.4660, Loss: 0.4952
3: Forward: 6 | Train Error: 0.4510, Loss: 0.4957, Operator norm: 0.1000 | Test Error: 0.4400, Loss: 0.4706
4: Forward: 6 | Train Error: 0.4400, Loss: 0.4713, Operator norm: 0.1000 | Test Error: 0.4220, Loss: 0.4482
5: Forward: 6 | Train Error: 0.4220, Loss: 0.4491, Operator norm: 0.1001 | Test Error: 0.4100, Loss: 0.4279
6: Forward: 6 | Train Error: 0.4060, Loss: 0.4289, Operator norm: 0.1001 | Test Error: 0.3950, Loss: 0.4093
7: Forward: 6 | Train Error: 0.3940, Loss: 0.4105, Operator norm: 0.1001 | Test Error: 0.3800, Loss: 0.3924
8: Forward: 6 | Train Error: 0.3750, Loss: 0.3937, Operator norm: 0.1001 | Test Error: 0.3610, Loss: 0.3770
9: Forward: 6 | Train Error: 0.3610, Loss: 0.3783, Operator norm: 0.1001 | Test Error: 0.3460, Loss: 0.3629
10: Forward: 6 | Train Error: 0.3400, Loss: 0.3643, Operator norm: 0.1001 | Test Error: 0.3360, Loss: 0.3500
11: Forward: 6 | Train Error: 0.3190, Loss: 0.3514, Operator norm: 0.1001 | Test Error: 0.3220, Loss: 0.3381
12: Forward: 6 | Train Error: 0.3030, Loss: 0.3396, Operator norm: 0.1001 | Test Error: 0.3120, Loss: 0.3273
13: Forward: 6 | Train Error: 0.2900, Loss: 0.3288, Operator norm: 0.1001 | Test Error: 0.2940, Loss: 0.3174
14: Forward: 6 | Train Error: 0.2820, Loss: 0.3189, Operator norm: 0.1001 | Test Error: 0.2720, Loss: 0.3083
15: Forward: 6 | Train Error: 0.2660, Loss: 0.3098, Operator norm: 0.1001 | Test Error: 0.2500, Loss: 0.2999
16: Forward: 6 | Train Error: 0.2500, Loss: 0.3014, Operator norm: 0.1001 | Test Error: 0.2360, Loss: 0.2921
17: Forward: 6 | Train Error: 0.2360, Loss: 0.2937, Operator norm: 0.1001 | Test Error: 0.2220, Loss: 0.2850
18: Forward: 6 | Train Error: 0.2210, Loss: 0.2866, Operator norm: 0.1001 | Test Error: 0.2110, Loss: 0.2784
19: Forward: 6 | Train Error: 0.2100, Loss: 0.2800, Operator norm: 0.1001 | Test Error: 0.1950, Loss: 0.2723
20: Forward: 6 | Train Error: 0.1920, Loss: 0.2739, Operator norm: 0.1001 | Test Error: 0.1760, Loss: 0.2667
21: Forward: 6 | Train Error: 0.1810, Loss: 0.2683, Operator norm: 0.1001 | Test Error: 0.1650, Loss: 0.2615
22: Forward: 6 | Train Error: 0.1650, Loss: 0.2630, Operator norm: 0.1001 | Test Error: 0.1560, Loss: 0.2566
23: Forward: 6 | Train Error: 0.1580, Loss: 0.2582, Operator norm: 0.1001 | Test Error: 0.1450, Loss: 0.2521
24: Forward: 6 | Train Error: 0.1520, Loss: 0.2536, Operator norm: 0.1001 | Test Error: 0.1340, Loss: 0.2478
25: Forward: 6 | Train Error: 0.1430, Loss: 0.2494, Operator norm: 0.1002 | Test Error: 0.1200, Loss: 0.2439
26: Forward: 6 | Train Error: 0.1330, Loss: 0.2454, Operator norm: 0.1002 | Test Error: 0.1140, Loss: 0.2402
27: Forward: 6 | Train Error: 0.1240, Loss: 0.2417, Operator norm: 0.1002 | Test Error: 0.1060, Loss: 0.2367
28: Forward: 6 | Train Error: 0.1140, Loss: 0.2382, Operator norm: 0.1002 | Test Error: 0.0980, Loss: 0.2334
29: Forward: 6 | Train Error: 0.1040, Loss: 0.2349, Operator norm: 0.1002 | Test Error: 0.0940, Loss: 0.2303
30: Forward: 6 | Train Error: 0.0940, Loss: 0.2318, Operator norm: 0.1002 | Test Error: 0.0880, Loss: 0.2274
31: Forward: 6 | Train Error: 0.0920, Loss: 0.2288, Operator norm: 0.1002 | Test Error: 0.0820, Loss: 0.2246
32: Forward: 6 | Train Error: 0.0880, Loss: 0.2261, Operator norm: 0.1002 | Test Error: 0.0780, Loss: 0.2220
33: Forward: 6 | Train Error: 0.0860, Loss: 0.2234, Operator norm: 0.1002 | Test Error: 0.0730, Loss: 0.2195
34: Forward: 6 | Train Error: 0.0780, Loss: 0.2209, Operator norm: 0.1002 | Test Error: 0.0710, Loss: 0.2171
35: Forward: 6 | Train Error: 0.0760, Loss: 0.2185, Operator norm: 0.1002 | Test Error: 0.0680, Loss: 0.2148
36: Forward: 6 | Train Error: 0.0720, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.0640, Loss: 0.2126
37: Forward: 6 | Train Error: 0.0710, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.2105
38: Forward: 6 | Train Error: 0.0670, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.2085
39: Forward: 6 | Train Error: 0.0590, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.2066
40: Forward: 6 | Train Error: 0.0580, Loss: 0.2080, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.2047
41: Forward: 6 | Train Error: 0.0570, Loss: 0.2061, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.2029
42: Forward: 6 | Train Error: 0.0550, Loss: 0.2043, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.2012
43: Forward: 6 | Train Error: 0.0500, Loss: 0.2025, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1995
44: Forward: 6 | Train Error: 0.0500, Loss: 0.2008, Operator norm: 0.1002 | Test Error: 0.0520, Loss: 0.1978
45: Forward: 6 | Train Error: 0.0500, Loss: 0.1992, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.1962
46: Forward: 6 | Train Error: 0.0490, Loss: 0.1976, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1946
47: Forward: 6 | Train Error: 0.0470, Loss: 0.1960, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1931
48: Forward: 6 | Train Error: 0.0480, Loss: 0.1945, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.1916
49: Forward: 6 | Train Error: 0.0480, Loss: 0.1930, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.1902
50: Forward: 6 | Train Error: 0.0470, Loss: 0.1916, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1887
51: Forward: 6 | Train Error: 0.0460, Loss: 0.1901, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1874
52: Forward: 6 | Train Error: 0.0450, Loss: 0.1887, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1860
53: Forward: 6 | Train Error: 0.0420, Loss: 0.1874, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1846
54: Forward: 6 | Train Error: 0.0420, Loss: 0.1860, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1833
55: Forward: 6 | Train Error: 0.0420, Loss: 0.1847, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1820
56: Forward: 6 | Train Error: 0.0410, Loss: 0.1834, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1807
57: Forward: 6 | Train Error: 0.0410, Loss: 0.1822, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1795
58: Forward: 6 | Train Error: 0.0410, Loss: 0.1809, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1783
59: Forward: 6 | Train Error: 0.0400, Loss: 0.1797, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.1770
60: Forward: 6 | Train Error: 0.0400, Loss: 0.1785, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1758
61: Forward: 6 | Train Error: 0.0390, Loss: 0.1773, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1747
62: Forward: 6 | Train Error: 0.0380, Loss: 0.1761, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1735
63: Forward: 6 | Train Error: 0.0380, Loss: 0.1749, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1723
64: Forward: 6 | Train Error: 0.0380, Loss: 0.1738, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1712
65: Forward: 6 | Train Error: 0.0380, Loss: 0.1727, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1701
66: Forward: 6 | Train Error: 0.0380, Loss: 0.1716, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.1690
67: Forward: 6 | Train Error: 0.0390, Loss: 0.1705, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1679
68: Forward: 6 | Train Error: 0.0390, Loss: 0.1694, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1668
69: Forward: 6 | Train Error: 0.0390, Loss: 0.1683, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1657
70: Forward: 6 | Train Error: 0.0400, Loss: 0.1672, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1647
71: Forward: 6 | Train Error: 0.0400, Loss: 0.1662, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1636
72: Forward: 6 | Train Error: 0.0400, Loss: 0.1652, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1626
73: Forward: 6 | Train Error: 0.0400, Loss: 0.1641, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1616
74: Forward: 6 | Train Error: 0.0400, Loss: 0.1631, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1606
75: Forward: 6 | Train Error: 0.0400, Loss: 0.1621, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1596
76: Forward: 6 | Train Error: 0.0400, Loss: 0.1611, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1586
77: Forward: 6 | Train Error: 0.0400, Loss: 0.1602, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1576
78: Forward: 6 | Train Error: 0.0400, Loss: 0.1592, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1567
79: Forward: 6 | Train Error: 0.0400, Loss: 0.1583, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1557
80: Forward: 6 | Train Error: 0.0400, Loss: 0.1573, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.1548
81: Forward: 6 | Train Error: 0.0400, Loss: 0.1564, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1538
82: Forward: 6 | Train Error: 0.0400, Loss: 0.1554, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1529
83: Forward: 6 | Train Error: 0.0390, Loss: 0.1545, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1520
84: Forward: 6 | Train Error: 0.0390, Loss: 0.1536, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1511
85: Forward: 6 | Train Error: 0.0390, Loss: 0.1527, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1502
86: Forward: 6 | Train Error: 0.0390, Loss: 0.1518, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1493
87: Forward: 6 | Train Error: 0.0390, Loss: 0.1510, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1484
88: Forward: 6 | Train Error: 0.0390, Loss: 0.1501, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1476
89: Forward: 6 | Train Error: 0.0390, Loss: 0.1492, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1467
90: Forward: 6 | Train Error: 0.0390, Loss: 0.1484, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1459
91: Forward: 6 | Train Error: 0.0390, Loss: 0.1475, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1450
92: Forward: 6 | Train Error: 0.0390, Loss: 0.1467, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1442
93: Forward: 6 | Train Error: 0.0390, Loss: 0.1459, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.1434
94: Forward: 6 | Train Error: 0.0390, Loss: 0.1451, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1425
95: Forward: 6 | Train Error: 0.0390, Loss: 0.1443, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1417
96: Forward: 6 | Train Error: 0.0390, Loss: 0.1435, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1409
97: Forward: 6 | Train Error: 0.0400, Loss: 0.1427, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1402
98: Forward: 6 | Train Error: 0.0400, Loss: 0.1419, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1394
99: Forward: 6 | Train Error: 0.0400, Loss: 0.1411, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1386
100: Forward: 6 | Train Error: 0.0400, Loss: 0.1404, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1378
101: Forward: 6 | Train Error: 0.0410, Loss: 0.1396, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1371
102: Forward: 6 | Train Error: 0.0410, Loss: 0.1388, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1363
103: Forward: 6 | Train Error: 0.0410, Loss: 0.1381, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1356
104: Forward: 6 | Train Error: 0.0410, Loss: 0.1374, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1349
105: Forward: 6 | Train Error: 0.0410, Loss: 0.1366, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1341
106: Forward: 6 | Train Error: 0.0400, Loss: 0.1359, Operator norm: 0.1002 | Test Error: 0.0440, Loss: 0.1334
107: Forward: 6 | Train Error: 0.0400, Loss: 0.1352, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1327
108: Forward: 6 | Train Error: 0.0400, Loss: 0.1345, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1320
109: Forward: 6 | Train Error: 0.0400, Loss: 0.1338, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1313
110: Forward: 6 | Train Error: 0.0400, Loss: 0.1331, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1306
111: Forward: 6 | Train Error: 0.0410, Loss: 0.1324, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1299
112: Forward: 6 | Train Error: 0.0410, Loss: 0.1317, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1293
113: Forward: 6 | Train Error: 0.0410, Loss: 0.1311, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1286
114: Forward: 6 | Train Error: 0.0410, Loss: 0.1304, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1279
115: Forward: 6 | Train Error: 0.0410, Loss: 0.1298, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1273
116: Forward: 6 | Train Error: 0.0410, Loss: 0.1291, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1266
117: Forward: 6 | Train Error: 0.0410, Loss: 0.1285, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1260
118: Forward: 6 | Train Error: 0.0410, Loss: 0.1278, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1254
119: Forward: 6 | Train Error: 0.0410, Loss: 0.1272, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1247
120: Forward: 6 | Train Error: 0.0410, Loss: 0.1266, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1241
121: Forward: 6 | Train Error: 0.0410, Loss: 0.1260, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1235
122: Forward: 6 | Train Error: 0.0410, Loss: 0.1253, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1229
123: Forward: 6 | Train Error: 0.0410, Loss: 0.1247, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1223
124: Forward: 6 | Train Error: 0.0410, Loss: 0.1241, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1217
125: Forward: 6 | Train Error: 0.0410, Loss: 0.1236, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1211
126: Forward: 6 | Train Error: 0.0410, Loss: 0.1230, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1205
127: Forward: 6 | Train Error: 0.0410, Loss: 0.1224, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1199
128: Forward: 6 | Train Error: 0.0410, Loss: 0.1218, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1194
129: Forward: 6 | Train Error: 0.0410, Loss: 0.1212, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1188
130: Forward: 6 | Train Error: 0.0410, Loss: 0.1207, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1183
131: Forward: 6 | Train Error: 0.0410, Loss: 0.1201, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1177
132: Forward: 6 | Train Error: 0.0410, Loss: 0.1196, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1172
133: Forward: 6 | Train Error: 0.0410, Loss: 0.1190, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1166
134: Forward: 6 | Train Error: 0.0410, Loss: 0.1185, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1161
135: Forward: 6 | Train Error: 0.0400, Loss: 0.1180, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1156
136: Forward: 6 | Train Error: 0.0400, Loss: 0.1174, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1150
137: Forward: 6 | Train Error: 0.0400, Loss: 0.1169, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1145
138: Forward: 6 | Train Error: 0.0400, Loss: 0.1164, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1140
139: Forward: 6 | Train Error: 0.0400, Loss: 0.1159, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.1135
140: Forward: 6 | Train Error: 0.0400, Loss: 0.1154, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.1130
141: Forward: 6 | Train Error: 0.0400, Loss: 0.1149, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.1125
142: Forward: 6 | Train Error: 0.0400, Loss: 0.1144, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.1120
143: Forward: 6 | Train Error: 0.0410, Loss: 0.1139, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1115
144: Forward: 6 | Train Error: 0.0410, Loss: 0.1134, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1110
145: Forward: 6 | Train Error: 0.0410, Loss: 0.1129, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1106
146: Forward: 6 | Train Error: 0.0410, Loss: 0.1125, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1101
147: Forward: 6 | Train Error: 0.0410, Loss: 0.1120, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1096
148: Forward: 6 | Train Error: 0.0420, Loss: 0.1115, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1092
149: Forward: 6 | Train Error: 0.0420, Loss: 0.1111, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1087
150: Forward: 6 | Train Error: 0.0420, Loss: 0.1106, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1083
151: Forward: 6 | Train Error: 0.0420, Loss: 0.1102, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1078
152: Forward: 6 | Train Error: 0.0420, Loss: 0.1097, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1074
153: Forward: 6 | Train Error: 0.0420, Loss: 0.1093, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1070
154: Forward: 6 | Train Error: 0.0420, Loss: 0.1088, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1065
155: Forward: 6 | Train Error: 0.0420, Loss: 0.1084, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1061
156: Forward: 6 | Train Error: 0.0420, Loss: 0.1080, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1057
157: Forward: 6 | Train Error: 0.0420, Loss: 0.1076, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1053
158: Forward: 6 | Train Error: 0.0420, Loss: 0.1071, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1049
159: Forward: 6 | Train Error: 0.0420, Loss: 0.1067, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1045
160: Forward: 6 | Train Error: 0.0420, Loss: 0.1063, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1041
161: Forward: 6 | Train Error: 0.0420, Loss: 0.1059, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1037
162: Forward: 6 | Train Error: 0.0420, Loss: 0.1055, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1033
163: Forward: 6 | Train Error: 0.0420, Loss: 0.1051, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1029
164: Forward: 6 | Train Error: 0.0420, Loss: 0.1047, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1025
165: Forward: 6 | Train Error: 0.0420, Loss: 0.1043, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1021
166: Forward: 6 | Train Error: 0.0420, Loss: 0.1040, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1017
167: Forward: 6 | Train Error: 0.0420, Loss: 0.1036, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1014
168: Forward: 6 | Train Error: 0.0420, Loss: 0.1032, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1010
169: Forward: 6 | Train Error: 0.0420, Loss: 0.1028, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1006
170: Forward: 6 | Train Error: 0.0420, Loss: 0.1025, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.1003
171: Forward: 6 | Train Error: 0.0420, Loss: 0.1021, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0999
172: Forward: 6 | Train Error: 0.0420, Loss: 0.1017, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0996
173: Forward: 6 | Train Error: 0.0420, Loss: 0.1014, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0992
174: Forward: 6 | Train Error: 0.0420, Loss: 0.1010, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0989
175: Forward: 6 | Train Error: 0.0420, Loss: 0.1007, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0985
176: Forward: 6 | Train Error: 0.0420, Loss: 0.1003, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0982
177: Forward: 6 | Train Error: 0.0420, Loss: 0.1000, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0979
178: Forward: 6 | Train Error: 0.0410, Loss: 0.0997, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0975
179: Forward: 6 | Train Error: 0.0410, Loss: 0.0993, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0972
180: Forward: 6 | Train Error: 0.0410, Loss: 0.0990, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0969
181: Forward: 6 | Train Error: 0.0410, Loss: 0.0987, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0966
182: Forward: 6 | Train Error: 0.0410, Loss: 0.0984, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0962
183: Forward: 6 | Train Error: 0.0410, Loss: 0.0980, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0959
184: Forward: 6 | Train Error: 0.0410, Loss: 0.0977, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0956
185: Forward: 6 | Train Error: 0.0410, Loss: 0.0974, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0953
186: Forward: 6 | Train Error: 0.0410, Loss: 0.0971, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0950
187: Forward: 6 | Train Error: 0.0410, Loss: 0.0968, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0947
188: Forward: 6 | Train Error: 0.0410, Loss: 0.0965, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0944
189: Forward: 6 | Train Error: 0.0410, Loss: 0.0962, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0941
190: Forward: 6 | Train Error: 0.0410, Loss: 0.0959, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0939
191: Forward: 6 | Train Error: 0.0410, Loss: 0.0956, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0936
192: Forward: 6 | Train Error: 0.0410, Loss: 0.0953, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0933
193: Forward: 6 | Train Error: 0.0410, Loss: 0.0950, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0930
194: Forward: 6 | Train Error: 0.0410, Loss: 0.0947, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0927
195: Forward: 6 | Train Error: 0.0410, Loss: 0.0945, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0925
196: Forward: 6 | Train Error: 0.0410, Loss: 0.0942, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0922
197: Forward: 6 | Train Error: 0.0410, Loss: 0.0939, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0919
198: Forward: 6 | Train Error: 0.0410, Loss: 0.0936, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0917
199: Forward: 6 | Train Error: 0.0410, Loss: 0.0934, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0914
200: Forward: 6 | Train Error: 0.0410, Loss: 0.0931, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0911
201: Forward: 6 | Train Error: 0.0410, Loss: 0.0928, Operator norm: 0.1003 | Test Error: 0.0460, Loss: 0.0909
202: Forward: 6 | Train Error: 0.0410, Loss: 0.0926, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0906
203: Forward: 6 | Train Error: 0.0410, Loss: 0.0923, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0904
204: Forward: 6 | Train Error: 0.0410, Loss: 0.0921, Operator norm: 0.1003 | Test Error: 0.0470, Loss: 0.0902
205: Forward: 6 | Train Error: 0.0410, Loss: 0.0918, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0899
206: Forward: 6 | Train Error: 0.0410, Loss: 0.0916, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0897
207: Forward: 6 | Train Error: 0.0410, Loss: 0.0913, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0894
208: Forward: 6 | Train Error: 0.0410, Loss: 0.0911, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0892
209: Forward: 6 | Train Error: 0.0410, Loss: 0.0909, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0890
210: Forward: 6 | Train Error: 0.0410, Loss: 0.0906, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0887
211: Forward: 6 | Train Error: 0.0410, Loss: 0.0904, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0885
212: Forward: 6 | Train Error: 0.0410, Loss: 0.0901, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0883
213: Forward: 6 | Train Error: 0.0410, Loss: 0.0899, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0881
214: Forward: 6 | Train Error: 0.0410, Loss: 0.0897, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0878
215: Forward: 6 | Train Error: 0.0410, Loss: 0.0895, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0876
216: Forward: 6 | Train Error: 0.0410, Loss: 0.0892, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0874
217: Forward: 6 | Train Error: 0.0410, Loss: 0.0890, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0872
218: Forward: 6 | Train Error: 0.0410, Loss: 0.0888, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0870
219: Forward: 6 | Train Error: 0.0410, Loss: 0.0886, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0868
220: Forward: 6 | Train Error: 0.0410, Loss: 0.0884, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0866
221: Forward: 6 | Train Error: 0.0410, Loss: 0.0882, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0864
222: Forward: 6 | Train Error: 0.0410, Loss: 0.0880, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0862
223: Forward: 6 | Train Error: 0.0410, Loss: 0.0878, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0860
224: Forward: 6 | Train Error: 0.0410, Loss: 0.0875, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0858
225: Forward: 6 | Train Error: 0.0410, Loss: 0.0873, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0856
226: Forward: 6 | Train Error: 0.0410, Loss: 0.0871, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0854
227: Forward: 6 | Train Error: 0.0410, Loss: 0.0870, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0852
228: Forward: 6 | Train Error: 0.0410, Loss: 0.0868, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0850
229: Forward: 6 | Train Error: 0.0410, Loss: 0.0866, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0848
230: Forward: 6 | Train Error: 0.0410, Loss: 0.0864, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0847
231: Forward: 6 | Train Error: 0.0410, Loss: 0.0862, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0845
232: Forward: 6 | Train Error: 0.0410, Loss: 0.0860, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0843
233: Forward: 6 | Train Error: 0.0410, Loss: 0.0858, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0841
234: Forward: 6 | Train Error: 0.0410, Loss: 0.0856, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0840
235: Forward: 6 | Train Error: 0.0410, Loss: 0.0854, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0838
236: Forward: 6 | Train Error: 0.0410, Loss: 0.0853, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0836
237: Forward: 6 | Train Error: 0.0410, Loss: 0.0851, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0834
238: Forward: 6 | Train Error: 0.0410, Loss: 0.0849, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0833
239: Forward: 6 | Train Error: 0.0410, Loss: 0.0847, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0831
240: Forward: 6 | Train Error: 0.0410, Loss: 0.0846, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0830
241: Forward: 6 | Train Error: 0.0410, Loss: 0.0844, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0828
242: Forward: 6 | Train Error: 0.0410, Loss: 0.0842, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0826
243: Forward: 6 | Train Error: 0.0410, Loss: 0.0841, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0825
244: Forward: 6 | Train Error: 0.0410, Loss: 0.0839, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0823
245: Forward: 6 | Train Error: 0.0410, Loss: 0.0837, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0822
246: Forward: 6 | Train Error: 0.0410, Loss: 0.0836, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0820
247: Forward: 6 | Train Error: 0.0410, Loss: 0.0834, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0819
248: Forward: 6 | Train Error: 0.0410, Loss: 0.0833, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0817
249: Forward: 6 | Train Error: 0.0410, Loss: 0.0831, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0816
250: Forward: 6 | Train Error: 0.0410, Loss: 0.0830, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0814
251: Forward: 6 | Train Error: 0.0410, Loss: 0.0828, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0813
252: Forward: 6 | Train Error: 0.0410, Loss: 0.0827, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0811
253: Forward: 6 | Train Error: 0.0410, Loss: 0.0825, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0810
254: Forward: 6 | Train Error: 0.0410, Loss: 0.0824, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0809
255: Forward: 6 | Train Error: 0.0410, Loss: 0.0822, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0807
256: Forward: 6 | Train Error: 0.0410, Loss: 0.0821, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0806
257: Forward: 6 | Train Error: 0.0410, Loss: 0.0819, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0805
258: Forward: 6 | Train Error: 0.0410, Loss: 0.0818, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0803
259: Forward: 6 | Train Error: 0.0410, Loss: 0.0816, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0802
260: Forward: 6 | Train Error: 0.0410, Loss: 0.0815, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0801
261: Forward: 6 | Train Error: 0.0410, Loss: 0.0814, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0799
262: Forward: 6 | Train Error: 0.0410, Loss: 0.0812, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0798
263: Forward: 6 | Train Error: 0.0410, Loss: 0.0811, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0797
264: Forward: 6 | Train Error: 0.0410, Loss: 0.0810, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0796
265: Forward: 6 | Train Error: 0.0410, Loss: 0.0808, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0794
266: Forward: 6 | Train Error: 0.0410, Loss: 0.0807, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0793
267: Forward: 6 | Train Error: 0.0410, Loss: 0.0806, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0792
268: Forward: 6 | Train Error: 0.0410, Loss: 0.0805, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0791
269: Forward: 6 | Train Error: 0.0410, Loss: 0.0803, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0790
270: Forward: 6 | Train Error: 0.0410, Loss: 0.0802, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0788
271: Forward: 6 | Train Error: 0.0410, Loss: 0.0801, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0787
272: Forward: 6 | Train Error: 0.0410, Loss: 0.0800, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0786
273: Forward: 6 | Train Error: 0.0400, Loss: 0.0798, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0785
274: Forward: 6 | Train Error: 0.0400, Loss: 0.0797, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0784
275: Forward: 6 | Train Error: 0.0400, Loss: 0.0796, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0783
276: Forward: 6 | Train Error: 0.0400, Loss: 0.0795, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0782
277: Forward: 6 | Train Error: 0.0400, Loss: 0.0794, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0781
278: Forward: 6 | Train Error: 0.0400, Loss: 0.0793, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0780
279: Forward: 6 | Train Error: 0.0400, Loss: 0.0791, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0779
280: Forward: 6 | Train Error: 0.0400, Loss: 0.0790, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0778
281: Forward: 6 | Train Error: 0.0400, Loss: 0.0789, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0777
282: Forward: 6 | Train Error: 0.0400, Loss: 0.0788, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0776
283: Forward: 6 | Train Error: 0.0400, Loss: 0.0787, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0775
284: Forward: 6 | Train Error: 0.0400, Loss: 0.0786, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0774
285: Forward: 6 | Train Error: 0.0400, Loss: 0.0785, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0773
286: Forward: 6 | Train Error: 0.0400, Loss: 0.0784, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0772
287: Forward: 6 | Train Error: 0.0400, Loss: 0.0783, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0771
288: Forward: 6 | Train Error: 0.0400, Loss: 0.0782, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0770
289: Forward: 6 | Train Error: 0.0400, Loss: 0.0781, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0769
290: Forward: 6 | Train Error: 0.0400, Loss: 0.0780, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0768
291: Forward: 6 | Train Error: 0.0400, Loss: 0.0779, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0767
292: Forward: 6 | Train Error: 0.0400, Loss: 0.0778, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0766
293: Forward: 6 | Train Error: 0.0400, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0765
294: Forward: 6 | Train Error: 0.0400, Loss: 0.0776, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0764
295: Forward: 6 | Train Error: 0.0400, Loss: 0.0775, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0764
296: Forward: 6 | Train Error: 0.0400, Loss: 0.0774, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0763
297: Forward: 6 | Train Error: 0.0400, Loss: 0.0773, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0762
298: Forward: 6 | Train Error: 0.0400, Loss: 0.0772, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0761
299: Forward: 6 | Train Error: 0.0400, Loss: 0.0771, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0760
300: Forward: 6 | Train Error: 0.0400, Loss: 0.0770, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0759
301: Forward: 6 | Train Error: 0.0400, Loss: 0.0769, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0758
302: Forward: 6 | Train Error: 0.0400, Loss: 0.0768, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0758
303: Forward: 6 | Train Error: 0.0400, Loss: 0.0768, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0757
304: Forward: 6 | Train Error: 0.0400, Loss: 0.0767, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0756
305: Forward: 6 | Train Error: 0.0400, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0755
306: Forward: 6 | Train Error: 0.0400, Loss: 0.0765, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0755
307: Forward: 6 | Train Error: 0.0400, Loss: 0.0764, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0754
308: Forward: 6 | Train Error: 0.0400, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0753
309: Forward: 6 | Train Error: 0.0400, Loss: 0.0762, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0752
310: Forward: 6 | Train Error: 0.0400, Loss: 0.0762, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0752
311: Forward: 6 | Train Error: 0.0400, Loss: 0.0761, Operator norm: 0.1004 | Test Error: 0.0470, Loss: 0.0751
312: Forward: 6 | Train Error: 0.0400, Loss: 0.0760, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0750
313: Forward: 6 | Train Error: 0.0400, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0749
314: Forward: 6 | Train Error: 0.0400, Loss: 0.0758, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0749
315: Forward: 6 | Train Error: 0.0400, Loss: 0.0758, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0748
316: Forward: 6 | Train Error: 0.0400, Loss: 0.0757, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0747
317: Forward: 6 | Train Error: 0.0400, Loss: 0.0756, Operator norm: 0.1005 | Test Error: 0.0460, Loss: 0.0747
318: Forward: 6 | Train Error: 0.0400, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0460, Loss: 0.0746
319: Forward: 6 | Train Error: 0.0400, Loss: 0.0755, Operator norm: 0.1005 | Test Error: 0.0460, Loss: 0.0745
320: Forward: 6 | Train Error: 0.0400, Loss: 0.0754, Operator norm: 0.1005 | Test Error: 0.0460, Loss: 0.0745
321: Forward: 6 | Train Error: 0.0400, Loss: 0.0753, Operator norm: 0.1004 | Test Error: 0.0450, Loss: 0.0744
322: Forward: 6 | Train Error: 0.0400, Loss: 0.0752, Operator norm: 0.1005 | Test Error: 0.0450, Loss: 0.0743
323: Forward: 6 | Train Error: 0.0400, Loss: 0.0752, Operator norm: 0.1005 | Test Error: 0.0450, Loss: 0.0743
324: Forward: 6 | Train Error: 0.0400, Loss: 0.0751, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0742
325: Forward: 6 | Train Error: 0.0400, Loss: 0.0750, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0741
326: Forward: 6 | Train Error: 0.0400, Loss: 0.0750, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0741
327: Forward: 6 | Train Error: 0.0400, Loss: 0.0749, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0740
328: Forward: 6 | Train Error: 0.0400, Loss: 0.0748, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0740
329: Forward: 6 | Train Error: 0.0400, Loss: 0.0748, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0739
330: Forward: 6 | Train Error: 0.0400, Loss: 0.0747, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0738
331: Forward: 6 | Train Error: 0.0400, Loss: 0.0746, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0738
332: Forward: 6 | Train Error: 0.0400, Loss: 0.0746, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0737
333: Forward: 6 | Train Error: 0.0400, Loss: 0.0745, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0737
334: Forward: 6 | Train Error: 0.0400, Loss: 0.0744, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0736
335: Forward: 6 | Train Error: 0.0400, Loss: 0.0744, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0735
336: Forward: 6 | Train Error: 0.0400, Loss: 0.0743, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0735
337: Forward: 6 | Train Error: 0.0400, Loss: 0.0742, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0734
338: Forward: 6 | Train Error: 0.0400, Loss: 0.0742, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0734
339: Forward: 6 | Train Error: 0.0400, Loss: 0.0741, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0733
340: Forward: 6 | Train Error: 0.0400, Loss: 0.0740, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0733
341: Forward: 6 | Train Error: 0.0400, Loss: 0.0740, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0732
342: Forward: 6 | Train Error: 0.0400, Loss: 0.0739, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0732
343: Forward: 6 | Train Error: 0.0400, Loss: 0.0739, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0731
344: Forward: 6 | Train Error: 0.0400, Loss: 0.0738, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0731
345: Forward: 6 | Train Error: 0.0400, Loss: 0.0737, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0730
346: Forward: 6 | Train Error: 0.0400, Loss: 0.0737, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0730
347: Forward: 6 | Train Error: 0.0400, Loss: 0.0736, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0729
348: Forward: 6 | Train Error: 0.0400, Loss: 0.0736, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0729
349: Forward: 6 | Train Error: 0.0400, Loss: 0.0735, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0728
350: Forward: 6 | Train Error: 0.0400, Loss: 0.0735, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0728
351: Forward: 6 | Train Error: 0.0400, Loss: 0.0734, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0727
352: Forward: 6 | Train Error: 0.0400, Loss: 0.0733, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0727
353: Forward: 6 | Train Error: 0.0400, Loss: 0.0733, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0726
354: Forward: 6 | Train Error: 0.0400, Loss: 0.0732, Operator norm: 0.1005 | Test Error: 0.0440, Loss: 0.0726
355: Forward: 6 | Train Error: 0.0400, Loss: 0.0732, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0725
356: Forward: 6 | Train Error: 0.0400, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0725
357: Forward: 6 | Train Error: 0.0400, Loss: 0.0731, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0724
358: Forward: 6 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0724
359: Forward: 6 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0723
360: Forward: 6 | Train Error: 0.0400, Loss: 0.0729, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0723
361: Forward: 6 | Train Error: 0.0400, Loss: 0.0729, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0723
362: Forward: 6 | Train Error: 0.0400, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0722
363: Forward: 6 | Train Error: 0.0400, Loss: 0.0728, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0722
364: Forward: 6 | Train Error: 0.0400, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0721
365: Forward: 6 | Train Error: 0.0400, Loss: 0.0727, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0721
366: Forward: 6 | Train Error: 0.0400, Loss: 0.0726, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0720
367: Forward: 6 | Train Error: 0.0400, Loss: 0.0726, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0720
368: Forward: 6 | Train Error: 0.0400, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0720
369: Forward: 6 | Train Error: 0.0400, Loss: 0.0725, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0719
370: Forward: 6 | Train Error: 0.0400, Loss: 0.0724, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0719
371: Forward: 6 | Train Error: 0.0400, Loss: 0.0724, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0718
372: Forward: 6 | Train Error: 0.0400, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0718
373: Forward: 6 | Train Error: 0.0400, Loss: 0.0723, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0718
374: Forward: 6 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0717
375: Forward: 6 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0717
376: Forward: 6 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0717
377: Forward: 6 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0716
378: Forward: 6 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0716
379: Forward: 6 | Train Error: 0.0400, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0715
380: Forward: 6 | Train Error: 0.0400, Loss: 0.0720, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0715
381: Forward: 6 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0715
382: Forward: 6 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0714
383: Forward: 6 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0714
384: Forward: 6 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0714
385: Forward: 6 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0713
386: Forward: 6 | Train Error: 0.0400, Loss: 0.0717, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0713
387: Forward: 6 | Train Error: 0.0400, Loss: 0.0717, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0713
388: Forward: 6 | Train Error: 0.0400, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0712
389: Forward: 6 | Train Error: 0.0400, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0712
390: Forward: 6 | Train Error: 0.0400, Loss: 0.0716, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0712
391: Forward: 6 | Train Error: 0.0400, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0711
392: Forward: 6 | Train Error: 0.0400, Loss: 0.0715, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0711
393: Forward: 6 | Train Error: 0.0400, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0711
394: Forward: 6 | Train Error: 0.0400, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0710
395: Forward: 6 | Train Error: 0.0400, Loss: 0.0714, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0710
396: Forward: 6 | Train Error: 0.0400, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0710
397: Forward: 6 | Train Error: 0.0400, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0709
398: Forward: 6 | Train Error: 0.0400, Loss: 0.0713, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0709
399: Forward: 6 | Train Error: 0.0400, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0709
400: Forward: 6 | Train Error: 0.0400, Loss: 0.0712, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0708
401: Forward: 6 | Train Error: 0.0400, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0708
402: Forward: 6 | Train Error: 0.0400, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0708
403: Forward: 6 | Train Error: 0.0410, Loss: 0.0711, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0707
404: Forward: 6 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0707
405: Forward: 6 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0707
406: Forward: 6 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0707
407: Forward: 6 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0706
408: Forward: 6 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0706
409: Forward: 6 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0706
410: Forward: 6 | Train Error: 0.0410, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0705
411: Forward: 6 | Train Error: 0.0410, Loss: 0.0708, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0705
412: Forward: 6 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0705
413: Forward: 6 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0705
414: Forward: 6 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1005 | Test Error: 0.0430, Loss: 0.0704
415: Forward: 6 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0704
416: Forward: 6 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0704
417: Forward: 6 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0703
418: Forward: 6 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0703
419: Forward: 6 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0703
420: Forward: 6 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0703
421: Forward: 6 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0702
422: Forward: 6 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0702
423: Forward: 6 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0702
424: Forward: 6 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0702
425: Forward: 6 | Train Error: 0.0410, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0701
426: Forward: 6 | Train Error: 0.0410, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0701
427: Forward: 6 | Train Error: 0.0410, Loss: 0.0703, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0701
428: Forward: 6 | Train Error: 0.0410, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0701
429: Forward: 6 | Train Error: 0.0410, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0700
430: Forward: 6 | Train Error: 0.0410, Loss: 0.0702, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0700
431: Forward: 6 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0700
432: Forward: 6 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0700
433: Forward: 6 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0699
434: Forward: 6 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0699
435: Forward: 6 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0699
436: Forward: 6 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0699
437: Forward: 6 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0698
438: Forward: 6 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0698
439: Forward: 6 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0698
440: Forward: 6 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0698
441: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0698
442: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0697
443: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0697
444: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0697
445: Forward: 6 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0697
446: Forward: 6 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0696
447: Forward: 6 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0696
448: Forward: 6 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0696
449: Forward: 6 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0696
450: Forward: 6 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0696
451: Forward: 6 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0695
452: Forward: 6 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0695
453: Forward: 6 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0695
454: Forward: 6 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0695
455: Forward: 6 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0695
456: Forward: 6 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0694
457: Forward: 6 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0694
458: Forward: 6 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0694
459: Forward: 6 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0694
460: Forward: 6 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0693
461: Forward: 6 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0693
462: Forward: 6 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0693
463: Forward: 6 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0693
464: Forward: 6 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0693
465: Forward: 6 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0692
466: Forward: 6 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0692
467: Forward: 6 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0692
468: Forward: 6 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0692
469: Forward: 6 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0692
470: Forward: 6 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0692
471: Forward: 6 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0691
472: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0691
473: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0691
474: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0691
475: Forward: 6 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0691
476: Forward: 6 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0690
477: Forward: 6 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0690
478: Forward: 6 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0690
479: Forward: 6 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0690
480: Forward: 6 | Train Error: 0.0410, Loss: 0.0688, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0690
481: Forward: 6 | Train Error: 0.0410, Loss: 0.0688, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0689
482: Forward: 6 | Train Error: 0.0400, Loss: 0.0688, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0689
483: Forward: 6 | Train Error: 0.0400, Loss: 0.0688, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0689
484: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0689
485: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0689
486: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0689
487: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0688
488: Forward: 6 | Train Error: 0.0400, Loss: 0.0687, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0688
489: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0688
490: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1005 | Test Error: 0.0410, Loss: 0.0688
491: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0688
492: Forward: 6 | Train Error: 0.0400, Loss: 0.0686, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0688
493: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
494: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
495: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
496: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
497: Forward: 6 | Train Error: 0.0400, Loss: 0.0685, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
498: Forward: 6 | Train Error: 0.0400, Loss: 0.0684, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0687
499: Forward: 6 | Train Error: 0.0400, Loss: 0.0684, Operator norm: 0.1005 | Test Error: 0.0420, Loss: 0.0686
grad at the end: grad_B=0.0976, grad_A=0.0057, grad_W=0.1104
===============================
Implicit: gamma=0.3 | width=1000 | lr=0.001 | opn=0.3000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 10 | Train Error: 0.5150, Loss: 0.6120, Operator norm: 0.3001 | Test Error: 0.4940, Loss: 0.5539
1: Forward: 10 | Train Error: 0.4910, Loss: 0.5542, Operator norm: 0.3003 | Test Error: 0.4720, Loss: 0.5045
2: Forward: 10 | Train Error: 0.4590, Loss: 0.5052, Operator norm: 0.3004 | Test Error: 0.4410, Loss: 0.4626
3: Forward: 10 | Train Error: 0.4400, Loss: 0.4637, Operator norm: 0.3005 | Test Error: 0.4180, Loss: 0.4270
4: Forward: 10 | Train Error: 0.4170, Loss: 0.4283, Operator norm: 0.3006 | Test Error: 0.3980, Loss: 0.3966
5: Forward: 10 | Train Error: 0.4010, Loss: 0.3980, Operator norm: 0.3007 | Test Error: 0.3730, Loss: 0.3706
6: Forward: 10 | Train Error: 0.3730, Loss: 0.3722, Operator norm: 0.3008 | Test Error: 0.3570, Loss: 0.3483
7: Forward: 10 | Train Error: 0.3500, Loss: 0.3500, Operator norm: 0.3009 | Test Error: 0.3390, Loss: 0.3291
8: Forward: 10 | Train Error: 0.3250, Loss: 0.3309, Operator norm: 0.3009 | Test Error: 0.3240, Loss: 0.3126
9: Forward: 10 | Train Error: 0.2990, Loss: 0.3144, Operator norm: 0.3010 | Test Error: 0.2970, Loss: 0.2983
10: Forward: 10 | Train Error: 0.2880, Loss: 0.3001, Operator norm: 0.3011 | Test Error: 0.2650, Loss: 0.2858
11: Forward: 10 | Train Error: 0.2650, Loss: 0.2876, Operator norm: 0.3011 | Test Error: 0.2390, Loss: 0.2750
12: Forward: 10 | Train Error: 0.2470, Loss: 0.2768, Operator norm: 0.3012 | Test Error: 0.2200, Loss: 0.2654
13: Forward: 10 | Train Error: 0.2220, Loss: 0.2672, Operator norm: 0.3013 | Test Error: 0.2060, Loss: 0.2570
14: Forward: 10 | Train Error: 0.2040, Loss: 0.2588, Operator norm: 0.3013 | Test Error: 0.1770, Loss: 0.2496
15: Forward: 10 | Train Error: 0.1830, Loss: 0.2513, Operator norm: 0.3014 | Test Error: 0.1660, Loss: 0.2430
16: Forward: 10 | Train Error: 0.1710, Loss: 0.2447, Operator norm: 0.3014 | Test Error: 0.1520, Loss: 0.2370
17: Forward: 10 | Train Error: 0.1590, Loss: 0.2387, Operator norm: 0.3014 | Test Error: 0.1370, Loss: 0.2316
18: Forward: 10 | Train Error: 0.1470, Loss: 0.2333, Operator norm: 0.3015 | Test Error: 0.1210, Loss: 0.2268
19: Forward: 10 | Train Error: 0.1330, Loss: 0.2284, Operator norm: 0.3015 | Test Error: 0.1080, Loss: 0.2223
20: Forward: 10 | Train Error: 0.1210, Loss: 0.2240, Operator norm: 0.3016 | Test Error: 0.1010, Loss: 0.2182
21: Forward: 10 | Train Error: 0.1070, Loss: 0.2199, Operator norm: 0.3016 | Test Error: 0.0950, Loss: 0.2144
22: Forward: 10 | Train Error: 0.1020, Loss: 0.2160, Operator norm: 0.3016 | Test Error: 0.0800, Loss: 0.2109
23: Forward: 10 | Train Error: 0.0980, Loss: 0.2125, Operator norm: 0.3016 | Test Error: 0.0780, Loss: 0.2076
24: Forward: 10 | Train Error: 0.0910, Loss: 0.2092, Operator norm: 0.3017 | Test Error: 0.0740, Loss: 0.2045
25: Forward: 10 | Train Error: 0.0860, Loss: 0.2061, Operator norm: 0.3017 | Test Error: 0.0690, Loss: 0.2015
26: Forward: 10 | Train Error: 0.0800, Loss: 0.2031, Operator norm: 0.3017 | Test Error: 0.0660, Loss: 0.1987
27: Forward: 10 | Train Error: 0.0750, Loss: 0.2003, Operator norm: 0.3017 | Test Error: 0.0650, Loss: 0.1961
28: Forward: 10 | Train Error: 0.0670, Loss: 0.1977, Operator norm: 0.3018 | Test Error: 0.0620, Loss: 0.1935
29: Forward: 10 | Train Error: 0.0630, Loss: 0.1951, Operator norm: 0.3018 | Test Error: 0.0600, Loss: 0.1911
30: Forward: 10 | Train Error: 0.0620, Loss: 0.1927, Operator norm: 0.3018 | Test Error: 0.0540, Loss: 0.1887
31: Forward: 10 | Train Error: 0.0600, Loss: 0.1903, Operator norm: 0.3018 | Test Error: 0.0540, Loss: 0.1864
32: Forward: 10 | Train Error: 0.0590, Loss: 0.1880, Operator norm: 0.3018 | Test Error: 0.0530, Loss: 0.1842
33: Forward: 10 | Train Error: 0.0580, Loss: 0.1858, Operator norm: 0.3018 | Test Error: 0.0540, Loss: 0.1821
34: Forward: 10 | Train Error: 0.0570, Loss: 0.1837, Operator norm: 0.3019 | Test Error: 0.0530, Loss: 0.1800
35: Forward: 10 | Train Error: 0.0540, Loss: 0.1816, Operator norm: 0.3019 | Test Error: 0.0530, Loss: 0.1779
36: Forward: 10 | Train Error: 0.0520, Loss: 0.1796, Operator norm: 0.3019 | Test Error: 0.0510, Loss: 0.1759
37: Forward: 10 | Train Error: 0.0490, Loss: 0.1776, Operator norm: 0.3019 | Test Error: 0.0520, Loss: 0.1740
38: Forward: 10 | Train Error: 0.0470, Loss: 0.1757, Operator norm: 0.3019 | Test Error: 0.0510, Loss: 0.1721
39: Forward: 10 | Train Error: 0.0440, Loss: 0.1738, Operator norm: 0.3019 | Test Error: 0.0500, Loss: 0.1703
40: Forward: 10 | Train Error: 0.0440, Loss: 0.1720, Operator norm: 0.3019 | Test Error: 0.0490, Loss: 0.1684
41: Forward: 10 | Train Error: 0.0430, Loss: 0.1702, Operator norm: 0.3020 | Test Error: 0.0480, Loss: 0.1667
42: Forward: 10 | Train Error: 0.0430, Loss: 0.1684, Operator norm: 0.3020 | Test Error: 0.0470, Loss: 0.1649
43: Forward: 10 | Train Error: 0.0420, Loss: 0.1667, Operator norm: 0.3020 | Test Error: 0.0470, Loss: 0.1632
44: Forward: 10 | Train Error: 0.0400, Loss: 0.1650, Operator norm: 0.3020 | Test Error: 0.0470, Loss: 0.1615
45: Forward: 10 | Train Error: 0.0400, Loss: 0.1633, Operator norm: 0.3020 | Test Error: 0.0470, Loss: 0.1599
46: Forward: 10 | Train Error: 0.0400, Loss: 0.1617, Operator norm: 0.3020 | Test Error: 0.0470, Loss: 0.1583
47: Forward: 10 | Train Error: 0.0400, Loss: 0.1601, Operator norm: 0.3020 | Test Error: 0.0460, Loss: 0.1567
48: Forward: 10 | Train Error: 0.0410, Loss: 0.1585, Operator norm: 0.3020 | Test Error: 0.0450, Loss: 0.1551
49: Forward: 10 | Train Error: 0.0400, Loss: 0.1570, Operator norm: 0.3020 | Test Error: 0.0450, Loss: 0.1536
50: Forward: 10 | Train Error: 0.0400, Loss: 0.1555, Operator norm: 0.3021 | Test Error: 0.0460, Loss: 0.1521
51: Forward: 10 | Train Error: 0.0400, Loss: 0.1540, Operator norm: 0.3021 | Test Error: 0.0470, Loss: 0.1506
52: Forward: 10 | Train Error: 0.0400, Loss: 0.1525, Operator norm: 0.3021 | Test Error: 0.0470, Loss: 0.1492
53: Forward: 10 | Train Error: 0.0400, Loss: 0.1511, Operator norm: 0.3021 | Test Error: 0.0470, Loss: 0.1478
54: Forward: 10 | Train Error: 0.0400, Loss: 0.1497, Operator norm: 0.3021 | Test Error: 0.0460, Loss: 0.1464
55: Forward: 10 | Train Error: 0.0400, Loss: 0.1483, Operator norm: 0.3021 | Test Error: 0.0460, Loss: 0.1450
56: Forward: 10 | Train Error: 0.0400, Loss: 0.1469, Operator norm: 0.3021 | Test Error: 0.0460, Loss: 0.1436
57: Forward: 10 | Train Error: 0.0400, Loss: 0.1456, Operator norm: 0.3021 | Test Error: 0.0460, Loss: 0.1423
58: Forward: 10 | Train Error: 0.0400, Loss: 0.1443, Operator norm: 0.3021 | Test Error: 0.0450, Loss: 0.1410
59: Forward: 10 | Train Error: 0.0400, Loss: 0.1430, Operator norm: 0.3021 | Test Error: 0.0450, Loss: 0.1397
60: Forward: 10 | Train Error: 0.0400, Loss: 0.1417, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1385
61: Forward: 10 | Train Error: 0.0400, Loss: 0.1405, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1373
62: Forward: 10 | Train Error: 0.0400, Loss: 0.1392, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1360
63: Forward: 10 | Train Error: 0.0400, Loss: 0.1380, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1349
64: Forward: 10 | Train Error: 0.0400, Loss: 0.1369, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1337
65: Forward: 10 | Train Error: 0.0390, Loss: 0.1357, Operator norm: 0.3022 | Test Error: 0.0440, Loss: 0.1325
66: Forward: 10 | Train Error: 0.0390, Loss: 0.1346, Operator norm: 0.3022 | Test Error: 0.0440, Loss: 0.1314
67: Forward: 10 | Train Error: 0.0390, Loss: 0.1334, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1303
68: Forward: 10 | Train Error: 0.0390, Loss: 0.1323, Operator norm: 0.3022 | Test Error: 0.0450, Loss: 0.1292
69: Forward: 10 | Train Error: 0.0390, Loss: 0.1312, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1281
70: Forward: 10 | Train Error: 0.0390, Loss: 0.1302, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1271
71: Forward: 10 | Train Error: 0.0390, Loss: 0.1291, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1260
72: Forward: 10 | Train Error: 0.0390, Loss: 0.1281, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1250
73: Forward: 10 | Train Error: 0.0390, Loss: 0.1271, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1240
74: Forward: 10 | Train Error: 0.0390, Loss: 0.1261, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1231
75: Forward: 10 | Train Error: 0.0390, Loss: 0.1251, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1221
76: Forward: 10 | Train Error: 0.0390, Loss: 0.1242, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1211
77: Forward: 10 | Train Error: 0.0390, Loss: 0.1232, Operator norm: 0.3023 | Test Error: 0.0450, Loss: 0.1202
78: Forward: 10 | Train Error: 0.0380, Loss: 0.1223, Operator norm: 0.3024 | Test Error: 0.0440, Loss: 0.1193
79: Forward: 10 | Train Error: 0.0390, Loss: 0.1214, Operator norm: 0.3024 | Test Error: 0.0440, Loss: 0.1184
80: Forward: 10 | Train Error: 0.0390, Loss: 0.1205, Operator norm: 0.3024 | Test Error: 0.0450, Loss: 0.1175
81: Forward: 10 | Train Error: 0.0390, Loss: 0.1196, Operator norm: 0.3024 | Test Error: 0.0450, Loss: 0.1167
82: Forward: 10 | Train Error: 0.0400, Loss: 0.1188, Operator norm: 0.3024 | Test Error: 0.0450, Loss: 0.1158
83: Forward: 10 | Train Error: 0.0400, Loss: 0.1179, Operator norm: 0.3024 | Test Error: 0.0450, Loss: 0.1150
84: Forward: 10 | Train Error: 0.0400, Loss: 0.1171, Operator norm: 0.3024 | Test Error: 0.0450, Loss: 0.1142
85: Forward: 10 | Train Error: 0.0400, Loss: 0.1162, Operator norm: 0.3024 | Test Error: 0.0450, Loss: 0.1134
86: Forward: 10 | Train Error: 0.0410, Loss: 0.1154, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1126
87: Forward: 10 | Train Error: 0.0410, Loss: 0.1147, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1118
88: Forward: 10 | Train Error: 0.0410, Loss: 0.1139, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1110
89: Forward: 10 | Train Error: 0.0410, Loss: 0.1131, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1103
90: Forward: 10 | Train Error: 0.0410, Loss: 0.1124, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1095
91: Forward: 10 | Train Error: 0.0410, Loss: 0.1116, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1088
92: Forward: 10 | Train Error: 0.0410, Loss: 0.1109, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1081
93: Forward: 10 | Train Error: 0.0410, Loss: 0.1102, Operator norm: 0.3025 | Test Error: 0.0450, Loss: 0.1074
94: Forward: 10 | Train Error: 0.0410, Loss: 0.1095, Operator norm: 0.3026 | Test Error: 0.0450, Loss: 0.1067
95: Forward: 10 | Train Error: 0.0410, Loss: 0.1088, Operator norm: 0.3026 | Test Error: 0.0450, Loss: 0.1061
96: Forward: 10 | Train Error: 0.0410, Loss: 0.1081, Operator norm: 0.3026 | Test Error: 0.0460, Loss: 0.1054
97: Forward: 10 | Train Error: 0.0410, Loss: 0.1075, Operator norm: 0.3026 | Test Error: 0.0460, Loss: 0.1047
98: Forward: 10 | Train Error: 0.0400, Loss: 0.1068, Operator norm: 0.3026 | Test Error: 0.0460, Loss: 0.1041
99: Forward: 10 | Train Error: 0.0400, Loss: 0.1062, Operator norm: 0.3026 | Test Error: 0.0460, Loss: 0.1035
100: Forward: 10 | Train Error: 0.0400, Loss: 0.1055, Operator norm: 0.3026 | Test Error: 0.0460, Loss: 0.1029
101: Forward: 10 | Train Error: 0.0400, Loss: 0.1049, Operator norm: 0.3026 | Test Error: 0.0460, Loss: 0.1023
102: Forward: 10 | Train Error: 0.0400, Loss: 0.1043, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.1017
103: Forward: 10 | Train Error: 0.0410, Loss: 0.1037, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.1011
104: Forward: 10 | Train Error: 0.0410, Loss: 0.1031, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.1005
105: Forward: 10 | Train Error: 0.0410, Loss: 0.1025, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.1000
106: Forward: 10 | Train Error: 0.0410, Loss: 0.1020, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.0994
107: Forward: 10 | Train Error: 0.0410, Loss: 0.1014, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.0989
108: Forward: 10 | Train Error: 0.0410, Loss: 0.1009, Operator norm: 0.3027 | Test Error: 0.0460, Loss: 0.0983
109: Forward: 10 | Train Error: 0.0410, Loss: 0.1003, Operator norm: 0.3028 | Test Error: 0.0460, Loss: 0.0978
110: Forward: 10 | Train Error: 0.0410, Loss: 0.0998, Operator norm: 0.3028 | Test Error: 0.0450, Loss: 0.0973
111: Forward: 10 | Train Error: 0.0410, Loss: 0.0993, Operator norm: 0.3028 | Test Error: 0.0450, Loss: 0.0968
112: Forward: 10 | Train Error: 0.0410, Loss: 0.0988, Operator norm: 0.3028 | Test Error: 0.0450, Loss: 0.0963
113: Forward: 10 | Train Error: 0.0410, Loss: 0.0983, Operator norm: 0.3028 | Test Error: 0.0450, Loss: 0.0958
114: Forward: 10 | Train Error: 0.0410, Loss: 0.0978, Operator norm: 0.3028 | Test Error: 0.0450, Loss: 0.0954
115: Forward: 10 | Train Error: 0.0410, Loss: 0.0973, Operator norm: 0.3028 | Test Error: 0.0450, Loss: 0.0949
116: Forward: 10 | Train Error: 0.0410, Loss: 0.0968, Operator norm: 0.3029 | Test Error: 0.0450, Loss: 0.0944
117: Forward: 10 | Train Error: 0.0420, Loss: 0.0964, Operator norm: 0.3029 | Test Error: 0.0450, Loss: 0.0940
118: Forward: 10 | Train Error: 0.0420, Loss: 0.0959, Operator norm: 0.3029 | Test Error: 0.0450, Loss: 0.0936
119: Forward: 10 | Train Error: 0.0420, Loss: 0.0955, Operator norm: 0.3029 | Test Error: 0.0450, Loss: 0.0931
120: Forward: 10 | Train Error: 0.0420, Loss: 0.0950, Operator norm: 0.3029 | Test Error: 0.0440, Loss: 0.0927
121: Forward: 10 | Train Error: 0.0420, Loss: 0.0946, Operator norm: 0.3029 | Test Error: 0.0440, Loss: 0.0923
122: Forward: 10 | Train Error: 0.0420, Loss: 0.0942, Operator norm: 0.3029 | Test Error: 0.0440, Loss: 0.0919
123: Forward: 10 | Train Error: 0.0420, Loss: 0.0937, Operator norm: 0.3030 | Test Error: 0.0440, Loss: 0.0915
124: Forward: 10 | Train Error: 0.0420, Loss: 0.0933, Operator norm: 0.3030 | Test Error: 0.0440, Loss: 0.0911
125: Forward: 10 | Train Error: 0.0420, Loss: 0.0929, Operator norm: 0.3030 | Test Error: 0.0440, Loss: 0.0907
126: Forward: 10 | Train Error: 0.0420, Loss: 0.0925, Operator norm: 0.3030 | Test Error: 0.0440, Loss: 0.0903
127: Forward: 10 | Train Error: 0.0420, Loss: 0.0921, Operator norm: 0.3030 | Test Error: 0.0430, Loss: 0.0899
128: Forward: 10 | Train Error: 0.0420, Loss: 0.0917, Operator norm: 0.3030 | Test Error: 0.0430, Loss: 0.0896
129: Forward: 10 | Train Error: 0.0420, Loss: 0.0914, Operator norm: 0.3031 | Test Error: 0.0430, Loss: 0.0892
130: Forward: 10 | Train Error: 0.0420, Loss: 0.0910, Operator norm: 0.3031 | Test Error: 0.0430, Loss: 0.0888
131: Forward: 10 | Train Error: 0.0420, Loss: 0.0906, Operator norm: 0.3031 | Test Error: 0.0430, Loss: 0.0885
132: Forward: 10 | Train Error: 0.0420, Loss: 0.0903, Operator norm: 0.3031 | Test Error: 0.0440, Loss: 0.0882
133: Forward: 10 | Train Error: 0.0420, Loss: 0.0899, Operator norm: 0.3031 | Test Error: 0.0440, Loss: 0.0878
134: Forward: 10 | Train Error: 0.0420, Loss: 0.0896, Operator norm: 0.3031 | Test Error: 0.0430, Loss: 0.0875
135: Forward: 10 | Train Error: 0.0420, Loss: 0.0892, Operator norm: 0.3031 | Test Error: 0.0430, Loss: 0.0872
136: Forward: 10 | Train Error: 0.0420, Loss: 0.0889, Operator norm: 0.3031 | Test Error: 0.0430, Loss: 0.0869
137: Forward: 10 | Train Error: 0.0420, Loss: 0.0886, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0865
138: Forward: 10 | Train Error: 0.0420, Loss: 0.0883, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0862
139: Forward: 10 | Train Error: 0.0420, Loss: 0.0879, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0859
140: Forward: 10 | Train Error: 0.0420, Loss: 0.0876, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0857
141: Forward: 10 | Train Error: 0.0420, Loss: 0.0873, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0854
142: Forward: 10 | Train Error: 0.0420, Loss: 0.0870, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0851
143: Forward: 10 | Train Error: 0.0420, Loss: 0.0867, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0848
144: Forward: 10 | Train Error: 0.0420, Loss: 0.0864, Operator norm: 0.3032 | Test Error: 0.0430, Loss: 0.0845
145: Forward: 10 | Train Error: 0.0420, Loss: 0.0862, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0843
146: Forward: 10 | Train Error: 0.0420, Loss: 0.0859, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0840
147: Forward: 10 | Train Error: 0.0420, Loss: 0.0856, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0837
148: Forward: 10 | Train Error: 0.0420, Loss: 0.0853, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0835
149: Forward: 10 | Train Error: 0.0420, Loss: 0.0851, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0832
150: Forward: 10 | Train Error: 0.0420, Loss: 0.0848, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0830
151: Forward: 10 | Train Error: 0.0420, Loss: 0.0846, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0828
152: Forward: 10 | Train Error: 0.0420, Loss: 0.0843, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0825
153: Forward: 10 | Train Error: 0.0420, Loss: 0.0841, Operator norm: 0.3033 | Test Error: 0.0430, Loss: 0.0823
154: Forward: 10 | Train Error: 0.0410, Loss: 0.0838, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0821
155: Forward: 10 | Train Error: 0.0410, Loss: 0.0836, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0818
156: Forward: 10 | Train Error: 0.0410, Loss: 0.0833, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0816
157: Forward: 10 | Train Error: 0.0410, Loss: 0.0831, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0814
158: Forward: 10 | Train Error: 0.0410, Loss: 0.0829, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0812
159: Forward: 10 | Train Error: 0.0410, Loss: 0.0827, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0810
160: Forward: 10 | Train Error: 0.0410, Loss: 0.0824, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0808
161: Forward: 10 | Train Error: 0.0410, Loss: 0.0822, Operator norm: 0.3034 | Test Error: 0.0430, Loss: 0.0806
162: Forward: 10 | Train Error: 0.0410, Loss: 0.0820, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0804
163: Forward: 10 | Train Error: 0.0410, Loss: 0.0818, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0802
164: Forward: 10 | Train Error: 0.0410, Loss: 0.0816, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0800
165: Forward: 10 | Train Error: 0.0410, Loss: 0.0814, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0798
166: Forward: 10 | Train Error: 0.0410, Loss: 0.0812, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0796
167: Forward: 10 | Train Error: 0.0410, Loss: 0.0810, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0795
168: Forward: 10 | Train Error: 0.0410, Loss: 0.0808, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0793
169: Forward: 10 | Train Error: 0.0410, Loss: 0.0806, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0791
170: Forward: 10 | Train Error: 0.0420, Loss: 0.0804, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0789
171: Forward: 10 | Train Error: 0.0420, Loss: 0.0803, Operator norm: 0.3035 | Test Error: 0.0430, Loss: 0.0788
172: Forward: 10 | Train Error: 0.0420, Loss: 0.0801, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0786
173: Forward: 10 | Train Error: 0.0420, Loss: 0.0799, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0784
174: Forward: 10 | Train Error: 0.0420, Loss: 0.0797, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0783
175: Forward: 10 | Train Error: 0.0410, Loss: 0.0796, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0781
176: Forward: 10 | Train Error: 0.0410, Loss: 0.0794, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0780
177: Forward: 10 | Train Error: 0.0410, Loss: 0.0792, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0778
178: Forward: 10 | Train Error: 0.0410, Loss: 0.0791, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0777
179: Forward: 10 | Train Error: 0.0410, Loss: 0.0789, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0775
180: Forward: 10 | Train Error: 0.0410, Loss: 0.0787, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0774
181: Forward: 10 | Train Error: 0.0410, Loss: 0.0786, Operator norm: 0.3036 | Test Error: 0.0430, Loss: 0.0773
182: Forward: 10 | Train Error: 0.0410, Loss: 0.0784, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0771
183: Forward: 10 | Train Error: 0.0410, Loss: 0.0783, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0770
184: Forward: 10 | Train Error: 0.0410, Loss: 0.0781, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0768
185: Forward: 10 | Train Error: 0.0410, Loss: 0.0780, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0767
186: Forward: 10 | Train Error: 0.0410, Loss: 0.0779, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0766
187: Forward: 10 | Train Error: 0.0410, Loss: 0.0777, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0765
188: Forward: 10 | Train Error: 0.0410, Loss: 0.0776, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0763
189: Forward: 10 | Train Error: 0.0410, Loss: 0.0774, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0762
190: Forward: 10 | Train Error: 0.0410, Loss: 0.0773, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0761
191: Forward: 10 | Train Error: 0.0410, Loss: 0.0772, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0760
192: Forward: 10 | Train Error: 0.0410, Loss: 0.0770, Operator norm: 0.3037 | Test Error: 0.0430, Loss: 0.0759
193: Forward: 10 | Train Error: 0.0400, Loss: 0.0769, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0758
194: Forward: 10 | Train Error: 0.0400, Loss: 0.0768, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0756
195: Forward: 10 | Train Error: 0.0400, Loss: 0.0767, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0755
196: Forward: 10 | Train Error: 0.0400, Loss: 0.0766, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0754
197: Forward: 10 | Train Error: 0.0400, Loss: 0.0764, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0753
198: Forward: 10 | Train Error: 0.0400, Loss: 0.0763, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0752
199: Forward: 10 | Train Error: 0.0400, Loss: 0.0762, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0751
200: Forward: 10 | Train Error: 0.0400, Loss: 0.0761, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0750
201: Forward: 10 | Train Error: 0.0400, Loss: 0.0760, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0749
202: Forward: 10 | Train Error: 0.0400, Loss: 0.0759, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0748
203: Forward: 10 | Train Error: 0.0400, Loss: 0.0757, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0747
204: Forward: 10 | Train Error: 0.0400, Loss: 0.0756, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0746
205: Forward: 10 | Train Error: 0.0400, Loss: 0.0755, Operator norm: 0.3038 | Test Error: 0.0430, Loss: 0.0745
206: Forward: 10 | Train Error: 0.0400, Loss: 0.0754, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0744
207: Forward: 10 | Train Error: 0.0400, Loss: 0.0753, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0743
208: Forward: 10 | Train Error: 0.0400, Loss: 0.0752, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0743
209: Forward: 10 | Train Error: 0.0400, Loss: 0.0751, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0742
210: Forward: 10 | Train Error: 0.0400, Loss: 0.0750, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0741
211: Forward: 10 | Train Error: 0.0400, Loss: 0.0749, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0740
212: Forward: 10 | Train Error: 0.0400, Loss: 0.0748, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0739
213: Forward: 10 | Train Error: 0.0400, Loss: 0.0747, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0738
214: Forward: 10 | Train Error: 0.0400, Loss: 0.0746, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0738
215: Forward: 10 | Train Error: 0.0400, Loss: 0.0746, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0737
216: Forward: 10 | Train Error: 0.0400, Loss: 0.0745, Operator norm: 0.3039 | Test Error: 0.0430, Loss: 0.0736
217: Forward: 10 | Train Error: 0.0400, Loss: 0.0744, Operator norm: 0.3039 | Test Error: 0.0440, Loss: 0.0735
218: Forward: 10 | Train Error: 0.0400, Loss: 0.0743, Operator norm: 0.3039 | Test Error: 0.0440, Loss: 0.0734
219: Forward: 10 | Train Error: 0.0400, Loss: 0.0742, Operator norm: 0.3039 | Test Error: 0.0440, Loss: 0.0734
220: Forward: 10 | Train Error: 0.0400, Loss: 0.0741, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0733
221: Forward: 10 | Train Error: 0.0400, Loss: 0.0740, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0732
222: Forward: 10 | Train Error: 0.0400, Loss: 0.0739, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0732
223: Forward: 10 | Train Error: 0.0400, Loss: 0.0739, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0731
224: Forward: 10 | Train Error: 0.0400, Loss: 0.0738, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0730
225: Forward: 10 | Train Error: 0.0400, Loss: 0.0737, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0729
226: Forward: 10 | Train Error: 0.0400, Loss: 0.0736, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0729
227: Forward: 10 | Train Error: 0.0400, Loss: 0.0735, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0728
228: Forward: 10 | Train Error: 0.0400, Loss: 0.0735, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0728
229: Forward: 10 | Train Error: 0.0400, Loss: 0.0734, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0727
230: Forward: 10 | Train Error: 0.0400, Loss: 0.0733, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0726
231: Forward: 10 | Train Error: 0.0400, Loss: 0.0732, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0726
232: Forward: 10 | Train Error: 0.0400, Loss: 0.0732, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0725
233: Forward: 10 | Train Error: 0.0400, Loss: 0.0731, Operator norm: 0.3040 | Test Error: 0.0440, Loss: 0.0724
234: Forward: 10 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.3041 | Test Error: 0.0440, Loss: 0.0724
235: Forward: 10 | Train Error: 0.0400, Loss: 0.0730, Operator norm: 0.3041 | Test Error: 0.0440, Loss: 0.0723
236: Forward: 10 | Train Error: 0.0400, Loss: 0.0729, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0723
237: Forward: 10 | Train Error: 0.0400, Loss: 0.0728, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0722
238: Forward: 10 | Train Error: 0.0400, Loss: 0.0728, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0721
239: Forward: 10 | Train Error: 0.0400, Loss: 0.0727, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0721
240: Forward: 10 | Train Error: 0.0400, Loss: 0.0726, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0720
241: Forward: 10 | Train Error: 0.0400, Loss: 0.0726, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0720
242: Forward: 10 | Train Error: 0.0400, Loss: 0.0725, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0719
243: Forward: 10 | Train Error: 0.0400, Loss: 0.0724, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0719
244: Forward: 10 | Train Error: 0.0400, Loss: 0.0724, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0718
245: Forward: 10 | Train Error: 0.0400, Loss: 0.0723, Operator norm: 0.3041 | Test Error: 0.0430, Loss: 0.0718
246: Forward: 10 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.3041 | Test Error: 0.0420, Loss: 0.0717
247: Forward: 10 | Train Error: 0.0400, Loss: 0.0722, Operator norm: 0.3041 | Test Error: 0.0420, Loss: 0.0717
248: Forward: 10 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.3041 | Test Error: 0.0420, Loss: 0.0716
249: Forward: 10 | Train Error: 0.0400, Loss: 0.0721, Operator norm: 0.3041 | Test Error: 0.0420, Loss: 0.0716
250: Forward: 10 | Train Error: 0.0400, Loss: 0.0720, Operator norm: 0.3041 | Test Error: 0.0420, Loss: 0.0715
251: Forward: 10 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.3041 | Test Error: 0.0420, Loss: 0.0715
252: Forward: 10 | Train Error: 0.0400, Loss: 0.0719, Operator norm: 0.3041 | Test Error: 0.0410, Loss: 0.0714
253: Forward: 10 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0714
254: Forward: 10 | Train Error: 0.0400, Loss: 0.0718, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0713
255: Forward: 10 | Train Error: 0.0400, Loss: 0.0717, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0713
256: Forward: 10 | Train Error: 0.0400, Loss: 0.0717, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0712
257: Forward: 10 | Train Error: 0.0400, Loss: 0.0716, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0712
258: Forward: 10 | Train Error: 0.0400, Loss: 0.0715, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0712
259: Forward: 10 | Train Error: 0.0400, Loss: 0.0715, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0711
260: Forward: 10 | Train Error: 0.0400, Loss: 0.0714, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0711
261: Forward: 10 | Train Error: 0.0400, Loss: 0.0714, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0710
262: Forward: 10 | Train Error: 0.0400, Loss: 0.0713, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0710
263: Forward: 10 | Train Error: 0.0400, Loss: 0.0713, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0709
264: Forward: 10 | Train Error: 0.0400, Loss: 0.0712, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0709
265: Forward: 10 | Train Error: 0.0400, Loss: 0.0712, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0709
266: Forward: 10 | Train Error: 0.0400, Loss: 0.0711, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0708
267: Forward: 10 | Train Error: 0.0400, Loss: 0.0711, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0708
268: Forward: 10 | Train Error: 0.0400, Loss: 0.0710, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0707
269: Forward: 10 | Train Error: 0.0400, Loss: 0.0710, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0707
270: Forward: 10 | Train Error: 0.0400, Loss: 0.0709, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0707
271: Forward: 10 | Train Error: 0.0400, Loss: 0.0709, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0706
272: Forward: 10 | Train Error: 0.0400, Loss: 0.0708, Operator norm: 0.3042 | Test Error: 0.0410, Loss: 0.0706
273: Forward: 10 | Train Error: 0.0400, Loss: 0.0708, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0706
274: Forward: 10 | Train Error: 0.0400, Loss: 0.0707, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0705
275: Forward: 10 | Train Error: 0.0400, Loss: 0.0707, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0705
276: Forward: 10 | Train Error: 0.0400, Loss: 0.0707, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0705
277: Forward: 10 | Train Error: 0.0400, Loss: 0.0706, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0704
278: Forward: 10 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0704
279: Forward: 10 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0703
280: Forward: 10 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0703
281: Forward: 10 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0703
282: Forward: 10 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0702
283: Forward: 10 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0702
284: Forward: 10 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0702
285: Forward: 10 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.3043 | Test Error: 0.0410, Loss: 0.0701
286: Forward: 10 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.3043 | Test Error: 0.0400, Loss: 0.0701
287: Forward: 10 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.3043 | Test Error: 0.0400, Loss: 0.0701
288: Forward: 10 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.3043 | Test Error: 0.0400, Loss: 0.0700
289: Forward: 10 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0700
290: Forward: 10 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0700
291: Forward: 10 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0699
292: Forward: 10 | Train Error: 0.0390, Loss: 0.0700, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0699
293: Forward: 10 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0699
294: Forward: 10 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0699
295: Forward: 10 | Train Error: 0.0390, Loss: 0.0699, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0698
296: Forward: 10 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0698
297: Forward: 10 | Train Error: 0.0390, Loss: 0.0698, Operator norm: 0.3043 | Test Error: 0.0390, Loss: 0.0698
298: Forward: 10 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0697
299: Forward: 10 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0697
300: Forward: 10 | Train Error: 0.0390, Loss: 0.0697, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0697
301: Forward: 10 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0696
302: Forward: 10 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0696
303: Forward: 10 | Train Error: 0.0390, Loss: 0.0695, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0696
304: Forward: 10 | Train Error: 0.0390, Loss: 0.0695, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0696
305: Forward: 10 | Train Error: 0.0390, Loss: 0.0695, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0695
306: Forward: 10 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0695
307: Forward: 10 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0695
308: Forward: 10 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0694
309: Forward: 10 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0694
310: Forward: 10 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0694
311: Forward: 10 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0694
312: Forward: 10 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0693
313: Forward: 10 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0693
314: Forward: 10 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0693
315: Forward: 10 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0693
316: Forward: 10 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0692
317: Forward: 10 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0692
318: Forward: 10 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0692
319: Forward: 10 | Train Error: 0.0390, Loss: 0.0690, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0692
320: Forward: 10 | Train Error: 0.0390, Loss: 0.0690, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0691
321: Forward: 10 | Train Error: 0.0390, Loss: 0.0689, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0691
322: Forward: 10 | Train Error: 0.0390, Loss: 0.0689, Operator norm: 0.3044 | Test Error: 0.0400, Loss: 0.0691
323: Forward: 10 | Train Error: 0.0390, Loss: 0.0689, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0691
324: Forward: 10 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0690
325: Forward: 10 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0690
326: Forward: 10 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0690
327: Forward: 10 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0690
328: Forward: 10 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0689
329: Forward: 10 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0689
330: Forward: 10 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0689
331: Forward: 10 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.3045 | Test Error: 0.0390, Loss: 0.0689
332: Forward: 10 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0688
333: Forward: 10 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.3044 | Test Error: 0.0390, Loss: 0.0688
334: Forward: 10 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.3045 | Test Error: 0.0390, Loss: 0.0688
335: Forward: 10 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.3045 | Test Error: 0.0390, Loss: 0.0688
336: Forward: 10 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0687
337: Forward: 10 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0687
338: Forward: 10 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0687
339: Forward: 10 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0687
340: Forward: 10 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0686
341: Forward: 10 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0686
342: Forward: 10 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0686
343: Forward: 10 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0686
344: Forward: 10 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0685
345: Forward: 10 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0685
346: Forward: 10 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0685
347: Forward: 10 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0685
348: Forward: 10 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0685
349: Forward: 10 | Train Error: 0.0390, Loss: 0.0680, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0684
350: Forward: 10 | Train Error: 0.0390, Loss: 0.0680, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0684
351: Forward: 10 | Train Error: 0.0390, Loss: 0.0680, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0684
352: Forward: 10 | Train Error: 0.0390, Loss: 0.0680, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0684
353: Forward: 10 | Train Error: 0.0390, Loss: 0.0679, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0683
354: Forward: 10 | Train Error: 0.0390, Loss: 0.0679, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0683
355: Forward: 10 | Train Error: 0.0390, Loss: 0.0679, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0683
356: Forward: 10 | Train Error: 0.0390, Loss: 0.0678, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0683
357: Forward: 10 | Train Error: 0.0390, Loss: 0.0678, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0683
358: Forward: 10 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0682
359: Forward: 10 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0682
360: Forward: 10 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0682
361: Forward: 10 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0682
362: Forward: 10 | Train Error: 0.0400, Loss: 0.0677, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0682
363: Forward: 10 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0681
364: Forward: 10 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0681
365: Forward: 10 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0681
366: Forward: 10 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0681
367: Forward: 10 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0680
368: Forward: 10 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0680
369: Forward: 10 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.3045 | Test Error: 0.0400, Loss: 0.0680
370: Forward: 10 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0680
371: Forward: 10 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0680
372: Forward: 10 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0679
373: Forward: 10 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0679
374: Forward: 10 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0679
375: Forward: 10 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0679
376: Forward: 10 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.3046 | Test Error: 0.0400, Loss: 0.0679
377: Forward: 10 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0678
378: Forward: 10 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0678
379: Forward: 10 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0678
380: Forward: 10 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0678
381: Forward: 10 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0678
382: Forward: 10 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0677
383: Forward: 10 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0677
384: Forward: 10 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0677
385: Forward: 10 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0677
386: Forward: 10 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0677
387: Forward: 10 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0676
388: Forward: 10 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0676
389: Forward: 10 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0676
390: Forward: 10 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0676
391: Forward: 10 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0676
392: Forward: 10 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0675
393: Forward: 10 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0675
394: Forward: 10 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0675
395: Forward: 10 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0675
396: Forward: 10 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0675
397: Forward: 10 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0674
398: Forward: 10 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.3046 | Test Error: 0.0390, Loss: 0.0674
399: Forward: 10 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0674
400: Forward: 10 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0674
401: Forward: 10 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0674
402: Forward: 10 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0674
403: Forward: 10 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0673
404: Forward: 10 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0673
405: Forward: 10 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0673
406: Forward: 10 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0673
407: Forward: 10 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0673
408: Forward: 10 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0672
409: Forward: 10 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0672
410: Forward: 10 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0672
411: Forward: 10 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0672
412: Forward: 10 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0672
413: Forward: 10 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0671
414: Forward: 10 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0671
415: Forward: 10 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0671
416: Forward: 10 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0671
417: Forward: 10 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.3046 | Test Error: 0.0370, Loss: 0.0671
418: Forward: 10 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0671
419: Forward: 10 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0670
420: Forward: 10 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0670
421: Forward: 10 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0670
422: Forward: 10 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0670
423: Forward: 10 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0670
424: Forward: 10 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0669
425: Forward: 10 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0669
426: Forward: 10 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0669
427: Forward: 10 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0669
428: Forward: 10 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0669
429: Forward: 10 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0669
430: Forward: 10 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0668
431: Forward: 10 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0668
432: Forward: 10 | Train Error: 0.0390, Loss: 0.0659, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0668
433: Forward: 10 | Train Error: 0.0390, Loss: 0.0659, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0668
434: Forward: 10 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0668
435: Forward: 10 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0667
436: Forward: 10 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0667
437: Forward: 10 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0667
438: Forward: 10 | Train Error: 0.0390, Loss: 0.0658, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0667
439: Forward: 10 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0667
440: Forward: 10 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0667
441: Forward: 10 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0666
442: Forward: 10 | Train Error: 0.0390, Loss: 0.0657, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0666
443: Forward: 10 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0666
444: Forward: 10 | Train Error: 0.0390, Loss: 0.0656, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0666
445: Forward: 10 | Train Error: 0.0380, Loss: 0.0656, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0666
446: Forward: 10 | Train Error: 0.0380, Loss: 0.0656, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0666
447: Forward: 10 | Train Error: 0.0380, Loss: 0.0655, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0665
448: Forward: 10 | Train Error: 0.0380, Loss: 0.0655, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0665
449: Forward: 10 | Train Error: 0.0380, Loss: 0.0655, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0665
450: Forward: 10 | Train Error: 0.0380, Loss: 0.0655, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0665
451: Forward: 10 | Train Error: 0.0380, Loss: 0.0655, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0665
452: Forward: 10 | Train Error: 0.0380, Loss: 0.0654, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0664
453: Forward: 10 | Train Error: 0.0380, Loss: 0.0654, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0664
454: Forward: 10 | Train Error: 0.0380, Loss: 0.0654, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0664
455: Forward: 10 | Train Error: 0.0380, Loss: 0.0654, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0664
456: Forward: 10 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0664
457: Forward: 10 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0664
458: Forward: 10 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0663
459: Forward: 10 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0663
460: Forward: 10 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0663
461: Forward: 10 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0663
462: Forward: 10 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0663
463: Forward: 10 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0663
464: Forward: 10 | Train Error: 0.0380, Loss: 0.0652, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0662
465: Forward: 10 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0662
466: Forward: 10 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0662
467: Forward: 10 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0662
468: Forward: 10 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.3047 | Test Error: 0.0370, Loss: 0.0662
469: Forward: 10 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.3047 | Test Error: 0.0360, Loss: 0.0662
470: Forward: 10 | Train Error: 0.0380, Loss: 0.0650, Operator norm: 0.3047 | Test Error: 0.0360, Loss: 0.0661
471: Forward: 10 | Train Error: 0.0380, Loss: 0.0650, Operator norm: 0.3047 | Test Error: 0.0360, Loss: 0.0661
472: Forward: 10 | Train Error: 0.0380, Loss: 0.0650, Operator norm: 0.3047 | Test Error: 0.0350, Loss: 0.0661
473: Forward: 10 | Train Error: 0.0380, Loss: 0.0650, Operator norm: 0.3047 | Test Error: 0.0350, Loss: 0.0661
474: Forward: 10 | Train Error: 0.0380, Loss: 0.0650, Operator norm: 0.3047 | Test Error: 0.0350, Loss: 0.0661
475: Forward: 10 | Train Error: 0.0380, Loss: 0.0649, Operator norm: 0.3047 | Test Error: 0.0350, Loss: 0.0661
476: Forward: 10 | Train Error: 0.0380, Loss: 0.0649, Operator norm: 0.3047 | Test Error: 0.0350, Loss: 0.0660
477: Forward: 10 | Train Error: 0.0380, Loss: 0.0649, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0660
478: Forward: 10 | Train Error: 0.0380, Loss: 0.0649, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0660
479: Forward: 10 | Train Error: 0.0380, Loss: 0.0648, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0660
480: Forward: 10 | Train Error: 0.0380, Loss: 0.0648, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0660
481: Forward: 10 | Train Error: 0.0380, Loss: 0.0648, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0660
482: Forward: 10 | Train Error: 0.0380, Loss: 0.0648, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0659
483: Forward: 10 | Train Error: 0.0380, Loss: 0.0648, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0659
484: Forward: 10 | Train Error: 0.0380, Loss: 0.0647, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0659
485: Forward: 10 | Train Error: 0.0380, Loss: 0.0647, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0659
486: Forward: 10 | Train Error: 0.0380, Loss: 0.0647, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0659
487: Forward: 10 | Train Error: 0.0380, Loss: 0.0647, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0659
488: Forward: 10 | Train Error: 0.0380, Loss: 0.0647, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0658
489: Forward: 10 | Train Error: 0.0380, Loss: 0.0646, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0658
490: Forward: 10 | Train Error: 0.0380, Loss: 0.0646, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0658
491: Forward: 10 | Train Error: 0.0380, Loss: 0.0646, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0658
492: Forward: 10 | Train Error: 0.0380, Loss: 0.0646, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0658
493: Forward: 10 | Train Error: 0.0380, Loss: 0.0645, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0658
494: Forward: 10 | Train Error: 0.0380, Loss: 0.0645, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0657
495: Forward: 10 | Train Error: 0.0380, Loss: 0.0645, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0657
496: Forward: 10 | Train Error: 0.0380, Loss: 0.0645, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0657
497: Forward: 10 | Train Error: 0.0380, Loss: 0.0645, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0657
498: Forward: 10 | Train Error: 0.0380, Loss: 0.0644, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0657
499: Forward: 10 | Train Error: 0.0380, Loss: 0.0644, Operator norm: 0.3048 | Test Error: 0.0350, Loss: 0.0657
grad at the end: grad_B=0.0908, grad_A=0.0209, grad_W=0.1095
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5150, Loss: 0.6645, Operator norm: 0.5008 | Test Error: 0.4820, Loss: 0.5330
1: Forward: 16 | Train Error: 0.4780, Loss: 0.5339, Operator norm: 0.5014 | Test Error: 0.4470, Loss: 0.4414
2: Forward: 16 | Train Error: 0.4340, Loss: 0.4430, Operator norm: 0.5020 | Test Error: 0.4060, Loss: 0.3770
3: Forward: 16 | Train Error: 0.4110, Loss: 0.3789, Operator norm: 0.5025 | Test Error: 0.3770, Loss: 0.3312
4: Forward: 16 | Train Error: 0.3710, Loss: 0.3333, Operator norm: 0.5029 | Test Error: 0.3420, Loss: 0.2981
5: Forward: 16 | Train Error: 0.3240, Loss: 0.3002, Operator norm: 0.5033 | Test Error: 0.2940, Loss: 0.2737
6: Forward: 16 | Train Error: 0.3010, Loss: 0.2759, Operator norm: 0.5036 | Test Error: 0.2590, Loss: 0.2554
7: Forward: 16 | Train Error: 0.2600, Loss: 0.2576, Operator norm: 0.5038 | Test Error: 0.2270, Loss: 0.2413
8: Forward: 16 | Train Error: 0.2210, Loss: 0.2434, Operator norm: 0.5040 | Test Error: 0.1890, Loss: 0.2301
9: Forward: 16 | Train Error: 0.1960, Loss: 0.2322, Operator norm: 0.5042 | Test Error: 0.1630, Loss: 0.2209
10: Forward: 16 | Train Error: 0.1710, Loss: 0.2229, Operator norm: 0.5044 | Test Error: 0.1390, Loss: 0.2132
11: Forward: 16 | Train Error: 0.1480, Loss: 0.2152, Operator norm: 0.5045 | Test Error: 0.1250, Loss: 0.2064
12: Forward: 16 | Train Error: 0.1320, Loss: 0.2084, Operator norm: 0.5047 | Test Error: 0.1090, Loss: 0.2005
13: Forward: 16 | Train Error: 0.1150, Loss: 0.2024, Operator norm: 0.5048 | Test Error: 0.0960, Loss: 0.1950
14: Forward: 16 | Train Error: 0.1070, Loss: 0.1970, Operator norm: 0.5048 | Test Error: 0.0900, Loss: 0.1901
15: Forward: 16 | Train Error: 0.0920, Loss: 0.1921, Operator norm: 0.5049 | Test Error: 0.0800, Loss: 0.1854
16: Forward: 16 | Train Error: 0.0890, Loss: 0.1874, Operator norm: 0.5050 | Test Error: 0.0750, Loss: 0.1810
17: Forward: 16 | Train Error: 0.0840, Loss: 0.1831, Operator norm: 0.5051 | Test Error: 0.0700, Loss: 0.1769
18: Forward: 16 | Train Error: 0.0780, Loss: 0.1789, Operator norm: 0.5052 | Test Error: 0.0650, Loss: 0.1729
19: Forward: 16 | Train Error: 0.0750, Loss: 0.1750, Operator norm: 0.5052 | Test Error: 0.0610, Loss: 0.1691
20: Forward: 16 | Train Error: 0.0740, Loss: 0.1713, Operator norm: 0.5053 | Test Error: 0.0590, Loss: 0.1655
21: Forward: 16 | Train Error: 0.0700, Loss: 0.1677, Operator norm: 0.5053 | Test Error: 0.0560, Loss: 0.1620
22: Forward: 16 | Train Error: 0.0660, Loss: 0.1642, Operator norm: 0.5054 | Test Error: 0.0550, Loss: 0.1587
23: Forward: 16 | Train Error: 0.0610, Loss: 0.1609, Operator norm: 0.5055 | Test Error: 0.0500, Loss: 0.1554
24: Forward: 16 | Train Error: 0.0580, Loss: 0.1577, Operator norm: 0.5055 | Test Error: 0.0500, Loss: 0.1523
25: Forward: 16 | Train Error: 0.0560, Loss: 0.1546, Operator norm: 0.5056 | Test Error: 0.0510, Loss: 0.1494
26: Forward: 16 | Train Error: 0.0540, Loss: 0.1517, Operator norm: 0.5056 | Test Error: 0.0500, Loss: 0.1465
27: Forward: 16 | Train Error: 0.0530, Loss: 0.1488, Operator norm: 0.5057 | Test Error: 0.0490, Loss: 0.1437
28: Forward: 16 | Train Error: 0.0510, Loss: 0.1461, Operator norm: 0.5057 | Test Error: 0.0490, Loss: 0.1411
29: Forward: 16 | Train Error: 0.0520, Loss: 0.1435, Operator norm: 0.5058 | Test Error: 0.0490, Loss: 0.1385
30: Forward: 16 | Train Error: 0.0530, Loss: 0.1409, Operator norm: 0.5058 | Test Error: 0.0490, Loss: 0.1361
31: Forward: 16 | Train Error: 0.0510, Loss: 0.1385, Operator norm: 0.5059 | Test Error: 0.0490, Loss: 0.1337
32: Forward: 16 | Train Error: 0.0500, Loss: 0.1361, Operator norm: 0.5059 | Test Error: 0.0490, Loss: 0.1314
33: Forward: 16 | Train Error: 0.0500, Loss: 0.1338, Operator norm: 0.5060 | Test Error: 0.0490, Loss: 0.1292
34: Forward: 16 | Train Error: 0.0500, Loss: 0.1316, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1271
35: Forward: 16 | Train Error: 0.0500, Loss: 0.1295, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1250
36: Forward: 16 | Train Error: 0.0510, Loss: 0.1275, Operator norm: 0.5061 | Test Error: 0.0470, Loss: 0.1231
37: Forward: 16 | Train Error: 0.0500, Loss: 0.1255, Operator norm: 0.5062 | Test Error: 0.0460, Loss: 0.1212
38: Forward: 16 | Train Error: 0.0500, Loss: 0.1236, Operator norm: 0.5063 | Test Error: 0.0460, Loss: 0.1193
39: Forward: 16 | Train Error: 0.0500, Loss: 0.1218, Operator norm: 0.5063 | Test Error: 0.0460, Loss: 0.1176
40: Forward: 16 | Train Error: 0.0480, Loss: 0.1201, Operator norm: 0.5064 | Test Error: 0.0460, Loss: 0.1159
41: Forward: 16 | Train Error: 0.0480, Loss: 0.1184, Operator norm: 0.5064 | Test Error: 0.0450, Loss: 0.1143
42: Forward: 16 | Train Error: 0.0470, Loss: 0.1167, Operator norm: 0.5065 | Test Error: 0.0450, Loss: 0.1127
43: Forward: 16 | Train Error: 0.0460, Loss: 0.1152, Operator norm: 0.5066 | Test Error: 0.0450, Loss: 0.1112
44: Forward: 16 | Train Error: 0.0460, Loss: 0.1136, Operator norm: 0.5066 | Test Error: 0.0450, Loss: 0.1097
45: Forward: 16 | Train Error: 0.0450, Loss: 0.1122, Operator norm: 0.5067 | Test Error: 0.0450, Loss: 0.1083
46: Forward: 16 | Train Error: 0.0450, Loss: 0.1108, Operator norm: 0.5067 | Test Error: 0.0440, Loss: 0.1070
47: Forward: 16 | Train Error: 0.0450, Loss: 0.1094, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1057
48: Forward: 16 | Train Error: 0.0450, Loss: 0.1081, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1044
49: Forward: 16 | Train Error: 0.0450, Loss: 0.1069, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1032
50: Forward: 16 | Train Error: 0.0450, Loss: 0.1056, Operator norm: 0.5070 | Test Error: 0.0440, Loss: 0.1021
51: Forward: 16 | Train Error: 0.0450, Loss: 0.1045, Operator norm: 0.5070 | Test Error: 0.0440, Loss: 0.1010
52: Forward: 16 | Train Error: 0.0450, Loss: 0.1033, Operator norm: 0.5071 | Test Error: 0.0450, Loss: 0.0999
53: Forward: 16 | Train Error: 0.0440, Loss: 0.1022, Operator norm: 0.5071 | Test Error: 0.0440, Loss: 0.0989
54: Forward: 16 | Train Error: 0.0440, Loss: 0.1012, Operator norm: 0.5072 | Test Error: 0.0440, Loss: 0.0979
55: Forward: 16 | Train Error: 0.0440, Loss: 0.1002, Operator norm: 0.5073 | Test Error: 0.0430, Loss: 0.0969
56: Forward: 16 | Train Error: 0.0440, Loss: 0.0992, Operator norm: 0.5074 | Test Error: 0.0420, Loss: 0.0960
57: Forward: 16 | Train Error: 0.0440, Loss: 0.0983, Operator norm: 0.5074 | Test Error: 0.0420, Loss: 0.0951
58: Forward: 16 | Train Error: 0.0440, Loss: 0.0974, Operator norm: 0.5074 | Test Error: 0.0420, Loss: 0.0942
59: Forward: 16 | Train Error: 0.0430, Loss: 0.0965, Operator norm: 0.5075 | Test Error: 0.0430, Loss: 0.0934
60: Forward: 16 | Train Error: 0.0420, Loss: 0.0956, Operator norm: 0.5076 | Test Error: 0.0430, Loss: 0.0926
61: Forward: 16 | Train Error: 0.0420, Loss: 0.0948, Operator norm: 0.5076 | Test Error: 0.0430, Loss: 0.0919
62: Forward: 16 | Train Error: 0.0420, Loss: 0.0940, Operator norm: 0.5077 | Test Error: 0.0430, Loss: 0.0911
63: Forward: 16 | Train Error: 0.0420, Loss: 0.0933, Operator norm: 0.5078 | Test Error: 0.0430, Loss: 0.0904
64: Forward: 16 | Train Error: 0.0430, Loss: 0.0926, Operator norm: 0.5078 | Test Error: 0.0430, Loss: 0.0898
65: Forward: 16 | Train Error: 0.0430, Loss: 0.0919, Operator norm: 0.5079 | Test Error: 0.0430, Loss: 0.0891
66: Forward: 16 | Train Error: 0.0430, Loss: 0.0912, Operator norm: 0.5079 | Test Error: 0.0430, Loss: 0.0885
67: Forward: 16 | Train Error: 0.0420, Loss: 0.0905, Operator norm: 0.5080 | Test Error: 0.0440, Loss: 0.0879
68: Forward: 16 | Train Error: 0.0420, Loss: 0.0899, Operator norm: 0.5081 | Test Error: 0.0440, Loss: 0.0873
69: Forward: 16 | Train Error: 0.0410, Loss: 0.0893, Operator norm: 0.5081 | Test Error: 0.0440, Loss: 0.0867
70: Forward: 16 | Train Error: 0.0410, Loss: 0.0887, Operator norm: 0.5082 | Test Error: 0.0440, Loss: 0.0862
71: Forward: 16 | Train Error: 0.0410, Loss: 0.0881, Operator norm: 0.5082 | Test Error: 0.0440, Loss: 0.0856
72: Forward: 16 | Train Error: 0.0410, Loss: 0.0876, Operator norm: 0.5083 | Test Error: 0.0440, Loss: 0.0851
73: Forward: 16 | Train Error: 0.0410, Loss: 0.0870, Operator norm: 0.5083 | Test Error: 0.0440, Loss: 0.0847
74: Forward: 16 | Train Error: 0.0410, Loss: 0.0865, Operator norm: 0.5084 | Test Error: 0.0440, Loss: 0.0842
75: Forward: 16 | Train Error: 0.0400, Loss: 0.0860, Operator norm: 0.5084 | Test Error: 0.0430, Loss: 0.0837
76: Forward: 16 | Train Error: 0.0400, Loss: 0.0856, Operator norm: 0.5085 | Test Error: 0.0420, Loss: 0.0833
77: Forward: 16 | Train Error: 0.0390, Loss: 0.0851, Operator norm: 0.5085 | Test Error: 0.0420, Loss: 0.0829
78: Forward: 16 | Train Error: 0.0390, Loss: 0.0847, Operator norm: 0.5086 | Test Error: 0.0420, Loss: 0.0825
79: Forward: 16 | Train Error: 0.0390, Loss: 0.0842, Operator norm: 0.5086 | Test Error: 0.0420, Loss: 0.0821
80: Forward: 16 | Train Error: 0.0390, Loss: 0.0838, Operator norm: 0.5087 | Test Error: 0.0430, Loss: 0.0817
81: Forward: 16 | Train Error: 0.0390, Loss: 0.0834, Operator norm: 0.5087 | Test Error: 0.0430, Loss: 0.0814
82: Forward: 16 | Train Error: 0.0390, Loss: 0.0830, Operator norm: 0.5088 | Test Error: 0.0430, Loss: 0.0810
83: Forward: 16 | Train Error: 0.0390, Loss: 0.0826, Operator norm: 0.5088 | Test Error: 0.0430, Loss: 0.0807
84: Forward: 16 | Train Error: 0.0390, Loss: 0.0823, Operator norm: 0.5089 | Test Error: 0.0430, Loss: 0.0804
85: Forward: 16 | Train Error: 0.0390, Loss: 0.0819, Operator norm: 0.5089 | Test Error: 0.0420, Loss: 0.0800
86: Forward: 16 | Train Error: 0.0390, Loss: 0.0816, Operator norm: 0.5090 | Test Error: 0.0420, Loss: 0.0797
87: Forward: 16 | Train Error: 0.0390, Loss: 0.0813, Operator norm: 0.5090 | Test Error: 0.0420, Loss: 0.0794
88: Forward: 16 | Train Error: 0.0390, Loss: 0.0809, Operator norm: 0.5090 | Test Error: 0.0430, Loss: 0.0792
89: Forward: 16 | Train Error: 0.0390, Loss: 0.0806, Operator norm: 0.5091 | Test Error: 0.0430, Loss: 0.0789
90: Forward: 16 | Train Error: 0.0390, Loss: 0.0803, Operator norm: 0.5091 | Test Error: 0.0430, Loss: 0.0786
91: Forward: 16 | Train Error: 0.0390, Loss: 0.0800, Operator norm: 0.5092 | Test Error: 0.0430, Loss: 0.0784
92: Forward: 16 | Train Error: 0.0390, Loss: 0.0798, Operator norm: 0.5092 | Test Error: 0.0430, Loss: 0.0781
93: Forward: 16 | Train Error: 0.0390, Loss: 0.0795, Operator norm: 0.5093 | Test Error: 0.0420, Loss: 0.0779
94: Forward: 16 | Train Error: 0.0390, Loss: 0.0792, Operator norm: 0.5093 | Test Error: 0.0420, Loss: 0.0777
95: Forward: 16 | Train Error: 0.0390, Loss: 0.0790, Operator norm: 0.5093 | Test Error: 0.0420, Loss: 0.0774
96: Forward: 16 | Train Error: 0.0390, Loss: 0.0787, Operator norm: 0.5094 | Test Error: 0.0420, Loss: 0.0772
97: Forward: 16 | Train Error: 0.0390, Loss: 0.0785, Operator norm: 0.5094 | Test Error: 0.0420, Loss: 0.0770
98: Forward: 16 | Train Error: 0.0390, Loss: 0.0783, Operator norm: 0.5094 | Test Error: 0.0420, Loss: 0.0768
99: Forward: 16 | Train Error: 0.0390, Loss: 0.0780, Operator norm: 0.5095 | Test Error: 0.0420, Loss: 0.0766
100: Forward: 16 | Train Error: 0.0390, Loss: 0.0778, Operator norm: 0.5095 | Test Error: 0.0420, Loss: 0.0764
101: Forward: 16 | Train Error: 0.0390, Loss: 0.0776, Operator norm: 0.5095 | Test Error: 0.0420, Loss: 0.0763
102: Forward: 16 | Train Error: 0.0390, Loss: 0.0774, Operator norm: 0.5096 | Test Error: 0.0420, Loss: 0.0761
103: Forward: 16 | Train Error: 0.0400, Loss: 0.0772, Operator norm: 0.5096 | Test Error: 0.0420, Loss: 0.0759
104: Forward: 16 | Train Error: 0.0400, Loss: 0.0770, Operator norm: 0.5096 | Test Error: 0.0420, Loss: 0.0758
105: Forward: 16 | Train Error: 0.0400, Loss: 0.0768, Operator norm: 0.5097 | Test Error: 0.0420, Loss: 0.0756
106: Forward: 16 | Train Error: 0.0400, Loss: 0.0766, Operator norm: 0.5097 | Test Error: 0.0420, Loss: 0.0754
107: Forward: 16 | Train Error: 0.0400, Loss: 0.0764, Operator norm: 0.5097 | Test Error: 0.0430, Loss: 0.0753
108: Forward: 16 | Train Error: 0.0400, Loss: 0.0763, Operator norm: 0.5098 | Test Error: 0.0430, Loss: 0.0751
109: Forward: 16 | Train Error: 0.0400, Loss: 0.0761, Operator norm: 0.5098 | Test Error: 0.0430, Loss: 0.0750
110: Forward: 16 | Train Error: 0.0400, Loss: 0.0759, Operator norm: 0.5098 | Test Error: 0.0420, Loss: 0.0749
111: Forward: 16 | Train Error: 0.0400, Loss: 0.0758, Operator norm: 0.5099 | Test Error: 0.0420, Loss: 0.0747
112: Forward: 16 | Train Error: 0.0390, Loss: 0.0756, Operator norm: 0.5099 | Test Error: 0.0420, Loss: 0.0746
113: Forward: 16 | Train Error: 0.0390, Loss: 0.0755, Operator norm: 0.5099 | Test Error: 0.0420, Loss: 0.0745
114: Forward: 16 | Train Error: 0.0390, Loss: 0.0753, Operator norm: 0.5100 | Test Error: 0.0420, Loss: 0.0743
115: Forward: 16 | Train Error: 0.0390, Loss: 0.0752, Operator norm: 0.5100 | Test Error: 0.0420, Loss: 0.0742
116: Forward: 16 | Train Error: 0.0390, Loss: 0.0750, Operator norm: 0.5100 | Test Error: 0.0430, Loss: 0.0741
117: Forward: 16 | Train Error: 0.0390, Loss: 0.0749, Operator norm: 0.5101 | Test Error: 0.0430, Loss: 0.0740
118: Forward: 16 | Train Error: 0.0390, Loss: 0.0748, Operator norm: 0.5101 | Test Error: 0.0430, Loss: 0.0739
119: Forward: 16 | Train Error: 0.0390, Loss: 0.0746, Operator norm: 0.5101 | Test Error: 0.0430, Loss: 0.0738
120: Forward: 16 | Train Error: 0.0390, Loss: 0.0745, Operator norm: 0.5101 | Test Error: 0.0430, Loss: 0.0737
121: Forward: 16 | Train Error: 0.0390, Loss: 0.0744, Operator norm: 0.5102 | Test Error: 0.0430, Loss: 0.0736
122: Forward: 16 | Train Error: 0.0390, Loss: 0.0742, Operator norm: 0.5102 | Test Error: 0.0430, Loss: 0.0735
123: Forward: 16 | Train Error: 0.0390, Loss: 0.0741, Operator norm: 0.5102 | Test Error: 0.0430, Loss: 0.0734
124: Forward: 16 | Train Error: 0.0390, Loss: 0.0740, Operator norm: 0.5102 | Test Error: 0.0430, Loss: 0.0733
125: Forward: 16 | Train Error: 0.0390, Loss: 0.0739, Operator norm: 0.5103 | Test Error: 0.0430, Loss: 0.0732
126: Forward: 16 | Train Error: 0.0380, Loss: 0.0738, Operator norm: 0.5103 | Test Error: 0.0430, Loss: 0.0731
127: Forward: 16 | Train Error: 0.0380, Loss: 0.0737, Operator norm: 0.5103 | Test Error: 0.0430, Loss: 0.0730
128: Forward: 16 | Train Error: 0.0380, Loss: 0.0735, Operator norm: 0.5103 | Test Error: 0.0440, Loss: 0.0729
129: Forward: 16 | Train Error: 0.0380, Loss: 0.0734, Operator norm: 0.5103 | Test Error: 0.0440, Loss: 0.0728
130: Forward: 16 | Train Error: 0.0380, Loss: 0.0733, Operator norm: 0.5104 | Test Error: 0.0440, Loss: 0.0728
131: Forward: 16 | Train Error: 0.0380, Loss: 0.0732, Operator norm: 0.5104 | Test Error: 0.0420, Loss: 0.0727
132: Forward: 16 | Train Error: 0.0380, Loss: 0.0731, Operator norm: 0.5104 | Test Error: 0.0420, Loss: 0.0726
133: Forward: 16 | Train Error: 0.0380, Loss: 0.0730, Operator norm: 0.5104 | Test Error: 0.0420, Loss: 0.0725
134: Forward: 16 | Train Error: 0.0380, Loss: 0.0729, Operator norm: 0.5105 | Test Error: 0.0420, Loss: 0.0724
135: Forward: 16 | Train Error: 0.0380, Loss: 0.0728, Operator norm: 0.5105 | Test Error: 0.0420, Loss: 0.0724
136: Forward: 16 | Train Error: 0.0380, Loss: 0.0727, Operator norm: 0.5105 | Test Error: 0.0420, Loss: 0.0723
137: Forward: 16 | Train Error: 0.0380, Loss: 0.0726, Operator norm: 0.5105 | Test Error: 0.0420, Loss: 0.0722
138: Forward: 16 | Train Error: 0.0380, Loss: 0.0726, Operator norm: 0.5105 | Test Error: 0.0420, Loss: 0.0722
139: Forward: 16 | Train Error: 0.0380, Loss: 0.0725, Operator norm: 0.5105 | Test Error: 0.0420, Loss: 0.0721
140: Forward: 16 | Train Error: 0.0380, Loss: 0.0724, Operator norm: 0.5106 | Test Error: 0.0420, Loss: 0.0720
141: Forward: 16 | Train Error: 0.0380, Loss: 0.0723, Operator norm: 0.5106 | Test Error: 0.0420, Loss: 0.0719
142: Forward: 16 | Train Error: 0.0380, Loss: 0.0722, Operator norm: 0.5106 | Test Error: 0.0420, Loss: 0.0719
143: Forward: 16 | Train Error: 0.0380, Loss: 0.0721, Operator norm: 0.5106 | Test Error: 0.0430, Loss: 0.0718
144: Forward: 16 | Train Error: 0.0380, Loss: 0.0720, Operator norm: 0.5106 | Test Error: 0.0430, Loss: 0.0718
145: Forward: 16 | Train Error: 0.0380, Loss: 0.0720, Operator norm: 0.5107 | Test Error: 0.0430, Loss: 0.0717
146: Forward: 16 | Train Error: 0.0380, Loss: 0.0719, Operator norm: 0.5107 | Test Error: 0.0430, Loss: 0.0716
147: Forward: 16 | Train Error: 0.0380, Loss: 0.0718, Operator norm: 0.5107 | Test Error: 0.0430, Loss: 0.0716
148: Forward: 16 | Train Error: 0.0390, Loss: 0.0717, Operator norm: 0.5107 | Test Error: 0.0430, Loss: 0.0715
149: Forward: 16 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.5107 | Test Error: 0.0430, Loss: 0.0714
150: Forward: 16 | Train Error: 0.0390, Loss: 0.0716, Operator norm: 0.5107 | Test Error: 0.0420, Loss: 0.0714
151: Forward: 16 | Train Error: 0.0390, Loss: 0.0715, Operator norm: 0.5107 | Test Error: 0.0420, Loss: 0.0713
152: Forward: 16 | Train Error: 0.0390, Loss: 0.0714, Operator norm: 0.5108 | Test Error: 0.0420, Loss: 0.0713
153: Forward: 16 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.5108 | Test Error: 0.0420, Loss: 0.0712
154: Forward: 16 | Train Error: 0.0390, Loss: 0.0713, Operator norm: 0.5108 | Test Error: 0.0420, Loss: 0.0712
155: Forward: 16 | Train Error: 0.0390, Loss: 0.0712, Operator norm: 0.5108 | Test Error: 0.0410, Loss: 0.0711
156: Forward: 16 | Train Error: 0.0390, Loss: 0.0711, Operator norm: 0.5108 | Test Error: 0.0410, Loss: 0.0710
157: Forward: 16 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.5108 | Test Error: 0.0410, Loss: 0.0710
158: Forward: 16 | Train Error: 0.0390, Loss: 0.0710, Operator norm: 0.5108 | Test Error: 0.0410, Loss: 0.0709
159: Forward: 16 | Train Error: 0.0390, Loss: 0.0709, Operator norm: 0.5109 | Test Error: 0.0410, Loss: 0.0709
160: Forward: 16 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.5109 | Test Error: 0.0410, Loss: 0.0708
161: Forward: 16 | Train Error: 0.0390, Loss: 0.0708, Operator norm: 0.5109 | Test Error: 0.0410, Loss: 0.0708
162: Forward: 16 | Train Error: 0.0390, Loss: 0.0707, Operator norm: 0.5109 | Test Error: 0.0410, Loss: 0.0707
163: Forward: 16 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.5109 | Test Error: 0.0410, Loss: 0.0707
164: Forward: 16 | Train Error: 0.0390, Loss: 0.0706, Operator norm: 0.5109 | Test Error: 0.0400, Loss: 0.0706
165: Forward: 16 | Train Error: 0.0390, Loss: 0.0705, Operator norm: 0.5109 | Test Error: 0.0400, Loss: 0.0706
166: Forward: 16 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0705
167: Forward: 16 | Train Error: 0.0390, Loss: 0.0704, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0705
168: Forward: 16 | Train Error: 0.0390, Loss: 0.0703, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0704
169: Forward: 16 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0704
170: Forward: 16 | Train Error: 0.0390, Loss: 0.0702, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0703
171: Forward: 16 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0703
172: Forward: 16 | Train Error: 0.0390, Loss: 0.0701, Operator norm: 0.5110 | Test Error: 0.0400, Loss: 0.0703
173: Forward: 16 | Train Error: 0.0380, Loss: 0.0700, Operator norm: 0.5110 | Test Error: 0.0390, Loss: 0.0702
174: Forward: 16 | Train Error: 0.0380, Loss: 0.0699, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0702
175: Forward: 16 | Train Error: 0.0380, Loss: 0.0699, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0701
176: Forward: 16 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0701
177: Forward: 16 | Train Error: 0.0380, Loss: 0.0698, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0700
178: Forward: 16 | Train Error: 0.0380, Loss: 0.0697, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0700
179: Forward: 16 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0699
180: Forward: 16 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.5111 | Test Error: 0.0390, Loss: 0.0699
181: Forward: 16 | Train Error: 0.0380, Loss: 0.0695, Operator norm: 0.5111 | Test Error: 0.0380, Loss: 0.0698
182: Forward: 16 | Train Error: 0.0380, Loss: 0.0695, Operator norm: 0.5111 | Test Error: 0.0380, Loss: 0.0698
183: Forward: 16 | Train Error: 0.0380, Loss: 0.0694, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0698
184: Forward: 16 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0697
185: Forward: 16 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0697
186: Forward: 16 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0696
187: Forward: 16 | Train Error: 0.0380, Loss: 0.0692, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0696
188: Forward: 16 | Train Error: 0.0380, Loss: 0.0691, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0695
189: Forward: 16 | Train Error: 0.0380, Loss: 0.0691, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0695
190: Forward: 16 | Train Error: 0.0380, Loss: 0.0690, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0695
191: Forward: 16 | Train Error: 0.0380, Loss: 0.0690, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0694
192: Forward: 16 | Train Error: 0.0380, Loss: 0.0689, Operator norm: 0.5112 | Test Error: 0.0380, Loss: 0.0694
193: Forward: 16 | Train Error: 0.0380, Loss: 0.0688, Operator norm: 0.5113 | Test Error: 0.0380, Loss: 0.0693
194: Forward: 16 | Train Error: 0.0380, Loss: 0.0688, Operator norm: 0.5113 | Test Error: 0.0380, Loss: 0.0693
195: Forward: 16 | Train Error: 0.0380, Loss: 0.0687, Operator norm: 0.5113 | Test Error: 0.0380, Loss: 0.0693
196: Forward: 16 | Train Error: 0.0380, Loss: 0.0687, Operator norm: 0.5113 | Test Error: 0.0380, Loss: 0.0692
197: Forward: 16 | Train Error: 0.0380, Loss: 0.0686, Operator norm: 0.5113 | Test Error: 0.0380, Loss: 0.0692
198: Forward: 16 | Train Error: 0.0380, Loss: 0.0686, Operator norm: 0.5113 | Test Error: 0.0380, Loss: 0.0691
199: Forward: 16 | Train Error: 0.0380, Loss: 0.0685, Operator norm: 0.5113 | Test Error: 0.0370, Loss: 0.0691
200: Forward: 16 | Train Error: 0.0380, Loss: 0.0685, Operator norm: 0.5113 | Test Error: 0.0360, Loss: 0.0691
201: Forward: 16 | Train Error: 0.0380, Loss: 0.0684, Operator norm: 0.5113 | Test Error: 0.0360, Loss: 0.0690
202: Forward: 16 | Train Error: 0.0380, Loss: 0.0684, Operator norm: 0.5113 | Test Error: 0.0360, Loss: 0.0690
203: Forward: 16 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.5113 | Test Error: 0.0360, Loss: 0.0689
204: Forward: 16 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0689
205: Forward: 16 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0689
206: Forward: 16 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0688
207: Forward: 16 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0688
208: Forward: 16 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0687
209: Forward: 16 | Train Error: 0.0390, Loss: 0.0680, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0687
210: Forward: 16 | Train Error: 0.0390, Loss: 0.0680, Operator norm: 0.5114 | Test Error: 0.0370, Loss: 0.0687
211: Forward: 16 | Train Error: 0.0390, Loss: 0.0679, Operator norm: 0.5114 | Test Error: 0.0370, Loss: 0.0686
212: Forward: 16 | Train Error: 0.0390, Loss: 0.0679, Operator norm: 0.5114 | Test Error: 0.0370, Loss: 0.0686
213: Forward: 16 | Train Error: 0.0390, Loss: 0.0678, Operator norm: 0.5114 | Test Error: 0.0370, Loss: 0.0686
214: Forward: 16 | Train Error: 0.0390, Loss: 0.0678, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0685
215: Forward: 16 | Train Error: 0.0390, Loss: 0.0677, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0685
216: Forward: 16 | Train Error: 0.0390, Loss: 0.0677, Operator norm: 0.5114 | Test Error: 0.0360, Loss: 0.0684
217: Forward: 16 | Train Error: 0.0390, Loss: 0.0676, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0684
218: Forward: 16 | Train Error: 0.0390, Loss: 0.0676, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0684
219: Forward: 16 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0683
220: Forward: 16 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0683
221: Forward: 16 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0683
222: Forward: 16 | Train Error: 0.0400, Loss: 0.0674, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0682
223: Forward: 16 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0682
224: Forward: 16 | Train Error: 0.0400, Loss: 0.0673, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0681
225: Forward: 16 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0681
226: Forward: 16 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0681
227: Forward: 16 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0680
228: Forward: 16 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.5115 | Test Error: 0.0360, Loss: 0.0680
229: Forward: 16 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0680
230: Forward: 16 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0679
231: Forward: 16 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0679
232: Forward: 16 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0679
233: Forward: 16 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0678
234: Forward: 16 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0678
235: Forward: 16 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0678
236: Forward: 16 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0677
237: Forward: 16 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0677
238: Forward: 16 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0677
239: Forward: 16 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0676
240: Forward: 16 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0676
241: Forward: 16 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0675
242: Forward: 16 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.5116 | Test Error: 0.0360, Loss: 0.0675
243: Forward: 16 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.5117 | Test Error: 0.0360, Loss: 0.0675
244: Forward: 16 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.5117 | Test Error: 0.0360, Loss: 0.0674
245: Forward: 16 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.5117 | Test Error: 0.0360, Loss: 0.0674
246: Forward: 16 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.5117 | Test Error: 0.0350, Loss: 0.0674
247: Forward: 16 | Train Error: 0.0390, Loss: 0.0662, Operator norm: 0.5117 | Test Error: 0.0350, Loss: 0.0673
248: Forward: 16 | Train Error: 0.0390, Loss: 0.0662, Operator norm: 0.5117 | Test Error: 0.0350, Loss: 0.0673
249: Forward: 16 | Train Error: 0.0390, Loss: 0.0662, Operator norm: 0.5117 | Test Error: 0.0350, Loss: 0.0673
250: Forward: 16 | Train Error: 0.0390, Loss: 0.0661, Operator norm: 0.5117 | Test Error: 0.0350, Loss: 0.0672
251: Forward: 16 | Train Error: 0.0390, Loss: 0.0661, Operator norm: 0.5117 | Test Error: 0.0350, Loss: 0.0672
252: Forward: 16 | Train Error: 0.0390, Loss: 0.0660, Operator norm: 0.5117 | Test Error: 0.0340, Loss: 0.0672
253: Forward: 16 | Train Error: 0.0390, Loss: 0.0660, Operator norm: 0.5117 | Test Error: 0.0340, Loss: 0.0671
254: Forward: 16 | Train Error: 0.0380, Loss: 0.0659, Operator norm: 0.5117 | Test Error: 0.0340, Loss: 0.0671
255: Forward: 16 | Train Error: 0.0380, Loss: 0.0659, Operator norm: 0.5117 | Test Error: 0.0340, Loss: 0.0671
256: Forward: 16 | Train Error: 0.0380, Loss: 0.0659, Operator norm: 0.5117 | Test Error: 0.0340, Loss: 0.0670
257: Forward: 16 | Train Error: 0.0380, Loss: 0.0658, Operator norm: 0.5117 | Test Error: 0.0340, Loss: 0.0670
258: Forward: 16 | Train Error: 0.0380, Loss: 0.0658, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0670
259: Forward: 16 | Train Error: 0.0380, Loss: 0.0657, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0669
260: Forward: 16 | Train Error: 0.0380, Loss: 0.0657, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0669
261: Forward: 16 | Train Error: 0.0380, Loss: 0.0656, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0669
262: Forward: 16 | Train Error: 0.0380, Loss: 0.0656, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0668
263: Forward: 16 | Train Error: 0.0380, Loss: 0.0656, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0668
264: Forward: 16 | Train Error: 0.0370, Loss: 0.0655, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0668
265: Forward: 16 | Train Error: 0.0370, Loss: 0.0655, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0668
266: Forward: 16 | Train Error: 0.0370, Loss: 0.0654, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0667
267: Forward: 16 | Train Error: 0.0370, Loss: 0.0654, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0667
268: Forward: 16 | Train Error: 0.0370, Loss: 0.0654, Operator norm: 0.5118 | Test Error: 0.0340, Loss: 0.0667
269: Forward: 16 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.5118 | Test Error: 0.0330, Loss: 0.0666
270: Forward: 16 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.5118 | Test Error: 0.0330, Loss: 0.0666
271: Forward: 16 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.5118 | Test Error: 0.0330, Loss: 0.0666
272: Forward: 16 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.5118 | Test Error: 0.0330, Loss: 0.0665
273: Forward: 16 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.5118 | Test Error: 0.0330, Loss: 0.0665
274: Forward: 16 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.5118 | Test Error: 0.0330, Loss: 0.0665
275: Forward: 16 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0664
276: Forward: 16 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0664
277: Forward: 16 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0664
278: Forward: 16 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0663
279: Forward: 16 | Train Error: 0.0370, Loss: 0.0649, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0663
280: Forward: 16 | Train Error: 0.0370, Loss: 0.0649, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0663
281: Forward: 16 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0662
282: Forward: 16 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0662
283: Forward: 16 | Train Error: 0.0370, Loss: 0.0648, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0662
284: Forward: 16 | Train Error: 0.0370, Loss: 0.0647, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0662
285: Forward: 16 | Train Error: 0.0370, Loss: 0.0647, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0661
286: Forward: 16 | Train Error: 0.0370, Loss: 0.0646, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0661
287: Forward: 16 | Train Error: 0.0370, Loss: 0.0646, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0661
288: Forward: 16 | Train Error: 0.0370, Loss: 0.0646, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0660
289: Forward: 16 | Train Error: 0.0370, Loss: 0.0645, Operator norm: 0.5119 | Test Error: 0.0330, Loss: 0.0660
290: Forward: 16 | Train Error: 0.0370, Loss: 0.0645, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0660
291: Forward: 16 | Train Error: 0.0370, Loss: 0.0644, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0659
292: Forward: 16 | Train Error: 0.0370, Loss: 0.0644, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0659
293: Forward: 16 | Train Error: 0.0370, Loss: 0.0644, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0659
294: Forward: 16 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0658
295: Forward: 16 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0658
296: Forward: 16 | Train Error: 0.0360, Loss: 0.0643, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0658
297: Forward: 16 | Train Error: 0.0360, Loss: 0.0642, Operator norm: 0.5120 | Test Error: 0.0330, Loss: 0.0658
298: Forward: 16 | Train Error: 0.0360, Loss: 0.0642, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0657
299: Forward: 16 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0657
300: Forward: 16 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0657
301: Forward: 16 | Train Error: 0.0360, Loss: 0.0641, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0656
302: Forward: 16 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0656
303: Forward: 16 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0656
304: Forward: 16 | Train Error: 0.0360, Loss: 0.0640, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0656
305: Forward: 16 | Train Error: 0.0360, Loss: 0.0639, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0655
306: Forward: 16 | Train Error: 0.0360, Loss: 0.0639, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0655
307: Forward: 16 | Train Error: 0.0360, Loss: 0.0638, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0655
308: Forward: 16 | Train Error: 0.0360, Loss: 0.0638, Operator norm: 0.5120 | Test Error: 0.0320, Loss: 0.0654
309: Forward: 16 | Train Error: 0.0360, Loss: 0.0638, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0654
310: Forward: 16 | Train Error: 0.0360, Loss: 0.0637, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0654
311: Forward: 16 | Train Error: 0.0360, Loss: 0.0637, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0653
312: Forward: 16 | Train Error: 0.0360, Loss: 0.0637, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0653
313: Forward: 16 | Train Error: 0.0360, Loss: 0.0636, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0653
314: Forward: 16 | Train Error: 0.0360, Loss: 0.0636, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0653
315: Forward: 16 | Train Error: 0.0360, Loss: 0.0636, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0652
316: Forward: 16 | Train Error: 0.0360, Loss: 0.0635, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0652
317: Forward: 16 | Train Error: 0.0360, Loss: 0.0635, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0652
318: Forward: 16 | Train Error: 0.0360, Loss: 0.0634, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0651
319: Forward: 16 | Train Error: 0.0360, Loss: 0.0634, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0651
320: Forward: 16 | Train Error: 0.0360, Loss: 0.0634, Operator norm: 0.5121 | Test Error: 0.0320, Loss: 0.0651
321: Forward: 16 | Train Error: 0.0360, Loss: 0.0633, Operator norm: 0.5121 | Test Error: 0.0300, Loss: 0.0651
322: Forward: 16 | Train Error: 0.0360, Loss: 0.0633, Operator norm: 0.5121 | Test Error: 0.0300, Loss: 0.0650
323: Forward: 16 | Train Error: 0.0360, Loss: 0.0633, Operator norm: 0.5121 | Test Error: 0.0300, Loss: 0.0650
324: Forward: 16 | Train Error: 0.0360, Loss: 0.0632, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0650
325: Forward: 16 | Train Error: 0.0360, Loss: 0.0632, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0650
326: Forward: 16 | Train Error: 0.0360, Loss: 0.0632, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0649
327: Forward: 16 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0649
328: Forward: 16 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0649
329: Forward: 16 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0648
330: Forward: 16 | Train Error: 0.0360, Loss: 0.0630, Operator norm: 0.5122 | Test Error: 0.0300, Loss: 0.0648
331: Forward: 16 | Train Error: 0.0360, Loss: 0.0630, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0648
332: Forward: 16 | Train Error: 0.0360, Loss: 0.0629, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0648
333: Forward: 16 | Train Error: 0.0360, Loss: 0.0629, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0647
334: Forward: 16 | Train Error: 0.0360, Loss: 0.0629, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0647
335: Forward: 16 | Train Error: 0.0360, Loss: 0.0628, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0647
336: Forward: 16 | Train Error: 0.0360, Loss: 0.0628, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0646
337: Forward: 16 | Train Error: 0.0360, Loss: 0.0628, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0646
338: Forward: 16 | Train Error: 0.0360, Loss: 0.0627, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0646
339: Forward: 16 | Train Error: 0.0360, Loss: 0.0627, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0646
340: Forward: 16 | Train Error: 0.0360, Loss: 0.0627, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0645
341: Forward: 16 | Train Error: 0.0360, Loss: 0.0626, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0645
342: Forward: 16 | Train Error: 0.0360, Loss: 0.0626, Operator norm: 0.5122 | Test Error: 0.0290, Loss: 0.0645
343: Forward: 16 | Train Error: 0.0360, Loss: 0.0626, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0645
344: Forward: 16 | Train Error: 0.0360, Loss: 0.0625, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0644
345: Forward: 16 | Train Error: 0.0360, Loss: 0.0625, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0644
346: Forward: 16 | Train Error: 0.0360, Loss: 0.0625, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0644
347: Forward: 16 | Train Error: 0.0360, Loss: 0.0624, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0643
348: Forward: 16 | Train Error: 0.0360, Loss: 0.0624, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0643
349: Forward: 16 | Train Error: 0.0360, Loss: 0.0624, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0643
350: Forward: 16 | Train Error: 0.0360, Loss: 0.0623, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0643
351: Forward: 16 | Train Error: 0.0360, Loss: 0.0623, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0642
352: Forward: 16 | Train Error: 0.0360, Loss: 0.0623, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0642
353: Forward: 16 | Train Error: 0.0350, Loss: 0.0622, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0642
354: Forward: 16 | Train Error: 0.0350, Loss: 0.0622, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0642
355: Forward: 16 | Train Error: 0.0350, Loss: 0.0622, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0641
356: Forward: 16 | Train Error: 0.0350, Loss: 0.0621, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0641
357: Forward: 16 | Train Error: 0.0350, Loss: 0.0621, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0641
358: Forward: 16 | Train Error: 0.0350, Loss: 0.0621, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0641
359: Forward: 16 | Train Error: 0.0350, Loss: 0.0620, Operator norm: 0.5123 | Test Error: 0.0290, Loss: 0.0640
360: Forward: 16 | Train Error: 0.0340, Loss: 0.0620, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0640
361: Forward: 16 | Train Error: 0.0340, Loss: 0.0620, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0640
362: Forward: 16 | Train Error: 0.0340, Loss: 0.0619, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0640
363: Forward: 16 | Train Error: 0.0340, Loss: 0.0619, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0639
364: Forward: 16 | Train Error: 0.0340, Loss: 0.0619, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0639
365: Forward: 16 | Train Error: 0.0340, Loss: 0.0618, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0639
366: Forward: 16 | Train Error: 0.0340, Loss: 0.0618, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0639
367: Forward: 16 | Train Error: 0.0330, Loss: 0.0618, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0638
368: Forward: 16 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0638
369: Forward: 16 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0638
370: Forward: 16 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0637
371: Forward: 16 | Train Error: 0.0330, Loss: 0.0616, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0637
372: Forward: 16 | Train Error: 0.0330, Loss: 0.0616, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0637
373: Forward: 16 | Train Error: 0.0330, Loss: 0.0616, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0637
374: Forward: 16 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0636
375: Forward: 16 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0636
376: Forward: 16 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0636
377: Forward: 16 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0636
378: Forward: 16 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.5125 | Test Error: 0.0290, Loss: 0.0635
379: Forward: 16 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.5125 | Test Error: 0.0290, Loss: 0.0635
380: Forward: 16 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.5125 | Test Error: 0.0290, Loss: 0.0635
381: Forward: 16 | Train Error: 0.0330, Loss: 0.0613, Operator norm: 0.5124 | Test Error: 0.0290, Loss: 0.0635
382: Forward: 16 | Train Error: 0.0330, Loss: 0.0613, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0634
383: Forward: 16 | Train Error: 0.0330, Loss: 0.0613, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0634
384: Forward: 16 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0634
385: Forward: 16 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0634
386: Forward: 16 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0633
387: Forward: 16 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0633
388: Forward: 16 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0633
389: Forward: 16 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0633
390: Forward: 16 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0632
391: Forward: 16 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0632
392: Forward: 16 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0632
393: Forward: 16 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0632
394: Forward: 16 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.5125 | Test Error: 0.0300, Loss: 0.0632
395: Forward: 16 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0631
396: Forward: 16 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0631
397: Forward: 16 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0631
398: Forward: 16 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0631
399: Forward: 16 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0630
400: Forward: 16 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0630
401: Forward: 16 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0630
402: Forward: 16 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0630
403: Forward: 16 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0629
404: Forward: 16 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0629
405: Forward: 16 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0629
406: Forward: 16 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0629
407: Forward: 16 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0628
408: Forward: 16 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0628
409: Forward: 16 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0628
410: Forward: 16 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0628
411: Forward: 16 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0627
412: Forward: 16 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0627
413: Forward: 16 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0627
414: Forward: 16 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.5126 | Test Error: 0.0300, Loss: 0.0627
415: Forward: 16 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.5127 | Test Error: 0.0300, Loss: 0.0627
416: Forward: 16 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.5127 | Test Error: 0.0300, Loss: 0.0626
417: Forward: 16 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.5127 | Test Error: 0.0300, Loss: 0.0626
418: Forward: 16 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0626
419: Forward: 16 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0626
420: Forward: 16 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0625
421: Forward: 16 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0625
422: Forward: 16 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0625
423: Forward: 16 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0625
424: Forward: 16 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0624
425: Forward: 16 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0624
426: Forward: 16 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0624
427: Forward: 16 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0624
428: Forward: 16 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0624
429: Forward: 16 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0623
430: Forward: 16 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0623
431: Forward: 16 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0623
432: Forward: 16 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0623
433: Forward: 16 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0622
434: Forward: 16 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0622
435: Forward: 16 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0622
436: Forward: 16 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.5127 | Test Error: 0.0290, Loss: 0.0622
437: Forward: 16 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0622
438: Forward: 16 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0621
439: Forward: 16 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0621
440: Forward: 16 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0621
441: Forward: 16 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0621
442: Forward: 16 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0620
443: Forward: 16 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0620
444: Forward: 16 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0620
445: Forward: 16 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0620
446: Forward: 16 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0620
447: Forward: 16 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0619
448: Forward: 16 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0619
449: Forward: 16 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0619
450: Forward: 16 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0619
451: Forward: 16 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0618
452: Forward: 16 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0618
453: Forward: 16 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0618
454: Forward: 16 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0618
455: Forward: 16 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.5128 | Test Error: 0.0290, Loss: 0.0618
456: Forward: 16 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0617
457: Forward: 16 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0617
458: Forward: 16 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0617
459: Forward: 16 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0617
460: Forward: 16 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0616
461: Forward: 16 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0616
462: Forward: 16 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0616
463: Forward: 16 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0616
464: Forward: 16 | Train Error: 0.0320, Loss: 0.0589, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0616
465: Forward: 16 | Train Error: 0.0320, Loss: 0.0589, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0615
466: Forward: 16 | Train Error: 0.0320, Loss: 0.0589, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0615
467: Forward: 16 | Train Error: 0.0320, Loss: 0.0588, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0615
468: Forward: 16 | Train Error: 0.0320, Loss: 0.0588, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0615
469: Forward: 16 | Train Error: 0.0320, Loss: 0.0588, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0615
470: Forward: 16 | Train Error: 0.0320, Loss: 0.0588, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0614
471: Forward: 16 | Train Error: 0.0320, Loss: 0.0587, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0614
472: Forward: 16 | Train Error: 0.0320, Loss: 0.0587, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0614
473: Forward: 16 | Train Error: 0.0310, Loss: 0.0587, Operator norm: 0.5129 | Test Error: 0.0290, Loss: 0.0614
474: Forward: 16 | Train Error: 0.0310, Loss: 0.0587, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0613
475: Forward: 16 | Train Error: 0.0310, Loss: 0.0586, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0613
476: Forward: 16 | Train Error: 0.0310, Loss: 0.0586, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0613
477: Forward: 16 | Train Error: 0.0310, Loss: 0.0586, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0613
478: Forward: 16 | Train Error: 0.0310, Loss: 0.0586, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0613
479: Forward: 16 | Train Error: 0.0310, Loss: 0.0585, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0612
480: Forward: 16 | Train Error: 0.0310, Loss: 0.0585, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0612
481: Forward: 16 | Train Error: 0.0310, Loss: 0.0585, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0612
482: Forward: 16 | Train Error: 0.0310, Loss: 0.0585, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0612
483: Forward: 16 | Train Error: 0.0310, Loss: 0.0584, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0612
484: Forward: 16 | Train Error: 0.0310, Loss: 0.0584, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0611
485: Forward: 16 | Train Error: 0.0310, Loss: 0.0584, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0611
486: Forward: 16 | Train Error: 0.0310, Loss: 0.0583, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0611
487: Forward: 16 | Train Error: 0.0310, Loss: 0.0583, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0611
488: Forward: 16 | Train Error: 0.0310, Loss: 0.0583, Operator norm: 0.5130 | Test Error: 0.0290, Loss: 0.0611
489: Forward: 16 | Train Error: 0.0310, Loss: 0.0583, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0610
490: Forward: 16 | Train Error: 0.0310, Loss: 0.0582, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0610
491: Forward: 16 | Train Error: 0.0310, Loss: 0.0582, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0610
492: Forward: 16 | Train Error: 0.0310, Loss: 0.0582, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0610
493: Forward: 16 | Train Error: 0.0310, Loss: 0.0582, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0610
494: Forward: 16 | Train Error: 0.0310, Loss: 0.0581, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0609
495: Forward: 16 | Train Error: 0.0310, Loss: 0.0581, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0609
496: Forward: 16 | Train Error: 0.0310, Loss: 0.0581, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0609
497: Forward: 16 | Train Error: 0.0310, Loss: 0.0581, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0609
498: Forward: 16 | Train Error: 0.0310, Loss: 0.0580, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0609
499: Forward: 16 | Train Error: 0.0310, Loss: 0.0580, Operator norm: 0.5131 | Test Error: 0.0290, Loss: 0.0608
grad at the end: grad_B=0.0958, grad_A=0.0518, grad_W=0.1153
===============================
Implicit: gamma=0.8 | width=1000 | lr=0.001 | opn=0.8000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 48 | Train Error: 0.5150, Loss: 1.0129, Operator norm: 0.8163 | Test Error: 0.2450, Loss: 1.3539
1: Forward: 44 | Train Error: 0.2560, Loss: 1.3244, Operator norm: 0.8047 | Test Error: 0.1190, Loss: 1.6118
2: Forward: 45 | Train Error: 0.1370, Loss: 1.5997, Operator norm: 0.8078 | Test Error: 0.0880, Loss: 0.9497
3: Forward: 43 | Train Error: 0.1090, Loss: 0.9308, Operator norm: 0.8076 | Test Error: 0.0680, Loss: 0.4373
4: Forward: 44 | Train Error: 0.0810, Loss: 0.4391, Operator norm: 0.8087 | Test Error: 0.0710, Loss: 0.1696
5: Forward: 43 | Train Error: 0.0840, Loss: 0.1713, Operator norm: 0.8093 | Test Error: 0.0590, Loss: 0.1136
6: Forward: 44 | Train Error: 0.0640, Loss: 0.1166, Operator norm: 0.8100 | Test Error: 0.0630, Loss: 0.0985
7: Forward: 44 | Train Error: 0.0750, Loss: 0.1020, Operator norm: 0.8104 | Test Error: 0.0560, Loss: 0.0953
8: Forward: 44 | Train Error: 0.0570, Loss: 0.0971, Operator norm: 0.8108 | Test Error: 0.0600, Loss: 0.0917
9: Forward: 44 | Train Error: 0.0660, Loss: 0.0945, Operator norm: 0.8110 | Test Error: 0.0550, Loss: 0.0914
10: Forward: 44 | Train Error: 0.0540, Loss: 0.0926, Operator norm: 0.8113 | Test Error: 0.0530, Loss: 0.0892
11: Forward: 44 | Train Error: 0.0590, Loss: 0.0911, Operator norm: 0.8114 | Test Error: 0.0510, Loss: 0.0890
12: Forward: 44 | Train Error: 0.0540, Loss: 0.0898, Operator norm: 0.8116 | Test Error: 0.0520, Loss: 0.0874
13: Forward: 44 | Train Error: 0.0550, Loss: 0.0886, Operator norm: 0.8117 | Test Error: 0.0490, Loss: 0.0872
14: Forward: 44 | Train Error: 0.0520, Loss: 0.0875, Operator norm: 0.8118 | Test Error: 0.0480, Loss: 0.0859
15: Forward: 44 | Train Error: 0.0510, Loss: 0.0865, Operator norm: 0.8119 | Test Error: 0.0480, Loss: 0.0856
16: Forward: 44 | Train Error: 0.0470, Loss: 0.0856, Operator norm: 0.8120 | Test Error: 0.0480, Loss: 0.0846
17: Forward: 44 | Train Error: 0.0470, Loss: 0.0847, Operator norm: 0.8121 | Test Error: 0.0480, Loss: 0.0842
18: Forward: 44 | Train Error: 0.0440, Loss: 0.0839, Operator norm: 0.8122 | Test Error: 0.0480, Loss: 0.0834
19: Forward: 44 | Train Error: 0.0430, Loss: 0.0830, Operator norm: 0.8123 | Test Error: 0.0470, Loss: 0.0829
20: Forward: 44 | Train Error: 0.0420, Loss: 0.0822, Operator norm: 0.8123 | Test Error: 0.0460, Loss: 0.0822
21: Forward: 44 | Train Error: 0.0420, Loss: 0.0815, Operator norm: 0.8124 | Test Error: 0.0420, Loss: 0.0817
22: Forward: 44 | Train Error: 0.0410, Loss: 0.0808, Operator norm: 0.8125 | Test Error: 0.0420, Loss: 0.0811
23: Forward: 44 | Train Error: 0.0410, Loss: 0.0801, Operator norm: 0.8125 | Test Error: 0.0440, Loss: 0.0806
24: Forward: 44 | Train Error: 0.0390, Loss: 0.0794, Operator norm: 0.8126 | Test Error: 0.0440, Loss: 0.0801
25: Forward: 44 | Train Error: 0.0390, Loss: 0.0787, Operator norm: 0.8127 | Test Error: 0.0440, Loss: 0.0796
26: Forward: 44 | Train Error: 0.0380, Loss: 0.0781, Operator norm: 0.8128 | Test Error: 0.0440, Loss: 0.0791
27: Forward: 44 | Train Error: 0.0380, Loss: 0.0775, Operator norm: 0.8128 | Test Error: 0.0430, Loss: 0.0787
28: Forward: 44 | Train Error: 0.0380, Loss: 0.0769, Operator norm: 0.8129 | Test Error: 0.0420, Loss: 0.0782
29: Forward: 44 | Train Error: 0.0380, Loss: 0.0763, Operator norm: 0.8130 | Test Error: 0.0420, Loss: 0.0778
30: Forward: 44 | Train Error: 0.0380, Loss: 0.0758, Operator norm: 0.8130 | Test Error: 0.0420, Loss: 0.0773
31: Forward: 44 | Train Error: 0.0370, Loss: 0.0752, Operator norm: 0.8131 | Test Error: 0.0420, Loss: 0.0769
32: Forward: 44 | Train Error: 0.0370, Loss: 0.0747, Operator norm: 0.8132 | Test Error: 0.0410, Loss: 0.0765
33: Forward: 44 | Train Error: 0.0370, Loss: 0.0742, Operator norm: 0.8132 | Test Error: 0.0410, Loss: 0.0761
34: Forward: 44 | Train Error: 0.0370, Loss: 0.0737, Operator norm: 0.8133 | Test Error: 0.0400, Loss: 0.0757
35: Forward: 44 | Train Error: 0.0350, Loss: 0.0732, Operator norm: 0.8134 | Test Error: 0.0400, Loss: 0.0753
36: Forward: 44 | Train Error: 0.0350, Loss: 0.0727, Operator norm: 0.8134 | Test Error: 0.0400, Loss: 0.0750
37: Forward: 44 | Train Error: 0.0350, Loss: 0.0722, Operator norm: 0.8135 | Test Error: 0.0400, Loss: 0.0746
38: Forward: 44 | Train Error: 0.0350, Loss: 0.0718, Operator norm: 0.8135 | Test Error: 0.0400, Loss: 0.0743
39: Forward: 44 | Train Error: 0.0330, Loss: 0.0713, Operator norm: 0.8136 | Test Error: 0.0400, Loss: 0.0739
40: Forward: 44 | Train Error: 0.0320, Loss: 0.0709, Operator norm: 0.8137 | Test Error: 0.0400, Loss: 0.0736
41: Forward: 44 | Train Error: 0.0310, Loss: 0.0705, Operator norm: 0.8137 | Test Error: 0.0400, Loss: 0.0732
42: Forward: 44 | Train Error: 0.0310, Loss: 0.0700, Operator norm: 0.8138 | Test Error: 0.0400, Loss: 0.0729
43: Forward: 44 | Train Error: 0.0310, Loss: 0.0696, Operator norm: 0.8139 | Test Error: 0.0380, Loss: 0.0726
44: Forward: 44 | Train Error: 0.0310, Loss: 0.0692, Operator norm: 0.8140 | Test Error: 0.0380, Loss: 0.0723
45: Forward: 44 | Train Error: 0.0310, Loss: 0.0688, Operator norm: 0.8140 | Test Error: 0.0370, Loss: 0.0720
46: Forward: 44 | Train Error: 0.0310, Loss: 0.0684, Operator norm: 0.8140 | Test Error: 0.0360, Loss: 0.0717
47: Forward: 44 | Train Error: 0.0310, Loss: 0.0681, Operator norm: 0.8141 | Test Error: 0.0360, Loss: 0.0714
48: Forward: 44 | Train Error: 0.0310, Loss: 0.0677, Operator norm: 0.8142 | Test Error: 0.0360, Loss: 0.0711
49: Forward: 44 | Train Error: 0.0310, Loss: 0.0673, Operator norm: 0.8142 | Test Error: 0.0360, Loss: 0.0708
50: Forward: 44 | Train Error: 0.0310, Loss: 0.0670, Operator norm: 0.8143 | Test Error: 0.0360, Loss: 0.0705
51: Forward: 44 | Train Error: 0.0310, Loss: 0.0666, Operator norm: 0.8144 | Test Error: 0.0360, Loss: 0.0702
52: Forward: 44 | Train Error: 0.0310, Loss: 0.0663, Operator norm: 0.8144 | Test Error: 0.0350, Loss: 0.0699
53: Forward: 44 | Train Error: 0.0300, Loss: 0.0659, Operator norm: 0.8145 | Test Error: 0.0350, Loss: 0.0697
54: Forward: 44 | Train Error: 0.0300, Loss: 0.0656, Operator norm: 0.8146 | Test Error: 0.0350, Loss: 0.0694
55: Forward: 44 | Train Error: 0.0300, Loss: 0.0652, Operator norm: 0.8146 | Test Error: 0.0350, Loss: 0.0691
56: Forward: 44 | Train Error: 0.0300, Loss: 0.0649, Operator norm: 0.8147 | Test Error: 0.0350, Loss: 0.0689
57: Forward: 44 | Train Error: 0.0300, Loss: 0.0646, Operator norm: 0.8147 | Test Error: 0.0350, Loss: 0.0686
58: Forward: 44 | Train Error: 0.0290, Loss: 0.0643, Operator norm: 0.8148 | Test Error: 0.0350, Loss: 0.0684
59: Forward: 44 | Train Error: 0.0290, Loss: 0.0640, Operator norm: 0.8148 | Test Error: 0.0350, Loss: 0.0681
60: Forward: 44 | Train Error: 0.0290, Loss: 0.0637, Operator norm: 0.8149 | Test Error: 0.0320, Loss: 0.0679
61: Forward: 44 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.8150 | Test Error: 0.0320, Loss: 0.0676
62: Forward: 44 | Train Error: 0.0290, Loss: 0.0631, Operator norm: 0.8150 | Test Error: 0.0320, Loss: 0.0674
63: Forward: 44 | Train Error: 0.0280, Loss: 0.0628, Operator norm: 0.8151 | Test Error: 0.0320, Loss: 0.0672
64: Forward: 44 | Train Error: 0.0280, Loss: 0.0625, Operator norm: 0.8152 | Test Error: 0.0320, Loss: 0.0669
65: Forward: 44 | Train Error: 0.0280, Loss: 0.0622, Operator norm: 0.8152 | Test Error: 0.0320, Loss: 0.0667
66: Forward: 44 | Train Error: 0.0280, Loss: 0.0619, Operator norm: 0.8153 | Test Error: 0.0320, Loss: 0.0665
67: Forward: 44 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.8153 | Test Error: 0.0320, Loss: 0.0663
68: Forward: 44 | Train Error: 0.0270, Loss: 0.0613, Operator norm: 0.8154 | Test Error: 0.0320, Loss: 0.0660
69: Forward: 44 | Train Error: 0.0260, Loss: 0.0611, Operator norm: 0.8155 | Test Error: 0.0310, Loss: 0.0658
70: Forward: 44 | Train Error: 0.0260, Loss: 0.0608, Operator norm: 0.8156 | Test Error: 0.0310, Loss: 0.0656
71: Forward: 44 | Train Error: 0.0260, Loss: 0.0605, Operator norm: 0.8156 | Test Error: 0.0310, Loss: 0.0654
72: Forward: 44 | Train Error: 0.0260, Loss: 0.0603, Operator norm: 0.8157 | Test Error: 0.0310, Loss: 0.0652
73: Forward: 44 | Train Error: 0.0260, Loss: 0.0600, Operator norm: 0.8157 | Test Error: 0.0310, Loss: 0.0650
74: Forward: 44 | Train Error: 0.0260, Loss: 0.0597, Operator norm: 0.8158 | Test Error: 0.0310, Loss: 0.0648
75: Forward: 45 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.8158 | Test Error: 0.0310, Loss: 0.0646
76: Forward: 45 | Train Error: 0.0240, Loss: 0.0592, Operator norm: 0.8159 | Test Error: 0.0310, Loss: 0.0644
77: Forward: 45 | Train Error: 0.0240, Loss: 0.0590, Operator norm: 0.8160 | Test Error: 0.0320, Loss: 0.0642
78: Forward: 45 | Train Error: 0.0240, Loss: 0.0587, Operator norm: 0.8160 | Test Error: 0.0320, Loss: 0.0640
79: Forward: 45 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.8161 | Test Error: 0.0320, Loss: 0.0638
80: Forward: 45 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.8161 | Test Error: 0.0310, Loss: 0.0636
81: Forward: 45 | Train Error: 0.0220, Loss: 0.0580, Operator norm: 0.8162 | Test Error: 0.0300, Loss: 0.0634
82: Forward: 45 | Train Error: 0.0220, Loss: 0.0578, Operator norm: 0.8163 | Test Error: 0.0300, Loss: 0.0632
83: Forward: 45 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.8163 | Test Error: 0.0300, Loss: 0.0631
84: Forward: 45 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.8164 | Test Error: 0.0280, Loss: 0.0629
85: Forward: 45 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.8164 | Test Error: 0.0280, Loss: 0.0627
86: Forward: 45 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.8165 | Test Error: 0.0280, Loss: 0.0625
87: Forward: 45 | Train Error: 0.0220, Loss: 0.0567, Operator norm: 0.8166 | Test Error: 0.0280, Loss: 0.0624
88: Forward: 45 | Train Error: 0.0230, Loss: 0.0565, Operator norm: 0.8166 | Test Error: 0.0280, Loss: 0.0622
89: Forward: 45 | Train Error: 0.0230, Loss: 0.0562, Operator norm: 0.8167 | Test Error: 0.0280, Loss: 0.0620
90: Forward: 45 | Train Error: 0.0230, Loss: 0.0560, Operator norm: 0.8168 | Test Error: 0.0280, Loss: 0.0619
91: Forward: 45 | Train Error: 0.0230, Loss: 0.0558, Operator norm: 0.8168 | Test Error: 0.0280, Loss: 0.0617
92: Forward: 45 | Train Error: 0.0230, Loss: 0.0556, Operator norm: 0.8169 | Test Error: 0.0280, Loss: 0.0615
93: Forward: 45 | Train Error: 0.0230, Loss: 0.0554, Operator norm: 0.8169 | Test Error: 0.0280, Loss: 0.0614
94: Forward: 45 | Train Error: 0.0230, Loss: 0.0552, Operator norm: 0.8170 | Test Error: 0.0270, Loss: 0.0612
95: Forward: 45 | Train Error: 0.0230, Loss: 0.0550, Operator norm: 0.8170 | Test Error: 0.0270, Loss: 0.0611
96: Forward: 45 | Train Error: 0.0240, Loss: 0.0548, Operator norm: 0.8171 | Test Error: 0.0270, Loss: 0.0609
97: Forward: 45 | Train Error: 0.0220, Loss: 0.0546, Operator norm: 0.8172 | Test Error: 0.0270, Loss: 0.0607
98: Forward: 45 | Train Error: 0.0220, Loss: 0.0544, Operator norm: 0.8172 | Test Error: 0.0270, Loss: 0.0606
99: Forward: 45 | Train Error: 0.0220, Loss: 0.0542, Operator norm: 0.8173 | Test Error: 0.0270, Loss: 0.0604
100: Forward: 45 | Train Error: 0.0220, Loss: 0.0540, Operator norm: 0.8174 | Test Error: 0.0270, Loss: 0.0603
101: Forward: 45 | Train Error: 0.0220, Loss: 0.0538, Operator norm: 0.8174 | Test Error: 0.0260, Loss: 0.0601
102: Forward: 45 | Train Error: 0.0210, Loss: 0.0536, Operator norm: 0.8175 | Test Error: 0.0260, Loss: 0.0600
103: Forward: 45 | Train Error: 0.0210, Loss: 0.0534, Operator norm: 0.8175 | Test Error: 0.0260, Loss: 0.0598
104: Forward: 45 | Train Error: 0.0200, Loss: 0.0532, Operator norm: 0.8176 | Test Error: 0.0260, Loss: 0.0597
105: Forward: 45 | Train Error: 0.0190, Loss: 0.0531, Operator norm: 0.8177 | Test Error: 0.0260, Loss: 0.0596
106: Forward: 45 | Train Error: 0.0190, Loss: 0.0529, Operator norm: 0.8177 | Test Error: 0.0260, Loss: 0.0594
107: Forward: 45 | Train Error: 0.0190, Loss: 0.0527, Operator norm: 0.8178 | Test Error: 0.0250, Loss: 0.0593
108: Forward: 45 | Train Error: 0.0190, Loss: 0.0525, Operator norm: 0.8178 | Test Error: 0.0250, Loss: 0.0591
109: Forward: 45 | Train Error: 0.0180, Loss: 0.0523, Operator norm: 0.8179 | Test Error: 0.0250, Loss: 0.0590
110: Forward: 45 | Train Error: 0.0180, Loss: 0.0522, Operator norm: 0.8180 | Test Error: 0.0250, Loss: 0.0589
111: Forward: 45 | Train Error: 0.0180, Loss: 0.0520, Operator norm: 0.8180 | Test Error: 0.0260, Loss: 0.0587
112: Forward: 45 | Train Error: 0.0180, Loss: 0.0518, Operator norm: 0.8181 | Test Error: 0.0260, Loss: 0.0586
113: Forward: 45 | Train Error: 0.0180, Loss: 0.0517, Operator norm: 0.8181 | Test Error: 0.0260, Loss: 0.0585
114: Forward: 45 | Train Error: 0.0180, Loss: 0.0515, Operator norm: 0.8182 | Test Error: 0.0260, Loss: 0.0583
115: Forward: 45 | Train Error: 0.0180, Loss: 0.0513, Operator norm: 0.8183 | Test Error: 0.0260, Loss: 0.0582
116: Forward: 45 | Train Error: 0.0180, Loss: 0.0512, Operator norm: 0.8183 | Test Error: 0.0270, Loss: 0.0581
117: Forward: 45 | Train Error: 0.0180, Loss: 0.0510, Operator norm: 0.8184 | Test Error: 0.0260, Loss: 0.0580
118: Forward: 45 | Train Error: 0.0180, Loss: 0.0508, Operator norm: 0.8185 | Test Error: 0.0260, Loss: 0.0578
119: Forward: 45 | Train Error: 0.0180, Loss: 0.0507, Operator norm: 0.8185 | Test Error: 0.0260, Loss: 0.0577
120: Forward: 45 | Train Error: 0.0180, Loss: 0.0505, Operator norm: 0.8186 | Test Error: 0.0260, Loss: 0.0576
121: Forward: 45 | Train Error: 0.0180, Loss: 0.0504, Operator norm: 0.8186 | Test Error: 0.0260, Loss: 0.0575
122: Forward: 45 | Train Error: 0.0180, Loss: 0.0502, Operator norm: 0.8187 | Test Error: 0.0260, Loss: 0.0573
123: Forward: 45 | Train Error: 0.0180, Loss: 0.0500, Operator norm: 0.8187 | Test Error: 0.0260, Loss: 0.0572
124: Forward: 45 | Train Error: 0.0180, Loss: 0.0499, Operator norm: 0.8188 | Test Error: 0.0260, Loss: 0.0571
125: Forward: 45 | Train Error: 0.0170, Loss: 0.0497, Operator norm: 0.8189 | Test Error: 0.0260, Loss: 0.0570
126: Forward: 45 | Train Error: 0.0170, Loss: 0.0496, Operator norm: 0.8189 | Test Error: 0.0260, Loss: 0.0569
127: Forward: 45 | Train Error: 0.0170, Loss: 0.0494, Operator norm: 0.8190 | Test Error: 0.0260, Loss: 0.0567
128: Forward: 45 | Train Error: 0.0170, Loss: 0.0493, Operator norm: 0.8190 | Test Error: 0.0260, Loss: 0.0566
129: Forward: 45 | Train Error: 0.0170, Loss: 0.0491, Operator norm: 0.8191 | Test Error: 0.0260, Loss: 0.0565
130: Forward: 45 | Train Error: 0.0170, Loss: 0.0490, Operator norm: 0.8192 | Test Error: 0.0260, Loss: 0.0564
131: Forward: 45 | Train Error: 0.0170, Loss: 0.0488, Operator norm: 0.8192 | Test Error: 0.0260, Loss: 0.0563
132: Forward: 45 | Train Error: 0.0170, Loss: 0.0487, Operator norm: 0.8192 | Test Error: 0.0260, Loss: 0.0562
133: Forward: 45 | Train Error: 0.0170, Loss: 0.0486, Operator norm: 0.8193 | Test Error: 0.0260, Loss: 0.0561
134: Forward: 45 | Train Error: 0.0170, Loss: 0.0484, Operator norm: 0.8194 | Test Error: 0.0260, Loss: 0.0560
135: Forward: 45 | Train Error: 0.0170, Loss: 0.0483, Operator norm: 0.8195 | Test Error: 0.0260, Loss: 0.0559
136: Forward: 45 | Train Error: 0.0170, Loss: 0.0481, Operator norm: 0.8195 | Test Error: 0.0260, Loss: 0.0557
137: Forward: 45 | Train Error: 0.0170, Loss: 0.0480, Operator norm: 0.8196 | Test Error: 0.0260, Loss: 0.0556
138: Forward: 45 | Train Error: 0.0170, Loss: 0.0478, Operator norm: 0.8196 | Test Error: 0.0260, Loss: 0.0555
139: Forward: 45 | Train Error: 0.0170, Loss: 0.0477, Operator norm: 0.8197 | Test Error: 0.0260, Loss: 0.0554
140: Forward: 45 | Train Error: 0.0170, Loss: 0.0476, Operator norm: 0.8197 | Test Error: 0.0260, Loss: 0.0553
141: Forward: 45 | Train Error: 0.0170, Loss: 0.0474, Operator norm: 0.8198 | Test Error: 0.0260, Loss: 0.0552
142: Forward: 45 | Train Error: 0.0170, Loss: 0.0473, Operator norm: 0.8199 | Test Error: 0.0260, Loss: 0.0551
143: Forward: 45 | Train Error: 0.0170, Loss: 0.0472, Operator norm: 0.8199 | Test Error: 0.0250, Loss: 0.0550
144: Forward: 45 | Train Error: 0.0170, Loss: 0.0470, Operator norm: 0.8200 | Test Error: 0.0250, Loss: 0.0549
145: Forward: 45 | Train Error: 0.0170, Loss: 0.0469, Operator norm: 0.8200 | Test Error: 0.0250, Loss: 0.0548
146: Forward: 45 | Train Error: 0.0170, Loss: 0.0468, Operator norm: 0.8201 | Test Error: 0.0250, Loss: 0.0547
147: Forward: 45 | Train Error: 0.0170, Loss: 0.0467, Operator norm: 0.8202 | Test Error: 0.0250, Loss: 0.0546
148: Forward: 45 | Train Error: 0.0170, Loss: 0.0465, Operator norm: 0.8202 | Test Error: 0.0250, Loss: 0.0545
149: Forward: 45 | Train Error: 0.0170, Loss: 0.0464, Operator norm: 0.8203 | Test Error: 0.0250, Loss: 0.0544
150: Forward: 45 | Train Error: 0.0170, Loss: 0.0463, Operator norm: 0.8204 | Test Error: 0.0250, Loss: 0.0543
151: Forward: 45 | Train Error: 0.0160, Loss: 0.0462, Operator norm: 0.8204 | Test Error: 0.0250, Loss: 0.0542
152: Forward: 45 | Train Error: 0.0160, Loss: 0.0460, Operator norm: 0.8205 | Test Error: 0.0250, Loss: 0.0541
153: Forward: 45 | Train Error: 0.0160, Loss: 0.0459, Operator norm: 0.8205 | Test Error: 0.0250, Loss: 0.0540
154: Forward: 45 | Train Error: 0.0150, Loss: 0.0458, Operator norm: 0.8206 | Test Error: 0.0250, Loss: 0.0539
155: Forward: 45 | Train Error: 0.0150, Loss: 0.0457, Operator norm: 0.8206 | Test Error: 0.0250, Loss: 0.0538
156: Forward: 45 | Train Error: 0.0150, Loss: 0.0455, Operator norm: 0.8207 | Test Error: 0.0250, Loss: 0.0538
157: Forward: 45 | Train Error: 0.0150, Loss: 0.0454, Operator norm: 0.8208 | Test Error: 0.0250, Loss: 0.0537
158: Forward: 45 | Train Error: 0.0150, Loss: 0.0453, Operator norm: 0.8208 | Test Error: 0.0250, Loss: 0.0536
159: Forward: 45 | Train Error: 0.0150, Loss: 0.0452, Operator norm: 0.8209 | Test Error: 0.0250, Loss: 0.0535
160: Forward: 45 | Train Error: 0.0150, Loss: 0.0451, Operator norm: 0.8209 | Test Error: 0.0250, Loss: 0.0534
161: Forward: 45 | Train Error: 0.0150, Loss: 0.0450, Operator norm: 0.8210 | Test Error: 0.0250, Loss: 0.0533
162: Forward: 45 | Train Error: 0.0150, Loss: 0.0448, Operator norm: 0.8211 | Test Error: 0.0250, Loss: 0.0532
163: Forward: 45 | Train Error: 0.0150, Loss: 0.0447, Operator norm: 0.8211 | Test Error: 0.0250, Loss: 0.0531
164: Forward: 45 | Train Error: 0.0150, Loss: 0.0446, Operator norm: 0.8212 | Test Error: 0.0250, Loss: 0.0530
165: Forward: 45 | Train Error: 0.0150, Loss: 0.0445, Operator norm: 0.8212 | Test Error: 0.0250, Loss: 0.0530
166: Forward: 45 | Train Error: 0.0150, Loss: 0.0444, Operator norm: 0.8213 | Test Error: 0.0250, Loss: 0.0529
167: Forward: 45 | Train Error: 0.0150, Loss: 0.0443, Operator norm: 0.8213 | Test Error: 0.0260, Loss: 0.0528
168: Forward: 45 | Train Error: 0.0150, Loss: 0.0442, Operator norm: 0.8214 | Test Error: 0.0260, Loss: 0.0527
169: Forward: 45 | Train Error: 0.0150, Loss: 0.0441, Operator norm: 0.8215 | Test Error: 0.0260, Loss: 0.0526
170: Forward: 45 | Train Error: 0.0160, Loss: 0.0440, Operator norm: 0.8215 | Test Error: 0.0260, Loss: 0.0525
171: Forward: 45 | Train Error: 0.0160, Loss: 0.0439, Operator norm: 0.8216 | Test Error: 0.0260, Loss: 0.0525
172: Forward: 45 | Train Error: 0.0160, Loss: 0.0438, Operator norm: 0.8216 | Test Error: 0.0260, Loss: 0.0524
173: Forward: 45 | Train Error: 0.0160, Loss: 0.0436, Operator norm: 0.8217 | Test Error: 0.0260, Loss: 0.0523
174: Forward: 45 | Train Error: 0.0160, Loss: 0.0435, Operator norm: 0.8217 | Test Error: 0.0260, Loss: 0.0522
175: Forward: 45 | Train Error: 0.0160, Loss: 0.0434, Operator norm: 0.8218 | Test Error: 0.0260, Loss: 0.0521
176: Forward: 45 | Train Error: 0.0160, Loss: 0.0433, Operator norm: 0.8219 | Test Error: 0.0260, Loss: 0.0521
177: Forward: 45 | Train Error: 0.0160, Loss: 0.0432, Operator norm: 0.8219 | Test Error: 0.0260, Loss: 0.0520
178: Forward: 45 | Train Error: 0.0150, Loss: 0.0431, Operator norm: 0.8220 | Test Error: 0.0260, Loss: 0.0519
179: Forward: 46 | Train Error: 0.0150, Loss: 0.0430, Operator norm: 0.8220 | Test Error: 0.0260, Loss: 0.0518
180: Forward: 46 | Train Error: 0.0150, Loss: 0.0429, Operator norm: 0.8221 | Test Error: 0.0260, Loss: 0.0518
181: Forward: 46 | Train Error: 0.0150, Loss: 0.0428, Operator norm: 0.8221 | Test Error: 0.0260, Loss: 0.0517
182: Forward: 46 | Train Error: 0.0150, Loss: 0.0427, Operator norm: 0.8222 | Test Error: 0.0260, Loss: 0.0516
183: Forward: 46 | Train Error: 0.0150, Loss: 0.0426, Operator norm: 0.8223 | Test Error: 0.0260, Loss: 0.0515
184: Forward: 46 | Train Error: 0.0150, Loss: 0.0425, Operator norm: 0.8223 | Test Error: 0.0260, Loss: 0.0514
185: Forward: 46 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.8224 | Test Error: 0.0260, Loss: 0.0514
186: Forward: 46 | Train Error: 0.0150, Loss: 0.0423, Operator norm: 0.8224 | Test Error: 0.0260, Loss: 0.0513
187: Forward: 46 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.8225 | Test Error: 0.0260, Loss: 0.0512
188: Forward: 46 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.8225 | Test Error: 0.0260, Loss: 0.0512
189: Forward: 46 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.8226 | Test Error: 0.0250, Loss: 0.0511
190: Forward: 46 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.8227 | Test Error: 0.0250, Loss: 0.0510
191: Forward: 46 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.8227 | Test Error: 0.0250, Loss: 0.0509
192: Forward: 46 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.8228 | Test Error: 0.0250, Loss: 0.0509
193: Forward: 46 | Train Error: 0.0150, Loss: 0.0417, Operator norm: 0.8228 | Test Error: 0.0250, Loss: 0.0508
194: Forward: 46 | Train Error: 0.0150, Loss: 0.0416, Operator norm: 0.8229 | Test Error: 0.0250, Loss: 0.0507
195: Forward: 46 | Train Error: 0.0150, Loss: 0.0415, Operator norm: 0.8229 | Test Error: 0.0250, Loss: 0.0507
196: Forward: 46 | Train Error: 0.0150, Loss: 0.0414, Operator norm: 0.8230 | Test Error: 0.0250, Loss: 0.0506
197: Forward: 46 | Train Error: 0.0150, Loss: 0.0413, Operator norm: 0.8231 | Test Error: 0.0250, Loss: 0.0505
198: Forward: 46 | Train Error: 0.0150, Loss: 0.0412, Operator norm: 0.8231 | Test Error: 0.0250, Loss: 0.0505
199: Forward: 46 | Train Error: 0.0150, Loss: 0.0411, Operator norm: 0.8232 | Test Error: 0.0250, Loss: 0.0504
200: Forward: 46 | Train Error: 0.0150, Loss: 0.0410, Operator norm: 0.8232 | Test Error: 0.0250, Loss: 0.0503
201: Forward: 46 | Train Error: 0.0150, Loss: 0.0409, Operator norm: 0.8233 | Test Error: 0.0250, Loss: 0.0503
202: Forward: 46 | Train Error: 0.0150, Loss: 0.0409, Operator norm: 0.8233 | Test Error: 0.0250, Loss: 0.0502
203: Forward: 46 | Train Error: 0.0150, Loss: 0.0408, Operator norm: 0.8234 | Test Error: 0.0250, Loss: 0.0501
204: Forward: 46 | Train Error: 0.0150, Loss: 0.0407, Operator norm: 0.8234 | Test Error: 0.0250, Loss: 0.0501
205: Forward: 46 | Train Error: 0.0150, Loss: 0.0406, Operator norm: 0.8235 | Test Error: 0.0250, Loss: 0.0500
206: Forward: 46 | Train Error: 0.0150, Loss: 0.0405, Operator norm: 0.8236 | Test Error: 0.0250, Loss: 0.0499
207: Forward: 46 | Train Error: 0.0150, Loss: 0.0404, Operator norm: 0.8236 | Test Error: 0.0250, Loss: 0.0499
208: Forward: 46 | Train Error: 0.0150, Loss: 0.0403, Operator norm: 0.8237 | Test Error: 0.0250, Loss: 0.0498
209: Forward: 46 | Train Error: 0.0150, Loss: 0.0403, Operator norm: 0.8237 | Test Error: 0.0250, Loss: 0.0497
210: Forward: 46 | Train Error: 0.0150, Loss: 0.0402, Operator norm: 0.8238 | Test Error: 0.0250, Loss: 0.0497
211: Forward: 46 | Train Error: 0.0150, Loss: 0.0401, Operator norm: 0.8238 | Test Error: 0.0250, Loss: 0.0496
212: Forward: 46 | Train Error: 0.0150, Loss: 0.0400, Operator norm: 0.8239 | Test Error: 0.0240, Loss: 0.0496
213: Forward: 46 | Train Error: 0.0150, Loss: 0.0399, Operator norm: 0.8239 | Test Error: 0.0240, Loss: 0.0495
214: Forward: 46 | Train Error: 0.0150, Loss: 0.0398, Operator norm: 0.8240 | Test Error: 0.0240, Loss: 0.0494
215: Forward: 46 | Train Error: 0.0150, Loss: 0.0398, Operator norm: 0.8241 | Test Error: 0.0240, Loss: 0.0494
216: Forward: 46 | Train Error: 0.0150, Loss: 0.0397, Operator norm: 0.8241 | Test Error: 0.0240, Loss: 0.0493
217: Forward: 46 | Train Error: 0.0150, Loss: 0.0396, Operator norm: 0.8242 | Test Error: 0.0240, Loss: 0.0492
218: Forward: 46 | Train Error: 0.0150, Loss: 0.0395, Operator norm: 0.8242 | Test Error: 0.0240, Loss: 0.0492
219: Forward: 46 | Train Error: 0.0150, Loss: 0.0394, Operator norm: 0.8243 | Test Error: 0.0240, Loss: 0.0491
220: Forward: 46 | Train Error: 0.0150, Loss: 0.0394, Operator norm: 0.8243 | Test Error: 0.0240, Loss: 0.0491
221: Forward: 46 | Train Error: 0.0150, Loss: 0.0393, Operator norm: 0.8244 | Test Error: 0.0240, Loss: 0.0490
222: Forward: 46 | Train Error: 0.0150, Loss: 0.0392, Operator norm: 0.8244 | Test Error: 0.0240, Loss: 0.0490
223: Forward: 46 | Train Error: 0.0150, Loss: 0.0391, Operator norm: 0.8245 | Test Error: 0.0240, Loss: 0.0489
224: Forward: 46 | Train Error: 0.0150, Loss: 0.0391, Operator norm: 0.8246 | Test Error: 0.0240, Loss: 0.0488
225: Forward: 46 | Train Error: 0.0150, Loss: 0.0390, Operator norm: 0.8246 | Test Error: 0.0240, Loss: 0.0488
226: Forward: 46 | Train Error: 0.0150, Loss: 0.0389, Operator norm: 0.8246 | Test Error: 0.0240, Loss: 0.0487
227: Forward: 46 | Train Error: 0.0150, Loss: 0.0388, Operator norm: 0.8247 | Test Error: 0.0230, Loss: 0.0487
228: Forward: 46 | Train Error: 0.0150, Loss: 0.0387, Operator norm: 0.8248 | Test Error: 0.0230, Loss: 0.0486
229: Forward: 46 | Train Error: 0.0160, Loss: 0.0387, Operator norm: 0.8248 | Test Error: 0.0230, Loss: 0.0486
230: Forward: 46 | Train Error: 0.0160, Loss: 0.0386, Operator norm: 0.8249 | Test Error: 0.0230, Loss: 0.0485
231: Forward: 46 | Train Error: 0.0150, Loss: 0.0385, Operator norm: 0.8249 | Test Error: 0.0230, Loss: 0.0484
232: Forward: 46 | Train Error: 0.0150, Loss: 0.0384, Operator norm: 0.8250 | Test Error: 0.0230, Loss: 0.0484
233: Forward: 46 | Train Error: 0.0150, Loss: 0.0384, Operator norm: 0.8250 | Test Error: 0.0230, Loss: 0.0483
234: Forward: 46 | Train Error: 0.0150, Loss: 0.0383, Operator norm: 0.8251 | Test Error: 0.0230, Loss: 0.0483
235: Forward: 46 | Train Error: 0.0150, Loss: 0.0382, Operator norm: 0.8251 | Test Error: 0.0230, Loss: 0.0482
236: Forward: 46 | Train Error: 0.0150, Loss: 0.0382, Operator norm: 0.8252 | Test Error: 0.0230, Loss: 0.0482
237: Forward: 46 | Train Error: 0.0150, Loss: 0.0381, Operator norm: 0.8253 | Test Error: 0.0230, Loss: 0.0481
238: Forward: 46 | Train Error: 0.0150, Loss: 0.0380, Operator norm: 0.8253 | Test Error: 0.0230, Loss: 0.0481
239: Forward: 46 | Train Error: 0.0150, Loss: 0.0379, Operator norm: 0.8253 | Test Error: 0.0230, Loss: 0.0480
240: Forward: 46 | Train Error: 0.0150, Loss: 0.0379, Operator norm: 0.8254 | Test Error: 0.0230, Loss: 0.0480
241: Forward: 46 | Train Error: 0.0150, Loss: 0.0378, Operator norm: 0.8255 | Test Error: 0.0230, Loss: 0.0479
242: Forward: 46 | Train Error: 0.0150, Loss: 0.0377, Operator norm: 0.8255 | Test Error: 0.0230, Loss: 0.0479
243: Forward: 46 | Train Error: 0.0150, Loss: 0.0377, Operator norm: 0.8256 | Test Error: 0.0230, Loss: 0.0478
244: Forward: 46 | Train Error: 0.0150, Loss: 0.0376, Operator norm: 0.8256 | Test Error: 0.0230, Loss: 0.0478
245: Forward: 46 | Train Error: 0.0150, Loss: 0.0375, Operator norm: 0.8257 | Test Error: 0.0230, Loss: 0.0477
246: Forward: 46 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.8257 | Test Error: 0.0230, Loss: 0.0477
247: Forward: 46 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.8258 | Test Error: 0.0230, Loss: 0.0476
248: Forward: 46 | Train Error: 0.0140, Loss: 0.0373, Operator norm: 0.8258 | Test Error: 0.0230, Loss: 0.0476
249: Forward: 46 | Train Error: 0.0140, Loss: 0.0373, Operator norm: 0.8259 | Test Error: 0.0230, Loss: 0.0475
250: Forward: 46 | Train Error: 0.0140, Loss: 0.0372, Operator norm: 0.8259 | Test Error: 0.0230, Loss: 0.0475
251: Forward: 46 | Train Error: 0.0140, Loss: 0.0371, Operator norm: 0.8260 | Test Error: 0.0230, Loss: 0.0474
252: Forward: 46 | Train Error: 0.0140, Loss: 0.0371, Operator norm: 0.8260 | Test Error: 0.0230, Loss: 0.0474
253: Forward: 46 | Train Error: 0.0130, Loss: 0.0370, Operator norm: 0.8261 | Test Error: 0.0230, Loss: 0.0473
254: Forward: 46 | Train Error: 0.0130, Loss: 0.0369, Operator norm: 0.8261 | Test Error: 0.0230, Loss: 0.0473
255: Forward: 46 | Train Error: 0.0130, Loss: 0.0369, Operator norm: 0.8262 | Test Error: 0.0230, Loss: 0.0472
256: Forward: 46 | Train Error: 0.0130, Loss: 0.0368, Operator norm: 0.8263 | Test Error: 0.0230, Loss: 0.0472
257: Forward: 46 | Train Error: 0.0130, Loss: 0.0367, Operator norm: 0.8263 | Test Error: 0.0230, Loss: 0.0471
258: Forward: 46 | Train Error: 0.0130, Loss: 0.0367, Operator norm: 0.8264 | Test Error: 0.0230, Loss: 0.0471
259: Forward: 46 | Train Error: 0.0130, Loss: 0.0366, Operator norm: 0.8264 | Test Error: 0.0230, Loss: 0.0470
260: Forward: 46 | Train Error: 0.0130, Loss: 0.0365, Operator norm: 0.8265 | Test Error: 0.0230, Loss: 0.0470
261: Forward: 46 | Train Error: 0.0130, Loss: 0.0365, Operator norm: 0.8265 | Test Error: 0.0230, Loss: 0.0469
262: Forward: 46 | Train Error: 0.0130, Loss: 0.0364, Operator norm: 0.8266 | Test Error: 0.0230, Loss: 0.0469
263: Forward: 46 | Train Error: 0.0130, Loss: 0.0363, Operator norm: 0.8266 | Test Error: 0.0230, Loss: 0.0469
264: Forward: 46 | Train Error: 0.0120, Loss: 0.0363, Operator norm: 0.8267 | Test Error: 0.0230, Loss: 0.0468
265: Forward: 46 | Train Error: 0.0120, Loss: 0.0362, Operator norm: 0.8267 | Test Error: 0.0230, Loss: 0.0468
266: Forward: 46 | Train Error: 0.0120, Loss: 0.0362, Operator norm: 0.8268 | Test Error: 0.0230, Loss: 0.0467
267: Forward: 46 | Train Error: 0.0120, Loss: 0.0361, Operator norm: 0.8268 | Test Error: 0.0230, Loss: 0.0467
268: Forward: 46 | Train Error: 0.0120, Loss: 0.0360, Operator norm: 0.8269 | Test Error: 0.0230, Loss: 0.0466
269: Forward: 46 | Train Error: 0.0120, Loss: 0.0360, Operator norm: 0.8269 | Test Error: 0.0230, Loss: 0.0466
270: Forward: 46 | Train Error: 0.0120, Loss: 0.0359, Operator norm: 0.8270 | Test Error: 0.0230, Loss: 0.0465
271: Forward: 46 | Train Error: 0.0120, Loss: 0.0359, Operator norm: 0.8270 | Test Error: 0.0230, Loss: 0.0465
272: Forward: 46 | Train Error: 0.0120, Loss: 0.0358, Operator norm: 0.8271 | Test Error: 0.0230, Loss: 0.0464
273: Forward: 46 | Train Error: 0.0120, Loss: 0.0357, Operator norm: 0.8271 | Test Error: 0.0230, Loss: 0.0464
274: Forward: 46 | Train Error: 0.0120, Loss: 0.0357, Operator norm: 0.8272 | Test Error: 0.0230, Loss: 0.0464
275: Forward: 46 | Train Error: 0.0120, Loss: 0.0356, Operator norm: 0.8272 | Test Error: 0.0230, Loss: 0.0463
276: Forward: 46 | Train Error: 0.0120, Loss: 0.0356, Operator norm: 0.8273 | Test Error: 0.0230, Loss: 0.0463
277: Forward: 46 | Train Error: 0.0120, Loss: 0.0355, Operator norm: 0.8273 | Test Error: 0.0230, Loss: 0.0463
278: Forward: 46 | Train Error: 0.0120, Loss: 0.0354, Operator norm: 0.8274 | Test Error: 0.0230, Loss: 0.0462
279: Forward: 46 | Train Error: 0.0120, Loss: 0.0354, Operator norm: 0.8274 | Test Error: 0.0230, Loss: 0.0462
280: Forward: 46 | Train Error: 0.0120, Loss: 0.0353, Operator norm: 0.8275 | Test Error: 0.0230, Loss: 0.0461
281: Forward: 46 | Train Error: 0.0120, Loss: 0.0353, Operator norm: 0.8275 | Test Error: 0.0230, Loss: 0.0461
282: Forward: 46 | Train Error: 0.0120, Loss: 0.0352, Operator norm: 0.8276 | Test Error: 0.0230, Loss: 0.0460
283: Forward: 46 | Train Error: 0.0120, Loss: 0.0352, Operator norm: 0.8276 | Test Error: 0.0230, Loss: 0.0460
284: Forward: 46 | Train Error: 0.0120, Loss: 0.0351, Operator norm: 0.8277 | Test Error: 0.0230, Loss: 0.0459
285: Forward: 46 | Train Error: 0.0120, Loss: 0.0350, Operator norm: 0.8277 | Test Error: 0.0230, Loss: 0.0459
286: Forward: 46 | Train Error: 0.0120, Loss: 0.0350, Operator norm: 0.8278 | Test Error: 0.0230, Loss: 0.0458
287: Forward: 46 | Train Error: 0.0120, Loss: 0.0349, Operator norm: 0.8278 | Test Error: 0.0230, Loss: 0.0459
288: Forward: 46 | Train Error: 0.0120, Loss: 0.0349, Operator norm: 0.8279 | Test Error: 0.0230, Loss: 0.0458
289: Forward: 46 | Train Error: 0.0120, Loss: 0.0348, Operator norm: 0.8279 | Test Error: 0.0230, Loss: 0.0458
290: Forward: 46 | Train Error: 0.0120, Loss: 0.0348, Operator norm: 0.8280 | Test Error: 0.0230, Loss: 0.0457
291: Forward: 46 | Train Error: 0.0120, Loss: 0.0347, Operator norm: 0.8280 | Test Error: 0.0230, Loss: 0.0457
292: Forward: 46 | Train Error: 0.0120, Loss: 0.0347, Operator norm: 0.8281 | Test Error: 0.0230, Loss: 0.0456
293: Forward: 46 | Train Error: 0.0120, Loss: 0.0346, Operator norm: 0.8281 | Test Error: 0.0230, Loss: 0.0456
294: Forward: 46 | Train Error: 0.0120, Loss: 0.0345, Operator norm: 0.8282 | Test Error: 0.0230, Loss: 0.0455
295: Forward: 46 | Train Error: 0.0120, Loss: 0.0345, Operator norm: 0.8282 | Test Error: 0.0230, Loss: 0.0456
296: Forward: 46 | Train Error: 0.0120, Loss: 0.0344, Operator norm: 0.8283 | Test Error: 0.0230, Loss: 0.0454
297: Forward: 46 | Train Error: 0.0120, Loss: 0.0344, Operator norm: 0.8283 | Test Error: 0.0230, Loss: 0.0455
298: Forward: 46 | Train Error: 0.0120, Loss: 0.0343, Operator norm: 0.8284 | Test Error: 0.0230, Loss: 0.0454
299: Forward: 46 | Train Error: 0.0120, Loss: 0.0343, Operator norm: 0.8284 | Test Error: 0.0230, Loss: 0.0454
300: Forward: 46 | Train Error: 0.0120, Loss: 0.0342, Operator norm: 0.8285 | Test Error: 0.0230, Loss: 0.0453
301: Forward: 46 | Train Error: 0.0120, Loss: 0.0342, Operator norm: 0.8285 | Test Error: 0.0230, Loss: 0.0453
302: Forward: 46 | Train Error: 0.0120, Loss: 0.0341, Operator norm: 0.8286 | Test Error: 0.0230, Loss: 0.0452
303: Forward: 46 | Train Error: 0.0120, Loss: 0.0341, Operator norm: 0.8286 | Test Error: 0.0230, Loss: 0.0453
304: Forward: 46 | Train Error: 0.0120, Loss: 0.0340, Operator norm: 0.8287 | Test Error: 0.0230, Loss: 0.0451
305: Forward: 46 | Train Error: 0.0120, Loss: 0.0340, Operator norm: 0.8287 | Test Error: 0.0230, Loss: 0.0452
306: Forward: 46 | Train Error: 0.0120, Loss: 0.0339, Operator norm: 0.8288 | Test Error: 0.0230, Loss: 0.0450
307: Forward: 46 | Train Error: 0.0120, Loss: 0.0339, Operator norm: 0.8288 | Test Error: 0.0230, Loss: 0.0451
308: Forward: 46 | Train Error: 0.0120, Loss: 0.0338, Operator norm: 0.8289 | Test Error: 0.0230, Loss: 0.0450
309: Forward: 46 | Train Error: 0.0120, Loss: 0.0338, Operator norm: 0.8289 | Test Error: 0.0230, Loss: 0.0451
310: Forward: 46 | Train Error: 0.0120, Loss: 0.0337, Operator norm: 0.8290 | Test Error: 0.0230, Loss: 0.0449
311: Forward: 46 | Train Error: 0.0120, Loss: 0.0337, Operator norm: 0.8290 | Test Error: 0.0230, Loss: 0.0450
312: Forward: 46 | Train Error: 0.0120, Loss: 0.0336, Operator norm: 0.8290 | Test Error: 0.0230, Loss: 0.0448
313: Forward: 46 | Train Error: 0.0120, Loss: 0.0336, Operator norm: 0.8291 | Test Error: 0.0230, Loss: 0.0450
314: Forward: 46 | Train Error: 0.0120, Loss: 0.0335, Operator norm: 0.8291 | Test Error: 0.0220, Loss: 0.0447
315: Forward: 46 | Train Error: 0.0120, Loss: 0.0335, Operator norm: 0.8292 | Test Error: 0.0230, Loss: 0.0449
316: Forward: 46 | Train Error: 0.0120, Loss: 0.0334, Operator norm: 0.8292 | Test Error: 0.0220, Loss: 0.0447
317: Forward: 46 | Train Error: 0.0120, Loss: 0.0334, Operator norm: 0.8293 | Test Error: 0.0230, Loss: 0.0448
318: Forward: 46 | Train Error: 0.0120, Loss: 0.0333, Operator norm: 0.8293 | Test Error: 0.0220, Loss: 0.0446
319: Forward: 46 | Train Error: 0.0120, Loss: 0.0333, Operator norm: 0.8294 | Test Error: 0.0230, Loss: 0.0448
320: Forward: 46 | Train Error: 0.0120, Loss: 0.0332, Operator norm: 0.8294 | Test Error: 0.0220, Loss: 0.0445
321: Forward: 46 | Train Error: 0.0120, Loss: 0.0332, Operator norm: 0.8295 | Test Error: 0.0230, Loss: 0.0447
322: Forward: 46 | Train Error: 0.0120, Loss: 0.0331, Operator norm: 0.8295 | Test Error: 0.0220, Loss: 0.0444
323: Forward: 46 | Train Error: 0.0120, Loss: 0.0331, Operator norm: 0.8296 | Test Error: 0.0230, Loss: 0.0447
324: Forward: 46 | Train Error: 0.0120, Loss: 0.0330, Operator norm: 0.8296 | Test Error: 0.0220, Loss: 0.0443
325: Forward: 46 | Train Error: 0.0120, Loss: 0.0330, Operator norm: 0.8297 | Test Error: 0.0230, Loss: 0.0446
326: Forward: 46 | Train Error: 0.0120, Loss: 0.0330, Operator norm: 0.8297 | Test Error: 0.0210, Loss: 0.0443
327: Forward: 46 | Train Error: 0.0120, Loss: 0.0329, Operator norm: 0.8297 | Test Error: 0.0230, Loss: 0.0446
328: Forward: 46 | Train Error: 0.0120, Loss: 0.0329, Operator norm: 0.8298 | Test Error: 0.0210, Loss: 0.0442
329: Forward: 46 | Train Error: 0.0120, Loss: 0.0328, Operator norm: 0.8299 | Test Error: 0.0230, Loss: 0.0446
330: Forward: 46 | Train Error: 0.0120, Loss: 0.0328, Operator norm: 0.8299 | Test Error: 0.0210, Loss: 0.0441
331: Forward: 46 | Train Error: 0.0120, Loss: 0.0327, Operator norm: 0.8299 | Test Error: 0.0230, Loss: 0.0445
332: Forward: 47 | Train Error: 0.0120, Loss: 0.0327, Operator norm: 0.8300 | Test Error: 0.0210, Loss: 0.0440
333: Forward: 47 | Train Error: 0.0120, Loss: 0.0327, Operator norm: 0.8300 | Test Error: 0.0230, Loss: 0.0445
334: Forward: 47 | Train Error: 0.0110, Loss: 0.0326, Operator norm: 0.8301 | Test Error: 0.0210, Loss: 0.0439
335: Forward: 47 | Train Error: 0.0120, Loss: 0.0326, Operator norm: 0.8301 | Test Error: 0.0230, Loss: 0.0445
336: Forward: 47 | Train Error: 0.0110, Loss: 0.0325, Operator norm: 0.8302 | Test Error: 0.0210, Loss: 0.0439
337: Forward: 47 | Train Error: 0.0120, Loss: 0.0325, Operator norm: 0.8302 | Test Error: 0.0230, Loss: 0.0445
338: Forward: 47 | Train Error: 0.0110, Loss: 0.0325, Operator norm: 0.8302 | Test Error: 0.0220, Loss: 0.0438
339: Forward: 47 | Train Error: 0.0120, Loss: 0.0324, Operator norm: 0.8303 | Test Error: 0.0240, Loss: 0.0445
340: Forward: 47 | Train Error: 0.0110, Loss: 0.0324, Operator norm: 0.8303 | Test Error: 0.0220, Loss: 0.0437
341: Forward: 47 | Train Error: 0.0120, Loss: 0.0324, Operator norm: 0.8304 | Test Error: 0.0240, Loss: 0.0445
342: Forward: 47 | Train Error: 0.0110, Loss: 0.0324, Operator norm: 0.8304 | Test Error: 0.0220, Loss: 0.0436
343: Forward: 47 | Train Error: 0.0120, Loss: 0.0323, Operator norm: 0.8305 | Test Error: 0.0240, Loss: 0.0446
344: Forward: 47 | Train Error: 0.0110, Loss: 0.0323, Operator norm: 0.8305 | Test Error: 0.0220, Loss: 0.0436
345: Forward: 47 | Train Error: 0.0120, Loss: 0.0323, Operator norm: 0.8306 | Test Error: 0.0250, Loss: 0.0447
346: Forward: 47 | Train Error: 0.0110, Loss: 0.0323, Operator norm: 0.8306 | Test Error: 0.0220, Loss: 0.0435
347: Forward: 47 | Train Error: 0.0120, Loss: 0.0323, Operator norm: 0.8307 | Test Error: 0.0240, Loss: 0.0448
348: Forward: 47 | Train Error: 0.0110, Loss: 0.0323, Operator norm: 0.8307 | Test Error: 0.0210, Loss: 0.0435
349: Forward: 47 | Train Error: 0.0120, Loss: 0.0323, Operator norm: 0.8307 | Test Error: 0.0240, Loss: 0.0449
350: Forward: 47 | Train Error: 0.0120, Loss: 0.0323, Operator norm: 0.8308 | Test Error: 0.0210, Loss: 0.0434
351: Forward: 47 | Train Error: 0.0120, Loss: 0.0323, Operator norm: 0.8309 | Test Error: 0.0240, Loss: 0.0451
352: Forward: 47 | Train Error: 0.0120, Loss: 0.0324, Operator norm: 0.8309 | Test Error: 0.0210, Loss: 0.0434
353: Forward: 47 | Train Error: 0.0120, Loss: 0.0324, Operator norm: 0.8309 | Test Error: 0.0240, Loss: 0.0454
354: Forward: 47 | Train Error: 0.0120, Loss: 0.0325, Operator norm: 0.8310 | Test Error: 0.0210, Loss: 0.0435
355: Forward: 47 | Train Error: 0.0110, Loss: 0.0325, Operator norm: 0.8310 | Test Error: 0.0240, Loss: 0.0457
356: Forward: 47 | Train Error: 0.0120, Loss: 0.0326, Operator norm: 0.8310 | Test Error: 0.0210, Loss: 0.0435
357: Forward: 47 | Train Error: 0.0110, Loss: 0.0327, Operator norm: 0.8311 | Test Error: 0.0230, Loss: 0.0462
358: Forward: 47 | Train Error: 0.0120, Loss: 0.0329, Operator norm: 0.8311 | Test Error: 0.0210, Loss: 0.0437
359: Forward: 47 | Train Error: 0.0110, Loss: 0.0330, Operator norm: 0.8312 | Test Error: 0.0220, Loss: 0.0467
360: Forward: 47 | Train Error: 0.0120, Loss: 0.0332, Operator norm: 0.8312 | Test Error: 0.0210, Loss: 0.0440
361: Forward: 47 | Train Error: 0.0110, Loss: 0.0335, Operator norm: 0.8313 | Test Error: 0.0240, Loss: 0.0475
362: Forward: 47 | Train Error: 0.0120, Loss: 0.0338, Operator norm: 0.8313 | Test Error: 0.0210, Loss: 0.0444
363: Forward: 47 | Train Error: 0.0100, Loss: 0.0341, Operator norm: 0.8314 | Test Error: 0.0240, Loss: 0.0485
364: Forward: 47 | Train Error: 0.0120, Loss: 0.0345, Operator norm: 0.8313 | Test Error: 0.0200, Loss: 0.0450
365: Forward: 47 | Train Error: 0.0100, Loss: 0.0349, Operator norm: 0.8314 | Test Error: 0.0240, Loss: 0.0498
366: Forward: 47 | Train Error: 0.0130, Loss: 0.0354, Operator norm: 0.8314 | Test Error: 0.0190, Loss: 0.0459
367: Forward: 47 | Train Error: 0.0100, Loss: 0.0360, Operator norm: 0.8315 | Test Error: 0.0250, Loss: 0.0515
368: Forward: 47 | Train Error: 0.0140, Loss: 0.0367, Operator norm: 0.8315 | Test Error: 0.0180, Loss: 0.0471
369: Forward: 47 | Train Error: 0.0100, Loss: 0.0375, Operator norm: 0.8316 | Test Error: 0.0250, Loss: 0.0536
370: Forward: 47 | Train Error: 0.0130, Loss: 0.0384, Operator norm: 0.8315 | Test Error: 0.0170, Loss: 0.0486
371: Forward: 47 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.8316 | Test Error: 0.0260, Loss: 0.0562
372: Forward: 47 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.8316 | Test Error: 0.0180, Loss: 0.0507
373: Forward: 47 | Train Error: 0.0140, Loss: 0.0418, Operator norm: 0.8317 | Test Error: 0.0270, Loss: 0.0594
374: Forward: 47 | Train Error: 0.0140, Loss: 0.0432, Operator norm: 0.8316 | Test Error: 0.0200, Loss: 0.0532
375: Forward: 47 | Train Error: 0.0140, Loss: 0.0448, Operator norm: 0.8317 | Test Error: 0.0290, Loss: 0.0630
376: Forward: 47 | Train Error: 0.0140, Loss: 0.0463, Operator norm: 0.8316 | Test Error: 0.0200, Loss: 0.0562
377: Forward: 47 | Train Error: 0.0130, Loss: 0.0481, Operator norm: 0.8317 | Test Error: 0.0310, Loss: 0.0671
378: Forward: 47 | Train Error: 0.0150, Loss: 0.0498, Operator norm: 0.8316 | Test Error: 0.0190, Loss: 0.0595
379: Forward: 47 | Train Error: 0.0140, Loss: 0.0517, Operator norm: 0.8317 | Test Error: 0.0310, Loss: 0.0711
380: Forward: 47 | Train Error: 0.0150, Loss: 0.0534, Operator norm: 0.8316 | Test Error: 0.0200, Loss: 0.0626
381: Forward: 47 | Train Error: 0.0140, Loss: 0.0552, Operator norm: 0.8317 | Test Error: 0.0370, Loss: 0.0748
382: Forward: 47 | Train Error: 0.0150, Loss: 0.0566, Operator norm: 0.8316 | Test Error: 0.0200, Loss: 0.0653
383: Forward: 46 | Train Error: 0.0150, Loss: 0.0580, Operator norm: 0.8317 | Test Error: 0.0370, Loss: 0.0774
384: Forward: 47 | Train Error: 0.0160, Loss: 0.0589, Operator norm: 0.8315 | Test Error: 0.0200, Loss: 0.0669
385: Forward: 46 | Train Error: 0.0150, Loss: 0.0598, Operator norm: 0.8316 | Test Error: 0.0380, Loss: 0.0786
386: Forward: 47 | Train Error: 0.0160, Loss: 0.0600, Operator norm: 0.8314 | Test Error: 0.0200, Loss: 0.0672
387: Forward: 46 | Train Error: 0.0150, Loss: 0.0601, Operator norm: 0.8316 | Test Error: 0.0380, Loss: 0.0780
388: Forward: 47 | Train Error: 0.0160, Loss: 0.0594, Operator norm: 0.8314 | Test Error: 0.0200, Loss: 0.0660
389: Forward: 46 | Train Error: 0.0150, Loss: 0.0588, Operator norm: 0.8315 | Test Error: 0.0370, Loss: 0.0758
390: Forward: 46 | Train Error: 0.0150, Loss: 0.0575, Operator norm: 0.8313 | Test Error: 0.0200, Loss: 0.0636
391: Forward: 46 | Train Error: 0.0150, Loss: 0.0561, Operator norm: 0.8314 | Test Error: 0.0340, Loss: 0.0723
392: Forward: 46 | Train Error: 0.0150, Loss: 0.0543, Operator norm: 0.8313 | Test Error: 0.0190, Loss: 0.0604
393: Forward: 46 | Train Error: 0.0140, Loss: 0.0526, Operator norm: 0.8314 | Test Error: 0.0310, Loss: 0.0682
394: Forward: 46 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.8313 | Test Error: 0.0190, Loss: 0.0570
395: Forward: 46 | Train Error: 0.0140, Loss: 0.0488, Operator norm: 0.8314 | Test Error: 0.0290, Loss: 0.0639
396: Forward: 46 | Train Error: 0.0140, Loss: 0.0469, Operator norm: 0.8313 | Test Error: 0.0180, Loss: 0.0537
397: Forward: 46 | Train Error: 0.0130, Loss: 0.0452, Operator norm: 0.8314 | Test Error: 0.0270, Loss: 0.0599
398: Forward: 46 | Train Error: 0.0140, Loss: 0.0434, Operator norm: 0.8313 | Test Error: 0.0180, Loss: 0.0509
399: Forward: 46 | Train Error: 0.0140, Loss: 0.0419, Operator norm: 0.8314 | Test Error: 0.0260, Loss: 0.0565
400: Forward: 46 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.8314 | Test Error: 0.0170, Loss: 0.0486
401: Forward: 46 | Train Error: 0.0120, Loss: 0.0392, Operator norm: 0.8315 | Test Error: 0.0260, Loss: 0.0535
402: Forward: 46 | Train Error: 0.0120, Loss: 0.0380, Operator norm: 0.8314 | Test Error: 0.0180, Loss: 0.0467
403: Forward: 46 | Train Error: 0.0110, Loss: 0.0369, Operator norm: 0.8315 | Test Error: 0.0240, Loss: 0.0512
404: Forward: 46 | Train Error: 0.0120, Loss: 0.0360, Operator norm: 0.8315 | Test Error: 0.0190, Loss: 0.0453
405: Forward: 46 | Train Error: 0.0100, Loss: 0.0352, Operator norm: 0.8316 | Test Error: 0.0240, Loss: 0.0493
406: Forward: 46 | Train Error: 0.0130, Loss: 0.0345, Operator norm: 0.8316 | Test Error: 0.0200, Loss: 0.0443
407: Forward: 46 | Train Error: 0.0100, Loss: 0.0339, Operator norm: 0.8316 | Test Error: 0.0240, Loss: 0.0478
408: Forward: 46 | Train Error: 0.0110, Loss: 0.0333, Operator norm: 0.8316 | Test Error: 0.0200, Loss: 0.0435
409: Forward: 46 | Train Error: 0.0100, Loss: 0.0328, Operator norm: 0.8317 | Test Error: 0.0230, Loss: 0.0467
410: Forward: 46 | Train Error: 0.0110, Loss: 0.0324, Operator norm: 0.8317 | Test Error: 0.0210, Loss: 0.0430
411: Forward: 46 | Train Error: 0.0100, Loss: 0.0320, Operator norm: 0.8318 | Test Error: 0.0230, Loss: 0.0458
412: Forward: 46 | Train Error: 0.0110, Loss: 0.0317, Operator norm: 0.8318 | Test Error: 0.0210, Loss: 0.0426
413: Forward: 46 | Train Error: 0.0100, Loss: 0.0314, Operator norm: 0.8318 | Test Error: 0.0230, Loss: 0.0451
414: Forward: 46 | Train Error: 0.0100, Loss: 0.0311, Operator norm: 0.8319 | Test Error: 0.0210, Loss: 0.0423
415: Forward: 46 | Train Error: 0.0100, Loss: 0.0309, Operator norm: 0.8320 | Test Error: 0.0230, Loss: 0.0445
416: Forward: 46 | Train Error: 0.0100, Loss: 0.0307, Operator norm: 0.8320 | Test Error: 0.0210, Loss: 0.0421
417: Forward: 46 | Train Error: 0.0100, Loss: 0.0305, Operator norm: 0.8321 | Test Error: 0.0230, Loss: 0.0441
418: Forward: 46 | Train Error: 0.0100, Loss: 0.0304, Operator norm: 0.8321 | Test Error: 0.0210, Loss: 0.0419
419: Forward: 46 | Train Error: 0.0100, Loss: 0.0302, Operator norm: 0.8321 | Test Error: 0.0230, Loss: 0.0437
420: Forward: 46 | Train Error: 0.0100, Loss: 0.0301, Operator norm: 0.8322 | Test Error: 0.0210, Loss: 0.0418
421: Forward: 46 | Train Error: 0.0110, Loss: 0.0300, Operator norm: 0.8322 | Test Error: 0.0240, Loss: 0.0434
422: Forward: 46 | Train Error: 0.0100, Loss: 0.0299, Operator norm: 0.8322 | Test Error: 0.0210, Loss: 0.0417
423: Forward: 46 | Train Error: 0.0120, Loss: 0.0298, Operator norm: 0.8323 | Test Error: 0.0240, Loss: 0.0431
424: Forward: 46 | Train Error: 0.0100, Loss: 0.0297, Operator norm: 0.8323 | Test Error: 0.0210, Loss: 0.0417
425: Forward: 46 | Train Error: 0.0120, Loss: 0.0296, Operator norm: 0.8324 | Test Error: 0.0230, Loss: 0.0429
426: Forward: 46 | Train Error: 0.0110, Loss: 0.0295, Operator norm: 0.8324 | Test Error: 0.0210, Loss: 0.0416
427: Forward: 46 | Train Error: 0.0120, Loss: 0.0295, Operator norm: 0.8325 | Test Error: 0.0230, Loss: 0.0427
428: Forward: 46 | Train Error: 0.0110, Loss: 0.0294, Operator norm: 0.8325 | Test Error: 0.0210, Loss: 0.0416
429: Forward: 46 | Train Error: 0.0120, Loss: 0.0293, Operator norm: 0.8325 | Test Error: 0.0230, Loss: 0.0426
430: Forward: 46 | Train Error: 0.0110, Loss: 0.0293, Operator norm: 0.8326 | Test Error: 0.0210, Loss: 0.0415
431: Forward: 46 | Train Error: 0.0120, Loss: 0.0292, Operator norm: 0.8326 | Test Error: 0.0230, Loss: 0.0425
432: Forward: 46 | Train Error: 0.0110, Loss: 0.0291, Operator norm: 0.8326 | Test Error: 0.0210, Loss: 0.0415
433: Forward: 46 | Train Error: 0.0110, Loss: 0.0291, Operator norm: 0.8327 | Test Error: 0.0220, Loss: 0.0423
434: Forward: 46 | Train Error: 0.0110, Loss: 0.0290, Operator norm: 0.8327 | Test Error: 0.0210, Loss: 0.0414
435: Forward: 46 | Train Error: 0.0110, Loss: 0.0290, Operator norm: 0.8328 | Test Error: 0.0220, Loss: 0.0422
436: Forward: 46 | Train Error: 0.0110, Loss: 0.0289, Operator norm: 0.8328 | Test Error: 0.0210, Loss: 0.0414
437: Forward: 46 | Train Error: 0.0110, Loss: 0.0289, Operator norm: 0.8329 | Test Error: 0.0210, Loss: 0.0421
438: Forward: 46 | Train Error: 0.0110, Loss: 0.0289, Operator norm: 0.8329 | Test Error: 0.0210, Loss: 0.0414
439: Forward: 46 | Train Error: 0.0110, Loss: 0.0288, Operator norm: 0.8330 | Test Error: 0.0210, Loss: 0.0420
440: Forward: 46 | Train Error: 0.0110, Loss: 0.0288, Operator norm: 0.8330 | Test Error: 0.0210, Loss: 0.0413
441: Forward: 46 | Train Error: 0.0110, Loss: 0.0287, Operator norm: 0.8330 | Test Error: 0.0210, Loss: 0.0420
442: Forward: 46 | Train Error: 0.0110, Loss: 0.0287, Operator norm: 0.8331 | Test Error: 0.0210, Loss: 0.0413
443: Forward: 46 | Train Error: 0.0110, Loss: 0.0286, Operator norm: 0.8331 | Test Error: 0.0210, Loss: 0.0419
444: Forward: 47 | Train Error: 0.0110, Loss: 0.0286, Operator norm: 0.8332 | Test Error: 0.0210, Loss: 0.0413
445: Forward: 47 | Train Error: 0.0110, Loss: 0.0286, Operator norm: 0.8332 | Test Error: 0.0210, Loss: 0.0418
446: Forward: 47 | Train Error: 0.0110, Loss: 0.0285, Operator norm: 0.8332 | Test Error: 0.0200, Loss: 0.0412
447: Forward: 47 | Train Error: 0.0110, Loss: 0.0285, Operator norm: 0.8333 | Test Error: 0.0210, Loss: 0.0417
448: Forward: 47 | Train Error: 0.0110, Loss: 0.0285, Operator norm: 0.8333 | Test Error: 0.0210, Loss: 0.0412
449: Forward: 47 | Train Error: 0.0110, Loss: 0.0284, Operator norm: 0.8334 | Test Error: 0.0210, Loss: 0.0417
450: Forward: 47 | Train Error: 0.0110, Loss: 0.0284, Operator norm: 0.8334 | Test Error: 0.0210, Loss: 0.0412
451: Forward: 47 | Train Error: 0.0110, Loss: 0.0284, Operator norm: 0.8334 | Test Error: 0.0210, Loss: 0.0416
452: Forward: 47 | Train Error: 0.0110, Loss: 0.0283, Operator norm: 0.8335 | Test Error: 0.0210, Loss: 0.0411
453: Forward: 47 | Train Error: 0.0110, Loss: 0.0283, Operator norm: 0.8335 | Test Error: 0.0210, Loss: 0.0416
454: Forward: 47 | Train Error: 0.0100, Loss: 0.0282, Operator norm: 0.8336 | Test Error: 0.0210, Loss: 0.0411
455: Forward: 47 | Train Error: 0.0110, Loss: 0.0282, Operator norm: 0.8336 | Test Error: 0.0210, Loss: 0.0415
456: Forward: 47 | Train Error: 0.0100, Loss: 0.0282, Operator norm: 0.8337 | Test Error: 0.0210, Loss: 0.0411
457: Forward: 47 | Train Error: 0.0110, Loss: 0.0281, Operator norm: 0.8337 | Test Error: 0.0210, Loss: 0.0415
458: Forward: 47 | Train Error: 0.0100, Loss: 0.0281, Operator norm: 0.8337 | Test Error: 0.0210, Loss: 0.0410
459: Forward: 47 | Train Error: 0.0110, Loss: 0.0281, Operator norm: 0.8338 | Test Error: 0.0210, Loss: 0.0414
460: Forward: 47 | Train Error: 0.0100, Loss: 0.0280, Operator norm: 0.8338 | Test Error: 0.0210, Loss: 0.0410
461: Forward: 47 | Train Error: 0.0110, Loss: 0.0280, Operator norm: 0.8339 | Test Error: 0.0210, Loss: 0.0414
462: Forward: 47 | Train Error: 0.0100, Loss: 0.0280, Operator norm: 0.8339 | Test Error: 0.0210, Loss: 0.0410
463: Forward: 47 | Train Error: 0.0110, Loss: 0.0280, Operator norm: 0.8339 | Test Error: 0.0210, Loss: 0.0413
464: Forward: 47 | Train Error: 0.0100, Loss: 0.0279, Operator norm: 0.8340 | Test Error: 0.0210, Loss: 0.0409
465: Forward: 47 | Train Error: 0.0110, Loss: 0.0279, Operator norm: 0.8340 | Test Error: 0.0210, Loss: 0.0413
466: Forward: 47 | Train Error: 0.0100, Loss: 0.0279, Operator norm: 0.8340 | Test Error: 0.0210, Loss: 0.0409
467: Forward: 47 | Train Error: 0.0110, Loss: 0.0278, Operator norm: 0.8341 | Test Error: 0.0210, Loss: 0.0412
468: Forward: 47 | Train Error: 0.0100, Loss: 0.0278, Operator norm: 0.8341 | Test Error: 0.0210, Loss: 0.0408
469: Forward: 47 | Train Error: 0.0110, Loss: 0.0278, Operator norm: 0.8342 | Test Error: 0.0210, Loss: 0.0412
470: Forward: 47 | Train Error: 0.0100, Loss: 0.0277, Operator norm: 0.8342 | Test Error: 0.0210, Loss: 0.0408
471: Forward: 47 | Train Error: 0.0110, Loss: 0.0277, Operator norm: 0.8342 | Test Error: 0.0210, Loss: 0.0411
472: Forward: 47 | Train Error: 0.0100, Loss: 0.0277, Operator norm: 0.8343 | Test Error: 0.0210, Loss: 0.0408
473: Forward: 47 | Train Error: 0.0110, Loss: 0.0276, Operator norm: 0.8343 | Test Error: 0.0210, Loss: 0.0411
474: Forward: 47 | Train Error: 0.0100, Loss: 0.0276, Operator norm: 0.8343 | Test Error: 0.0210, Loss: 0.0407
475: Forward: 47 | Train Error: 0.0110, Loss: 0.0276, Operator norm: 0.8344 | Test Error: 0.0210, Loss: 0.0410
476: Forward: 47 | Train Error: 0.0100, Loss: 0.0275, Operator norm: 0.8344 | Test Error: 0.0210, Loss: 0.0407
477: Forward: 47 | Train Error: 0.0110, Loss: 0.0275, Operator norm: 0.8345 | Test Error: 0.0210, Loss: 0.0410
478: Forward: 47 | Train Error: 0.0100, Loss: 0.0275, Operator norm: 0.8345 | Test Error: 0.0210, Loss: 0.0407
479: Forward: 47 | Train Error: 0.0100, Loss: 0.0275, Operator norm: 0.8346 | Test Error: 0.0210, Loss: 0.0410
480: Forward: 47 | Train Error: 0.0100, Loss: 0.0274, Operator norm: 0.8346 | Test Error: 0.0210, Loss: 0.0406
481: Forward: 47 | Train Error: 0.0100, Loss: 0.0274, Operator norm: 0.8346 | Test Error: 0.0210, Loss: 0.0409
482: Forward: 47 | Train Error: 0.0100, Loss: 0.0274, Operator norm: 0.8347 | Test Error: 0.0210, Loss: 0.0406
483: Forward: 47 | Train Error: 0.0100, Loss: 0.0273, Operator norm: 0.8347 | Test Error: 0.0210, Loss: 0.0409
484: Forward: 47 | Train Error: 0.0100, Loss: 0.0273, Operator norm: 0.8347 | Test Error: 0.0210, Loss: 0.0406
485: Forward: 47 | Train Error: 0.0100, Loss: 0.0273, Operator norm: 0.8348 | Test Error: 0.0210, Loss: 0.0409
486: Forward: 47 | Train Error: 0.0100, Loss: 0.0273, Operator norm: 0.8348 | Test Error: 0.0210, Loss: 0.0405
487: Forward: 47 | Train Error: 0.0100, Loss: 0.0272, Operator norm: 0.8349 | Test Error: 0.0210, Loss: 0.0408
488: Forward: 47 | Train Error: 0.0100, Loss: 0.0272, Operator norm: 0.8349 | Test Error: 0.0210, Loss: 0.0405
489: Forward: 47 | Train Error: 0.0100, Loss: 0.0272, Operator norm: 0.8349 | Test Error: 0.0210, Loss: 0.0408
490: Forward: 47 | Train Error: 0.0100, Loss: 0.0271, Operator norm: 0.8350 | Test Error: 0.0210, Loss: 0.0404
491: Forward: 47 | Train Error: 0.0090, Loss: 0.0271, Operator norm: 0.8350 | Test Error: 0.0210, Loss: 0.0408
492: Forward: 47 | Train Error: 0.0100, Loss: 0.0271, Operator norm: 0.8351 | Test Error: 0.0210, Loss: 0.0404
493: Forward: 47 | Train Error: 0.0090, Loss: 0.0271, Operator norm: 0.8351 | Test Error: 0.0210, Loss: 0.0407
494: Forward: 47 | Train Error: 0.0100, Loss: 0.0270, Operator norm: 0.8351 | Test Error: 0.0210, Loss: 0.0404
495: Forward: 47 | Train Error: 0.0090, Loss: 0.0270, Operator norm: 0.8352 | Test Error: 0.0210, Loss: 0.0407
496: Forward: 47 | Train Error: 0.0100, Loss: 0.0270, Operator norm: 0.8352 | Test Error: 0.0210, Loss: 0.0403
497: Forward: 47 | Train Error: 0.0090, Loss: 0.0269, Operator norm: 0.8352 | Test Error: 0.0210, Loss: 0.0407
498: Forward: 47 | Train Error: 0.0100, Loss: 0.0269, Operator norm: 0.8353 | Test Error: 0.0210, Loss: 0.0403
499: Forward: 47 | Train Error: 0.0090, Loss: 0.0269, Operator norm: 0.8353 | Test Error: 0.0210, Loss: 0.0406
grad at the end: grad_B=0.1923, grad_A=0.2933, grad_W=0.1752


==> gamma/MNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.4870, Loss: 0.5308, Operator norm: 0.1000 | Test Error: 0.4270, Loss: 0.5188
1: Forward: 6 | Train Error: 0.4530, Loss: 0.5190, Operator norm: 0.1000 | Test Error: 0.3970, Loss: 0.5072
2: Forward: 6 | Train Error: 0.4210, Loss: 0.5075, Operator norm: 0.1000 | Test Error: 0.3620, Loss: 0.4959
3: Forward: 6 | Train Error: 0.4020, Loss: 0.4964, Operator norm: 0.1000 | Test Error: 0.3280, Loss: 0.4850
4: Forward: 6 | Train Error: 0.3720, Loss: 0.4857, Operator norm: 0.1000 | Test Error: 0.2990, Loss: 0.4745
5: Forward: 6 | Train Error: 0.3510, Loss: 0.4753, Operator norm: 0.1000 | Test Error: 0.2790, Loss: 0.4643
6: Forward: 6 | Train Error: 0.3260, Loss: 0.4652, Operator norm: 0.1000 | Test Error: 0.2590, Loss: 0.4544
7: Forward: 6 | Train Error: 0.3060, Loss: 0.4555, Operator norm: 0.1000 | Test Error: 0.2390, Loss: 0.4448
8: Forward: 6 | Train Error: 0.2860, Loss: 0.4460, Operator norm: 0.1000 | Test Error: 0.2190, Loss: 0.4356
9: Forward: 6 | Train Error: 0.2660, Loss: 0.4369, Operator norm: 0.1001 | Test Error: 0.2050, Loss: 0.4266
10: Forward: 6 | Train Error: 0.2360, Loss: 0.4280, Operator norm: 0.1001 | Test Error: 0.1960, Loss: 0.4179
11: Forward: 6 | Train Error: 0.2210, Loss: 0.4195, Operator norm: 0.1001 | Test Error: 0.1870, Loss: 0.4095
12: Forward: 6 | Train Error: 0.2050, Loss: 0.4111, Operator norm: 0.1001 | Test Error: 0.1760, Loss: 0.4013
13: Forward: 6 | Train Error: 0.1970, Loss: 0.4031, Operator norm: 0.1001 | Test Error: 0.1620, Loss: 0.3934
14: Forward: 6 | Train Error: 0.1860, Loss: 0.3953, Operator norm: 0.1001 | Test Error: 0.1580, Loss: 0.3857
15: Forward: 6 | Train Error: 0.1730, Loss: 0.3877, Operator norm: 0.1001 | Test Error: 0.1540, Loss: 0.3783
16: Forward: 6 | Train Error: 0.1670, Loss: 0.3803, Operator norm: 0.1001 | Test Error: 0.1480, Loss: 0.3711
17: Forward: 6 | Train Error: 0.1630, Loss: 0.3732, Operator norm: 0.1001 | Test Error: 0.1410, Loss: 0.3641
18: Forward: 6 | Train Error: 0.1560, Loss: 0.3663, Operator norm: 0.1001 | Test Error: 0.1370, Loss: 0.3573
19: Forward: 6 | Train Error: 0.1540, Loss: 0.3596, Operator norm: 0.1001 | Test Error: 0.1260, Loss: 0.3507
20: Forward: 6 | Train Error: 0.1520, Loss: 0.3531, Operator norm: 0.1001 | Test Error: 0.1240, Loss: 0.3443
21: Forward: 6 | Train Error: 0.1480, Loss: 0.3468, Operator norm: 0.1001 | Test Error: 0.1220, Loss: 0.3381
22: Forward: 6 | Train Error: 0.1430, Loss: 0.3406, Operator norm: 0.1001 | Test Error: 0.1160, Loss: 0.3320
23: Forward: 6 | Train Error: 0.1380, Loss: 0.3347, Operator norm: 0.1001 | Test Error: 0.1120, Loss: 0.3262
24: Forward: 6 | Train Error: 0.1320, Loss: 0.3289, Operator norm: 0.1001 | Test Error: 0.1110, Loss: 0.3205
25: Forward: 6 | Train Error: 0.1280, Loss: 0.3233, Operator norm: 0.1001 | Test Error: 0.1070, Loss: 0.3150
26: Forward: 6 | Train Error: 0.1210, Loss: 0.3178, Operator norm: 0.1001 | Test Error: 0.1050, Loss: 0.3096
27: Forward: 6 | Train Error: 0.1150, Loss: 0.3125, Operator norm: 0.1001 | Test Error: 0.1020, Loss: 0.3044
28: Forward: 6 | Train Error: 0.1130, Loss: 0.3074, Operator norm: 0.1001 | Test Error: 0.0960, Loss: 0.2993
29: Forward: 6 | Train Error: 0.1120, Loss: 0.3024, Operator norm: 0.1001 | Test Error: 0.0930, Loss: 0.2944
30: Forward: 6 | Train Error: 0.1100, Loss: 0.2975, Operator norm: 0.1001 | Test Error: 0.0900, Loss: 0.2896
31: Forward: 6 | Train Error: 0.1070, Loss: 0.2928, Operator norm: 0.1001 | Test Error: 0.0860, Loss: 0.2850
32: Forward: 6 | Train Error: 0.1050, Loss: 0.2882, Operator norm: 0.1001 | Test Error: 0.0820, Loss: 0.2805
33: Forward: 6 | Train Error: 0.1030, Loss: 0.2837, Operator norm: 0.1001 | Test Error: 0.0770, Loss: 0.2761
34: Forward: 6 | Train Error: 0.1000, Loss: 0.2794, Operator norm: 0.1001 | Test Error: 0.0760, Loss: 0.2718
35: Forward: 6 | Train Error: 0.0990, Loss: 0.2751, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.2676
36: Forward: 6 | Train Error: 0.0970, Loss: 0.2710, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.2636
37: Forward: 6 | Train Error: 0.0960, Loss: 0.2670, Operator norm: 0.1002 | Test Error: 0.0740, Loss: 0.2596
38: Forward: 6 | Train Error: 0.0950, Loss: 0.2631, Operator norm: 0.1002 | Test Error: 0.0700, Loss: 0.2558
39: Forward: 6 | Train Error: 0.0910, Loss: 0.2593, Operator norm: 0.1002 | Test Error: 0.0660, Loss: 0.2521
40: Forward: 6 | Train Error: 0.0900, Loss: 0.2556, Operator norm: 0.1002 | Test Error: 0.0650, Loss: 0.2484
41: Forward: 6 | Train Error: 0.0890, Loss: 0.2520, Operator norm: 0.1002 | Test Error: 0.0630, Loss: 0.2449
42: Forward: 6 | Train Error: 0.0860, Loss: 0.2485, Operator norm: 0.1002 | Test Error: 0.0590, Loss: 0.2414
43: Forward: 6 | Train Error: 0.0850, Loss: 0.2451, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.2381
44: Forward: 6 | Train Error: 0.0820, Loss: 0.2418, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.2348
45: Forward: 6 | Train Error: 0.0820, Loss: 0.2385, Operator norm: 0.1002 | Test Error: 0.0540, Loss: 0.2316
46: Forward: 6 | Train Error: 0.0740, Loss: 0.2354, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.2285
47: Forward: 6 | Train Error: 0.0730, Loss: 0.2323, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.2255
48: Forward: 6 | Train Error: 0.0730, Loss: 0.2293, Operator norm: 0.1002 | Test Error: 0.0510, Loss: 0.2225
49: Forward: 6 | Train Error: 0.0710, Loss: 0.2264, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.2196
50: Forward: 6 | Train Error: 0.0700, Loss: 0.2235, Operator norm: 0.1002 | Test Error: 0.0490, Loss: 0.2168
51: Forward: 6 | Train Error: 0.0700, Loss: 0.2207, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.2141
52: Forward: 6 | Train Error: 0.0700, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.2114
53: Forward: 6 | Train Error: 0.0670, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.0460, Loss: 0.2088
54: Forward: 6 | Train Error: 0.0650, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.2062
55: Forward: 6 | Train Error: 0.0610, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.0430, Loss: 0.2037
56: Forward: 6 | Train Error: 0.0610, Loss: 0.2078, Operator norm: 0.1002 | Test Error: 0.0400, Loss: 0.2013
57: Forward: 6 | Train Error: 0.0590, Loss: 0.2053, Operator norm: 0.1002 | Test Error: 0.0380, Loss: 0.1989
58: Forward: 6 | Train Error: 0.0590, Loss: 0.2030, Operator norm: 0.1002 | Test Error: 0.0370, Loss: 0.1966
59: Forward: 6 | Train Error: 0.0580, Loss: 0.2007, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.1943
60: Forward: 6 | Train Error: 0.0570, Loss: 0.1984, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.1921
61: Forward: 6 | Train Error: 0.0530, Loss: 0.1962, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.1899
62: Forward: 6 | Train Error: 0.0520, Loss: 0.1941, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.1878
63: Forward: 6 | Train Error: 0.0520, Loss: 0.1920, Operator norm: 0.1002 | Test Error: 0.0360, Loss: 0.1857
64: Forward: 6 | Train Error: 0.0500, Loss: 0.1899, Operator norm: 0.1002 | Test Error: 0.0350, Loss: 0.1837
65: Forward: 6 | Train Error: 0.0480, Loss: 0.1879, Operator norm: 0.1002 | Test Error: 0.0330, Loss: 0.1817
66: Forward: 6 | Train Error: 0.0430, Loss: 0.1859, Operator norm: 0.1002 | Test Error: 0.0320, Loss: 0.1798
67: Forward: 6 | Train Error: 0.0430, Loss: 0.1840, Operator norm: 0.1002 | Test Error: 0.0320, Loss: 0.1778
68: Forward: 6 | Train Error: 0.0420, Loss: 0.1821, Operator norm: 0.1002 | Test Error: 0.0320, Loss: 0.1760
69: Forward: 6 | Train Error: 0.0410, Loss: 0.1802, Operator norm: 0.1002 | Test Error: 0.0320, Loss: 0.1742
70: Forward: 6 | Train Error: 0.0420, Loss: 0.1784, Operator norm: 0.1003 | Test Error: 0.0310, Loss: 0.1724
71: Forward: 6 | Train Error: 0.0400, Loss: 0.1766, Operator norm: 0.1003 | Test Error: 0.0290, Loss: 0.1706
72: Forward: 6 | Train Error: 0.0370, Loss: 0.1749, Operator norm: 0.1003 | Test Error: 0.0270, Loss: 0.1689
73: Forward: 6 | Train Error: 0.0360, Loss: 0.1732, Operator norm: 0.1003 | Test Error: 0.0270, Loss: 0.1672
74: Forward: 6 | Train Error: 0.0340, Loss: 0.1715, Operator norm: 0.1003 | Test Error: 0.0250, Loss: 0.1656
75: Forward: 6 | Train Error: 0.0340, Loss: 0.1699, Operator norm: 0.1003 | Test Error: 0.0250, Loss: 0.1639
76: Forward: 6 | Train Error: 0.0330, Loss: 0.1683, Operator norm: 0.1003 | Test Error: 0.0240, Loss: 0.1623
77: Forward: 6 | Train Error: 0.0320, Loss: 0.1667, Operator norm: 0.1003 | Test Error: 0.0230, Loss: 0.1608
78: Forward: 6 | Train Error: 0.0320, Loss: 0.1651, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1593
79: Forward: 6 | Train Error: 0.0320, Loss: 0.1636, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1578
80: Forward: 6 | Train Error: 0.0320, Loss: 0.1621, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1563
81: Forward: 6 | Train Error: 0.0310, Loss: 0.1607, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1548
82: Forward: 6 | Train Error: 0.0310, Loss: 0.1592, Operator norm: 0.1003 | Test Error: 0.0190, Loss: 0.1534
83: Forward: 6 | Train Error: 0.0310, Loss: 0.1578, Operator norm: 0.1003 | Test Error: 0.0190, Loss: 0.1520
84: Forward: 6 | Train Error: 0.0310, Loss: 0.1564, Operator norm: 0.1003 | Test Error: 0.0190, Loss: 0.1507
85: Forward: 6 | Train Error: 0.0300, Loss: 0.1551, Operator norm: 0.1003 | Test Error: 0.0180, Loss: 0.1493
86: Forward: 6 | Train Error: 0.0290, Loss: 0.1537, Operator norm: 0.1003 | Test Error: 0.0180, Loss: 0.1480
87: Forward: 6 | Train Error: 0.0270, Loss: 0.1524, Operator norm: 0.1003 | Test Error: 0.0180, Loss: 0.1467
88: Forward: 6 | Train Error: 0.0260, Loss: 0.1511, Operator norm: 0.1003 | Test Error: 0.0180, Loss: 0.1454
89: Forward: 6 | Train Error: 0.0260, Loss: 0.1498, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1441
90: Forward: 6 | Train Error: 0.0260, Loss: 0.1486, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1429
91: Forward: 6 | Train Error: 0.0260, Loss: 0.1473, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1417
92: Forward: 6 | Train Error: 0.0260, Loss: 0.1461, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1405
93: Forward: 6 | Train Error: 0.0260, Loss: 0.1449, Operator norm: 0.1003 | Test Error: 0.0160, Loss: 0.1393
94: Forward: 6 | Train Error: 0.0250, Loss: 0.1438, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1381
95: Forward: 6 | Train Error: 0.0250, Loss: 0.1426, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1370
96: Forward: 6 | Train Error: 0.0250, Loss: 0.1415, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1359
97: Forward: 6 | Train Error: 0.0240, Loss: 0.1403, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1348
98: Forward: 6 | Train Error: 0.0230, Loss: 0.1392, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1337
99: Forward: 6 | Train Error: 0.0230, Loss: 0.1382, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1326
100: Forward: 6 | Train Error: 0.0230, Loss: 0.1371, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1315
101: Forward: 6 | Train Error: 0.0220, Loss: 0.1360, Operator norm: 0.1003 | Test Error: 0.0130, Loss: 0.1305
102: Forward: 6 | Train Error: 0.0220, Loss: 0.1350, Operator norm: 0.1003 | Test Error: 0.0130, Loss: 0.1295
103: Forward: 6 | Train Error: 0.0220, Loss: 0.1340, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1285
104: Forward: 6 | Train Error: 0.0210, Loss: 0.1330, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1275
105: Forward: 6 | Train Error: 0.0210, Loss: 0.1320, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1265
106: Forward: 6 | Train Error: 0.0210, Loss: 0.1310, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1255
107: Forward: 6 | Train Error: 0.0210, Loss: 0.1300, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1245
108: Forward: 6 | Train Error: 0.0210, Loss: 0.1290, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1236
109: Forward: 6 | Train Error: 0.0210, Loss: 0.1281, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1227
110: Forward: 6 | Train Error: 0.0210, Loss: 0.1272, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1218
111: Forward: 6 | Train Error: 0.0210, Loss: 0.1263, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1208
112: Forward: 6 | Train Error: 0.0200, Loss: 0.1253, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1199
113: Forward: 6 | Train Error: 0.0190, Loss: 0.1244, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1191
114: Forward: 6 | Train Error: 0.0180, Loss: 0.1236, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1182
115: Forward: 6 | Train Error: 0.0180, Loss: 0.1227, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1173
116: Forward: 6 | Train Error: 0.0180, Loss: 0.1218, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1165
117: Forward: 6 | Train Error: 0.0180, Loss: 0.1210, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1156
118: Forward: 6 | Train Error: 0.0180, Loss: 0.1201, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1148
119: Forward: 6 | Train Error: 0.0180, Loss: 0.1193, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1140
120: Forward: 6 | Train Error: 0.0180, Loss: 0.1185, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1132
121: Forward: 6 | Train Error: 0.0160, Loss: 0.1177, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1124
122: Forward: 6 | Train Error: 0.0160, Loss: 0.1169, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1116
123: Forward: 6 | Train Error: 0.0160, Loss: 0.1161, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1108
124: Forward: 6 | Train Error: 0.0160, Loss: 0.1153, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1100
125: Forward: 6 | Train Error: 0.0160, Loss: 0.1145, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1093
126: Forward: 6 | Train Error: 0.0160, Loss: 0.1138, Operator norm: 0.1003 | Test Error: 0.0080, Loss: 0.1085
127: Forward: 6 | Train Error: 0.0160, Loss: 0.1130, Operator norm: 0.1003 | Test Error: 0.0080, Loss: 0.1078
128: Forward: 6 | Train Error: 0.0160, Loss: 0.1123, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1070
129: Forward: 6 | Train Error: 0.0160, Loss: 0.1115, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1063
130: Forward: 6 | Train Error: 0.0160, Loss: 0.1108, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1056
131: Forward: 6 | Train Error: 0.0140, Loss: 0.1101, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1049
132: Forward: 6 | Train Error: 0.0140, Loss: 0.1094, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1042
133: Forward: 6 | Train Error: 0.0140, Loss: 0.1087, Operator norm: 0.1003 | Test Error: 0.0060, Loss: 0.1035
134: Forward: 6 | Train Error: 0.0140, Loss: 0.1080, Operator norm: 0.1003 | Test Error: 0.0050, Loss: 0.1028
135: Forward: 6 | Train Error: 0.0130, Loss: 0.1073, Operator norm: 0.1003 | Test Error: 0.0050, Loss: 0.1021
136: Forward: 6 | Train Error: 0.0130, Loss: 0.1066, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.1014
137: Forward: 6 | Train Error: 0.0130, Loss: 0.1059, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.1007
138: Forward: 6 | Train Error: 0.0130, Loss: 0.1052, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.1001
139: Forward: 6 | Train Error: 0.0130, Loss: 0.1046, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0994
140: Forward: 6 | Train Error: 0.0120, Loss: 0.1039, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0988
141: Forward: 6 | Train Error: 0.0120, Loss: 0.1033, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0981
142: Forward: 6 | Train Error: 0.0110, Loss: 0.1026, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0975
143: Forward: 6 | Train Error: 0.0110, Loss: 0.1020, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0969
144: Forward: 6 | Train Error: 0.0110, Loss: 0.1014, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0963
145: Forward: 6 | Train Error: 0.0110, Loss: 0.1007, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0956
146: Forward: 6 | Train Error: 0.0110, Loss: 0.1001, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0950
147: Forward: 6 | Train Error: 0.0110, Loss: 0.0995, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0944
148: Forward: 6 | Train Error: 0.0110, Loss: 0.0989, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0938
149: Forward: 6 | Train Error: 0.0110, Loss: 0.0983, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0932
150: Forward: 6 | Train Error: 0.0110, Loss: 0.0977, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0927
151: Forward: 6 | Train Error: 0.0110, Loss: 0.0971, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0921
152: Forward: 6 | Train Error: 0.0110, Loss: 0.0966, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0915
153: Forward: 6 | Train Error: 0.0110, Loss: 0.0960, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0909
154: Forward: 6 | Train Error: 0.0100, Loss: 0.0954, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0904
155: Forward: 6 | Train Error: 0.0100, Loss: 0.0949, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0898
156: Forward: 6 | Train Error: 0.0100, Loss: 0.0943, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0893
157: Forward: 6 | Train Error: 0.0100, Loss: 0.0937, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0887
158: Forward: 6 | Train Error: 0.0100, Loss: 0.0932, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0882
159: Forward: 6 | Train Error: 0.0100, Loss: 0.0927, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0877
160: Forward: 6 | Train Error: 0.0100, Loss: 0.0921, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0871
161: Forward: 6 | Train Error: 0.0100, Loss: 0.0916, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0866
162: Forward: 6 | Train Error: 0.0100, Loss: 0.0911, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0861
163: Forward: 6 | Train Error: 0.0100, Loss: 0.0905, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0856
164: Forward: 6 | Train Error: 0.0100, Loss: 0.0900, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0851
165: Forward: 6 | Train Error: 0.0100, Loss: 0.0895, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0846
166: Forward: 6 | Train Error: 0.0100, Loss: 0.0890, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0841
167: Forward: 6 | Train Error: 0.0100, Loss: 0.0885, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0836
168: Forward: 6 | Train Error: 0.0100, Loss: 0.0880, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0831
169: Forward: 6 | Train Error: 0.0090, Loss: 0.0875, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0826
170: Forward: 6 | Train Error: 0.0090, Loss: 0.0870, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0821
171: Forward: 6 | Train Error: 0.0090, Loss: 0.0865, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0816
172: Forward: 6 | Train Error: 0.0090, Loss: 0.0861, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0812
173: Forward: 6 | Train Error: 0.0090, Loss: 0.0856, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0807
174: Forward: 6 | Train Error: 0.0090, Loss: 0.0851, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0802
175: Forward: 6 | Train Error: 0.0090, Loss: 0.0846, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0798
176: Forward: 6 | Train Error: 0.0090, Loss: 0.0842, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0793
177: Forward: 6 | Train Error: 0.0090, Loss: 0.0837, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0789
178: Forward: 6 | Train Error: 0.0080, Loss: 0.0833, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0784
179: Forward: 6 | Train Error: 0.0080, Loss: 0.0828, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0780
180: Forward: 6 | Train Error: 0.0080, Loss: 0.0824, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0776
181: Forward: 6 | Train Error: 0.0080, Loss: 0.0819, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0771
182: Forward: 6 | Train Error: 0.0080, Loss: 0.0815, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0767
183: Forward: 6 | Train Error: 0.0080, Loss: 0.0811, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0763
184: Forward: 6 | Train Error: 0.0080, Loss: 0.0806, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0759
185: Forward: 6 | Train Error: 0.0080, Loss: 0.0802, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0754
186: Forward: 6 | Train Error: 0.0080, Loss: 0.0798, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0750
187: Forward: 6 | Train Error: 0.0080, Loss: 0.0794, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0746
188: Forward: 6 | Train Error: 0.0080, Loss: 0.0790, Operator norm: 0.1004 | Test Error: 0.0020, Loss: 0.0742
189: Forward: 6 | Train Error: 0.0080, Loss: 0.0785, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0738
190: Forward: 6 | Train Error: 0.0080, Loss: 0.0781, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0734
191: Forward: 6 | Train Error: 0.0080, Loss: 0.0777, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0730
192: Forward: 6 | Train Error: 0.0080, Loss: 0.0773, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0726
193: Forward: 6 | Train Error: 0.0080, Loss: 0.0769, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0722
194: Forward: 6 | Train Error: 0.0080, Loss: 0.0766, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0719
195: Forward: 6 | Train Error: 0.0080, Loss: 0.0762, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0715
196: Forward: 6 | Train Error: 0.0080, Loss: 0.0758, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0711
197: Forward: 6 | Train Error: 0.0080, Loss: 0.0754, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0707
198: Forward: 6 | Train Error: 0.0080, Loss: 0.0750, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0704
199: Forward: 6 | Train Error: 0.0080, Loss: 0.0746, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0700
200: Forward: 6 | Train Error: 0.0080, Loss: 0.0743, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0696
201: Forward: 6 | Train Error: 0.0070, Loss: 0.0739, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0693
202: Forward: 6 | Train Error: 0.0070, Loss: 0.0735, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0689
203: Forward: 6 | Train Error: 0.0070, Loss: 0.0732, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0686
204: Forward: 6 | Train Error: 0.0070, Loss: 0.0728, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0682
205: Forward: 6 | Train Error: 0.0070, Loss: 0.0725, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0679
206: Forward: 6 | Train Error: 0.0070, Loss: 0.0721, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0675
207: Forward: 6 | Train Error: 0.0070, Loss: 0.0718, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0672
208: Forward: 6 | Train Error: 0.0070, Loss: 0.0714, Operator norm: 0.1004 | Test Error: 0.0010, Loss: 0.0668
209: Forward: 6 | Train Error: 0.0070, Loss: 0.0711, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0665
210: Forward: 6 | Train Error: 0.0070, Loss: 0.0707, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0662
211: Forward: 6 | Train Error: 0.0070, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0659
212: Forward: 6 | Train Error: 0.0070, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0655
213: Forward: 6 | Train Error: 0.0070, Loss: 0.0697, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0652
214: Forward: 6 | Train Error: 0.0060, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0649
215: Forward: 6 | Train Error: 0.0060, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0646
216: Forward: 6 | Train Error: 0.0060, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0643
217: Forward: 6 | Train Error: 0.0060, Loss: 0.0684, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0640
218: Forward: 6 | Train Error: 0.0060, Loss: 0.0681, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0636
219: Forward: 6 | Train Error: 0.0060, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0633
220: Forward: 6 | Train Error: 0.0060, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0630
221: Forward: 6 | Train Error: 0.0060, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0627
222: Forward: 6 | Train Error: 0.0060, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0624
223: Forward: 6 | Train Error: 0.0060, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0622
224: Forward: 6 | Train Error: 0.0060, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0619
225: Forward: 6 | Train Error: 0.0060, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0616
226: Forward: 6 | Train Error: 0.0060, Loss: 0.0657, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0613
227: Forward: 6 | Train Error: 0.0060, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0610
228: Forward: 6 | Train Error: 0.0060, Loss: 0.0651, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0607
229: Forward: 6 | Train Error: 0.0060, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0604
230: Forward: 6 | Train Error: 0.0050, Loss: 0.0646, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0602
231: Forward: 6 | Train Error: 0.0050, Loss: 0.0643, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0599
232: Forward: 6 | Train Error: 0.0040, Loss: 0.0640, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0596
233: Forward: 6 | Train Error: 0.0040, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0594
234: Forward: 6 | Train Error: 0.0040, Loss: 0.0635, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0591
235: Forward: 6 | Train Error: 0.0040, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0588
236: Forward: 6 | Train Error: 0.0040, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0586
237: Forward: 6 | Train Error: 0.0040, Loss: 0.0626, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0583
238: Forward: 6 | Train Error: 0.0040, Loss: 0.0624, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0581
239: Forward: 6 | Train Error: 0.0040, Loss: 0.0621, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0578
240: Forward: 6 | Train Error: 0.0040, Loss: 0.0619, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0576
241: Forward: 6 | Train Error: 0.0040, Loss: 0.0616, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0573
242: Forward: 6 | Train Error: 0.0040, Loss: 0.0614, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0571
243: Forward: 6 | Train Error: 0.0040, Loss: 0.0611, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0568
244: Forward: 6 | Train Error: 0.0040, Loss: 0.0608, Operator norm: 0.1004 | Test Error: 0.0000, Loss: 0.0566
245: Forward: 6 | Train Error: 0.0040, Loss: 0.0606, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0563
246: Forward: 6 | Train Error: 0.0040, Loss: 0.0604, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0561
247: Forward: 6 | Train Error: 0.0040, Loss: 0.0601, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0559
248: Forward: 6 | Train Error: 0.0040, Loss: 0.0599, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0556
249: Forward: 6 | Train Error: 0.0040, Loss: 0.0596, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0554
250: Forward: 6 | Train Error: 0.0040, Loss: 0.0594, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0552
251: Forward: 6 | Train Error: 0.0040, Loss: 0.0592, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0550
252: Forward: 6 | Train Error: 0.0040, Loss: 0.0589, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0547
253: Forward: 6 | Train Error: 0.0040, Loss: 0.0587, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0545
254: Forward: 6 | Train Error: 0.0040, Loss: 0.0585, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0543
255: Forward: 6 | Train Error: 0.0040, Loss: 0.0582, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0541
256: Forward: 6 | Train Error: 0.0040, Loss: 0.0580, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0539
257: Forward: 6 | Train Error: 0.0040, Loss: 0.0578, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0537
258: Forward: 6 | Train Error: 0.0040, Loss: 0.0576, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0534
259: Forward: 6 | Train Error: 0.0040, Loss: 0.0574, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0532
260: Forward: 6 | Train Error: 0.0040, Loss: 0.0571, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0530
261: Forward: 6 | Train Error: 0.0040, Loss: 0.0569, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0528
262: Forward: 6 | Train Error: 0.0040, Loss: 0.0567, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0526
263: Forward: 6 | Train Error: 0.0040, Loss: 0.0565, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0524
264: Forward: 6 | Train Error: 0.0040, Loss: 0.0563, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0522
265: Forward: 6 | Train Error: 0.0040, Loss: 0.0561, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0520
266: Forward: 6 | Train Error: 0.0040, Loss: 0.0559, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0518
267: Forward: 6 | Train Error: 0.0040, Loss: 0.0557, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0516
268: Forward: 6 | Train Error: 0.0040, Loss: 0.0555, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0514
269: Forward: 6 | Train Error: 0.0040, Loss: 0.0553, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0512
270: Forward: 6 | Train Error: 0.0040, Loss: 0.0551, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0511
271: Forward: 6 | Train Error: 0.0040, Loss: 0.0549, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0509
272: Forward: 6 | Train Error: 0.0040, Loss: 0.0547, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0507
273: Forward: 6 | Train Error: 0.0040, Loss: 0.0545, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0505
274: Forward: 6 | Train Error: 0.0040, Loss: 0.0543, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0503
275: Forward: 6 | Train Error: 0.0040, Loss: 0.0541, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0501
276: Forward: 6 | Train Error: 0.0040, Loss: 0.0539, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0500
277: Forward: 6 | Train Error: 0.0040, Loss: 0.0538, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0498
278: Forward: 6 | Train Error: 0.0040, Loss: 0.0536, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0496
279: Forward: 6 | Train Error: 0.0040, Loss: 0.0534, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0494
280: Forward: 6 | Train Error: 0.0040, Loss: 0.0532, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0493
281: Forward: 6 | Train Error: 0.0040, Loss: 0.0530, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0491
282: Forward: 6 | Train Error: 0.0040, Loss: 0.0529, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0489
283: Forward: 6 | Train Error: 0.0040, Loss: 0.0527, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0488
284: Forward: 6 | Train Error: 0.0040, Loss: 0.0525, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0486
285: Forward: 6 | Train Error: 0.0040, Loss: 0.0523, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0484
286: Forward: 6 | Train Error: 0.0030, Loss: 0.0522, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0483
287: Forward: 6 | Train Error: 0.0030, Loss: 0.0520, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0481
288: Forward: 6 | Train Error: 0.0030, Loss: 0.0518, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0479
289: Forward: 6 | Train Error: 0.0030, Loss: 0.0517, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0478
290: Forward: 6 | Train Error: 0.0030, Loss: 0.0515, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0476
291: Forward: 6 | Train Error: 0.0030, Loss: 0.0513, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0475
292: Forward: 6 | Train Error: 0.0030, Loss: 0.0512, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0473
293: Forward: 6 | Train Error: 0.0030, Loss: 0.0510, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0472
294: Forward: 6 | Train Error: 0.0030, Loss: 0.0509, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0470
295: Forward: 6 | Train Error: 0.0030, Loss: 0.0507, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0469
296: Forward: 6 | Train Error: 0.0030, Loss: 0.0505, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0467
297: Forward: 6 | Train Error: 0.0030, Loss: 0.0504, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0466
298: Forward: 6 | Train Error: 0.0040, Loss: 0.0502, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0464
299: Forward: 6 | Train Error: 0.0040, Loss: 0.0501, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0463
300: Forward: 6 | Train Error: 0.0040, Loss: 0.0499, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0462
301: Forward: 6 | Train Error: 0.0040, Loss: 0.0498, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0460
302: Forward: 6 | Train Error: 0.0040, Loss: 0.0496, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0459
303: Forward: 6 | Train Error: 0.0040, Loss: 0.0495, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0457
304: Forward: 6 | Train Error: 0.0040, Loss: 0.0493, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0456
305: Forward: 6 | Train Error: 0.0040, Loss: 0.0492, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0455
306: Forward: 6 | Train Error: 0.0040, Loss: 0.0491, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0453
307: Forward: 6 | Train Error: 0.0040, Loss: 0.0489, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0452
308: Forward: 6 | Train Error: 0.0040, Loss: 0.0488, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0451
309: Forward: 6 | Train Error: 0.0040, Loss: 0.0486, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0449
310: Forward: 6 | Train Error: 0.0040, Loss: 0.0485, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0448
311: Forward: 6 | Train Error: 0.0040, Loss: 0.0484, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0447
312: Forward: 6 | Train Error: 0.0040, Loss: 0.0482, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0446
313: Forward: 6 | Train Error: 0.0040, Loss: 0.0481, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0444
314: Forward: 6 | Train Error: 0.0040, Loss: 0.0480, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0443
315: Forward: 6 | Train Error: 0.0040, Loss: 0.0478, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0442
316: Forward: 6 | Train Error: 0.0040, Loss: 0.0477, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0441
317: Forward: 6 | Train Error: 0.0040, Loss: 0.0476, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0439
318: Forward: 6 | Train Error: 0.0040, Loss: 0.0475, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0438
319: Forward: 6 | Train Error: 0.0040, Loss: 0.0473, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0437
320: Forward: 6 | Train Error: 0.0040, Loss: 0.0472, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0436
321: Forward: 6 | Train Error: 0.0040, Loss: 0.0471, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0435
322: Forward: 6 | Train Error: 0.0040, Loss: 0.0470, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0434
323: Forward: 6 | Train Error: 0.0040, Loss: 0.0468, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0432
324: Forward: 6 | Train Error: 0.0040, Loss: 0.0467, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0431
325: Forward: 6 | Train Error: 0.0040, Loss: 0.0466, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0430
326: Forward: 6 | Train Error: 0.0040, Loss: 0.0465, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0429
327: Forward: 6 | Train Error: 0.0040, Loss: 0.0464, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0428
328: Forward: 6 | Train Error: 0.0040, Loss: 0.0462, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0427
329: Forward: 6 | Train Error: 0.0040, Loss: 0.0461, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0426
330: Forward: 6 | Train Error: 0.0040, Loss: 0.0460, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0425
331: Forward: 6 | Train Error: 0.0040, Loss: 0.0459, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0424
332: Forward: 6 | Train Error: 0.0040, Loss: 0.0458, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0423
333: Forward: 6 | Train Error: 0.0040, Loss: 0.0457, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0422
334: Forward: 6 | Train Error: 0.0040, Loss: 0.0456, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0421
335: Forward: 6 | Train Error: 0.0040, Loss: 0.0455, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0420
336: Forward: 6 | Train Error: 0.0040, Loss: 0.0453, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0419
337: Forward: 6 | Train Error: 0.0040, Loss: 0.0452, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0418
338: Forward: 6 | Train Error: 0.0040, Loss: 0.0451, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0417
339: Forward: 6 | Train Error: 0.0040, Loss: 0.0450, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0416
340: Forward: 6 | Train Error: 0.0040, Loss: 0.0449, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0415
341: Forward: 6 | Train Error: 0.0040, Loss: 0.0448, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0414
342: Forward: 6 | Train Error: 0.0040, Loss: 0.0447, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0413
343: Forward: 6 | Train Error: 0.0040, Loss: 0.0446, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0412
344: Forward: 6 | Train Error: 0.0040, Loss: 0.0445, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0411
345: Forward: 6 | Train Error: 0.0040, Loss: 0.0444, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0410
346: Forward: 6 | Train Error: 0.0040, Loss: 0.0443, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0409
347: Forward: 6 | Train Error: 0.0040, Loss: 0.0442, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0408
348: Forward: 6 | Train Error: 0.0040, Loss: 0.0441, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0407
349: Forward: 6 | Train Error: 0.0040, Loss: 0.0440, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0406
350: Forward: 6 | Train Error: 0.0040, Loss: 0.0439, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0405
351: Forward: 6 | Train Error: 0.0040, Loss: 0.0438, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0405
352: Forward: 6 | Train Error: 0.0040, Loss: 0.0437, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0404
353: Forward: 6 | Train Error: 0.0040, Loss: 0.0436, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0403
354: Forward: 6 | Train Error: 0.0040, Loss: 0.0435, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0402
355: Forward: 6 | Train Error: 0.0040, Loss: 0.0435, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0401
356: Forward: 6 | Train Error: 0.0040, Loss: 0.0434, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0400
357: Forward: 6 | Train Error: 0.0040, Loss: 0.0433, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0399
358: Forward: 6 | Train Error: 0.0040, Loss: 0.0432, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0399
359: Forward: 6 | Train Error: 0.0040, Loss: 0.0431, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0398
360: Forward: 6 | Train Error: 0.0040, Loss: 0.0430, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0397
361: Forward: 6 | Train Error: 0.0040, Loss: 0.0429, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0396
362: Forward: 6 | Train Error: 0.0040, Loss: 0.0428, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0395
363: Forward: 6 | Train Error: 0.0040, Loss: 0.0428, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0395
364: Forward: 6 | Train Error: 0.0040, Loss: 0.0427, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0394
365: Forward: 6 | Train Error: 0.0040, Loss: 0.0426, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0393
366: Forward: 6 | Train Error: 0.0040, Loss: 0.0425, Operator norm: 0.1005 | Test Error: 0.0000, Loss: 0.0392
367: Forward: 6 | Train Error: 0.0040, Loss: 0.0424, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0392
368: Forward: 6 | Train Error: 0.0040, Loss: 0.0423, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0391
369: Forward: 6 | Train Error: 0.0040, Loss: 0.0423, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0390
370: Forward: 6 | Train Error: 0.0040, Loss: 0.0422, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0389
371: Forward: 6 | Train Error: 0.0040, Loss: 0.0421, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0389
372: Forward: 6 | Train Error: 0.0040, Loss: 0.0420, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0388
373: Forward: 6 | Train Error: 0.0040, Loss: 0.0419, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0387
374: Forward: 6 | Train Error: 0.0040, Loss: 0.0419, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0387
375: Forward: 6 | Train Error: 0.0040, Loss: 0.0418, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0386
376: Forward: 6 | Train Error: 0.0040, Loss: 0.0417, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0385
377: Forward: 6 | Train Error: 0.0040, Loss: 0.0416, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0384
378: Forward: 6 | Train Error: 0.0040, Loss: 0.0416, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0384
379: Forward: 6 | Train Error: 0.0040, Loss: 0.0415, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0383
380: Forward: 6 | Train Error: 0.0040, Loss: 0.0414, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0382
381: Forward: 6 | Train Error: 0.0040, Loss: 0.0413, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0382
382: Forward: 6 | Train Error: 0.0040, Loss: 0.0413, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0381
383: Forward: 6 | Train Error: 0.0040, Loss: 0.0412, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0380
384: Forward: 6 | Train Error: 0.0040, Loss: 0.0411, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0380
385: Forward: 6 | Train Error: 0.0040, Loss: 0.0411, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0379
386: Forward: 6 | Train Error: 0.0040, Loss: 0.0410, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0379
387: Forward: 6 | Train Error: 0.0040, Loss: 0.0409, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0378
388: Forward: 6 | Train Error: 0.0040, Loss: 0.0408, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0377
389: Forward: 6 | Train Error: 0.0040, Loss: 0.0408, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0377
390: Forward: 6 | Train Error: 0.0040, Loss: 0.0407, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0376
391: Forward: 6 | Train Error: 0.0040, Loss: 0.0406, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0376
392: Forward: 6 | Train Error: 0.0040, Loss: 0.0406, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0375
393: Forward: 6 | Train Error: 0.0040, Loss: 0.0405, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0374
394: Forward: 6 | Train Error: 0.0040, Loss: 0.0404, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0374
395: Forward: 6 | Train Error: 0.0040, Loss: 0.0404, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0373
396: Forward: 6 | Train Error: 0.0040, Loss: 0.0403, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0373
397: Forward: 6 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0372
398: Forward: 6 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
399: Forward: 6 | Train Error: 0.0040, Loss: 0.0401, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
400: Forward: 6 | Train Error: 0.0040, Loss: 0.0401, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0370
401: Forward: 6 | Train Error: 0.0040, Loss: 0.0400, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0370
402: Forward: 6 | Train Error: 0.0040, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0369
403: Forward: 6 | Train Error: 0.0040, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0369
404: Forward: 6 | Train Error: 0.0040, Loss: 0.0398, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
405: Forward: 6 | Train Error: 0.0040, Loss: 0.0398, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
406: Forward: 6 | Train Error: 0.0040, Loss: 0.0397, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
407: Forward: 6 | Train Error: 0.0040, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
408: Forward: 6 | Train Error: 0.0040, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0366
409: Forward: 6 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0366
410: Forward: 6 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
411: Forward: 6 | Train Error: 0.0040, Loss: 0.0394, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
412: Forward: 6 | Train Error: 0.0040, Loss: 0.0394, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
413: Forward: 6 | Train Error: 0.0040, Loss: 0.0393, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
414: Forward: 6 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
415: Forward: 6 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
416: Forward: 6 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
417: Forward: 6 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
418: Forward: 6 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0361
419: Forward: 6 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0361
420: Forward: 6 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
421: Forward: 6 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
422: Forward: 6 | Train Error: 0.0040, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0359
423: Forward: 6 | Train Error: 0.0040, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0359
424: Forward: 6 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0358
425: Forward: 6 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0358
426: Forward: 6 | Train Error: 0.0040, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0357
427: Forward: 6 | Train Error: 0.0040, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0357
428: Forward: 6 | Train Error: 0.0040, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0357
429: Forward: 6 | Train Error: 0.0040, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0356
430: Forward: 6 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0356
431: Forward: 6 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0355
432: Forward: 6 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0355
433: Forward: 6 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0354
434: Forward: 6 | Train Error: 0.0030, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0354
435: Forward: 6 | Train Error: 0.0030, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0354
436: Forward: 6 | Train Error: 0.0030, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0353
437: Forward: 6 | Train Error: 0.0030, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0353
438: Forward: 6 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0352
439: Forward: 6 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0352
440: Forward: 6 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0352
441: Forward: 6 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0351
442: Forward: 6 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0351
443: Forward: 6 | Train Error: 0.0030, Loss: 0.0378, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0350
444: Forward: 6 | Train Error: 0.0030, Loss: 0.0378, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0350
445: Forward: 6 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0350
446: Forward: 6 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0349
447: Forward: 6 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0349
448: Forward: 6 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0349
449: Forward: 6 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0348
450: Forward: 6 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0348
451: Forward: 6 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0347
452: Forward: 6 | Train Error: 0.0030, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0347
453: Forward: 6 | Train Error: 0.0030, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0347
454: Forward: 6 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
455: Forward: 6 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
456: Forward: 6 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0346
457: Forward: 6 | Train Error: 0.0030, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
458: Forward: 6 | Train Error: 0.0030, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
459: Forward: 6 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0345
460: Forward: 6 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0344
461: Forward: 6 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0344
462: Forward: 6 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0344
463: Forward: 6 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0343
464: Forward: 6 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0343
465: Forward: 6 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0343
466: Forward: 6 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0342
467: Forward: 6 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0342
468: Forward: 6 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0342
469: Forward: 6 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0341
470: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0341
471: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0341
472: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0341
473: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0340
474: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0340
475: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0340
476: Forward: 6 | Train Error: 0.0040, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0339
477: Forward: 6 | Train Error: 0.0040, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0339
478: Forward: 6 | Train Error: 0.0040, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0339
479: Forward: 6 | Train Error: 0.0040, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0338
480: Forward: 6 | Train Error: 0.0040, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0338
481: Forward: 6 | Train Error: 0.0040, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0338
482: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0338
483: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0337
484: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0337
485: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0337
486: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0336
487: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0336
488: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0336
489: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0336
490: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0335
491: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0335
492: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0335
493: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0335
494: Forward: 6 | Train Error: 0.0040, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0334
495: Forward: 6 | Train Error: 0.0040, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0334
496: Forward: 6 | Train Error: 0.0040, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0334
497: Forward: 6 | Train Error: 0.0040, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0333
498: Forward: 6 | Train Error: 0.0040, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0333
499: Forward: 6 | Train Error: 0.0040, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0333
grad at the end: grad_B=0.1190, grad_A=0.0064, grad_W=0.1251
===============================
Implicit: gamma=0.3 | width=1000 | lr=0.001 | opn=0.3000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 9 | Train Error: 0.4870, Loss: 0.5416, Operator norm: 0.3001 | Test Error: 0.4180, Loss: 0.5210
1: Forward: 9 | Train Error: 0.4430, Loss: 0.5212, Operator norm: 0.3002 | Test Error: 0.3760, Loss: 0.5014
2: Forward: 9 | Train Error: 0.4060, Loss: 0.5019, Operator norm: 0.3002 | Test Error: 0.3310, Loss: 0.4829
3: Forward: 9 | Train Error: 0.3740, Loss: 0.4836, Operator norm: 0.3003 | Test Error: 0.2920, Loss: 0.4654
4: Forward: 9 | Train Error: 0.3470, Loss: 0.4663, Operator norm: 0.3004 | Test Error: 0.2720, Loss: 0.4488
5: Forward: 9 | Train Error: 0.3190, Loss: 0.4500, Operator norm: 0.3004 | Test Error: 0.2420, Loss: 0.4330
6: Forward: 9 | Train Error: 0.2890, Loss: 0.4345, Operator norm: 0.3005 | Test Error: 0.2200, Loss: 0.4181
7: Forward: 9 | Train Error: 0.2620, Loss: 0.4198, Operator norm: 0.3006 | Test Error: 0.2020, Loss: 0.4040
8: Forward: 9 | Train Error: 0.2320, Loss: 0.4058, Operator norm: 0.3006 | Test Error: 0.1890, Loss: 0.3906
9: Forward: 9 | Train Error: 0.2080, Loss: 0.3926, Operator norm: 0.3007 | Test Error: 0.1720, Loss: 0.3779
10: Forward: 9 | Train Error: 0.1980, Loss: 0.3801, Operator norm: 0.3008 | Test Error: 0.1590, Loss: 0.3659
11: Forward: 9 | Train Error: 0.1790, Loss: 0.3682, Operator norm: 0.3008 | Test Error: 0.1530, Loss: 0.3544
12: Forward: 9 | Train Error: 0.1670, Loss: 0.3569, Operator norm: 0.3009 | Test Error: 0.1460, Loss: 0.3435
13: Forward: 9 | Train Error: 0.1600, Loss: 0.3462, Operator norm: 0.3009 | Test Error: 0.1400, Loss: 0.3332
14: Forward: 9 | Train Error: 0.1540, Loss: 0.3360, Operator norm: 0.3010 | Test Error: 0.1290, Loss: 0.3234
15: Forward: 9 | Train Error: 0.1520, Loss: 0.3263, Operator norm: 0.3011 | Test Error: 0.1240, Loss: 0.3140
16: Forward: 9 | Train Error: 0.1450, Loss: 0.3170, Operator norm: 0.3011 | Test Error: 0.1170, Loss: 0.3051
17: Forward: 9 | Train Error: 0.1390, Loss: 0.3082, Operator norm: 0.3012 | Test Error: 0.1130, Loss: 0.2966
18: Forward: 9 | Train Error: 0.1320, Loss: 0.2999, Operator norm: 0.3012 | Test Error: 0.1080, Loss: 0.2886
19: Forward: 9 | Train Error: 0.1230, Loss: 0.2919, Operator norm: 0.3013 | Test Error: 0.1060, Loss: 0.2809
20: Forward: 9 | Train Error: 0.1150, Loss: 0.2843, Operator norm: 0.3013 | Test Error: 0.0990, Loss: 0.2735
21: Forward: 9 | Train Error: 0.1150, Loss: 0.2770, Operator norm: 0.3014 | Test Error: 0.0920, Loss: 0.2665
22: Forward: 9 | Train Error: 0.1100, Loss: 0.2701, Operator norm: 0.3014 | Test Error: 0.0870, Loss: 0.2599
23: Forward: 9 | Train Error: 0.1040, Loss: 0.2635, Operator norm: 0.3015 | Test Error: 0.0840, Loss: 0.2535
24: Forward: 9 | Train Error: 0.1030, Loss: 0.2572, Operator norm: 0.3015 | Test Error: 0.0780, Loss: 0.2474
25: Forward: 9 | Train Error: 0.1010, Loss: 0.2512, Operator norm: 0.3015 | Test Error: 0.0770, Loss: 0.2415
26: Forward: 9 | Train Error: 0.0990, Loss: 0.2454, Operator norm: 0.3016 | Test Error: 0.0740, Loss: 0.2360
27: Forward: 9 | Train Error: 0.0960, Loss: 0.2399, Operator norm: 0.3016 | Test Error: 0.0680, Loss: 0.2306
28: Forward: 9 | Train Error: 0.0920, Loss: 0.2346, Operator norm: 0.3017 | Test Error: 0.0660, Loss: 0.2255
29: Forward: 9 | Train Error: 0.0910, Loss: 0.2296, Operator norm: 0.3017 | Test Error: 0.0640, Loss: 0.2206
30: Forward: 9 | Train Error: 0.0870, Loss: 0.2247, Operator norm: 0.3018 | Test Error: 0.0610, Loss: 0.2160
31: Forward: 9 | Train Error: 0.0830, Loss: 0.2201, Operator norm: 0.3018 | Test Error: 0.0550, Loss: 0.2115
32: Forward: 9 | Train Error: 0.0800, Loss: 0.2156, Operator norm: 0.3018 | Test Error: 0.0550, Loss: 0.2071
33: Forward: 9 | Train Error: 0.0770, Loss: 0.2113, Operator norm: 0.3019 | Test Error: 0.0510, Loss: 0.2030
34: Forward: 9 | Train Error: 0.0730, Loss: 0.2072, Operator norm: 0.3019 | Test Error: 0.0500, Loss: 0.1990
35: Forward: 9 | Train Error: 0.0710, Loss: 0.2033, Operator norm: 0.3019 | Test Error: 0.0490, Loss: 0.1952
36: Forward: 9 | Train Error: 0.0710, Loss: 0.1995, Operator norm: 0.3020 | Test Error: 0.0470, Loss: 0.1915
37: Forward: 9 | Train Error: 0.0700, Loss: 0.1958, Operator norm: 0.3020 | Test Error: 0.0460, Loss: 0.1879
38: Forward: 9 | Train Error: 0.0680, Loss: 0.1923, Operator norm: 0.3020 | Test Error: 0.0440, Loss: 0.1845
39: Forward: 9 | Train Error: 0.0630, Loss: 0.1889, Operator norm: 0.3021 | Test Error: 0.0430, Loss: 0.1812
40: Forward: 9 | Train Error: 0.0610, Loss: 0.1857, Operator norm: 0.3021 | Test Error: 0.0390, Loss: 0.1781
41: Forward: 9 | Train Error: 0.0590, Loss: 0.1825, Operator norm: 0.3021 | Test Error: 0.0370, Loss: 0.1750
42: Forward: 9 | Train Error: 0.0560, Loss: 0.1795, Operator norm: 0.3022 | Test Error: 0.0350, Loss: 0.1720
43: Forward: 9 | Train Error: 0.0540, Loss: 0.1765, Operator norm: 0.3022 | Test Error: 0.0350, Loss: 0.1692
44: Forward: 9 | Train Error: 0.0530, Loss: 0.1737, Operator norm: 0.3022 | Test Error: 0.0350, Loss: 0.1664
45: Forward: 9 | Train Error: 0.0520, Loss: 0.1710, Operator norm: 0.3023 | Test Error: 0.0350, Loss: 0.1638
46: Forward: 9 | Train Error: 0.0480, Loss: 0.1683, Operator norm: 0.3023 | Test Error: 0.0330, Loss: 0.1612
47: Forward: 9 | Train Error: 0.0460, Loss: 0.1657, Operator norm: 0.3023 | Test Error: 0.0330, Loss: 0.1587
48: Forward: 9 | Train Error: 0.0430, Loss: 0.1632, Operator norm: 0.3023 | Test Error: 0.0310, Loss: 0.1562
49: Forward: 9 | Train Error: 0.0420, Loss: 0.1608, Operator norm: 0.3024 | Test Error: 0.0310, Loss: 0.1539
50: Forward: 9 | Train Error: 0.0420, Loss: 0.1585, Operator norm: 0.3024 | Test Error: 0.0310, Loss: 0.1516
51: Forward: 9 | Train Error: 0.0410, Loss: 0.1562, Operator norm: 0.3024 | Test Error: 0.0290, Loss: 0.1494
52: Forward: 9 | Train Error: 0.0350, Loss: 0.1540, Operator norm: 0.3024 | Test Error: 0.0250, Loss: 0.1472
53: Forward: 9 | Train Error: 0.0340, Loss: 0.1519, Operator norm: 0.3025 | Test Error: 0.0240, Loss: 0.1452
54: Forward: 9 | Train Error: 0.0320, Loss: 0.1498, Operator norm: 0.3025 | Test Error: 0.0210, Loss: 0.1431
55: Forward: 9 | Train Error: 0.0310, Loss: 0.1478, Operator norm: 0.3025 | Test Error: 0.0200, Loss: 0.1412
56: Forward: 9 | Train Error: 0.0310, Loss: 0.1458, Operator norm: 0.3025 | Test Error: 0.0190, Loss: 0.1392
57: Forward: 9 | Train Error: 0.0300, Loss: 0.1439, Operator norm: 0.3026 | Test Error: 0.0190, Loss: 0.1374
58: Forward: 9 | Train Error: 0.0300, Loss: 0.1420, Operator norm: 0.3026 | Test Error: 0.0180, Loss: 0.1355
59: Forward: 9 | Train Error: 0.0300, Loss: 0.1402, Operator norm: 0.3026 | Test Error: 0.0180, Loss: 0.1338
60: Forward: 9 | Train Error: 0.0300, Loss: 0.1384, Operator norm: 0.3026 | Test Error: 0.0180, Loss: 0.1320
61: Forward: 9 | Train Error: 0.0280, Loss: 0.1367, Operator norm: 0.3026 | Test Error: 0.0180, Loss: 0.1303
62: Forward: 9 | Train Error: 0.0270, Loss: 0.1350, Operator norm: 0.3027 | Test Error: 0.0170, Loss: 0.1287
63: Forward: 9 | Train Error: 0.0270, Loss: 0.1334, Operator norm: 0.3027 | Test Error: 0.0170, Loss: 0.1271
64: Forward: 9 | Train Error: 0.0260, Loss: 0.1318, Operator norm: 0.3027 | Test Error: 0.0170, Loss: 0.1255
65: Forward: 9 | Train Error: 0.0260, Loss: 0.1302, Operator norm: 0.3027 | Test Error: 0.0170, Loss: 0.1240
66: Forward: 9 | Train Error: 0.0260, Loss: 0.1287, Operator norm: 0.3027 | Test Error: 0.0150, Loss: 0.1225
67: Forward: 9 | Train Error: 0.0250, Loss: 0.1272, Operator norm: 0.3027 | Test Error: 0.0140, Loss: 0.1210
68: Forward: 9 | Train Error: 0.0250, Loss: 0.1257, Operator norm: 0.3028 | Test Error: 0.0140, Loss: 0.1196
69: Forward: 9 | Train Error: 0.0250, Loss: 0.1243, Operator norm: 0.3028 | Test Error: 0.0140, Loss: 0.1182
70: Forward: 9 | Train Error: 0.0250, Loss: 0.1229, Operator norm: 0.3028 | Test Error: 0.0140, Loss: 0.1168
71: Forward: 9 | Train Error: 0.0240, Loss: 0.1215, Operator norm: 0.3028 | Test Error: 0.0140, Loss: 0.1155
72: Forward: 9 | Train Error: 0.0230, Loss: 0.1202, Operator norm: 0.3028 | Test Error: 0.0130, Loss: 0.1141
73: Forward: 9 | Train Error: 0.0220, Loss: 0.1188, Operator norm: 0.3029 | Test Error: 0.0120, Loss: 0.1129
74: Forward: 9 | Train Error: 0.0220, Loss: 0.1175, Operator norm: 0.3029 | Test Error: 0.0120, Loss: 0.1116
75: Forward: 9 | Train Error: 0.0210, Loss: 0.1163, Operator norm: 0.3029 | Test Error: 0.0110, Loss: 0.1103
76: Forward: 9 | Train Error: 0.0210, Loss: 0.1150, Operator norm: 0.3029 | Test Error: 0.0110, Loss: 0.1091
77: Forward: 9 | Train Error: 0.0210, Loss: 0.1138, Operator norm: 0.3029 | Test Error: 0.0110, Loss: 0.1079
78: Forward: 9 | Train Error: 0.0210, Loss: 0.1126, Operator norm: 0.3029 | Test Error: 0.0110, Loss: 0.1068
79: Forward: 9 | Train Error: 0.0200, Loss: 0.1114, Operator norm: 0.3029 | Test Error: 0.0100, Loss: 0.1056
80: Forward: 9 | Train Error: 0.0200, Loss: 0.1103, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.1045
81: Forward: 9 | Train Error: 0.0190, Loss: 0.1092, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.1034
82: Forward: 9 | Train Error: 0.0180, Loss: 0.1081, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.1023
83: Forward: 9 | Train Error: 0.0180, Loss: 0.1070, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.1012
84: Forward: 9 | Train Error: 0.0180, Loss: 0.1059, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.1002
85: Forward: 9 | Train Error: 0.0180, Loss: 0.1048, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.0992
86: Forward: 9 | Train Error: 0.0180, Loss: 0.1038, Operator norm: 0.3030 | Test Error: 0.0100, Loss: 0.0982
87: Forward: 9 | Train Error: 0.0170, Loss: 0.1028, Operator norm: 0.3031 | Test Error: 0.0100, Loss: 0.0972
88: Forward: 9 | Train Error: 0.0160, Loss: 0.1018, Operator norm: 0.3031 | Test Error: 0.0100, Loss: 0.0962
89: Forward: 9 | Train Error: 0.0160, Loss: 0.1008, Operator norm: 0.3031 | Test Error: 0.0100, Loss: 0.0952
90: Forward: 9 | Train Error: 0.0160, Loss: 0.0999, Operator norm: 0.3031 | Test Error: 0.0090, Loss: 0.0943
91: Forward: 9 | Train Error: 0.0150, Loss: 0.0989, Operator norm: 0.3031 | Test Error: 0.0070, Loss: 0.0934
92: Forward: 9 | Train Error: 0.0150, Loss: 0.0980, Operator norm: 0.3031 | Test Error: 0.0070, Loss: 0.0924
93: Forward: 9 | Train Error: 0.0140, Loss: 0.0971, Operator norm: 0.3031 | Test Error: 0.0060, Loss: 0.0915
94: Forward: 9 | Train Error: 0.0140, Loss: 0.0962, Operator norm: 0.3031 | Test Error: 0.0060, Loss: 0.0907
95: Forward: 9 | Train Error: 0.0130, Loss: 0.0953, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0898
96: Forward: 9 | Train Error: 0.0130, Loss: 0.0944, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0889
97: Forward: 9 | Train Error: 0.0120, Loss: 0.0935, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0881
98: Forward: 9 | Train Error: 0.0120, Loss: 0.0927, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0873
99: Forward: 9 | Train Error: 0.0120, Loss: 0.0919, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0865
100: Forward: 9 | Train Error: 0.0110, Loss: 0.0910, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0857
101: Forward: 9 | Train Error: 0.0110, Loss: 0.0902, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0849
102: Forward: 9 | Train Error: 0.0110, Loss: 0.0894, Operator norm: 0.3032 | Test Error: 0.0050, Loss: 0.0841
103: Forward: 9 | Train Error: 0.0110, Loss: 0.0886, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0833
104: Forward: 9 | Train Error: 0.0110, Loss: 0.0879, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0826
105: Forward: 9 | Train Error: 0.0110, Loss: 0.0871, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0818
106: Forward: 9 | Train Error: 0.0110, Loss: 0.0864, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0811
107: Forward: 9 | Train Error: 0.0110, Loss: 0.0856, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0804
108: Forward: 9 | Train Error: 0.0110, Loss: 0.0849, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0797
109: Forward: 9 | Train Error: 0.0110, Loss: 0.0842, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0790
110: Forward: 9 | Train Error: 0.0110, Loss: 0.0835, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0783
111: Forward: 9 | Train Error: 0.0100, Loss: 0.0828, Operator norm: 0.3033 | Test Error: 0.0040, Loss: 0.0776
112: Forward: 9 | Train Error: 0.0100, Loss: 0.0821, Operator norm: 0.3034 | Test Error: 0.0040, Loss: 0.0770
113: Forward: 9 | Train Error: 0.0100, Loss: 0.0814, Operator norm: 0.3034 | Test Error: 0.0040, Loss: 0.0763
114: Forward: 9 | Train Error: 0.0100, Loss: 0.0808, Operator norm: 0.3034 | Test Error: 0.0030, Loss: 0.0757
115: Forward: 9 | Train Error: 0.0100, Loss: 0.0801, Operator norm: 0.3034 | Test Error: 0.0030, Loss: 0.0750
116: Forward: 9 | Train Error: 0.0100, Loss: 0.0795, Operator norm: 0.3034 | Test Error: 0.0030, Loss: 0.0744
117: Forward: 9 | Train Error: 0.0100, Loss: 0.0789, Operator norm: 0.3034 | Test Error: 0.0030, Loss: 0.0738
118: Forward: 9 | Train Error: 0.0100, Loss: 0.0782, Operator norm: 0.3034 | Test Error: 0.0020, Loss: 0.0732
119: Forward: 9 | Train Error: 0.0100, Loss: 0.0776, Operator norm: 0.3034 | Test Error: 0.0020, Loss: 0.0726
120: Forward: 9 | Train Error: 0.0100, Loss: 0.0770, Operator norm: 0.3034 | Test Error: 0.0020, Loss: 0.0720
121: Forward: 9 | Train Error: 0.0100, Loss: 0.0764, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0714
122: Forward: 9 | Train Error: 0.0100, Loss: 0.0758, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0709
123: Forward: 9 | Train Error: 0.0100, Loss: 0.0752, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0703
124: Forward: 9 | Train Error: 0.0100, Loss: 0.0747, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0697
125: Forward: 9 | Train Error: 0.0100, Loss: 0.0741, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0692
126: Forward: 9 | Train Error: 0.0100, Loss: 0.0736, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0687
127: Forward: 9 | Train Error: 0.0090, Loss: 0.0730, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0681
128: Forward: 9 | Train Error: 0.0080, Loss: 0.0725, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0676
129: Forward: 9 | Train Error: 0.0080, Loss: 0.0719, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0671
130: Forward: 9 | Train Error: 0.0080, Loss: 0.0714, Operator norm: 0.3035 | Test Error: 0.0020, Loss: 0.0666
131: Forward: 9 | Train Error: 0.0080, Loss: 0.0709, Operator norm: 0.3036 | Test Error: 0.0020, Loss: 0.0661
132: Forward: 9 | Train Error: 0.0080, Loss: 0.0704, Operator norm: 0.3036 | Test Error: 0.0020, Loss: 0.0656
133: Forward: 9 | Train Error: 0.0080, Loss: 0.0699, Operator norm: 0.3036 | Test Error: 0.0020, Loss: 0.0651
134: Forward: 9 | Train Error: 0.0080, Loss: 0.0694, Operator norm: 0.3036 | Test Error: 0.0020, Loss: 0.0646
135: Forward: 9 | Train Error: 0.0080, Loss: 0.0689, Operator norm: 0.3036 | Test Error: 0.0020, Loss: 0.0642
136: Forward: 9 | Train Error: 0.0080, Loss: 0.0684, Operator norm: 0.3036 | Test Error: 0.0020, Loss: 0.0637
137: Forward: 9 | Train Error: 0.0080, Loss: 0.0680, Operator norm: 0.3036 | Test Error: 0.0010, Loss: 0.0633
138: Forward: 9 | Train Error: 0.0080, Loss: 0.0675, Operator norm: 0.3036 | Test Error: 0.0010, Loss: 0.0628
139: Forward: 9 | Train Error: 0.0080, Loss: 0.0670, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0624
140: Forward: 9 | Train Error: 0.0080, Loss: 0.0666, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0619
141: Forward: 9 | Train Error: 0.0080, Loss: 0.0661, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0615
142: Forward: 9 | Train Error: 0.0080, Loss: 0.0657, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0611
143: Forward: 9 | Train Error: 0.0080, Loss: 0.0653, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0607
144: Forward: 9 | Train Error: 0.0070, Loss: 0.0648, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0602
145: Forward: 9 | Train Error: 0.0070, Loss: 0.0644, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0598
146: Forward: 9 | Train Error: 0.0070, Loss: 0.0640, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0594
147: Forward: 9 | Train Error: 0.0070, Loss: 0.0636, Operator norm: 0.3037 | Test Error: 0.0010, Loss: 0.0591
148: Forward: 9 | Train Error: 0.0070, Loss: 0.0632, Operator norm: 0.3038 | Test Error: 0.0010, Loss: 0.0587
149: Forward: 9 | Train Error: 0.0070, Loss: 0.0628, Operator norm: 0.3038 | Test Error: 0.0010, Loss: 0.0583
150: Forward: 9 | Train Error: 0.0060, Loss: 0.0624, Operator norm: 0.3038 | Test Error: 0.0010, Loss: 0.0579
151: Forward: 9 | Train Error: 0.0070, Loss: 0.0620, Operator norm: 0.3038 | Test Error: 0.0010, Loss: 0.0575
152: Forward: 9 | Train Error: 0.0070, Loss: 0.0616, Operator norm: 0.3038 | Test Error: 0.0010, Loss: 0.0572
153: Forward: 9 | Train Error: 0.0070, Loss: 0.0612, Operator norm: 0.3038 | Test Error: 0.0000, Loss: 0.0568
154: Forward: 9 | Train Error: 0.0070, Loss: 0.0609, Operator norm: 0.3038 | Test Error: 0.0000, Loss: 0.0565
155: Forward: 9 | Train Error: 0.0070, Loss: 0.0605, Operator norm: 0.3038 | Test Error: 0.0000, Loss: 0.0561
156: Forward: 9 | Train Error: 0.0070, Loss: 0.0601, Operator norm: 0.3038 | Test Error: 0.0000, Loss: 0.0558
157: Forward: 9 | Train Error: 0.0070, Loss: 0.0598, Operator norm: 0.3038 | Test Error: 0.0000, Loss: 0.0554
158: Forward: 9 | Train Error: 0.0060, Loss: 0.0594, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0551
159: Forward: 9 | Train Error: 0.0060, Loss: 0.0591, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0548
160: Forward: 9 | Train Error: 0.0060, Loss: 0.0588, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0544
161: Forward: 9 | Train Error: 0.0060, Loss: 0.0584, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0541
162: Forward: 9 | Train Error: 0.0060, Loss: 0.0581, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0538
163: Forward: 9 | Train Error: 0.0060, Loss: 0.0578, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0535
164: Forward: 9 | Train Error: 0.0060, Loss: 0.0575, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0532
165: Forward: 9 | Train Error: 0.0060, Loss: 0.0571, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0529
166: Forward: 9 | Train Error: 0.0060, Loss: 0.0568, Operator norm: 0.3039 | Test Error: 0.0000, Loss: 0.0526
167: Forward: 9 | Train Error: 0.0060, Loss: 0.0565, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0523
168: Forward: 9 | Train Error: 0.0060, Loss: 0.0562, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0520
169: Forward: 9 | Train Error: 0.0060, Loss: 0.0559, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0517
170: Forward: 9 | Train Error: 0.0060, Loss: 0.0556, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0515
171: Forward: 9 | Train Error: 0.0060, Loss: 0.0553, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0512
172: Forward: 9 | Train Error: 0.0060, Loss: 0.0550, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0509
173: Forward: 9 | Train Error: 0.0060, Loss: 0.0548, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0507
174: Forward: 9 | Train Error: 0.0060, Loss: 0.0545, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0504
175: Forward: 9 | Train Error: 0.0060, Loss: 0.0542, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0501
176: Forward: 9 | Train Error: 0.0050, Loss: 0.0539, Operator norm: 0.3040 | Test Error: 0.0000, Loss: 0.0499
177: Forward: 9 | Train Error: 0.0050, Loss: 0.0537, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0496
178: Forward: 9 | Train Error: 0.0050, Loss: 0.0534, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0494
179: Forward: 9 | Train Error: 0.0050, Loss: 0.0532, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0491
180: Forward: 9 | Train Error: 0.0050, Loss: 0.0529, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0489
181: Forward: 9 | Train Error: 0.0050, Loss: 0.0527, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0487
182: Forward: 9 | Train Error: 0.0050, Loss: 0.0524, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0484
183: Forward: 9 | Train Error: 0.0050, Loss: 0.0522, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0482
184: Forward: 9 | Train Error: 0.0050, Loss: 0.0519, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0480
185: Forward: 9 | Train Error: 0.0050, Loss: 0.0517, Operator norm: 0.3041 | Test Error: 0.0000, Loss: 0.0478
186: Forward: 9 | Train Error: 0.0050, Loss: 0.0514, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0475
187: Forward: 9 | Train Error: 0.0050, Loss: 0.0512, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0473
188: Forward: 9 | Train Error: 0.0050, Loss: 0.0510, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0471
189: Forward: 9 | Train Error: 0.0050, Loss: 0.0508, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0469
190: Forward: 9 | Train Error: 0.0050, Loss: 0.0505, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0467
191: Forward: 9 | Train Error: 0.0050, Loss: 0.0503, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0465
192: Forward: 9 | Train Error: 0.0050, Loss: 0.0501, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0463
193: Forward: 9 | Train Error: 0.0050, Loss: 0.0499, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0461
194: Forward: 9 | Train Error: 0.0050, Loss: 0.0497, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0459
195: Forward: 9 | Train Error: 0.0050, Loss: 0.0495, Operator norm: 0.3042 | Test Error: 0.0000, Loss: 0.0457
196: Forward: 9 | Train Error: 0.0050, Loss: 0.0493, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0455
197: Forward: 9 | Train Error: 0.0050, Loss: 0.0491, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0453
198: Forward: 9 | Train Error: 0.0050, Loss: 0.0489, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0451
199: Forward: 9 | Train Error: 0.0050, Loss: 0.0487, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0450
200: Forward: 9 | Train Error: 0.0050, Loss: 0.0485, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0448
201: Forward: 9 | Train Error: 0.0050, Loss: 0.0483, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0446
202: Forward: 9 | Train Error: 0.0050, Loss: 0.0481, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0444
203: Forward: 9 | Train Error: 0.0050, Loss: 0.0479, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0443
204: Forward: 9 | Train Error: 0.0050, Loss: 0.0478, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0441
205: Forward: 9 | Train Error: 0.0050, Loss: 0.0476, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0439
206: Forward: 9 | Train Error: 0.0050, Loss: 0.0474, Operator norm: 0.3043 | Test Error: 0.0000, Loss: 0.0438
207: Forward: 9 | Train Error: 0.0050, Loss: 0.0472, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0436
208: Forward: 9 | Train Error: 0.0050, Loss: 0.0470, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0434
209: Forward: 9 | Train Error: 0.0050, Loss: 0.0469, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0433
210: Forward: 9 | Train Error: 0.0050, Loss: 0.0467, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0431
211: Forward: 9 | Train Error: 0.0050, Loss: 0.0465, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0430
212: Forward: 9 | Train Error: 0.0060, Loss: 0.0464, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0428
213: Forward: 9 | Train Error: 0.0060, Loss: 0.0462, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0427
214: Forward: 9 | Train Error: 0.0060, Loss: 0.0461, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0425
215: Forward: 9 | Train Error: 0.0060, Loss: 0.0459, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0424
216: Forward: 9 | Train Error: 0.0060, Loss: 0.0458, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0423
217: Forward: 9 | Train Error: 0.0060, Loss: 0.0456, Operator norm: 0.3044 | Test Error: 0.0000, Loss: 0.0421
218: Forward: 9 | Train Error: 0.0060, Loss: 0.0455, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0420
219: Forward: 9 | Train Error: 0.0060, Loss: 0.0453, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0418
220: Forward: 9 | Train Error: 0.0060, Loss: 0.0452, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0417
221: Forward: 9 | Train Error: 0.0060, Loss: 0.0450, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0416
222: Forward: 9 | Train Error: 0.0060, Loss: 0.0449, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0415
223: Forward: 9 | Train Error: 0.0060, Loss: 0.0447, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0413
224: Forward: 9 | Train Error: 0.0060, Loss: 0.0446, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0412
225: Forward: 9 | Train Error: 0.0050, Loss: 0.0445, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0411
226: Forward: 9 | Train Error: 0.0050, Loss: 0.0443, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0410
227: Forward: 9 | Train Error: 0.0050, Loss: 0.0442, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0408
228: Forward: 9 | Train Error: 0.0050, Loss: 0.0441, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0407
229: Forward: 9 | Train Error: 0.0050, Loss: 0.0439, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0406
230: Forward: 9 | Train Error: 0.0050, Loss: 0.0438, Operator norm: 0.3045 | Test Error: 0.0000, Loss: 0.0405
231: Forward: 9 | Train Error: 0.0050, Loss: 0.0437, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0404
232: Forward: 9 | Train Error: 0.0050, Loss: 0.0436, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0403
233: Forward: 9 | Train Error: 0.0050, Loss: 0.0434, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0401
234: Forward: 9 | Train Error: 0.0050, Loss: 0.0433, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0400
235: Forward: 9 | Train Error: 0.0050, Loss: 0.0432, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0399
236: Forward: 9 | Train Error: 0.0050, Loss: 0.0431, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0398
237: Forward: 9 | Train Error: 0.0050, Loss: 0.0430, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0397
238: Forward: 9 | Train Error: 0.0050, Loss: 0.0428, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0396
239: Forward: 9 | Train Error: 0.0050, Loss: 0.0427, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0395
240: Forward: 9 | Train Error: 0.0050, Loss: 0.0426, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0394
241: Forward: 9 | Train Error: 0.0050, Loss: 0.0425, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0393
242: Forward: 9 | Train Error: 0.0050, Loss: 0.0424, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0392
243: Forward: 9 | Train Error: 0.0050, Loss: 0.0423, Operator norm: 0.3046 | Test Error: 0.0000, Loss: 0.0391
244: Forward: 9 | Train Error: 0.0050, Loss: 0.0422, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0390
245: Forward: 9 | Train Error: 0.0050, Loss: 0.0421, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0389
246: Forward: 9 | Train Error: 0.0050, Loss: 0.0420, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0388
247: Forward: 9 | Train Error: 0.0050, Loss: 0.0419, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0387
248: Forward: 9 | Train Error: 0.0050, Loss: 0.0418, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0387
249: Forward: 9 | Train Error: 0.0050, Loss: 0.0417, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0386
250: Forward: 9 | Train Error: 0.0050, Loss: 0.0416, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0385
251: Forward: 9 | Train Error: 0.0050, Loss: 0.0415, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0384
252: Forward: 9 | Train Error: 0.0050, Loss: 0.0414, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0383
253: Forward: 9 | Train Error: 0.0050, Loss: 0.0413, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0382
254: Forward: 9 | Train Error: 0.0050, Loss: 0.0412, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0381
255: Forward: 9 | Train Error: 0.0050, Loss: 0.0411, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0381
256: Forward: 9 | Train Error: 0.0050, Loss: 0.0410, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0380
257: Forward: 9 | Train Error: 0.0050, Loss: 0.0409, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0379
258: Forward: 9 | Train Error: 0.0050, Loss: 0.0408, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0378
259: Forward: 9 | Train Error: 0.0050, Loss: 0.0407, Operator norm: 0.3047 | Test Error: 0.0000, Loss: 0.0377
260: Forward: 9 | Train Error: 0.0050, Loss: 0.0407, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0377
261: Forward: 9 | Train Error: 0.0050, Loss: 0.0406, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0376
262: Forward: 9 | Train Error: 0.0050, Loss: 0.0405, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0375
263: Forward: 9 | Train Error: 0.0050, Loss: 0.0404, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0374
264: Forward: 9 | Train Error: 0.0050, Loss: 0.0403, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0374
265: Forward: 9 | Train Error: 0.0050, Loss: 0.0402, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0373
266: Forward: 9 | Train Error: 0.0050, Loss: 0.0402, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0372
267: Forward: 9 | Train Error: 0.0050, Loss: 0.0401, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0372
268: Forward: 9 | Train Error: 0.0050, Loss: 0.0400, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0371
269: Forward: 9 | Train Error: 0.0050, Loss: 0.0399, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0370
270: Forward: 9 | Train Error: 0.0050, Loss: 0.0398, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0370
271: Forward: 9 | Train Error: 0.0050, Loss: 0.0398, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0369
272: Forward: 9 | Train Error: 0.0050, Loss: 0.0397, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0368
273: Forward: 9 | Train Error: 0.0050, Loss: 0.0396, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0368
274: Forward: 9 | Train Error: 0.0050, Loss: 0.0395, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0367
275: Forward: 9 | Train Error: 0.0050, Loss: 0.0395, Operator norm: 0.3048 | Test Error: 0.0000, Loss: 0.0366
276: Forward: 9 | Train Error: 0.0050, Loss: 0.0394, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0366
277: Forward: 9 | Train Error: 0.0050, Loss: 0.0393, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0365
278: Forward: 9 | Train Error: 0.0050, Loss: 0.0393, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0364
279: Forward: 9 | Train Error: 0.0050, Loss: 0.0392, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0364
280: Forward: 9 | Train Error: 0.0050, Loss: 0.0391, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0363
281: Forward: 9 | Train Error: 0.0050, Loss: 0.0390, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0363
282: Forward: 9 | Train Error: 0.0050, Loss: 0.0390, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0362
283: Forward: 9 | Train Error: 0.0050, Loss: 0.0389, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0361
284: Forward: 9 | Train Error: 0.0050, Loss: 0.0388, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0361
285: Forward: 9 | Train Error: 0.0050, Loss: 0.0388, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0360
286: Forward: 9 | Train Error: 0.0050, Loss: 0.0387, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0360
287: Forward: 9 | Train Error: 0.0050, Loss: 0.0387, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0359
288: Forward: 9 | Train Error: 0.0050, Loss: 0.0386, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0359
289: Forward: 9 | Train Error: 0.0050, Loss: 0.0385, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0358
290: Forward: 9 | Train Error: 0.0050, Loss: 0.0385, Operator norm: 0.3049 | Test Error: 0.0000, Loss: 0.0358
291: Forward: 9 | Train Error: 0.0050, Loss: 0.0384, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0357
292: Forward: 9 | Train Error: 0.0050, Loss: 0.0383, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0357
293: Forward: 9 | Train Error: 0.0050, Loss: 0.0383, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0356
294: Forward: 9 | Train Error: 0.0050, Loss: 0.0382, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0356
295: Forward: 9 | Train Error: 0.0050, Loss: 0.0382, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0355
296: Forward: 9 | Train Error: 0.0050, Loss: 0.0381, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0355
297: Forward: 9 | Train Error: 0.0050, Loss: 0.0381, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0354
298: Forward: 9 | Train Error: 0.0060, Loss: 0.0380, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0354
299: Forward: 9 | Train Error: 0.0060, Loss: 0.0379, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0353
300: Forward: 9 | Train Error: 0.0060, Loss: 0.0379, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0353
301: Forward: 9 | Train Error: 0.0060, Loss: 0.0378, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0352
302: Forward: 9 | Train Error: 0.0060, Loss: 0.0378, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0352
303: Forward: 9 | Train Error: 0.0060, Loss: 0.0377, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0351
304: Forward: 9 | Train Error: 0.0060, Loss: 0.0377, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0351
305: Forward: 9 | Train Error: 0.0060, Loss: 0.0376, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0350
306: Forward: 9 | Train Error: 0.0060, Loss: 0.0376, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0350
307: Forward: 9 | Train Error: 0.0060, Loss: 0.0375, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0349
308: Forward: 9 | Train Error: 0.0060, Loss: 0.0375, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0349
309: Forward: 9 | Train Error: 0.0060, Loss: 0.0374, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0349
310: Forward: 9 | Train Error: 0.0060, Loss: 0.0374, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0348
311: Forward: 9 | Train Error: 0.0060, Loss: 0.0373, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0348
312: Forward: 9 | Train Error: 0.0060, Loss: 0.0373, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0347
313: Forward: 9 | Train Error: 0.0060, Loss: 0.0372, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0347
314: Forward: 9 | Train Error: 0.0060, Loss: 0.0372, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0346
315: Forward: 9 | Train Error: 0.0060, Loss: 0.0371, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0346
316: Forward: 9 | Train Error: 0.0060, Loss: 0.0371, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0346
317: Forward: 9 | Train Error: 0.0060, Loss: 0.0370, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0345
318: Forward: 9 | Train Error: 0.0060, Loss: 0.0370, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0345
319: Forward: 9 | Train Error: 0.0050, Loss: 0.0369, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0345
320: Forward: 9 | Train Error: 0.0050, Loss: 0.0369, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0344
321: Forward: 9 | Train Error: 0.0050, Loss: 0.0368, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0344
322: Forward: 9 | Train Error: 0.0050, Loss: 0.0368, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0343
323: Forward: 9 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0343
324: Forward: 9 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0343
325: Forward: 9 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0342
326: Forward: 9 | Train Error: 0.0050, Loss: 0.0366, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0342
327: Forward: 9 | Train Error: 0.0050, Loss: 0.0366, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0342
328: Forward: 9 | Train Error: 0.0050, Loss: 0.0365, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0341
329: Forward: 9 | Train Error: 0.0050, Loss: 0.0365, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0341
330: Forward: 9 | Train Error: 0.0050, Loss: 0.0364, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0340
331: Forward: 9 | Train Error: 0.0050, Loss: 0.0364, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0340
332: Forward: 9 | Train Error: 0.0050, Loss: 0.0364, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0340
333: Forward: 9 | Train Error: 0.0050, Loss: 0.0363, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0339
334: Forward: 9 | Train Error: 0.0050, Loss: 0.0363, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0339
335: Forward: 9 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0339
336: Forward: 9 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0338
337: Forward: 9 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0338
338: Forward: 9 | Train Error: 0.0050, Loss: 0.0361, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0338
339: Forward: 9 | Train Error: 0.0050, Loss: 0.0361, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0337
340: Forward: 9 | Train Error: 0.0050, Loss: 0.0360, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0337
341: Forward: 9 | Train Error: 0.0050, Loss: 0.0360, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0337
342: Forward: 9 | Train Error: 0.0050, Loss: 0.0360, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
343: Forward: 9 | Train Error: 0.0050, Loss: 0.0359, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
344: Forward: 9 | Train Error: 0.0050, Loss: 0.0359, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
345: Forward: 9 | Train Error: 0.0050, Loss: 0.0359, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
346: Forward: 9 | Train Error: 0.0050, Loss: 0.0358, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
347: Forward: 9 | Train Error: 0.0050, Loss: 0.0358, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
348: Forward: 9 | Train Error: 0.0050, Loss: 0.0357, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
349: Forward: 9 | Train Error: 0.0050, Loss: 0.0357, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
350: Forward: 9 | Train Error: 0.0050, Loss: 0.0357, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
351: Forward: 9 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
352: Forward: 9 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0333
353: Forward: 9 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0333
354: Forward: 9 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0333
355: Forward: 9 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0332
356: Forward: 9 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0332
357: Forward: 9 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0332
358: Forward: 9 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0332
359: Forward: 9 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0331
360: Forward: 9 | Train Error: 0.0050, Loss: 0.0353, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0331
361: Forward: 9 | Train Error: 0.0050, Loss: 0.0353, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0331
362: Forward: 9 | Train Error: 0.0050, Loss: 0.0353, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0331
363: Forward: 9 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0330
364: Forward: 9 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0330
365: Forward: 9 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0330
366: Forward: 9 | Train Error: 0.0050, Loss: 0.0351, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0329
367: Forward: 9 | Train Error: 0.0050, Loss: 0.0351, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0329
368: Forward: 9 | Train Error: 0.0050, Loss: 0.0351, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
369: Forward: 9 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
370: Forward: 9 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
371: Forward: 9 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
372: Forward: 9 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
373: Forward: 9 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
374: Forward: 9 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
375: Forward: 9 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
376: Forward: 9 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
377: Forward: 9 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
378: Forward: 9 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
379: Forward: 9 | Train Error: 0.0050, Loss: 0.0347, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
380: Forward: 9 | Train Error: 0.0050, Loss: 0.0347, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
381: Forward: 9 | Train Error: 0.0050, Loss: 0.0347, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
382: Forward: 9 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
383: Forward: 9 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
384: Forward: 9 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
385: Forward: 9 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
386: Forward: 9 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
387: Forward: 9 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
388: Forward: 9 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
389: Forward: 9 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
390: Forward: 9 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
391: Forward: 9 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
392: Forward: 9 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
393: Forward: 9 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
394: Forward: 9 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0322
395: Forward: 9 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0322
396: Forward: 9 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0322
397: Forward: 9 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0322
398: Forward: 9 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0322
399: Forward: 9 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0321
400: Forward: 9 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0321
401: Forward: 9 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
402: Forward: 9 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
403: Forward: 9 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0320
404: Forward: 9 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
405: Forward: 9 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
406: Forward: 9 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
407: Forward: 9 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
408: Forward: 9 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
409: Forward: 9 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
410: Forward: 9 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
411: Forward: 9 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
412: Forward: 9 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
413: Forward: 9 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
414: Forward: 9 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
415: Forward: 9 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
416: Forward: 9 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
417: Forward: 9 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
418: Forward: 9 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
419: Forward: 9 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
420: Forward: 9 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
421: Forward: 9 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
422: Forward: 9 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
423: Forward: 9 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
424: Forward: 9 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
425: Forward: 9 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
426: Forward: 9 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
427: Forward: 9 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
428: Forward: 9 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
429: Forward: 9 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
430: Forward: 9 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
431: Forward: 9 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
432: Forward: 9 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
433: Forward: 9 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
434: Forward: 9 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
435: Forward: 9 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
436: Forward: 9 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
437: Forward: 9 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0313
438: Forward: 9 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0313
439: Forward: 9 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0313
440: Forward: 9 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0313
441: Forward: 9 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0313
442: Forward: 9 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0313
443: Forward: 9 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0312
444: Forward: 9 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0312
445: Forward: 9 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0312
446: Forward: 9 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0312
447: Forward: 9 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0312
448: Forward: 9 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0311
449: Forward: 9 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0311
450: Forward: 9 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0311
451: Forward: 9 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0311
452: Forward: 9 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0311
453: Forward: 9 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0310
454: Forward: 9 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0310
455: Forward: 9 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0310
456: Forward: 9 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0310
457: Forward: 9 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0310
458: Forward: 9 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0310
459: Forward: 9 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0309
460: Forward: 9 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0309
461: Forward: 9 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0309
462: Forward: 9 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0309
463: Forward: 9 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0309
464: Forward: 9 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0308
465: Forward: 9 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0308
466: Forward: 9 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0308
467: Forward: 9 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0308
468: Forward: 9 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0308
469: Forward: 9 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0308
470: Forward: 9 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0307
471: Forward: 9 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0307
472: Forward: 9 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0307
473: Forward: 9 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0307
474: Forward: 9 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0307
475: Forward: 9 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0307
476: Forward: 9 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0306
477: Forward: 9 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0306
478: Forward: 9 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0306
479: Forward: 9 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0306
480: Forward: 9 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0306
481: Forward: 9 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0305
482: Forward: 9 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0305
483: Forward: 9 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0305
484: Forward: 9 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0305
485: Forward: 9 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0305
486: Forward: 9 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0305
487: Forward: 9 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0304
488: Forward: 9 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0304
489: Forward: 9 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0304
490: Forward: 9 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0304
491: Forward: 9 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0304
492: Forward: 9 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0304
493: Forward: 9 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0303
494: Forward: 9 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0303
495: Forward: 9 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0303
496: Forward: 9 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0303
497: Forward: 9 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0303
498: Forward: 9 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0303
499: Forward: 9 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.3055 | Test Error: 0.0010, Loss: 0.0302
grad at the end: grad_B=0.0920, grad_A=0.0194, grad_W=0.1013
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 15 | Train Error: 0.4870, Loss: 0.5633, Operator norm: 0.5004 | Test Error: 0.3990, Loss: 0.5186
1: Forward: 15 | Train Error: 0.4220, Loss: 0.5188, Operator norm: 0.5008 | Test Error: 0.3310, Loss: 0.4784
2: Forward: 15 | Train Error: 0.3740, Loss: 0.4792, Operator norm: 0.5012 | Test Error: 0.2820, Loss: 0.4427
3: Forward: 15 | Train Error: 0.3290, Loss: 0.4441, Operator norm: 0.5016 | Test Error: 0.2450, Loss: 0.4109
4: Forward: 15 | Train Error: 0.2850, Loss: 0.4128, Operator norm: 0.5019 | Test Error: 0.2100, Loss: 0.3826
5: Forward: 15 | Train Error: 0.2490, Loss: 0.3849, Operator norm: 0.5023 | Test Error: 0.1860, Loss: 0.3573
6: Forward: 15 | Train Error: 0.2100, Loss: 0.3599, Operator norm: 0.5026 | Test Error: 0.1650, Loss: 0.3346
7: Forward: 15 | Train Error: 0.1860, Loss: 0.3375, Operator norm: 0.5029 | Test Error: 0.1500, Loss: 0.3142
8: Forward: 15 | Train Error: 0.1670, Loss: 0.3175, Operator norm: 0.5032 | Test Error: 0.1430, Loss: 0.2959
9: Forward: 15 | Train Error: 0.1590, Loss: 0.2994, Operator norm: 0.5034 | Test Error: 0.1310, Loss: 0.2794
10: Forward: 15 | Train Error: 0.1480, Loss: 0.2831, Operator norm: 0.5037 | Test Error: 0.1180, Loss: 0.2646
11: Forward: 15 | Train Error: 0.1390, Loss: 0.2684, Operator norm: 0.5040 | Test Error: 0.1090, Loss: 0.2511
12: Forward: 15 | Train Error: 0.1240, Loss: 0.2551, Operator norm: 0.5042 | Test Error: 0.1020, Loss: 0.2389
13: Forward: 15 | Train Error: 0.1150, Loss: 0.2430, Operator norm: 0.5044 | Test Error: 0.0930, Loss: 0.2277
14: Forward: 15 | Train Error: 0.1090, Loss: 0.2321, Operator norm: 0.5046 | Test Error: 0.0860, Loss: 0.2176
15: Forward: 15 | Train Error: 0.1030, Loss: 0.2220, Operator norm: 0.5048 | Test Error: 0.0750, Loss: 0.2083
16: Forward: 15 | Train Error: 0.0990, Loss: 0.2129, Operator norm: 0.5050 | Test Error: 0.0710, Loss: 0.1999
17: Forward: 15 | Train Error: 0.0940, Loss: 0.2045, Operator norm: 0.5052 | Test Error: 0.0670, Loss: 0.1921
18: Forward: 15 | Train Error: 0.0890, Loss: 0.1967, Operator norm: 0.5054 | Test Error: 0.0620, Loss: 0.1849
19: Forward: 15 | Train Error: 0.0860, Loss: 0.1896, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1782
20: Forward: 15 | Train Error: 0.0820, Loss: 0.1830, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1721
21: Forward: 15 | Train Error: 0.0760, Loss: 0.1769, Operator norm: 0.5059 | Test Error: 0.0490, Loss: 0.1664
22: Forward: 15 | Train Error: 0.0730, Loss: 0.1712, Operator norm: 0.5060 | Test Error: 0.0460, Loss: 0.1610
23: Forward: 15 | Train Error: 0.0730, Loss: 0.1659, Operator norm: 0.5061 | Test Error: 0.0440, Loss: 0.1561
24: Forward: 15 | Train Error: 0.0650, Loss: 0.1610, Operator norm: 0.5062 | Test Error: 0.0390, Loss: 0.1514
25: Forward: 15 | Train Error: 0.0620, Loss: 0.1563, Operator norm: 0.5064 | Test Error: 0.0360, Loss: 0.1470
26: Forward: 15 | Train Error: 0.0580, Loss: 0.1520, Operator norm: 0.5065 | Test Error: 0.0350, Loss: 0.1429
27: Forward: 15 | Train Error: 0.0530, Loss: 0.1479, Operator norm: 0.5066 | Test Error: 0.0340, Loss: 0.1390
28: Forward: 15 | Train Error: 0.0500, Loss: 0.1440, Operator norm: 0.5067 | Test Error: 0.0320, Loss: 0.1354
29: Forward: 15 | Train Error: 0.0460, Loss: 0.1404, Operator norm: 0.5068 | Test Error: 0.0300, Loss: 0.1319
30: Forward: 15 | Train Error: 0.0440, Loss: 0.1369, Operator norm: 0.5069 | Test Error: 0.0280, Loss: 0.1286
31: Forward: 15 | Train Error: 0.0410, Loss: 0.1336, Operator norm: 0.5070 | Test Error: 0.0280, Loss: 0.1255
32: Forward: 15 | Train Error: 0.0350, Loss: 0.1305, Operator norm: 0.5071 | Test Error: 0.0240, Loss: 0.1225
33: Forward: 15 | Train Error: 0.0320, Loss: 0.1275, Operator norm: 0.5072 | Test Error: 0.0210, Loss: 0.1196
34: Forward: 15 | Train Error: 0.0310, Loss: 0.1246, Operator norm: 0.5073 | Test Error: 0.0190, Loss: 0.1169
35: Forward: 15 | Train Error: 0.0310, Loss: 0.1219, Operator norm: 0.5073 | Test Error: 0.0190, Loss: 0.1143
36: Forward: 15 | Train Error: 0.0310, Loss: 0.1193, Operator norm: 0.5074 | Test Error: 0.0180, Loss: 0.1118
37: Forward: 15 | Train Error: 0.0300, Loss: 0.1168, Operator norm: 0.5075 | Test Error: 0.0180, Loss: 0.1094
38: Forward: 15 | Train Error: 0.0290, Loss: 0.1144, Operator norm: 0.5076 | Test Error: 0.0180, Loss: 0.1071
39: Forward: 15 | Train Error: 0.0290, Loss: 0.1121, Operator norm: 0.5076 | Test Error: 0.0160, Loss: 0.1049
40: Forward: 15 | Train Error: 0.0270, Loss: 0.1098, Operator norm: 0.5077 | Test Error: 0.0150, Loss: 0.1028
41: Forward: 15 | Train Error: 0.0260, Loss: 0.1077, Operator norm: 0.5078 | Test Error: 0.0140, Loss: 0.1007
42: Forward: 15 | Train Error: 0.0260, Loss: 0.1056, Operator norm: 0.5078 | Test Error: 0.0140, Loss: 0.0987
43: Forward: 15 | Train Error: 0.0260, Loss: 0.1036, Operator norm: 0.5079 | Test Error: 0.0130, Loss: 0.0968
44: Forward: 15 | Train Error: 0.0260, Loss: 0.1017, Operator norm: 0.5079 | Test Error: 0.0130, Loss: 0.0950
45: Forward: 15 | Train Error: 0.0260, Loss: 0.0999, Operator norm: 0.5080 | Test Error: 0.0130, Loss: 0.0932
46: Forward: 15 | Train Error: 0.0240, Loss: 0.0981, Operator norm: 0.5080 | Test Error: 0.0120, Loss: 0.0915
47: Forward: 15 | Train Error: 0.0230, Loss: 0.0963, Operator norm: 0.5081 | Test Error: 0.0110, Loss: 0.0899
48: Forward: 15 | Train Error: 0.0210, Loss: 0.0947, Operator norm: 0.5081 | Test Error: 0.0110, Loss: 0.0882
49: Forward: 15 | Train Error: 0.0200, Loss: 0.0930, Operator norm: 0.5082 | Test Error: 0.0110, Loss: 0.0867
50: Forward: 15 | Train Error: 0.0190, Loss: 0.0915, Operator norm: 0.5083 | Test Error: 0.0100, Loss: 0.0852
51: Forward: 15 | Train Error: 0.0190, Loss: 0.0899, Operator norm: 0.5083 | Test Error: 0.0100, Loss: 0.0837
52: Forward: 15 | Train Error: 0.0180, Loss: 0.0885, Operator norm: 0.5084 | Test Error: 0.0100, Loss: 0.0823
53: Forward: 15 | Train Error: 0.0180, Loss: 0.0870, Operator norm: 0.5084 | Test Error: 0.0100, Loss: 0.0810
54: Forward: 15 | Train Error: 0.0180, Loss: 0.0857, Operator norm: 0.5084 | Test Error: 0.0100, Loss: 0.0796
55: Forward: 15 | Train Error: 0.0180, Loss: 0.0843, Operator norm: 0.5085 | Test Error: 0.0100, Loss: 0.0784
56: Forward: 15 | Train Error: 0.0180, Loss: 0.0830, Operator norm: 0.5085 | Test Error: 0.0090, Loss: 0.0771
57: Forward: 15 | Train Error: 0.0160, Loss: 0.0817, Operator norm: 0.5086 | Test Error: 0.0080, Loss: 0.0759
58: Forward: 15 | Train Error: 0.0150, Loss: 0.0805, Operator norm: 0.5086 | Test Error: 0.0070, Loss: 0.0748
59: Forward: 15 | Train Error: 0.0150, Loss: 0.0793, Operator norm: 0.5087 | Test Error: 0.0060, Loss: 0.0736
60: Forward: 15 | Train Error: 0.0150, Loss: 0.0782, Operator norm: 0.5087 | Test Error: 0.0050, Loss: 0.0725
61: Forward: 15 | Train Error: 0.0150, Loss: 0.0771, Operator norm: 0.5088 | Test Error: 0.0050, Loss: 0.0715
62: Forward: 15 | Train Error: 0.0150, Loss: 0.0760, Operator norm: 0.5088 | Test Error: 0.0050, Loss: 0.0704
63: Forward: 15 | Train Error: 0.0150, Loss: 0.0749, Operator norm: 0.5089 | Test Error: 0.0050, Loss: 0.0694
64: Forward: 15 | Train Error: 0.0140, Loss: 0.0739, Operator norm: 0.5089 | Test Error: 0.0050, Loss: 0.0685
65: Forward: 15 | Train Error: 0.0140, Loss: 0.0729, Operator norm: 0.5090 | Test Error: 0.0050, Loss: 0.0675
66: Forward: 15 | Train Error: 0.0140, Loss: 0.0719, Operator norm: 0.5090 | Test Error: 0.0040, Loss: 0.0666
67: Forward: 15 | Train Error: 0.0140, Loss: 0.0710, Operator norm: 0.5090 | Test Error: 0.0040, Loss: 0.0657
68: Forward: 15 | Train Error: 0.0140, Loss: 0.0701, Operator norm: 0.5091 | Test Error: 0.0040, Loss: 0.0649
69: Forward: 15 | Train Error: 0.0140, Loss: 0.0692, Operator norm: 0.5091 | Test Error: 0.0040, Loss: 0.0640
70: Forward: 15 | Train Error: 0.0140, Loss: 0.0683, Operator norm: 0.5092 | Test Error: 0.0040, Loss: 0.0632
71: Forward: 15 | Train Error: 0.0130, Loss: 0.0675, Operator norm: 0.5092 | Test Error: 0.0040, Loss: 0.0624
72: Forward: 15 | Train Error: 0.0130, Loss: 0.0667, Operator norm: 0.5093 | Test Error: 0.0040, Loss: 0.0617
73: Forward: 15 | Train Error: 0.0130, Loss: 0.0659, Operator norm: 0.5093 | Test Error: 0.0040, Loss: 0.0609
74: Forward: 15 | Train Error: 0.0130, Loss: 0.0652, Operator norm: 0.5093 | Test Error: 0.0040, Loss: 0.0602
75: Forward: 15 | Train Error: 0.0130, Loss: 0.0644, Operator norm: 0.5094 | Test Error: 0.0020, Loss: 0.0595
76: Forward: 15 | Train Error: 0.0130, Loss: 0.0637, Operator norm: 0.5094 | Test Error: 0.0020, Loss: 0.0589
77: Forward: 15 | Train Error: 0.0130, Loss: 0.0630, Operator norm: 0.5095 | Test Error: 0.0020, Loss: 0.0582
78: Forward: 15 | Train Error: 0.0130, Loss: 0.0623, Operator norm: 0.5095 | Test Error: 0.0020, Loss: 0.0576
79: Forward: 15 | Train Error: 0.0130, Loss: 0.0616, Operator norm: 0.5096 | Test Error: 0.0020, Loss: 0.0569
80: Forward: 15 | Train Error: 0.0130, Loss: 0.0610, Operator norm: 0.5096 | Test Error: 0.0020, Loss: 0.0564
81: Forward: 15 | Train Error: 0.0120, Loss: 0.0604, Operator norm: 0.5097 | Test Error: 0.0020, Loss: 0.0558
82: Forward: 15 | Train Error: 0.0110, Loss: 0.0598, Operator norm: 0.5097 | Test Error: 0.0020, Loss: 0.0552
83: Forward: 15 | Train Error: 0.0110, Loss: 0.0592, Operator norm: 0.5098 | Test Error: 0.0020, Loss: 0.0547
84: Forward: 15 | Train Error: 0.0110, Loss: 0.0586, Operator norm: 0.5098 | Test Error: 0.0020, Loss: 0.0541
85: Forward: 15 | Train Error: 0.0110, Loss: 0.0580, Operator norm: 0.5098 | Test Error: 0.0020, Loss: 0.0536
86: Forward: 15 | Train Error: 0.0110, Loss: 0.0575, Operator norm: 0.5099 | Test Error: 0.0020, Loss: 0.0531
87: Forward: 15 | Train Error: 0.0100, Loss: 0.0570, Operator norm: 0.5099 | Test Error: 0.0020, Loss: 0.0526
88: Forward: 15 | Train Error: 0.0100, Loss: 0.0565, Operator norm: 0.5100 | Test Error: 0.0020, Loss: 0.0521
89: Forward: 15 | Train Error: 0.0100, Loss: 0.0560, Operator norm: 0.5100 | Test Error: 0.0020, Loss: 0.0517
90: Forward: 15 | Train Error: 0.0100, Loss: 0.0555, Operator norm: 0.5101 | Test Error: 0.0010, Loss: 0.0512
91: Forward: 15 | Train Error: 0.0100, Loss: 0.0550, Operator norm: 0.5101 | Test Error: 0.0010, Loss: 0.0508
92: Forward: 15 | Train Error: 0.0100, Loss: 0.0546, Operator norm: 0.5101 | Test Error: 0.0010, Loss: 0.0504
93: Forward: 15 | Train Error: 0.0090, Loss: 0.0541, Operator norm: 0.5102 | Test Error: 0.0010, Loss: 0.0500
94: Forward: 15 | Train Error: 0.0090, Loss: 0.0537, Operator norm: 0.5102 | Test Error: 0.0010, Loss: 0.0496
95: Forward: 15 | Train Error: 0.0090, Loss: 0.0533, Operator norm: 0.5103 | Test Error: 0.0010, Loss: 0.0492
96: Forward: 15 | Train Error: 0.0090, Loss: 0.0528, Operator norm: 0.5103 | Test Error: 0.0010, Loss: 0.0488
97: Forward: 15 | Train Error: 0.0090, Loss: 0.0524, Operator norm: 0.5104 | Test Error: 0.0010, Loss: 0.0485
98: Forward: 15 | Train Error: 0.0090, Loss: 0.0521, Operator norm: 0.5104 | Test Error: 0.0010, Loss: 0.0481
99: Forward: 15 | Train Error: 0.0090, Loss: 0.0517, Operator norm: 0.5104 | Test Error: 0.0010, Loss: 0.0478
100: Forward: 15 | Train Error: 0.0090, Loss: 0.0513, Operator norm: 0.5105 | Test Error: 0.0010, Loss: 0.0474
101: Forward: 15 | Train Error: 0.0090, Loss: 0.0510, Operator norm: 0.5105 | Test Error: 0.0010, Loss: 0.0471
102: Forward: 15 | Train Error: 0.0090, Loss: 0.0506, Operator norm: 0.5106 | Test Error: 0.0000, Loss: 0.0468
103: Forward: 15 | Train Error: 0.0090, Loss: 0.0503, Operator norm: 0.5106 | Test Error: 0.0000, Loss: 0.0465
104: Forward: 15 | Train Error: 0.0090, Loss: 0.0499, Operator norm: 0.5107 | Test Error: 0.0000, Loss: 0.0462
105: Forward: 15 | Train Error: 0.0090, Loss: 0.0496, Operator norm: 0.5107 | Test Error: 0.0000, Loss: 0.0459
106: Forward: 15 | Train Error: 0.0090, Loss: 0.0493, Operator norm: 0.5107 | Test Error: 0.0000, Loss: 0.0456
107: Forward: 15 | Train Error: 0.0080, Loss: 0.0490, Operator norm: 0.5108 | Test Error: 0.0000, Loss: 0.0453
108: Forward: 15 | Train Error: 0.0080, Loss: 0.0487, Operator norm: 0.5108 | Test Error: 0.0000, Loss: 0.0451
109: Forward: 15 | Train Error: 0.0080, Loss: 0.0484, Operator norm: 0.5108 | Test Error: 0.0000, Loss: 0.0448
110: Forward: 15 | Train Error: 0.0080, Loss: 0.0481, Operator norm: 0.5109 | Test Error: 0.0000, Loss: 0.0446
111: Forward: 15 | Train Error: 0.0080, Loss: 0.0479, Operator norm: 0.5109 | Test Error: 0.0000, Loss: 0.0443
112: Forward: 15 | Train Error: 0.0080, Loss: 0.0476, Operator norm: 0.5109 | Test Error: 0.0000, Loss: 0.0441
113: Forward: 15 | Train Error: 0.0080, Loss: 0.0473, Operator norm: 0.5110 | Test Error: 0.0000, Loss: 0.0438
114: Forward: 15 | Train Error: 0.0080, Loss: 0.0471, Operator norm: 0.5110 | Test Error: 0.0000, Loss: 0.0436
115: Forward: 15 | Train Error: 0.0080, Loss: 0.0468, Operator norm: 0.5110 | Test Error: 0.0000, Loss: 0.0434
116: Forward: 15 | Train Error: 0.0080, Loss: 0.0466, Operator norm: 0.5111 | Test Error: 0.0000, Loss: 0.0432
117: Forward: 15 | Train Error: 0.0080, Loss: 0.0463, Operator norm: 0.5111 | Test Error: 0.0000, Loss: 0.0430
118: Forward: 15 | Train Error: 0.0080, Loss: 0.0461, Operator norm: 0.5111 | Test Error: 0.0000, Loss: 0.0428
119: Forward: 15 | Train Error: 0.0080, Loss: 0.0459, Operator norm: 0.5112 | Test Error: 0.0000, Loss: 0.0426
120: Forward: 15 | Train Error: 0.0080, Loss: 0.0457, Operator norm: 0.5112 | Test Error: 0.0000, Loss: 0.0424
121: Forward: 15 | Train Error: 0.0080, Loss: 0.0455, Operator norm: 0.5113 | Test Error: 0.0000, Loss: 0.0422
122: Forward: 15 | Train Error: 0.0080, Loss: 0.0452, Operator norm: 0.5113 | Test Error: 0.0000, Loss: 0.0420
123: Forward: 15 | Train Error: 0.0080, Loss: 0.0450, Operator norm: 0.5113 | Test Error: 0.0000, Loss: 0.0418
124: Forward: 15 | Train Error: 0.0080, Loss: 0.0448, Operator norm: 0.5113 | Test Error: 0.0000, Loss: 0.0417
125: Forward: 15 | Train Error: 0.0080, Loss: 0.0447, Operator norm: 0.5114 | Test Error: 0.0000, Loss: 0.0415
126: Forward: 15 | Train Error: 0.0070, Loss: 0.0445, Operator norm: 0.5114 | Test Error: 0.0000, Loss: 0.0413
127: Forward: 15 | Train Error: 0.0070, Loss: 0.0443, Operator norm: 0.5115 | Test Error: 0.0000, Loss: 0.0412
128: Forward: 15 | Train Error: 0.0070, Loss: 0.0441, Operator norm: 0.5115 | Test Error: 0.0000, Loss: 0.0410
129: Forward: 15 | Train Error: 0.0070, Loss: 0.0439, Operator norm: 0.5115 | Test Error: 0.0000, Loss: 0.0409
130: Forward: 15 | Train Error: 0.0070, Loss: 0.0437, Operator norm: 0.5115 | Test Error: 0.0000, Loss: 0.0407
131: Forward: 15 | Train Error: 0.0070, Loss: 0.0436, Operator norm: 0.5116 | Test Error: 0.0000, Loss: 0.0406
132: Forward: 15 | Train Error: 0.0070, Loss: 0.0434, Operator norm: 0.5116 | Test Error: 0.0000, Loss: 0.0404
133: Forward: 15 | Train Error: 0.0070, Loss: 0.0433, Operator norm: 0.5116 | Test Error: 0.0000, Loss: 0.0403
134: Forward: 15 | Train Error: 0.0070, Loss: 0.0431, Operator norm: 0.5116 | Test Error: 0.0000, Loss: 0.0401
135: Forward: 15 | Train Error: 0.0070, Loss: 0.0429, Operator norm: 0.5117 | Test Error: 0.0000, Loss: 0.0400
136: Forward: 15 | Train Error: 0.0070, Loss: 0.0428, Operator norm: 0.5117 | Test Error: 0.0000, Loss: 0.0399
137: Forward: 15 | Train Error: 0.0070, Loss: 0.0426, Operator norm: 0.5117 | Test Error: 0.0000, Loss: 0.0397
138: Forward: 15 | Train Error: 0.0070, Loss: 0.0425, Operator norm: 0.5118 | Test Error: 0.0000, Loss: 0.0396
139: Forward: 15 | Train Error: 0.0070, Loss: 0.0424, Operator norm: 0.5118 | Test Error: 0.0000, Loss: 0.0395
140: Forward: 15 | Train Error: 0.0070, Loss: 0.0422, Operator norm: 0.5118 | Test Error: 0.0000, Loss: 0.0394
141: Forward: 15 | Train Error: 0.0070, Loss: 0.0421, Operator norm: 0.5118 | Test Error: 0.0000, Loss: 0.0393
142: Forward: 15 | Train Error: 0.0070, Loss: 0.0419, Operator norm: 0.5119 | Test Error: 0.0000, Loss: 0.0392
143: Forward: 15 | Train Error: 0.0070, Loss: 0.0418, Operator norm: 0.5119 | Test Error: 0.0000, Loss: 0.0390
144: Forward: 15 | Train Error: 0.0070, Loss: 0.0417, Operator norm: 0.5119 | Test Error: 0.0000, Loss: 0.0389
145: Forward: 15 | Train Error: 0.0070, Loss: 0.0416, Operator norm: 0.5119 | Test Error: 0.0000, Loss: 0.0388
146: Forward: 15 | Train Error: 0.0070, Loss: 0.0414, Operator norm: 0.5119 | Test Error: 0.0000, Loss: 0.0387
147: Forward: 15 | Train Error: 0.0070, Loss: 0.0413, Operator norm: 0.5120 | Test Error: 0.0000, Loss: 0.0386
148: Forward: 15 | Train Error: 0.0070, Loss: 0.0412, Operator norm: 0.5120 | Test Error: 0.0000, Loss: 0.0385
149: Forward: 15 | Train Error: 0.0070, Loss: 0.0411, Operator norm: 0.5120 | Test Error: 0.0000, Loss: 0.0384
150: Forward: 15 | Train Error: 0.0070, Loss: 0.0410, Operator norm: 0.5120 | Test Error: 0.0000, Loss: 0.0383
151: Forward: 15 | Train Error: 0.0070, Loss: 0.0409, Operator norm: 0.5121 | Test Error: 0.0000, Loss: 0.0382
152: Forward: 15 | Train Error: 0.0070, Loss: 0.0407, Operator norm: 0.5121 | Test Error: 0.0000, Loss: 0.0381
153: Forward: 15 | Train Error: 0.0070, Loss: 0.0406, Operator norm: 0.5121 | Test Error: 0.0000, Loss: 0.0380
154: Forward: 15 | Train Error: 0.0070, Loss: 0.0405, Operator norm: 0.5121 | Test Error: 0.0000, Loss: 0.0380
155: Forward: 15 | Train Error: 0.0070, Loss: 0.0404, Operator norm: 0.5121 | Test Error: 0.0000, Loss: 0.0379
156: Forward: 15 | Train Error: 0.0070, Loss: 0.0403, Operator norm: 0.5122 | Test Error: 0.0000, Loss: 0.0378
157: Forward: 15 | Train Error: 0.0070, Loss: 0.0402, Operator norm: 0.5122 | Test Error: 0.0000, Loss: 0.0377
158: Forward: 15 | Train Error: 0.0070, Loss: 0.0401, Operator norm: 0.5122 | Test Error: 0.0000, Loss: 0.0376
159: Forward: 15 | Train Error: 0.0070, Loss: 0.0400, Operator norm: 0.5122 | Test Error: 0.0000, Loss: 0.0375
160: Forward: 15 | Train Error: 0.0070, Loss: 0.0399, Operator norm: 0.5122 | Test Error: 0.0000, Loss: 0.0375
161: Forward: 15 | Train Error: 0.0070, Loss: 0.0398, Operator norm: 0.5123 | Test Error: 0.0000, Loss: 0.0374
162: Forward: 15 | Train Error: 0.0070, Loss: 0.0397, Operator norm: 0.5123 | Test Error: 0.0000, Loss: 0.0373
163: Forward: 15 | Train Error: 0.0070, Loss: 0.0397, Operator norm: 0.5123 | Test Error: 0.0000, Loss: 0.0372
164: Forward: 15 | Train Error: 0.0070, Loss: 0.0396, Operator norm: 0.5123 | Test Error: 0.0000, Loss: 0.0371
165: Forward: 15 | Train Error: 0.0070, Loss: 0.0395, Operator norm: 0.5123 | Test Error: 0.0000, Loss: 0.0371
166: Forward: 15 | Train Error: 0.0070, Loss: 0.0394, Operator norm: 0.5123 | Test Error: 0.0000, Loss: 0.0370
167: Forward: 15 | Train Error: 0.0070, Loss: 0.0393, Operator norm: 0.5124 | Test Error: 0.0000, Loss: 0.0369
168: Forward: 15 | Train Error: 0.0070, Loss: 0.0392, Operator norm: 0.5124 | Test Error: 0.0000, Loss: 0.0369
169: Forward: 15 | Train Error: 0.0070, Loss: 0.0391, Operator norm: 0.5124 | Test Error: 0.0000, Loss: 0.0368
170: Forward: 15 | Train Error: 0.0070, Loss: 0.0391, Operator norm: 0.5124 | Test Error: 0.0000, Loss: 0.0367
171: Forward: 15 | Train Error: 0.0070, Loss: 0.0390, Operator norm: 0.5124 | Test Error: 0.0000, Loss: 0.0366
172: Forward: 15 | Train Error: 0.0070, Loss: 0.0389, Operator norm: 0.5125 | Test Error: 0.0000, Loss: 0.0366
173: Forward: 15 | Train Error: 0.0070, Loss: 0.0388, Operator norm: 0.5125 | Test Error: 0.0000, Loss: 0.0365
174: Forward: 15 | Train Error: 0.0070, Loss: 0.0387, Operator norm: 0.5125 | Test Error: 0.0000, Loss: 0.0364
175: Forward: 15 | Train Error: 0.0060, Loss: 0.0387, Operator norm: 0.5125 | Test Error: 0.0000, Loss: 0.0364
176: Forward: 15 | Train Error: 0.0060, Loss: 0.0386, Operator norm: 0.5125 | Test Error: 0.0000, Loss: 0.0363
177: Forward: 15 | Train Error: 0.0060, Loss: 0.0385, Operator norm: 0.5125 | Test Error: 0.0000, Loss: 0.0363
178: Forward: 15 | Train Error: 0.0060, Loss: 0.0384, Operator norm: 0.5126 | Test Error: 0.0000, Loss: 0.0362
179: Forward: 15 | Train Error: 0.0060, Loss: 0.0384, Operator norm: 0.5126 | Test Error: 0.0000, Loss: 0.0361
180: Forward: 15 | Train Error: 0.0060, Loss: 0.0383, Operator norm: 0.5126 | Test Error: 0.0000, Loss: 0.0361
181: Forward: 15 | Train Error: 0.0060, Loss: 0.0382, Operator norm: 0.5126 | Test Error: 0.0000, Loss: 0.0360
182: Forward: 15 | Train Error: 0.0060, Loss: 0.0382, Operator norm: 0.5126 | Test Error: 0.0000, Loss: 0.0360
183: Forward: 15 | Train Error: 0.0060, Loss: 0.0381, Operator norm: 0.5126 | Test Error: 0.0000, Loss: 0.0359
184: Forward: 15 | Train Error: 0.0060, Loss: 0.0380, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0358
185: Forward: 15 | Train Error: 0.0060, Loss: 0.0379, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0358
186: Forward: 15 | Train Error: 0.0060, Loss: 0.0379, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0357
187: Forward: 15 | Train Error: 0.0060, Loss: 0.0378, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0357
188: Forward: 15 | Train Error: 0.0060, Loss: 0.0377, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0356
189: Forward: 15 | Train Error: 0.0060, Loss: 0.0377, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0356
190: Forward: 15 | Train Error: 0.0060, Loss: 0.0376, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0355
191: Forward: 15 | Train Error: 0.0060, Loss: 0.0376, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0355
192: Forward: 15 | Train Error: 0.0060, Loss: 0.0375, Operator norm: 0.5127 | Test Error: 0.0000, Loss: 0.0354
193: Forward: 15 | Train Error: 0.0060, Loss: 0.0374, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0354
194: Forward: 15 | Train Error: 0.0060, Loss: 0.0374, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0353
195: Forward: 15 | Train Error: 0.0060, Loss: 0.0373, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0352
196: Forward: 15 | Train Error: 0.0060, Loss: 0.0372, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0352
197: Forward: 15 | Train Error: 0.0060, Loss: 0.0372, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0351
198: Forward: 15 | Train Error: 0.0050, Loss: 0.0371, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0351
199: Forward: 15 | Train Error: 0.0050, Loss: 0.0371, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0350
200: Forward: 15 | Train Error: 0.0050, Loss: 0.0370, Operator norm: 0.5128 | Test Error: 0.0000, Loss: 0.0350
201: Forward: 15 | Train Error: 0.0050, Loss: 0.0369, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0349
202: Forward: 15 | Train Error: 0.0050, Loss: 0.0369, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0349
203: Forward: 15 | Train Error: 0.0050, Loss: 0.0368, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0349
204: Forward: 15 | Train Error: 0.0050, Loss: 0.0368, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0348
205: Forward: 15 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0348
206: Forward: 15 | Train Error: 0.0050, Loss: 0.0367, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0347
207: Forward: 15 | Train Error: 0.0050, Loss: 0.0366, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0347
208: Forward: 15 | Train Error: 0.0050, Loss: 0.0366, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0346
209: Forward: 15 | Train Error: 0.0050, Loss: 0.0365, Operator norm: 0.5129 | Test Error: 0.0000, Loss: 0.0346
210: Forward: 15 | Train Error: 0.0050, Loss: 0.0364, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0345
211: Forward: 15 | Train Error: 0.0050, Loss: 0.0364, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0345
212: Forward: 15 | Train Error: 0.0050, Loss: 0.0363, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0344
213: Forward: 15 | Train Error: 0.0050, Loss: 0.0363, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0344
214: Forward: 15 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0343
215: Forward: 15 | Train Error: 0.0050, Loss: 0.0362, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0343
216: Forward: 15 | Train Error: 0.0050, Loss: 0.0361, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0343
217: Forward: 15 | Train Error: 0.0050, Loss: 0.0361, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0342
218: Forward: 15 | Train Error: 0.0050, Loss: 0.0360, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0342
219: Forward: 15 | Train Error: 0.0050, Loss: 0.0360, Operator norm: 0.5130 | Test Error: 0.0000, Loss: 0.0341
220: Forward: 15 | Train Error: 0.0050, Loss: 0.0359, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0341
221: Forward: 15 | Train Error: 0.0050, Loss: 0.0359, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0340
222: Forward: 15 | Train Error: 0.0050, Loss: 0.0358, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0340
223: Forward: 15 | Train Error: 0.0050, Loss: 0.0358, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0340
224: Forward: 15 | Train Error: 0.0050, Loss: 0.0357, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0339
225: Forward: 15 | Train Error: 0.0050, Loss: 0.0357, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0339
226: Forward: 15 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0338
227: Forward: 15 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0338
228: Forward: 15 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0338
229: Forward: 15 | Train Error: 0.0050, Loss: 0.0355, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0337
230: Forward: 15 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.5131 | Test Error: 0.0000, Loss: 0.0337
231: Forward: 15 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0336
232: Forward: 15 | Train Error: 0.0050, Loss: 0.0354, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0336
233: Forward: 15 | Train Error: 0.0050, Loss: 0.0353, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0336
234: Forward: 15 | Train Error: 0.0050, Loss: 0.0353, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0335
235: Forward: 15 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0335
236: Forward: 15 | Train Error: 0.0050, Loss: 0.0352, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0334
237: Forward: 15 | Train Error: 0.0050, Loss: 0.0351, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0334
238: Forward: 15 | Train Error: 0.0050, Loss: 0.0351, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0334
239: Forward: 15 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0333
240: Forward: 15 | Train Error: 0.0050, Loss: 0.0350, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0333
241: Forward: 15 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0332
242: Forward: 15 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0332
243: Forward: 15 | Train Error: 0.0050, Loss: 0.0349, Operator norm: 0.5132 | Test Error: 0.0000, Loss: 0.0332
244: Forward: 15 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0331
245: Forward: 15 | Train Error: 0.0050, Loss: 0.0348, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0331
246: Forward: 15 | Train Error: 0.0050, Loss: 0.0347, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0330
247: Forward: 15 | Train Error: 0.0050, Loss: 0.0347, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0330
248: Forward: 15 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0330
249: Forward: 15 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0329
250: Forward: 15 | Train Error: 0.0050, Loss: 0.0346, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0329
251: Forward: 15 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0329
252: Forward: 15 | Train Error: 0.0050, Loss: 0.0345, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0328
253: Forward: 15 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0328
254: Forward: 15 | Train Error: 0.0050, Loss: 0.0344, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0328
255: Forward: 15 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0327
256: Forward: 15 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0327
257: Forward: 15 | Train Error: 0.0050, Loss: 0.0343, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0326
258: Forward: 15 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.5133 | Test Error: 0.0000, Loss: 0.0326
259: Forward: 15 | Train Error: 0.0050, Loss: 0.0342, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0326
260: Forward: 15 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0325
261: Forward: 15 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0325
262: Forward: 15 | Train Error: 0.0050, Loss: 0.0341, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0325
263: Forward: 15 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0324
264: Forward: 15 | Train Error: 0.0050, Loss: 0.0340, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0324
265: Forward: 15 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0324
266: Forward: 15 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0323
267: Forward: 15 | Train Error: 0.0050, Loss: 0.0339, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0323
268: Forward: 15 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0323
269: Forward: 15 | Train Error: 0.0050, Loss: 0.0338, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0322
270: Forward: 15 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0322
271: Forward: 15 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0321
272: Forward: 15 | Train Error: 0.0050, Loss: 0.0337, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0321
273: Forward: 15 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0321
274: Forward: 15 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0320
275: Forward: 15 | Train Error: 0.0050, Loss: 0.0336, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0320
276: Forward: 15 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0320
277: Forward: 15 | Train Error: 0.0050, Loss: 0.0335, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0319
278: Forward: 15 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0319
279: Forward: 15 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0319
280: Forward: 15 | Train Error: 0.0050, Loss: 0.0334, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0318
281: Forward: 15 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0318
282: Forward: 15 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0318
283: Forward: 15 | Train Error: 0.0050, Loss: 0.0333, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0317
284: Forward: 15 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0317
285: Forward: 15 | Train Error: 0.0050, Loss: 0.0332, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0317
286: Forward: 15 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0316
287: Forward: 15 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0316
288: Forward: 15 | Train Error: 0.0050, Loss: 0.0331, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0316
289: Forward: 15 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0315
290: Forward: 15 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0315
291: Forward: 15 | Train Error: 0.0050, Loss: 0.0330, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0315
292: Forward: 15 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0315
293: Forward: 15 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0314
294: Forward: 15 | Train Error: 0.0050, Loss: 0.0329, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0314
295: Forward: 15 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0314
296: Forward: 15 | Train Error: 0.0050, Loss: 0.0328, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0313
297: Forward: 15 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0313
298: Forward: 15 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0313
299: Forward: 15 | Train Error: 0.0050, Loss: 0.0327, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0312
300: Forward: 15 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0312
301: Forward: 15 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0312
302: Forward: 15 | Train Error: 0.0050, Loss: 0.0326, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0311
303: Forward: 15 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0311
304: Forward: 15 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0311
305: Forward: 15 | Train Error: 0.0050, Loss: 0.0325, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0310
306: Forward: 15 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0310
307: Forward: 15 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0310
308: Forward: 15 | Train Error: 0.0050, Loss: 0.0324, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0309
309: Forward: 15 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0309
310: Forward: 15 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0309
311: Forward: 15 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0309
312: Forward: 15 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0308
313: Forward: 15 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0308
314: Forward: 15 | Train Error: 0.0050, Loss: 0.0322, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0308
315: Forward: 15 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0307
316: Forward: 15 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0307
317: Forward: 15 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0307
318: Forward: 15 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
319: Forward: 15 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
320: Forward: 15 | Train Error: 0.0050, Loss: 0.0320, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
321: Forward: 15 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
322: Forward: 15 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
323: Forward: 15 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
324: Forward: 15 | Train Error: 0.0050, Loss: 0.0318, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
325: Forward: 15 | Train Error: 0.0050, Loss: 0.0318, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0304
326: Forward: 15 | Train Error: 0.0050, Loss: 0.0318, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0304
327: Forward: 15 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0304
328: Forward: 15 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
329: Forward: 15 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
330: Forward: 15 | Train Error: 0.0050, Loss: 0.0316, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
331: Forward: 15 | Train Error: 0.0050, Loss: 0.0316, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0303
332: Forward: 15 | Train Error: 0.0050, Loss: 0.0316, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0302
333: Forward: 15 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0302
334: Forward: 15 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0302
335: Forward: 15 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0301
336: Forward: 15 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0301
337: Forward: 15 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0301
338: Forward: 15 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0301
339: Forward: 15 | Train Error: 0.0050, Loss: 0.0314, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
340: Forward: 15 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
341: Forward: 15 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
342: Forward: 15 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
343: Forward: 15 | Train Error: 0.0050, Loss: 0.0312, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
344: Forward: 15 | Train Error: 0.0050, Loss: 0.0312, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
345: Forward: 15 | Train Error: 0.0050, Loss: 0.0312, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
346: Forward: 15 | Train Error: 0.0050, Loss: 0.0311, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
347: Forward: 15 | Train Error: 0.0050, Loss: 0.0311, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
348: Forward: 15 | Train Error: 0.0050, Loss: 0.0311, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
349: Forward: 15 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
350: Forward: 15 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0297
351: Forward: 15 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0297
352: Forward: 15 | Train Error: 0.0050, Loss: 0.0310, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0297
353: Forward: 15 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0296
354: Forward: 15 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0296
355: Forward: 15 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0296
356: Forward: 15 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0296
357: Forward: 15 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
358: Forward: 15 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
359: Forward: 15 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
360: Forward: 15 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
361: Forward: 15 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
362: Forward: 15 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
363: Forward: 15 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
364: Forward: 15 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
365: Forward: 15 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
366: Forward: 15 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
367: Forward: 15 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
368: Forward: 15 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
369: Forward: 15 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
370: Forward: 15 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
371: Forward: 15 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
372: Forward: 15 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
373: Forward: 15 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
374: Forward: 15 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
375: Forward: 15 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
376: Forward: 15 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
377: Forward: 15 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
378: Forward: 15 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
379: Forward: 15 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
380: Forward: 15 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
381: Forward: 15 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
382: Forward: 15 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
383: Forward: 15 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
384: Forward: 15 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
385: Forward: 15 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
386: Forward: 15 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
387: Forward: 15 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
388: Forward: 15 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
389: Forward: 15 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
390: Forward: 15 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
391: Forward: 15 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
392: Forward: 15 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
393: Forward: 15 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
394: Forward: 15 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
395: Forward: 15 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
396: Forward: 15 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0285
397: Forward: 15 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
398: Forward: 15 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
399: Forward: 15 | Train Error: 0.0050, Loss: 0.0296, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
400: Forward: 15 | Train Error: 0.0050, Loss: 0.0296, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
401: Forward: 15 | Train Error: 0.0050, Loss: 0.0296, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
402: Forward: 15 | Train Error: 0.0050, Loss: 0.0296, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
403: Forward: 15 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
404: Forward: 15 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
405: Forward: 15 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
406: Forward: 15 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
407: Forward: 15 | Train Error: 0.0050, Loss: 0.0294, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
408: Forward: 15 | Train Error: 0.0050, Loss: 0.0294, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
409: Forward: 15 | Train Error: 0.0050, Loss: 0.0294, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
410: Forward: 15 | Train Error: 0.0050, Loss: 0.0293, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
411: Forward: 15 | Train Error: 0.0050, Loss: 0.0293, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
412: Forward: 15 | Train Error: 0.0050, Loss: 0.0293, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
413: Forward: 15 | Train Error: 0.0050, Loss: 0.0293, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0281
414: Forward: 15 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0281
415: Forward: 15 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0281
416: Forward: 15 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0281
417: Forward: 15 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0280
418: Forward: 15 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0280
419: Forward: 15 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0280
420: Forward: 15 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0280
421: Forward: 15 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
422: Forward: 15 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
423: Forward: 15 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
424: Forward: 15 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
425: Forward: 15 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
426: Forward: 15 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
427: Forward: 15 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
428: Forward: 15 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
429: Forward: 15 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
430: Forward: 15 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
431: Forward: 15 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
432: Forward: 15 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
433: Forward: 15 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
434: Forward: 15 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
435: Forward: 15 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0276
436: Forward: 15 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0276
437: Forward: 15 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0276
438: Forward: 15 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0276
439: Forward: 15 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0275
440: Forward: 15 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0275
441: Forward: 15 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0275
442: Forward: 15 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0275
443: Forward: 15 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0275
444: Forward: 15 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0274
445: Forward: 15 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0274
446: Forward: 15 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0274
447: Forward: 15 | Train Error: 0.0050, Loss: 0.0284, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0274
448: Forward: 15 | Train Error: 0.0050, Loss: 0.0284, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0274
449: Forward: 15 | Train Error: 0.0050, Loss: 0.0284, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0273
450: Forward: 15 | Train Error: 0.0050, Loss: 0.0284, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0273
451: Forward: 15 | Train Error: 0.0050, Loss: 0.0283, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0273
452: Forward: 15 | Train Error: 0.0050, Loss: 0.0283, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0273
453: Forward: 15 | Train Error: 0.0050, Loss: 0.0283, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0272
454: Forward: 15 | Train Error: 0.0050, Loss: 0.0283, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0272
455: Forward: 15 | Train Error: 0.0050, Loss: 0.0283, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0272
456: Forward: 15 | Train Error: 0.0050, Loss: 0.0282, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0272
457: Forward: 15 | Train Error: 0.0050, Loss: 0.0282, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0272
458: Forward: 15 | Train Error: 0.0050, Loss: 0.0282, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0271
459: Forward: 15 | Train Error: 0.0050, Loss: 0.0282, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0271
460: Forward: 15 | Train Error: 0.0050, Loss: 0.0281, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0271
461: Forward: 15 | Train Error: 0.0050, Loss: 0.0281, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0271
462: Forward: 15 | Train Error: 0.0050, Loss: 0.0281, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0271
463: Forward: 15 | Train Error: 0.0050, Loss: 0.0281, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0270
464: Forward: 15 | Train Error: 0.0050, Loss: 0.0280, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0270
465: Forward: 15 | Train Error: 0.0050, Loss: 0.0280, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0270
466: Forward: 15 | Train Error: 0.0050, Loss: 0.0280, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0270
467: Forward: 15 | Train Error: 0.0050, Loss: 0.0280, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0270
468: Forward: 15 | Train Error: 0.0050, Loss: 0.0280, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0269
469: Forward: 15 | Train Error: 0.0050, Loss: 0.0279, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0269
470: Forward: 15 | Train Error: 0.0050, Loss: 0.0279, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0269
471: Forward: 15 | Train Error: 0.0050, Loss: 0.0279, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0269
472: Forward: 15 | Train Error: 0.0050, Loss: 0.0279, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0268
473: Forward: 15 | Train Error: 0.0050, Loss: 0.0278, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0268
474: Forward: 15 | Train Error: 0.0050, Loss: 0.0278, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0268
475: Forward: 15 | Train Error: 0.0050, Loss: 0.0278, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0268
476: Forward: 15 | Train Error: 0.0050, Loss: 0.0278, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0268
477: Forward: 15 | Train Error: 0.0050, Loss: 0.0278, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0267
478: Forward: 15 | Train Error: 0.0050, Loss: 0.0277, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0267
479: Forward: 15 | Train Error: 0.0050, Loss: 0.0277, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0267
480: Forward: 15 | Train Error: 0.0050, Loss: 0.0277, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0267
481: Forward: 15 | Train Error: 0.0050, Loss: 0.0277, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0267
482: Forward: 15 | Train Error: 0.0050, Loss: 0.0276, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0266
483: Forward: 15 | Train Error: 0.0050, Loss: 0.0276, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0266
484: Forward: 15 | Train Error: 0.0050, Loss: 0.0276, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0266
485: Forward: 15 | Train Error: 0.0050, Loss: 0.0276, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0266
486: Forward: 15 | Train Error: 0.0050, Loss: 0.0276, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0266
487: Forward: 15 | Train Error: 0.0050, Loss: 0.0275, Operator norm: 0.5144 | Test Error: 0.0010, Loss: 0.0265
488: Forward: 15 | Train Error: 0.0050, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0265
489: Forward: 15 | Train Error: 0.0050, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0265
490: Forward: 15 | Train Error: 0.0050, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0265
491: Forward: 15 | Train Error: 0.0050, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0265
492: Forward: 15 | Train Error: 0.0050, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0265
493: Forward: 15 | Train Error: 0.0050, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0264
494: Forward: 15 | Train Error: 0.0050, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0264
495: Forward: 15 | Train Error: 0.0050, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0264
496: Forward: 15 | Train Error: 0.0050, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0264
497: Forward: 15 | Train Error: 0.0050, Loss: 0.0273, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0264
498: Forward: 15 | Train Error: 0.0050, Loss: 0.0273, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0263
499: Forward: 15 | Train Error: 0.0050, Loss: 0.0273, Operator norm: 0.5145 | Test Error: 0.0010, Loss: 0.0263
grad at the end: grad_B=0.0938, grad_A=0.0460, grad_W=0.0998
===============================
Implicit: gamma=0.8 | width=1000 | lr=0.001 | opn=0.8000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 45 | Train Error: 0.4870, Loss: 0.7248, Operator norm: 0.8079 | Test Error: 0.2000, Loss: 0.2225
1: Forward: 45 | Train Error: 0.2280, Loss: 0.2284, Operator norm: 0.8095 | Test Error: 0.1080, Loss: 0.1631
2: Forward: 45 | Train Error: 0.1220, Loss: 0.1693, Operator norm: 0.8100 | Test Error: 0.0650, Loss: 0.1306
3: Forward: 45 | Train Error: 0.0900, Loss: 0.1364, Operator norm: 0.8104 | Test Error: 0.0470, Loss: 0.1097
4: Forward: 45 | Train Error: 0.0660, Loss: 0.1148, Operator norm: 0.8108 | Test Error: 0.0360, Loss: 0.0958
5: Forward: 45 | Train Error: 0.0480, Loss: 0.1004, Operator norm: 0.8110 | Test Error: 0.0250, Loss: 0.0866
6: Forward: 45 | Train Error: 0.0360, Loss: 0.0907, Operator norm: 0.8113 | Test Error: 0.0200, Loss: 0.0803
7: Forward: 45 | Train Error: 0.0340, Loss: 0.0838, Operator norm: 0.8115 | Test Error: 0.0160, Loss: 0.0759
8: Forward: 45 | Train Error: 0.0320, Loss: 0.0790, Operator norm: 0.8117 | Test Error: 0.0160, Loss: 0.0726
9: Forward: 45 | Train Error: 0.0290, Loss: 0.0753, Operator norm: 0.8119 | Test Error: 0.0140, Loss: 0.0701
10: Forward: 46 | Train Error: 0.0260, Loss: 0.0725, Operator norm: 0.8121 | Test Error: 0.0130, Loss: 0.0681
11: Forward: 46 | Train Error: 0.0240, Loss: 0.0702, Operator norm: 0.8122 | Test Error: 0.0130, Loss: 0.0664
12: Forward: 46 | Train Error: 0.0230, Loss: 0.0683, Operator norm: 0.8124 | Test Error: 0.0110, Loss: 0.0649
13: Forward: 46 | Train Error: 0.0190, Loss: 0.0666, Operator norm: 0.8125 | Test Error: 0.0110, Loss: 0.0636
14: Forward: 46 | Train Error: 0.0190, Loss: 0.0651, Operator norm: 0.8127 | Test Error: 0.0090, Loss: 0.0624
15: Forward: 46 | Train Error: 0.0170, Loss: 0.0637, Operator norm: 0.8128 | Test Error: 0.0090, Loss: 0.0612
16: Forward: 46 | Train Error: 0.0170, Loss: 0.0624, Operator norm: 0.8129 | Test Error: 0.0090, Loss: 0.0602
17: Forward: 46 | Train Error: 0.0170, Loss: 0.0612, Operator norm: 0.8131 | Test Error: 0.0090, Loss: 0.0591
18: Forward: 46 | Train Error: 0.0170, Loss: 0.0601, Operator norm: 0.8132 | Test Error: 0.0070, Loss: 0.0582
19: Forward: 46 | Train Error: 0.0170, Loss: 0.0591, Operator norm: 0.8133 | Test Error: 0.0070, Loss: 0.0573
20: Forward: 46 | Train Error: 0.0150, Loss: 0.0581, Operator norm: 0.8134 | Test Error: 0.0070, Loss: 0.0564
21: Forward: 46 | Train Error: 0.0140, Loss: 0.0571, Operator norm: 0.8135 | Test Error: 0.0060, Loss: 0.0555
22: Forward: 46 | Train Error: 0.0140, Loss: 0.0562, Operator norm: 0.8137 | Test Error: 0.0060, Loss: 0.0547
23: Forward: 46 | Train Error: 0.0140, Loss: 0.0553, Operator norm: 0.8138 | Test Error: 0.0060, Loss: 0.0539
24: Forward: 46 | Train Error: 0.0130, Loss: 0.0544, Operator norm: 0.8139 | Test Error: 0.0050, Loss: 0.0532
25: Forward: 46 | Train Error: 0.0130, Loss: 0.0536, Operator norm: 0.8140 | Test Error: 0.0050, Loss: 0.0525
26: Forward: 46 | Train Error: 0.0130, Loss: 0.0528, Operator norm: 0.8141 | Test Error: 0.0040, Loss: 0.0518
27: Forward: 46 | Train Error: 0.0130, Loss: 0.0521, Operator norm: 0.8142 | Test Error: 0.0030, Loss: 0.0511
28: Forward: 46 | Train Error: 0.0130, Loss: 0.0514, Operator norm: 0.8143 | Test Error: 0.0030, Loss: 0.0504
29: Forward: 46 | Train Error: 0.0120, Loss: 0.0507, Operator norm: 0.8144 | Test Error: 0.0030, Loss: 0.0498
30: Forward: 46 | Train Error: 0.0120, Loss: 0.0500, Operator norm: 0.8145 | Test Error: 0.0030, Loss: 0.0492
31: Forward: 46 | Train Error: 0.0120, Loss: 0.0493, Operator norm: 0.8146 | Test Error: 0.0030, Loss: 0.0486
32: Forward: 46 | Train Error: 0.0120, Loss: 0.0487, Operator norm: 0.8147 | Test Error: 0.0030, Loss: 0.0481
33: Forward: 46 | Train Error: 0.0120, Loss: 0.0481, Operator norm: 0.8148 | Test Error: 0.0030, Loss: 0.0475
34: Forward: 46 | Train Error: 0.0100, Loss: 0.0475, Operator norm: 0.8149 | Test Error: 0.0030, Loss: 0.0470
35: Forward: 46 | Train Error: 0.0100, Loss: 0.0469, Operator norm: 0.8150 | Test Error: 0.0030, Loss: 0.0465
36: Forward: 46 | Train Error: 0.0090, Loss: 0.0464, Operator norm: 0.8151 | Test Error: 0.0030, Loss: 0.0460
37: Forward: 46 | Train Error: 0.0090, Loss: 0.0459, Operator norm: 0.8152 | Test Error: 0.0020, Loss: 0.0455
38: Forward: 46 | Train Error: 0.0090, Loss: 0.0453, Operator norm: 0.8153 | Test Error: 0.0020, Loss: 0.0451
39: Forward: 46 | Train Error: 0.0090, Loss: 0.0448, Operator norm: 0.8154 | Test Error: 0.0020, Loss: 0.0446
40: Forward: 46 | Train Error: 0.0090, Loss: 0.0443, Operator norm: 0.8155 | Test Error: 0.0020, Loss: 0.0442
41: Forward: 46 | Train Error: 0.0090, Loss: 0.0439, Operator norm: 0.8156 | Test Error: 0.0020, Loss: 0.0437
42: Forward: 46 | Train Error: 0.0090, Loss: 0.0434, Operator norm: 0.8157 | Test Error: 0.0020, Loss: 0.0433
43: Forward: 46 | Train Error: 0.0080, Loss: 0.0429, Operator norm: 0.8158 | Test Error: 0.0020, Loss: 0.0429
44: Forward: 46 | Train Error: 0.0080, Loss: 0.0425, Operator norm: 0.8159 | Test Error: 0.0020, Loss: 0.0425
45: Forward: 46 | Train Error: 0.0080, Loss: 0.0421, Operator norm: 0.8159 | Test Error: 0.0020, Loss: 0.0422
46: Forward: 46 | Train Error: 0.0080, Loss: 0.0417, Operator norm: 0.8160 | Test Error: 0.0020, Loss: 0.0418
47: Forward: 46 | Train Error: 0.0080, Loss: 0.0413, Operator norm: 0.8161 | Test Error: 0.0020, Loss: 0.0414
48: Forward: 46 | Train Error: 0.0080, Loss: 0.0409, Operator norm: 0.8162 | Test Error: 0.0020, Loss: 0.0411
49: Forward: 46 | Train Error: 0.0070, Loss: 0.0405, Operator norm: 0.8163 | Test Error: 0.0020, Loss: 0.0408
50: Forward: 46 | Train Error: 0.0070, Loss: 0.0401, Operator norm: 0.8164 | Test Error: 0.0020, Loss: 0.0404
51: Forward: 46 | Train Error: 0.0070, Loss: 0.0397, Operator norm: 0.8165 | Test Error: 0.0020, Loss: 0.0401
52: Forward: 46 | Train Error: 0.0070, Loss: 0.0394, Operator norm: 0.8166 | Test Error: 0.0020, Loss: 0.0398
53: Forward: 46 | Train Error: 0.0070, Loss: 0.0390, Operator norm: 0.8166 | Test Error: 0.0020, Loss: 0.0395
54: Forward: 46 | Train Error: 0.0070, Loss: 0.0387, Operator norm: 0.8167 | Test Error: 0.0020, Loss: 0.0392
55: Forward: 46 | Train Error: 0.0070, Loss: 0.0384, Operator norm: 0.8168 | Test Error: 0.0020, Loss: 0.0389
56: Forward: 46 | Train Error: 0.0070, Loss: 0.0380, Operator norm: 0.8169 | Test Error: 0.0020, Loss: 0.0386
57: Forward: 46 | Train Error: 0.0070, Loss: 0.0377, Operator norm: 0.8169 | Test Error: 0.0020, Loss: 0.0383
58: Forward: 46 | Train Error: 0.0070, Loss: 0.0374, Operator norm: 0.8170 | Test Error: 0.0020, Loss: 0.0380
59: Forward: 46 | Train Error: 0.0070, Loss: 0.0371, Operator norm: 0.8171 | Test Error: 0.0020, Loss: 0.0378
60: Forward: 46 | Train Error: 0.0070, Loss: 0.0368, Operator norm: 0.8172 | Test Error: 0.0020, Loss: 0.0375
61: Forward: 46 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.8172 | Test Error: 0.0020, Loss: 0.0372
62: Forward: 46 | Train Error: 0.0060, Loss: 0.0362, Operator norm: 0.8173 | Test Error: 0.0020, Loss: 0.0370
63: Forward: 46 | Train Error: 0.0060, Loss: 0.0359, Operator norm: 0.8174 | Test Error: 0.0020, Loss: 0.0367
64: Forward: 46 | Train Error: 0.0060, Loss: 0.0357, Operator norm: 0.8175 | Test Error: 0.0020, Loss: 0.0365
65: Forward: 46 | Train Error: 0.0060, Loss: 0.0354, Operator norm: 0.8175 | Test Error: 0.0020, Loss: 0.0363
66: Forward: 46 | Train Error: 0.0060, Loss: 0.0351, Operator norm: 0.8176 | Test Error: 0.0020, Loss: 0.0360
67: Forward: 46 | Train Error: 0.0060, Loss: 0.0349, Operator norm: 0.8177 | Test Error: 0.0020, Loss: 0.0358
68: Forward: 46 | Train Error: 0.0060, Loss: 0.0346, Operator norm: 0.8178 | Test Error: 0.0020, Loss: 0.0356
69: Forward: 46 | Train Error: 0.0060, Loss: 0.0344, Operator norm: 0.8178 | Test Error: 0.0020, Loss: 0.0354
70: Forward: 46 | Train Error: 0.0060, Loss: 0.0341, Operator norm: 0.8179 | Test Error: 0.0020, Loss: 0.0351
71: Forward: 46 | Train Error: 0.0060, Loss: 0.0339, Operator norm: 0.8180 | Test Error: 0.0020, Loss: 0.0349
72: Forward: 46 | Train Error: 0.0060, Loss: 0.0337, Operator norm: 0.8180 | Test Error: 0.0020, Loss: 0.0347
73: Forward: 46 | Train Error: 0.0060, Loss: 0.0334, Operator norm: 0.8181 | Test Error: 0.0020, Loss: 0.0345
74: Forward: 46 | Train Error: 0.0060, Loss: 0.0332, Operator norm: 0.8182 | Test Error: 0.0020, Loss: 0.0343
75: Forward: 46 | Train Error: 0.0060, Loss: 0.0330, Operator norm: 0.8182 | Test Error: 0.0020, Loss: 0.0341
76: Forward: 46 | Train Error: 0.0060, Loss: 0.0327, Operator norm: 0.8183 | Test Error: 0.0020, Loss: 0.0339
77: Forward: 46 | Train Error: 0.0060, Loss: 0.0325, Operator norm: 0.8184 | Test Error: 0.0020, Loss: 0.0337
78: Forward: 46 | Train Error: 0.0050, Loss: 0.0323, Operator norm: 0.8184 | Test Error: 0.0020, Loss: 0.0335
79: Forward: 46 | Train Error: 0.0050, Loss: 0.0321, Operator norm: 0.8185 | Test Error: 0.0020, Loss: 0.0334
80: Forward: 46 | Train Error: 0.0050, Loss: 0.0319, Operator norm: 0.8186 | Test Error: 0.0010, Loss: 0.0332
81: Forward: 46 | Train Error: 0.0050, Loss: 0.0317, Operator norm: 0.8186 | Test Error: 0.0010, Loss: 0.0330
82: Forward: 46 | Train Error: 0.0050, Loss: 0.0315, Operator norm: 0.8187 | Test Error: 0.0010, Loss: 0.0328
83: Forward: 46 | Train Error: 0.0050, Loss: 0.0313, Operator norm: 0.8187 | Test Error: 0.0010, Loss: 0.0327
84: Forward: 46 | Train Error: 0.0040, Loss: 0.0311, Operator norm: 0.8188 | Test Error: 0.0010, Loss: 0.0325
85: Forward: 46 | Train Error: 0.0040, Loss: 0.0309, Operator norm: 0.8188 | Test Error: 0.0010, Loss: 0.0323
86: Forward: 46 | Train Error: 0.0040, Loss: 0.0307, Operator norm: 0.8189 | Test Error: 0.0010, Loss: 0.0321
87: Forward: 46 | Train Error: 0.0040, Loss: 0.0306, Operator norm: 0.8190 | Test Error: 0.0010, Loss: 0.0320
88: Forward: 46 | Train Error: 0.0040, Loss: 0.0304, Operator norm: 0.8190 | Test Error: 0.0010, Loss: 0.0318
89: Forward: 46 | Train Error: 0.0040, Loss: 0.0302, Operator norm: 0.8191 | Test Error: 0.0010, Loss: 0.0317
90: Forward: 46 | Train Error: 0.0040, Loss: 0.0300, Operator norm: 0.8191 | Test Error: 0.0010, Loss: 0.0315
91: Forward: 46 | Train Error: 0.0040, Loss: 0.0298, Operator norm: 0.8192 | Test Error: 0.0010, Loss: 0.0314
92: Forward: 46 | Train Error: 0.0040, Loss: 0.0297, Operator norm: 0.8193 | Test Error: 0.0010, Loss: 0.0312
93: Forward: 46 | Train Error: 0.0040, Loss: 0.0295, Operator norm: 0.8193 | Test Error: 0.0010, Loss: 0.0311
94: Forward: 46 | Train Error: 0.0040, Loss: 0.0293, Operator norm: 0.8194 | Test Error: 0.0010, Loss: 0.0309
95: Forward: 46 | Train Error: 0.0040, Loss: 0.0292, Operator norm: 0.8194 | Test Error: 0.0010, Loss: 0.0308
96: Forward: 46 | Train Error: 0.0040, Loss: 0.0290, Operator norm: 0.8195 | Test Error: 0.0010, Loss: 0.0306
97: Forward: 46 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.8196 | Test Error: 0.0010, Loss: 0.0305
98: Forward: 46 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.8196 | Test Error: 0.0010, Loss: 0.0304
99: Forward: 46 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.8197 | Test Error: 0.0010, Loss: 0.0302
100: Forward: 46 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.8197 | Test Error: 0.0010, Loss: 0.0301
101: Forward: 46 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.8198 | Test Error: 0.0010, Loss: 0.0299
102: Forward: 46 | Train Error: 0.0030, Loss: 0.0281, Operator norm: 0.8198 | Test Error: 0.0010, Loss: 0.0298
103: Forward: 46 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.8199 | Test Error: 0.0010, Loss: 0.0297
104: Forward: 46 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.8200 | Test Error: 0.0010, Loss: 0.0296
105: Forward: 46 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.8200 | Test Error: 0.0010, Loss: 0.0294
106: Forward: 46 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.8200 | Test Error: 0.0010, Loss: 0.0293
107: Forward: 46 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.8201 | Test Error: 0.0010, Loss: 0.0292
108: Forward: 46 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.8201 | Test Error: 0.0010, Loss: 0.0291
109: Forward: 46 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.8202 | Test Error: 0.0010, Loss: 0.0289
110: Forward: 46 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.8202 | Test Error: 0.0010, Loss: 0.0288
111: Forward: 46 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.8203 | Test Error: 0.0010, Loss: 0.0287
112: Forward: 46 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.8203 | Test Error: 0.0010, Loss: 0.0286
113: Forward: 46 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.8204 | Test Error: 0.0010, Loss: 0.0285
114: Forward: 46 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.8204 | Test Error: 0.0010, Loss: 0.0284
115: Forward: 46 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.8205 | Test Error: 0.0010, Loss: 0.0283
116: Forward: 46 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.8205 | Test Error: 0.0010, Loss: 0.0281
117: Forward: 46 | Train Error: 0.0030, Loss: 0.0260, Operator norm: 0.8206 | Test Error: 0.0010, Loss: 0.0280
118: Forward: 46 | Train Error: 0.0030, Loss: 0.0259, Operator norm: 0.8206 | Test Error: 0.0010, Loss: 0.0279
119: Forward: 46 | Train Error: 0.0030, Loss: 0.0258, Operator norm: 0.8207 | Test Error: 0.0010, Loss: 0.0278
120: Forward: 46 | Train Error: 0.0030, Loss: 0.0257, Operator norm: 0.8207 | Test Error: 0.0010, Loss: 0.0277
121: Forward: 46 | Train Error: 0.0030, Loss: 0.0256, Operator norm: 0.8208 | Test Error: 0.0010, Loss: 0.0276
122: Forward: 46 | Train Error: 0.0030, Loss: 0.0254, Operator norm: 0.8208 | Test Error: 0.0010, Loss: 0.0275
123: Forward: 46 | Train Error: 0.0030, Loss: 0.0253, Operator norm: 0.8209 | Test Error: 0.0010, Loss: 0.0274
124: Forward: 46 | Train Error: 0.0030, Loss: 0.0252, Operator norm: 0.8209 | Test Error: 0.0010, Loss: 0.0273
125: Forward: 46 | Train Error: 0.0030, Loss: 0.0251, Operator norm: 0.8210 | Test Error: 0.0010, Loss: 0.0272
126: Forward: 46 | Train Error: 0.0030, Loss: 0.0250, Operator norm: 0.8210 | Test Error: 0.0010, Loss: 0.0271
127: Forward: 46 | Train Error: 0.0030, Loss: 0.0249, Operator norm: 0.8210 | Test Error: 0.0010, Loss: 0.0270
128: Forward: 46 | Train Error: 0.0030, Loss: 0.0248, Operator norm: 0.8211 | Test Error: 0.0010, Loss: 0.0269
129: Forward: 46 | Train Error: 0.0030, Loss: 0.0247, Operator norm: 0.8211 | Test Error: 0.0010, Loss: 0.0268
130: Forward: 46 | Train Error: 0.0030, Loss: 0.0246, Operator norm: 0.8212 | Test Error: 0.0010, Loss: 0.0267
131: Forward: 46 | Train Error: 0.0030, Loss: 0.0245, Operator norm: 0.8212 | Test Error: 0.0010, Loss: 0.0266
132: Forward: 46 | Train Error: 0.0030, Loss: 0.0243, Operator norm: 0.8213 | Test Error: 0.0010, Loss: 0.0265
133: Forward: 46 | Train Error: 0.0030, Loss: 0.0242, Operator norm: 0.8213 | Test Error: 0.0010, Loss: 0.0265
134: Forward: 46 | Train Error: 0.0030, Loss: 0.0241, Operator norm: 0.8214 | Test Error: 0.0010, Loss: 0.0264
135: Forward: 46 | Train Error: 0.0030, Loss: 0.0240, Operator norm: 0.8214 | Test Error: 0.0010, Loss: 0.0263
136: Forward: 46 | Train Error: 0.0030, Loss: 0.0239, Operator norm: 0.8214 | Test Error: 0.0010, Loss: 0.0262
137: Forward: 46 | Train Error: 0.0030, Loss: 0.0238, Operator norm: 0.8215 | Test Error: 0.0010, Loss: 0.0261
138: Forward: 46 | Train Error: 0.0030, Loss: 0.0237, Operator norm: 0.8215 | Test Error: 0.0010, Loss: 0.0260
139: Forward: 46 | Train Error: 0.0030, Loss: 0.0236, Operator norm: 0.8216 | Test Error: 0.0010, Loss: 0.0259
140: Forward: 46 | Train Error: 0.0030, Loss: 0.0235, Operator norm: 0.8216 | Test Error: 0.0010, Loss: 0.0258
141: Forward: 46 | Train Error: 0.0030, Loss: 0.0234, Operator norm: 0.8216 | Test Error: 0.0010, Loss: 0.0258
142: Forward: 46 | Train Error: 0.0030, Loss: 0.0234, Operator norm: 0.8217 | Test Error: 0.0010, Loss: 0.0257
143: Forward: 46 | Train Error: 0.0030, Loss: 0.0233, Operator norm: 0.8217 | Test Error: 0.0010, Loss: 0.0256
144: Forward: 46 | Train Error: 0.0030, Loss: 0.0232, Operator norm: 0.8218 | Test Error: 0.0010, Loss: 0.0255
145: Forward: 46 | Train Error: 0.0030, Loss: 0.0231, Operator norm: 0.8218 | Test Error: 0.0010, Loss: 0.0254
146: Forward: 46 | Train Error: 0.0030, Loss: 0.0230, Operator norm: 0.8219 | Test Error: 0.0010, Loss: 0.0254
147: Forward: 46 | Train Error: 0.0030, Loss: 0.0229, Operator norm: 0.8219 | Test Error: 0.0010, Loss: 0.0253
148: Forward: 46 | Train Error: 0.0030, Loss: 0.0228, Operator norm: 0.8219 | Test Error: 0.0010, Loss: 0.0252
149: Forward: 46 | Train Error: 0.0030, Loss: 0.0227, Operator norm: 0.8220 | Test Error: 0.0010, Loss: 0.0251
150: Forward: 46 | Train Error: 0.0030, Loss: 0.0226, Operator norm: 0.8220 | Test Error: 0.0010, Loss: 0.0251
151: Forward: 46 | Train Error: 0.0030, Loss: 0.0225, Operator norm: 0.8221 | Test Error: 0.0010, Loss: 0.0250
152: Forward: 46 | Train Error: 0.0030, Loss: 0.0225, Operator norm: 0.8221 | Test Error: 0.0010, Loss: 0.0249
153: Forward: 46 | Train Error: 0.0030, Loss: 0.0224, Operator norm: 0.8222 | Test Error: 0.0010, Loss: 0.0248
154: Forward: 46 | Train Error: 0.0030, Loss: 0.0223, Operator norm: 0.8222 | Test Error: 0.0010, Loss: 0.0248
155: Forward: 46 | Train Error: 0.0030, Loss: 0.0222, Operator norm: 0.8222 | Test Error: 0.0010, Loss: 0.0247
156: Forward: 46 | Train Error: 0.0030, Loss: 0.0221, Operator norm: 0.8223 | Test Error: 0.0010, Loss: 0.0246
157: Forward: 46 | Train Error: 0.0030, Loss: 0.0220, Operator norm: 0.8223 | Test Error: 0.0010, Loss: 0.0245
158: Forward: 46 | Train Error: 0.0030, Loss: 0.0219, Operator norm: 0.8223 | Test Error: 0.0010, Loss: 0.0245
159: Forward: 46 | Train Error: 0.0030, Loss: 0.0219, Operator norm: 0.8224 | Test Error: 0.0010, Loss: 0.0244
160: Forward: 46 | Train Error: 0.0030, Loss: 0.0218, Operator norm: 0.8224 | Test Error: 0.0010, Loss: 0.0243
161: Forward: 46 | Train Error: 0.0030, Loss: 0.0217, Operator norm: 0.8225 | Test Error: 0.0010, Loss: 0.0243
162: Forward: 46 | Train Error: 0.0030, Loss: 0.0216, Operator norm: 0.8225 | Test Error: 0.0010, Loss: 0.0242
163: Forward: 46 | Train Error: 0.0030, Loss: 0.0216, Operator norm: 0.8225 | Test Error: 0.0010, Loss: 0.0241
164: Forward: 46 | Train Error: 0.0030, Loss: 0.0215, Operator norm: 0.8226 | Test Error: 0.0010, Loss: 0.0241
165: Forward: 46 | Train Error: 0.0030, Loss: 0.0214, Operator norm: 0.8226 | Test Error: 0.0010, Loss: 0.0240
166: Forward: 46 | Train Error: 0.0030, Loss: 0.0213, Operator norm: 0.8227 | Test Error: 0.0010, Loss: 0.0239
167: Forward: 46 | Train Error: 0.0030, Loss: 0.0212, Operator norm: 0.8227 | Test Error: 0.0010, Loss: 0.0239
168: Forward: 46 | Train Error: 0.0030, Loss: 0.0212, Operator norm: 0.8227 | Test Error: 0.0010, Loss: 0.0238
169: Forward: 46 | Train Error: 0.0030, Loss: 0.0211, Operator norm: 0.8228 | Test Error: 0.0010, Loss: 0.0237
170: Forward: 46 | Train Error: 0.0030, Loss: 0.0210, Operator norm: 0.8228 | Test Error: 0.0010, Loss: 0.0237
171: Forward: 46 | Train Error: 0.0030, Loss: 0.0210, Operator norm: 0.8228 | Test Error: 0.0010, Loss: 0.0236
172: Forward: 46 | Train Error: 0.0030, Loss: 0.0209, Operator norm: 0.8229 | Test Error: 0.0010, Loss: 0.0236
173: Forward: 46 | Train Error: 0.0030, Loss: 0.0208, Operator norm: 0.8229 | Test Error: 0.0010, Loss: 0.0235
174: Forward: 46 | Train Error: 0.0030, Loss: 0.0207, Operator norm: 0.8229 | Test Error: 0.0010, Loss: 0.0234
175: Forward: 46 | Train Error: 0.0030, Loss: 0.0207, Operator norm: 0.8230 | Test Error: 0.0010, Loss: 0.0234
176: Forward: 46 | Train Error: 0.0030, Loss: 0.0206, Operator norm: 0.8230 | Test Error: 0.0010, Loss: 0.0233
177: Forward: 46 | Train Error: 0.0030, Loss: 0.0205, Operator norm: 0.8230 | Test Error: 0.0010, Loss: 0.0233
178: Forward: 46 | Train Error: 0.0030, Loss: 0.0205, Operator norm: 0.8231 | Test Error: 0.0010, Loss: 0.0232
179: Forward: 46 | Train Error: 0.0030, Loss: 0.0204, Operator norm: 0.8231 | Test Error: 0.0010, Loss: 0.0231
180: Forward: 46 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0231
181: Forward: 46 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0230
182: Forward: 46 | Train Error: 0.0030, Loss: 0.0202, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0230
183: Forward: 46 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0229
184: Forward: 46 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.8233 | Test Error: 0.0010, Loss: 0.0229
185: Forward: 46 | Train Error: 0.0030, Loss: 0.0200, Operator norm: 0.8233 | Test Error: 0.0010, Loss: 0.0228
186: Forward: 46 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0227
187: Forward: 46 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0227
188: Forward: 46 | Train Error: 0.0030, Loss: 0.0198, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0226
189: Forward: 46 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0226
190: Forward: 46 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.8235 | Test Error: 0.0010, Loss: 0.0225
191: Forward: 46 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.8235 | Test Error: 0.0010, Loss: 0.0225
192: Forward: 46 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0224
193: Forward: 46 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0224
194: Forward: 46 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0223
195: Forward: 46 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0223
196: Forward: 46 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.8237 | Test Error: 0.0010, Loss: 0.0222
197: Forward: 47 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.8237 | Test Error: 0.0010, Loss: 0.0222
198: Forward: 47 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.8237 | Test Error: 0.0010, Loss: 0.0221
199: Forward: 47 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.8238 | Test Error: 0.0010, Loss: 0.0221
200: Forward: 47 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.8238 | Test Error: 0.0010, Loss: 0.0220
201: Forward: 47 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.8238 | Test Error: 0.0010, Loss: 0.0220
202: Forward: 47 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.8239 | Test Error: 0.0010, Loss: 0.0219
203: Forward: 47 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.8239 | Test Error: 0.0010, Loss: 0.0219
204: Forward: 47 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.8239 | Test Error: 0.0010, Loss: 0.0218
205: Forward: 47 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.8240 | Test Error: 0.0010, Loss: 0.0218
206: Forward: 47 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.8240 | Test Error: 0.0010, Loss: 0.0217
207: Forward: 47 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.8240 | Test Error: 0.0010, Loss: 0.0217
208: Forward: 47 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.8241 | Test Error: 0.0010, Loss: 0.0217
209: Forward: 47 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.8241 | Test Error: 0.0010, Loss: 0.0216
210: Forward: 47 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.8241 | Test Error: 0.0010, Loss: 0.0216
211: Forward: 47 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.8242 | Test Error: 0.0010, Loss: 0.0215
212: Forward: 47 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.8242 | Test Error: 0.0010, Loss: 0.0215
213: Forward: 47 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.8242 | Test Error: 0.0010, Loss: 0.0214
214: Forward: 47 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.8243 | Test Error: 0.0010, Loss: 0.0214
215: Forward: 47 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.8243 | Test Error: 0.0010, Loss: 0.0213
216: Forward: 47 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.8243 | Test Error: 0.0010, Loss: 0.0213
217: Forward: 47 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0213
218: Forward: 47 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0212
219: Forward: 47 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0212
220: Forward: 47 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0211
221: Forward: 47 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.8245 | Test Error: 0.0010, Loss: 0.0211
222: Forward: 47 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.8245 | Test Error: 0.0010, Loss: 0.0210
223: Forward: 47 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.8245 | Test Error: 0.0010, Loss: 0.0210
224: Forward: 47 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0210
225: Forward: 47 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0209
226: Forward: 47 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0209
227: Forward: 47 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0208
228: Forward: 47 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.8247 | Test Error: 0.0010, Loss: 0.0208
229: Forward: 47 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.8247 | Test Error: 0.0010, Loss: 0.0208
230: Forward: 47 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.8247 | Test Error: 0.0010, Loss: 0.0207
231: Forward: 47 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0207
232: Forward: 47 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0207
233: Forward: 47 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0206
234: Forward: 47 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0206
235: Forward: 47 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.8249 | Test Error: 0.0010, Loss: 0.0205
236: Forward: 47 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.8249 | Test Error: 0.0010, Loss: 0.0205
237: Forward: 47 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.8249 | Test Error: 0.0010, Loss: 0.0205
238: Forward: 47 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.8249 | Test Error: 0.0010, Loss: 0.0204
239: Forward: 47 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0204
240: Forward: 47 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0204
241: Forward: 47 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0203
242: Forward: 47 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0203
243: Forward: 47 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0203
244: Forward: 47 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0202
245: Forward: 47 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0202
246: Forward: 47 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0201
247: Forward: 47 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0201
248: Forward: 47 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0201
249: Forward: 47 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0200
250: Forward: 47 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0200
251: Forward: 47 | Train Error: 0.0030, Loss: 0.0166, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0200
252: Forward: 47 | Train Error: 0.0030, Loss: 0.0166, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0199
253: Forward: 47 | Train Error: 0.0030, Loss: 0.0166, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0199
254: Forward: 47 | Train Error: 0.0030, Loss: 0.0165, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0199
255: Forward: 47 | Train Error: 0.0030, Loss: 0.0165, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0198
256: Forward: 47 | Train Error: 0.0030, Loss: 0.0164, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0198
257: Forward: 47 | Train Error: 0.0030, Loss: 0.0164, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0198
258: Forward: 47 | Train Error: 0.0030, Loss: 0.0164, Operator norm: 0.8255 | Test Error: 0.0010, Loss: 0.0197
259: Forward: 47 | Train Error: 0.0030, Loss: 0.0163, Operator norm: 0.8255 | Test Error: 0.0010, Loss: 0.0197
260: Forward: 47 | Train Error: 0.0030, Loss: 0.0163, Operator norm: 0.8255 | Test Error: 0.0010, Loss: 0.0197
261: Forward: 47 | Train Error: 0.0030, Loss: 0.0163, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0197
262: Forward: 47 | Train Error: 0.0030, Loss: 0.0162, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0196
263: Forward: 47 | Train Error: 0.0030, Loss: 0.0162, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0196
264: Forward: 47 | Train Error: 0.0020, Loss: 0.0161, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0196
265: Forward: 47 | Train Error: 0.0020, Loss: 0.0161, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0195
266: Forward: 47 | Train Error: 0.0020, Loss: 0.0161, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0195
267: Forward: 47 | Train Error: 0.0020, Loss: 0.0160, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0195
268: Forward: 47 | Train Error: 0.0020, Loss: 0.0160, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0194
269: Forward: 47 | Train Error: 0.0020, Loss: 0.0160, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0194
270: Forward: 47 | Train Error: 0.0020, Loss: 0.0159, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0194
271: Forward: 47 | Train Error: 0.0020, Loss: 0.0159, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0193
272: Forward: 47 | Train Error: 0.0020, Loss: 0.0158, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0193
273: Forward: 47 | Train Error: 0.0020, Loss: 0.0158, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0193
274: Forward: 47 | Train Error: 0.0020, Loss: 0.0158, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0193
275: Forward: 47 | Train Error: 0.0020, Loss: 0.0157, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0192
276: Forward: 47 | Train Error: 0.0020, Loss: 0.0157, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0192
277: Forward: 47 | Train Error: 0.0020, Loss: 0.0157, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0192
278: Forward: 47 | Train Error: 0.0020, Loss: 0.0156, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0191
279: Forward: 47 | Train Error: 0.0020, Loss: 0.0156, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0191
280: Forward: 47 | Train Error: 0.0020, Loss: 0.0156, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0191
281: Forward: 47 | Train Error: 0.0020, Loss: 0.0155, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0191
282: Forward: 47 | Train Error: 0.0020, Loss: 0.0155, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0190
283: Forward: 47 | Train Error: 0.0020, Loss: 0.0155, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0190
284: Forward: 47 | Train Error: 0.0020, Loss: 0.0154, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0190
285: Forward: 47 | Train Error: 0.0020, Loss: 0.0154, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0189
286: Forward: 47 | Train Error: 0.0020, Loss: 0.0154, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0189
287: Forward: 47 | Train Error: 0.0020, Loss: 0.0153, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0189
288: Forward: 47 | Train Error: 0.0020, Loss: 0.0153, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0189
289: Forward: 47 | Train Error: 0.0020, Loss: 0.0153, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0188
290: Forward: 47 | Train Error: 0.0020, Loss: 0.0152, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0188
291: Forward: 47 | Train Error: 0.0020, Loss: 0.0152, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0188
292: Forward: 47 | Train Error: 0.0020, Loss: 0.0152, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0188
293: Forward: 47 | Train Error: 0.0020, Loss: 0.0151, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0187
294: Forward: 47 | Train Error: 0.0020, Loss: 0.0151, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0187
295: Forward: 47 | Train Error: 0.0020, Loss: 0.0151, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0187
296: Forward: 47 | Train Error: 0.0020, Loss: 0.0150, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0187
297: Forward: 47 | Train Error: 0.0020, Loss: 0.0150, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0186
298: Forward: 47 | Train Error: 0.0020, Loss: 0.0150, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0186
299: Forward: 47 | Train Error: 0.0020, Loss: 0.0149, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0186
300: Forward: 47 | Train Error: 0.0020, Loss: 0.0149, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0186
301: Forward: 47 | Train Error: 0.0020, Loss: 0.0149, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0185
302: Forward: 47 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0185
303: Forward: 47 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0185
304: Forward: 47 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0185
305: Forward: 47 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0184
306: Forward: 47 | Train Error: 0.0020, Loss: 0.0147, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0184
307: Forward: 47 | Train Error: 0.0020, Loss: 0.0147, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0184
308: Forward: 47 | Train Error: 0.0020, Loss: 0.0147, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0184
309: Forward: 47 | Train Error: 0.0020, Loss: 0.0146, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0183
310: Forward: 47 | Train Error: 0.0020, Loss: 0.0146, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0183
311: Forward: 47 | Train Error: 0.0020, Loss: 0.0146, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0183
312: Forward: 47 | Train Error: 0.0020, Loss: 0.0146, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0183
313: Forward: 47 | Train Error: 0.0020, Loss: 0.0145, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0183
314: Forward: 47 | Train Error: 0.0020, Loss: 0.0145, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0182
315: Forward: 47 | Train Error: 0.0020, Loss: 0.0145, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0182
316: Forward: 47 | Train Error: 0.0020, Loss: 0.0144, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0182
317: Forward: 47 | Train Error: 0.0020, Loss: 0.0144, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0182
318: Forward: 47 | Train Error: 0.0020, Loss: 0.0144, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0181
319: Forward: 47 | Train Error: 0.0020, Loss: 0.0144, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0181
320: Forward: 47 | Train Error: 0.0020, Loss: 0.0143, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0181
321: Forward: 47 | Train Error: 0.0020, Loss: 0.0143, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0181
322: Forward: 47 | Train Error: 0.0020, Loss: 0.0143, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0180
323: Forward: 47 | Train Error: 0.0020, Loss: 0.0142, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0180
324: Forward: 47 | Train Error: 0.0020, Loss: 0.0142, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0180
325: Forward: 47 | Train Error: 0.0020, Loss: 0.0142, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0180
326: Forward: 47 | Train Error: 0.0020, Loss: 0.0142, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0180
327: Forward: 47 | Train Error: 0.0020, Loss: 0.0141, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0179
328: Forward: 47 | Train Error: 0.0020, Loss: 0.0141, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0179
329: Forward: 47 | Train Error: 0.0020, Loss: 0.0141, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0179
330: Forward: 47 | Train Error: 0.0020, Loss: 0.0140, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0179
331: Forward: 47 | Train Error: 0.0020, Loss: 0.0140, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0179
332: Forward: 47 | Train Error: 0.0020, Loss: 0.0140, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0178
333: Forward: 47 | Train Error: 0.0020, Loss: 0.0140, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0178
334: Forward: 47 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0178
335: Forward: 47 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0178
336: Forward: 47 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0178
337: Forward: 47 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0177
338: Forward: 47 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0177
339: Forward: 47 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0177
340: Forward: 47 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0177
341: Forward: 47 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0177
342: Forward: 47 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0176
343: Forward: 47 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0176
344: Forward: 47 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0176
345: Forward: 47 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0176
346: Forward: 47 | Train Error: 0.0020, Loss: 0.0136, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0176
347: Forward: 47 | Train Error: 0.0020, Loss: 0.0136, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0175
348: Forward: 47 | Train Error: 0.0020, Loss: 0.0136, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0175
349: Forward: 47 | Train Error: 0.0020, Loss: 0.0136, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0175
350: Forward: 47 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0175
351: Forward: 47 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0175
352: Forward: 47 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0174
353: Forward: 47 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0174
354: Forward: 47 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0174
355: Forward: 47 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0174
356: Forward: 47 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0174
357: Forward: 47 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0173
358: Forward: 47 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0173
359: Forward: 47 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0173
360: Forward: 47 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0173
361: Forward: 47 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0173
362: Forward: 47 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0173
363: Forward: 47 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0172
364: Forward: 47 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0172
365: Forward: 47 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0172
366: Forward: 47 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0172
367: Forward: 47 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0172
368: Forward: 47 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0172
369: Forward: 47 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0171
370: Forward: 47 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0171
371: Forward: 47 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0171
372: Forward: 47 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0171
373: Forward: 47 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0171
374: Forward: 47 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0170
375: Forward: 47 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0170
376: Forward: 47 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0170
377: Forward: 47 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0170
378: Forward: 47 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0170
379: Forward: 47 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0170
380: Forward: 47 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0169
381: Forward: 47 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0169
382: Forward: 47 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0169
383: Forward: 47 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0169
384: Forward: 47 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0169
385: Forward: 47 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0169
386: Forward: 47 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0168
387: Forward: 47 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0168
388: Forward: 47 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0168
389: Forward: 47 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0168
390: Forward: 47 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0168
391: Forward: 47 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0168
392: Forward: 47 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0168
393: Forward: 47 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0167
394: Forward: 47 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0167
395: Forward: 47 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0167
396: Forward: 47 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0167
397: Forward: 47 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0167
398: Forward: 47 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0167
399: Forward: 47 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0166
400: Forward: 47 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0166
401: Forward: 47 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0166
402: Forward: 47 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0166
403: Forward: 47 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0166
404: Forward: 47 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0166
405: Forward: 47 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0166
406: Forward: 47 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0165
407: Forward: 47 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0165
408: Forward: 47 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0165
409: Forward: 47 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0165
410: Forward: 47 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0165
411: Forward: 47 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0165
412: Forward: 47 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0165
413: Forward: 47 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0164
414: Forward: 47 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0164
415: Forward: 47 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0164
416: Forward: 47 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0164
417: Forward: 47 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0164
418: Forward: 47 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0164
419: Forward: 47 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0164
420: Forward: 47 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0163
421: Forward: 47 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0163
422: Forward: 47 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0163
423: Forward: 47 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0163
424: Forward: 47 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0163
425: Forward: 47 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0163
426: Forward: 47 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0163
427: Forward: 47 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0162
428: Forward: 47 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0162
429: Forward: 47 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0162
430: Forward: 47 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0162
431: Forward: 47 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0162
432: Forward: 47 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0162
433: Forward: 47 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0162
434: Forward: 47 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0161
435: Forward: 47 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0161
436: Forward: 47 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0161
437: Forward: 47 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0161
438: Forward: 47 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0161
439: Forward: 47 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0161
440: Forward: 47 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0161
441: Forward: 47 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0161
442: Forward: 47 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0160
443: Forward: 47 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
444: Forward: 47 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
445: Forward: 47 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
446: Forward: 47 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
447: Forward: 47 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
448: Forward: 47 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
449: Forward: 47 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0160
450: Forward: 47 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0159
451: Forward: 47 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0159
452: Forward: 47 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0159
453: Forward: 47 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0159
454: Forward: 47 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0159
455: Forward: 47 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0159
456: Forward: 47 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0159
457: Forward: 47 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0159
458: Forward: 47 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0158
459: Forward: 47 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0158
460: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0158
461: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0158
462: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0158
463: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0158
464: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0158
465: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0158
466: Forward: 47 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0157
467: Forward: 47 | Train Error: 0.0010, Loss: 0.0112, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0157
468: Forward: 47 | Train Error: 0.0010, Loss: 0.0112, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0157
469: Forward: 47 | Train Error: 0.0010, Loss: 0.0112, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0157
470: Forward: 47 | Train Error: 0.0010, Loss: 0.0112, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0157
471: Forward: 47 | Train Error: 0.0010, Loss: 0.0112, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0157
472: Forward: 47 | Train Error: 0.0010, Loss: 0.0112, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0157
473: Forward: 47 | Train Error: 0.0010, Loss: 0.0111, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0157
474: Forward: 47 | Train Error: 0.0010, Loss: 0.0111, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0157
475: Forward: 47 | Train Error: 0.0010, Loss: 0.0111, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0156
476: Forward: 47 | Train Error: 0.0010, Loss: 0.0111, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0156
477: Forward: 47 | Train Error: 0.0010, Loss: 0.0111, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0156
478: Forward: 47 | Train Error: 0.0010, Loss: 0.0111, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0156
479: Forward: 47 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0156
480: Forward: 47 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0156
481: Forward: 47 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0156
482: Forward: 48 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0156
483: Forward: 48 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0156
484: Forward: 48 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0155
485: Forward: 48 | Train Error: 0.0010, Loss: 0.0110, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0155
486: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0155
487: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0155
488: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0155
489: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0155
490: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0155
491: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0155
492: Forward: 48 | Train Error: 0.0010, Loss: 0.0109, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0155
493: Forward: 48 | Train Error: 0.0010, Loss: 0.0108, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0154
494: Forward: 48 | Train Error: 0.0010, Loss: 0.0108, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0154
495: Forward: 48 | Train Error: 0.0010, Loss: 0.0108, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0154
496: Forward: 48 | Train Error: 0.0010, Loss: 0.0108, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0154
497: Forward: 48 | Train Error: 0.0010, Loss: 0.0108, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0154
498: Forward: 48 | Train Error: 0.0010, Loss: 0.0108, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0154
499: Forward: 48 | Train Error: 0.0010, Loss: 0.0107, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0154
grad at the end: grad_B=0.0440, grad_A=0.0981, grad_W=0.0545


==> gamma/SVHN/out.txt <==
Using downloaded and verified file: data/SVHN/train_32x32.mat
Using downloaded and verified file: data/SVHN/test_32x32.mat
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.7550, Loss: 0.5642, Operator norm: 0.1000 | Test Error: 0.7350, Loss: 0.5133
1: Forward: 6 | Train Error: 0.7530, Loss: 0.5137, Operator norm: 0.1000 | Test Error: 0.7300, Loss: 0.4703
2: Forward: 6 | Train Error: 0.7390, Loss: 0.4706, Operator norm: 0.1000 | Test Error: 0.7120, Loss: 0.4338
3: Forward: 6 | Train Error: 0.6920, Loss: 0.4338, Operator norm: 0.1000 | Test Error: 0.6020, Loss: 0.4028
4: Forward: 6 | Train Error: 0.5920, Loss: 0.4022, Operator norm: 0.1001 | Test Error: 0.3620, Loss: 0.3764
5: Forward: 6 | Train Error: 0.3710, Loss: 0.3752, Operator norm: 0.1001 | Test Error: 0.2910, Loss: 0.3541
6: Forward: 6 | Train Error: 0.2780, Loss: 0.3521, Operator norm: 0.1001 | Test Error: 0.2790, Loss: 0.3351
7: Forward: 6 | Train Error: 0.2560, Loss: 0.3323, Operator norm: 0.1001 | Test Error: 0.2700, Loss: 0.3190
8: Forward: 6 | Train Error: 0.2430, Loss: 0.3154, Operator norm: 0.1001 | Test Error: 0.2660, Loss: 0.3054
9: Forward: 6 | Train Error: 0.2440, Loss: 0.3009, Operator norm: 0.1001 | Test Error: 0.2630, Loss: 0.2939
10: Forward: 6 | Train Error: 0.2430, Loss: 0.2885, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2842
11: Forward: 6 | Train Error: 0.2420, Loss: 0.2779, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2760
12: Forward: 6 | Train Error: 0.2430, Loss: 0.2688, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2691
13: Forward: 6 | Train Error: 0.2430, Loss: 0.2611, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2633
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2544, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2584
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2487, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2543
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2439, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2509
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2397, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2481
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2362, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2458
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2331, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2438
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2306, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2422
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2283, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2409
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2264, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2398
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2248, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2390
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2235, Operator norm: 0.1001 | Test Error: 0.2610, Loss: 0.2383
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2223, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2377
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2213, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2373
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2204, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2370
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2369
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2368
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2367
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2366
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2365
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2364
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2363
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2362
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2361
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2360
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2359
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2358
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2357
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2356
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2355
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2354
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2353
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2352
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2351
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2350
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2349
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2348
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2347
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2346
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2345
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
283: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
284: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
285: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
286: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
287: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2344
288: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
289: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
290: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
291: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
292: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
293: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
294: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
295: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
296: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2343
297: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
298: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
299: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
300: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
301: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
302: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
303: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
304: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
305: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
306: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2342
307: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
308: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
309: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
310: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
311: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
312: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
313: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
314: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
315: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2341
316: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
317: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
318: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
319: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
320: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
321: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
322: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
323: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
324: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2340
325: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
326: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
327: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
328: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
329: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
330: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
331: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
332: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
333: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2339
334: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
335: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
336: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
337: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
338: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
339: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
340: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
341: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
342: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
343: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2338
344: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
345: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
346: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
347: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
348: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
349: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
350: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
351: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
352: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
353: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2337
354: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
355: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
356: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
357: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
358: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
359: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
360: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
361: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
362: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2336
363: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
364: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
365: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
366: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
367: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
368: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
369: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
370: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
371: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
372: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2335
373: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
374: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
375: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
376: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
377: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
378: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
379: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
380: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
381: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
382: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2334
383: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
384: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
385: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
386: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
387: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
388: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
389: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
390: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
391: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
392: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2333
393: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
394: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
395: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
396: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
397: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
398: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2332
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
404: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
405: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
406: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
407: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
408: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
409: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
410: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
411: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
412: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2331
413: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
414: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
415: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
416: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
417: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
418: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
419: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
420: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
421: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
422: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
423: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2330
424: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
425: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
426: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
427: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
428: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
429: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
430: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
431: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
432: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
433: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2329
434: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
435: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
436: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
437: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
438: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
439: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
440: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
441: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
442: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
443: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
444: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2328
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
450: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
451: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
452: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
453: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
454: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
455: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2327
456: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
457: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
458: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
459: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
460: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
461: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
464: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
465: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
466: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2326
467: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
468: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
469: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
470: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
471: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
472: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
473: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
474: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
475: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
476: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
477: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2325
478: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
479: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
480: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
481: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
482: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
483: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
484: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
485: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
486: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
487: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
488: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2324
489: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
490: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
491: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
492: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
493: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
494: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
495: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
496: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
497: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
498: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
499: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1002 | Test Error: 0.2610, Loss: 0.2323
grad at the end: grad_B=0.0597, grad_A=0.0045, grad_W=0.0851
===============================
Implicit: gamma=0.3 | width=1000 | lr=0.001 | opn=0.3000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 10 | Train Error: 0.7550, Loss: 0.5869, Operator norm: 0.3002 | Test Error: 0.7340, Loss: 0.4987
1: Forward: 10 | Train Error: 0.7490, Loss: 0.4991, Operator norm: 0.3003 | Test Error: 0.7150, Loss: 0.4322
2: Forward: 10 | Train Error: 0.7060, Loss: 0.4321, Operator norm: 0.3005 | Test Error: 0.5480, Loss: 0.3820
3: Forward: 10 | Train Error: 0.5380, Loss: 0.3809, Operator norm: 0.3006 | Test Error: 0.3120, Loss: 0.3441
4: Forward: 10 | Train Error: 0.3050, Loss: 0.3418, Operator norm: 0.3007 | Test Error: 0.2810, Loss: 0.3157
5: Forward: 10 | Train Error: 0.2600, Loss: 0.3119, Operator norm: 0.3008 | Test Error: 0.2700, Loss: 0.2943
6: Forward: 10 | Train Error: 0.2420, Loss: 0.2890, Operator norm: 0.3009 | Test Error: 0.2640, Loss: 0.2784
7: Forward: 10 | Train Error: 0.2430, Loss: 0.2716, Operator norm: 0.3010 | Test Error: 0.2620, Loss: 0.2665
8: Forward: 10 | Train Error: 0.2420, Loss: 0.2582, Operator norm: 0.3011 | Test Error: 0.2610, Loss: 0.2577
9: Forward: 10 | Train Error: 0.2430, Loss: 0.2480, Operator norm: 0.3011 | Test Error: 0.2610, Loss: 0.2512
10: Forward: 10 | Train Error: 0.2430, Loss: 0.2402, Operator norm: 0.3012 | Test Error: 0.2610, Loss: 0.2465
11: Forward: 10 | Train Error: 0.2430, Loss: 0.2343, Operator norm: 0.3012 | Test Error: 0.2610, Loss: 0.2431
12: Forward: 10 | Train Error: 0.2440, Loss: 0.2297, Operator norm: 0.3013 | Test Error: 0.2610, Loss: 0.2406
13: Forward: 10 | Train Error: 0.2440, Loss: 0.2263, Operator norm: 0.3013 | Test Error: 0.2610, Loss: 0.2389
14: Forward: 10 | Train Error: 0.2440, Loss: 0.2236, Operator norm: 0.3013 | Test Error: 0.2610, Loss: 0.2377
15: Forward: 10 | Train Error: 0.2440, Loss: 0.2216, Operator norm: 0.3014 | Test Error: 0.2610, Loss: 0.2369
16: Forward: 10 | Train Error: 0.2440, Loss: 0.2201, Operator norm: 0.3014 | Test Error: 0.2610, Loss: 0.2364
17: Forward: 10 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.3014 | Test Error: 0.2610, Loss: 0.2360
18: Forward: 10 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.3014 | Test Error: 0.2610, Loss: 0.2358
19: Forward: 10 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.3014 | Test Error: 0.2610, Loss: 0.2358
20: Forward: 10 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2357
21: Forward: 10 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2358
22: Forward: 10 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2358
23: Forward: 10 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2359
24: Forward: 10 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2360
25: Forward: 10 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2361
26: Forward: 10 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2362
27: Forward: 10 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2362
28: Forward: 10 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2363
29: Forward: 10 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2364
30: Forward: 10 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2364
31: Forward: 10 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2365
32: Forward: 10 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2365
33: Forward: 10 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2365
34: Forward: 10 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2366
35: Forward: 10 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2366
36: Forward: 10 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2366
37: Forward: 10 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2366
38: Forward: 10 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.3015 | Test Error: 0.2610, Loss: 0.2366
39: Forward: 10 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
40: Forward: 10 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
41: Forward: 10 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
42: Forward: 10 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
43: Forward: 10 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
44: Forward: 10 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
45: Forward: 10 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
46: Forward: 10 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
47: Forward: 10 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
48: Forward: 10 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
49: Forward: 10 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2366
50: Forward: 10 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2365
51: Forward: 10 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2365
52: Forward: 10 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2365
53: Forward: 10 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2365
54: Forward: 10 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2365
55: Forward: 10 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2364
56: Forward: 10 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2364
57: Forward: 10 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2364
58: Forward: 10 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2364
59: Forward: 10 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2364
60: Forward: 10 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2363
61: Forward: 10 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2363
62: Forward: 10 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2363
63: Forward: 10 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2363
64: Forward: 10 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2363
65: Forward: 10 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2362
66: Forward: 10 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2362
67: Forward: 10 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2362
68: Forward: 10 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2362
69: Forward: 10 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2361
70: Forward: 10 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2361
71: Forward: 10 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2361
72: Forward: 10 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2361
73: Forward: 10 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2361
74: Forward: 10 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2360
75: Forward: 10 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2360
76: Forward: 10 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2360
77: Forward: 10 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2360
78: Forward: 10 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2359
79: Forward: 10 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2359
80: Forward: 10 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2359
81: Forward: 10 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2359
82: Forward: 10 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2359
83: Forward: 10 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2358
84: Forward: 10 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2358
85: Forward: 10 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2358
86: Forward: 10 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2358
87: Forward: 10 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2358
88: Forward: 10 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2357
89: Forward: 10 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2357
90: Forward: 10 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2357
91: Forward: 10 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2357
92: Forward: 10 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2356
93: Forward: 10 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2356
94: Forward: 10 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2356
95: Forward: 10 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2356
96: Forward: 10 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2356
97: Forward: 10 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2355
98: Forward: 10 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2355
99: Forward: 10 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2355
100: Forward: 10 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2355
101: Forward: 10 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2355
102: Forward: 10 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2354
103: Forward: 10 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2354
104: Forward: 10 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2354
105: Forward: 10 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2354
106: Forward: 10 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2353
107: Forward: 10 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2353
108: Forward: 10 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2353
109: Forward: 10 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2353
110: Forward: 10 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2353
111: Forward: 10 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2352
112: Forward: 10 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2352
113: Forward: 10 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2352
114: Forward: 10 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2352
115: Forward: 10 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2352
116: Forward: 10 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2351
117: Forward: 10 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2351
118: Forward: 10 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2351
119: Forward: 10 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2351
120: Forward: 10 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2351
121: Forward: 10 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2350
122: Forward: 10 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2350
123: Forward: 10 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2350
124: Forward: 10 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2350
125: Forward: 10 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2350
126: Forward: 10 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2349
127: Forward: 10 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2349
128: Forward: 10 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2349
129: Forward: 10 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2349
130: Forward: 10 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2349
131: Forward: 10 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2348
132: Forward: 10 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2348
133: Forward: 10 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2348
134: Forward: 10 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2348
135: Forward: 10 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2348
136: Forward: 10 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2347
137: Forward: 10 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2347
138: Forward: 10 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2347
139: Forward: 10 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2347
140: Forward: 10 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2347
141: Forward: 10 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2346
142: Forward: 10 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2346
143: Forward: 10 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2346
144: Forward: 10 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2346
145: Forward: 10 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2346
146: Forward: 10 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2345
147: Forward: 10 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2345
148: Forward: 10 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2345
149: Forward: 10 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2345
150: Forward: 10 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2345
151: Forward: 10 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2344
152: Forward: 10 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2344
153: Forward: 10 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2344
154: Forward: 10 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2344
155: Forward: 10 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.3016 | Test Error: 0.2610, Loss: 0.2344
156: Forward: 10 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2343
157: Forward: 10 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2343
158: Forward: 10 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2343
159: Forward: 10 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2343
160: Forward: 10 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2343
161: Forward: 10 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2342
162: Forward: 10 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2342
163: Forward: 10 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2342
164: Forward: 10 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2342
165: Forward: 10 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2342
166: Forward: 10 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2342
167: Forward: 10 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2341
168: Forward: 10 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2341
169: Forward: 10 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2341
170: Forward: 10 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2341
171: Forward: 10 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2341
172: Forward: 10 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2340
173: Forward: 10 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2340
174: Forward: 10 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2340
175: Forward: 10 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2340
176: Forward: 10 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2340
177: Forward: 10 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2339
178: Forward: 10 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2339
179: Forward: 10 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2339
180: Forward: 10 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2339
181: Forward: 10 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2339
182: Forward: 10 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2339
183: Forward: 10 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2338
184: Forward: 10 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2338
185: Forward: 10 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2338
186: Forward: 10 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2338
187: Forward: 10 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2338
188: Forward: 10 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2337
189: Forward: 10 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2337
190: Forward: 10 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2337
191: Forward: 10 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2337
192: Forward: 10 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2337
193: Forward: 10 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2337
194: Forward: 10 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2336
195: Forward: 10 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2336
196: Forward: 10 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2336
197: Forward: 10 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2336
198: Forward: 10 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2336
199: Forward: 10 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2335
200: Forward: 10 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2335
201: Forward: 10 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2335
202: Forward: 10 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2335
203: Forward: 10 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2335
204: Forward: 10 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2335
205: Forward: 10 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2334
206: Forward: 10 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2334
207: Forward: 10 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2334
208: Forward: 10 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2334
209: Forward: 10 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2334
210: Forward: 10 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2334
211: Forward: 10 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2333
212: Forward: 10 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2333
213: Forward: 10 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2333
214: Forward: 10 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2333
215: Forward: 10 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2333
216: Forward: 10 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2332
217: Forward: 10 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2332
218: Forward: 10 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2332
219: Forward: 10 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2332
220: Forward: 10 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2332
221: Forward: 10 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2332
222: Forward: 10 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2331
223: Forward: 10 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2331
224: Forward: 10 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2331
225: Forward: 10 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2331
226: Forward: 10 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.3017 | Test Error: 0.2610, Loss: 0.2331
227: Forward: 10 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2331
228: Forward: 10 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2330
229: Forward: 10 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2330
230: Forward: 10 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2330
231: Forward: 10 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2330
232: Forward: 10 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2330
233: Forward: 10 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2330
234: Forward: 10 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2329
235: Forward: 10 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2329
236: Forward: 10 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2329
237: Forward: 10 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2329
238: Forward: 10 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2329
239: Forward: 10 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2329
240: Forward: 10 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2328
241: Forward: 10 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2328
242: Forward: 10 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2328
243: Forward: 10 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2328
244: Forward: 10 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2328
245: Forward: 10 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2328
246: Forward: 10 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2327
247: Forward: 10 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2327
248: Forward: 10 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2327
249: Forward: 10 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2327
250: Forward: 10 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2327
251: Forward: 10 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2327
252: Forward: 10 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2326
253: Forward: 10 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2326
254: Forward: 10 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2326
255: Forward: 10 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2326
256: Forward: 10 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2326
257: Forward: 10 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2326
258: Forward: 10 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2325
259: Forward: 10 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2325
260: Forward: 10 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2325
261: Forward: 10 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2325
262: Forward: 10 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2325
263: Forward: 10 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2325
264: Forward: 10 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
265: Forward: 10 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
266: Forward: 10 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
267: Forward: 10 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
268: Forward: 10 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
269: Forward: 10 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
270: Forward: 10 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2324
271: Forward: 10 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2323
272: Forward: 10 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2323
273: Forward: 10 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2323
274: Forward: 10 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2323
275: Forward: 10 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2323
276: Forward: 10 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2323
277: Forward: 10 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
278: Forward: 10 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
279: Forward: 10 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
280: Forward: 10 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
281: Forward: 10 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
282: Forward: 10 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
283: Forward: 10 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2322
284: Forward: 10 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2321
285: Forward: 10 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2321
286: Forward: 10 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.3018 | Test Error: 0.2610, Loss: 0.2321
287: Forward: 10 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2321
288: Forward: 10 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2321
289: Forward: 10 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2321
290: Forward: 10 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
291: Forward: 10 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
292: Forward: 10 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
293: Forward: 10 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
294: Forward: 10 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
295: Forward: 10 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
296: Forward: 10 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2320
297: Forward: 10 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2319
298: Forward: 10 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2319
299: Forward: 10 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2319
300: Forward: 10 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2319
301: Forward: 10 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2319
302: Forward: 10 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2319
303: Forward: 10 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
304: Forward: 10 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
305: Forward: 10 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
306: Forward: 10 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
307: Forward: 10 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
308: Forward: 10 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
309: Forward: 10 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2318
310: Forward: 10 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
311: Forward: 10 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
312: Forward: 10 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
313: Forward: 10 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
314: Forward: 10 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
315: Forward: 10 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
316: Forward: 10 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2317
317: Forward: 10 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
318: Forward: 10 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
319: Forward: 10 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
320: Forward: 10 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
321: Forward: 10 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
322: Forward: 10 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
323: Forward: 10 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2316
324: Forward: 10 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
325: Forward: 10 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
326: Forward: 10 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
327: Forward: 10 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
328: Forward: 10 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
329: Forward: 10 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
330: Forward: 10 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2315
331: Forward: 10 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
332: Forward: 10 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
333: Forward: 10 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
334: Forward: 10 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
335: Forward: 10 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
336: Forward: 10 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
337: Forward: 10 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2314
338: Forward: 10 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2313
339: Forward: 10 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2313
340: Forward: 10 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2313
341: Forward: 10 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2313
342: Forward: 10 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2313
343: Forward: 10 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2313
344: Forward: 10 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2313
345: Forward: 10 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.3019 | Test Error: 0.2610, Loss: 0.2312
346: Forward: 10 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2312
347: Forward: 10 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2312
348: Forward: 10 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2312
349: Forward: 10 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2312
350: Forward: 10 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2312
351: Forward: 10 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2312
352: Forward: 10 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
353: Forward: 10 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
354: Forward: 10 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
355: Forward: 10 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
356: Forward: 10 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
357: Forward: 10 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
358: Forward: 10 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
359: Forward: 10 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2311
360: Forward: 10 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
361: Forward: 10 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
362: Forward: 10 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
363: Forward: 10 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
364: Forward: 10 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
365: Forward: 10 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
366: Forward: 10 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2310
367: Forward: 10 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
368: Forward: 10 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
369: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
370: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
371: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
372: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
373: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
374: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2309
375: Forward: 10 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
376: Forward: 10 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
377: Forward: 10 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
378: Forward: 10 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
379: Forward: 10 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
380: Forward: 10 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
381: Forward: 10 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2308
382: Forward: 10 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
383: Forward: 10 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
384: Forward: 10 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
385: Forward: 10 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
386: Forward: 10 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
387: Forward: 10 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
388: Forward: 10 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
389: Forward: 10 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2307
390: Forward: 10 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
391: Forward: 10 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
392: Forward: 10 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
393: Forward: 10 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
394: Forward: 10 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
395: Forward: 10 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
396: Forward: 10 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
397: Forward: 10 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2306
398: Forward: 10 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2305
399: Forward: 10 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2305
400: Forward: 10 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2305
401: Forward: 10 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.3020 | Test Error: 0.2610, Loss: 0.2305
402: Forward: 10 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2305
403: Forward: 10 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2305
404: Forward: 10 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2305
405: Forward: 10 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2305
406: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
407: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
408: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
409: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
410: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
411: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
412: Forward: 10 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
413: Forward: 10 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2304
414: Forward: 10 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
415: Forward: 10 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
416: Forward: 10 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
417: Forward: 10 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
418: Forward: 10 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
419: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
420: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
421: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
422: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2303
423: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
424: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
425: Forward: 10 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
426: Forward: 10 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
427: Forward: 10 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
428: Forward: 10 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
429: Forward: 10 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
430: Forward: 10 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2302
431: Forward: 10 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
432: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
433: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
434: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
435: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
436: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
437: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
438: Forward: 10 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
439: Forward: 10 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2301
440: Forward: 10 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
441: Forward: 10 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
442: Forward: 10 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
443: Forward: 10 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
444: Forward: 10 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
445: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
446: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
447: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2300
448: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
449: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
450: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
451: Forward: 10 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
452: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
453: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
454: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
455: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
456: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3021 | Test Error: 0.2610, Loss: 0.2299
457: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
458: Forward: 10 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
459: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
460: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
461: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
462: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
463: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
464: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
465: Forward: 10 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2298
466: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
467: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
468: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
469: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
470: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
471: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
472: Forward: 10 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
473: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
474: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2297
475: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
476: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
477: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
478: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
479: Forward: 10 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
480: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
481: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
482: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
483: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2296
484: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
485: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
486: Forward: 10 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
487: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
488: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
489: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
490: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
491: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
492: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2295
493: Forward: 10 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
494: Forward: 10 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
495: Forward: 10 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
496: Forward: 10 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
497: Forward: 10 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
498: Forward: 10 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
499: Forward: 10 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.3022 | Test Error: 0.2610, Loss: 0.2294
grad at the end: grad_B=0.0685, grad_A=0.0192, grad_W=0.0941
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.7550, Loss: 0.6329, Operator norm: 0.5010 | Test Error: 0.7220, Loss: 0.4414
1: Forward: 16 | Train Error: 0.7250, Loss: 0.4414, Operator norm: 0.5018 | Test Error: 0.3860, Loss: 0.3403
2: Forward: 16 | Train Error: 0.3890, Loss: 0.3378, Operator norm: 0.5024 | Test Error: 0.2810, Loss: 0.2875
3: Forward: 16 | Train Error: 0.2590, Loss: 0.2816, Operator norm: 0.5028 | Test Error: 0.2670, Loss: 0.2603
4: Forward: 16 | Train Error: 0.2440, Loss: 0.2511, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2467
5: Forward: 16 | Train Error: 0.2430, Loss: 0.2346, Operator norm: 0.5034 | Test Error: 0.2610, Loss: 0.2401
6: Forward: 16 | Train Error: 0.2420, Loss: 0.2257, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2371
7: Forward: 16 | Train Error: 0.2430, Loss: 0.2208, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2359
8: Forward: 16 | Train Error: 0.2430, Loss: 0.2181, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
9: Forward: 16 | Train Error: 0.2430, Loss: 0.2167, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2356
10: Forward: 16 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2357
11: Forward: 16 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2359
12: Forward: 16 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
13: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2362
14: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2363
15: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
16: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
17: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
18: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
19: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
20: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
21: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
22: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
23: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
24: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2362
25: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
26: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
27: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
28: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
29: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
30: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
31: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
32: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
33: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
34: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
35: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
36: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
37: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
38: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2356
39: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2356
40: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2355
41: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2355
42: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2354
43: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2354
44: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2353
45: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2353
46: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2352
47: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2352
48: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2352
49: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2351
50: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2351
51: Forward: 16 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2350
52: Forward: 16 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2350
53: Forward: 16 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2349
54: Forward: 16 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2349
55: Forward: 16 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2349
56: Forward: 16 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2348
57: Forward: 16 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2348
58: Forward: 16 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2347
59: Forward: 16 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2347
60: Forward: 16 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2346
61: Forward: 16 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2346
62: Forward: 16 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2346
63: Forward: 16 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2345
64: Forward: 16 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2345
65: Forward: 16 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2344
66: Forward: 16 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2344
67: Forward: 16 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2343
68: Forward: 16 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2343
69: Forward: 16 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2343
70: Forward: 16 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2342
71: Forward: 16 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2342
72: Forward: 16 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2341
73: Forward: 16 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2341
74: Forward: 16 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2341
75: Forward: 16 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2340
76: Forward: 16 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2340
77: Forward: 16 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2339
78: Forward: 16 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2339
79: Forward: 16 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2338
80: Forward: 16 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2338
81: Forward: 16 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2338
82: Forward: 16 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2337
83: Forward: 16 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2337
84: Forward: 16 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2336
85: Forward: 16 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2336
86: Forward: 16 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2336
87: Forward: 16 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2335
88: Forward: 16 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2335
89: Forward: 16 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2334
90: Forward: 16 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2334
91: Forward: 16 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2334
92: Forward: 16 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2333
93: Forward: 16 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2333
94: Forward: 16 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2333
95: Forward: 16 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2332
96: Forward: 16 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2332
97: Forward: 16 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2331
98: Forward: 16 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2331
99: Forward: 16 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2331
100: Forward: 16 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2330
101: Forward: 16 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2330
102: Forward: 16 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2330
103: Forward: 16 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2329
104: Forward: 16 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2329
105: Forward: 16 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2328
106: Forward: 16 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2328
107: Forward: 16 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2328
108: Forward: 16 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2327
109: Forward: 16 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2327
110: Forward: 16 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2327
111: Forward: 16 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2326
112: Forward: 16 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2326
113: Forward: 16 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2326
114: Forward: 16 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2325
115: Forward: 16 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2325
116: Forward: 16 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2324
117: Forward: 16 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2324
118: Forward: 16 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2324
119: Forward: 16 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2323
120: Forward: 16 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2323
121: Forward: 16 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2323
122: Forward: 16 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2322
123: Forward: 16 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2322
124: Forward: 16 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2322
125: Forward: 16 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2321
126: Forward: 16 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2321
127: Forward: 16 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2321
128: Forward: 16 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2320
129: Forward: 16 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2320
130: Forward: 16 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2320
131: Forward: 16 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2319
132: Forward: 16 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2319
133: Forward: 16 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2319
134: Forward: 16 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2318
135: Forward: 16 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2318
136: Forward: 16 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2318
137: Forward: 16 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2317
138: Forward: 16 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2317
139: Forward: 16 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2317
140: Forward: 16 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2316
141: Forward: 16 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2316
142: Forward: 16 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2316
143: Forward: 16 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2315
144: Forward: 16 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2315
145: Forward: 16 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2314
146: Forward: 16 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2314
147: Forward: 16 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2314
148: Forward: 16 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
149: Forward: 16 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
150: Forward: 16 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
151: Forward: 16 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
152: Forward: 16 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2312
153: Forward: 16 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2312
154: Forward: 16 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2312
155: Forward: 16 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2311
156: Forward: 16 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2311
157: Forward: 16 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2311
158: Forward: 16 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2310
159: Forward: 16 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2310
160: Forward: 16 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2310
161: Forward: 16 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2309
162: Forward: 16 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2309
163: Forward: 16 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2309
164: Forward: 16 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2308
165: Forward: 16 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2308
166: Forward: 16 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2308
167: Forward: 16 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
168: Forward: 16 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
169: Forward: 16 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
170: Forward: 16 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
171: Forward: 16 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2306
172: Forward: 16 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2306
173: Forward: 16 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2306
174: Forward: 16 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2305
175: Forward: 16 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2305
176: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2305
177: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
178: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
179: Forward: 16 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
180: Forward: 16 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
181: Forward: 16 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2303
182: Forward: 16 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2303
183: Forward: 16 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2303
184: Forward: 16 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2302
185: Forward: 16 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2302
186: Forward: 16 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2302
187: Forward: 16 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
188: Forward: 16 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
189: Forward: 16 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
190: Forward: 16 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
191: Forward: 16 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2300
192: Forward: 16 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2300
193: Forward: 16 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2300
194: Forward: 16 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2299
195: Forward: 16 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2299
196: Forward: 16 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2299
197: Forward: 16 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2299
198: Forward: 16 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
199: Forward: 16 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
200: Forward: 16 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
201: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
202: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2297
203: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2297
204: Forward: 16 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2297
205: Forward: 16 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2296
206: Forward: 16 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2296
207: Forward: 16 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2296
208: Forward: 16 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2296
209: Forward: 16 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
210: Forward: 16 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
211: Forward: 16 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
212: Forward: 16 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
213: Forward: 16 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2294
214: Forward: 16 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2294
215: Forward: 16 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2294
216: Forward: 16 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2293
217: Forward: 16 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2293
218: Forward: 16 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2293
219: Forward: 16 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2293
220: Forward: 16 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
221: Forward: 16 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
222: Forward: 16 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
223: Forward: 16 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
224: Forward: 16 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
225: Forward: 16 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
226: Forward: 16 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
227: Forward: 16 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
228: Forward: 16 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
229: Forward: 16 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
230: Forward: 16 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
231: Forward: 16 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
232: Forward: 16 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
233: Forward: 16 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
234: Forward: 16 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
235: Forward: 16 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
236: Forward: 16 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2288
237: Forward: 16 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2288
238: Forward: 16 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2288
239: Forward: 16 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2288
240: Forward: 16 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
241: Forward: 16 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
242: Forward: 16 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
243: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
244: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
245: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
246: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
247: Forward: 16 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
248: Forward: 16 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2285
249: Forward: 16 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2285
250: Forward: 16 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2285
251: Forward: 16 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2285
252: Forward: 16 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
253: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
254: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
255: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
256: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2283
257: Forward: 16 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2283
258: Forward: 16 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2283
259: Forward: 16 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2283
260: Forward: 16 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2283
261: Forward: 16 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
262: Forward: 16 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
263: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
264: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
265: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
266: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
267: Forward: 16 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
268: Forward: 16 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
269: Forward: 16 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2280
270: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
271: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
272: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
273: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
274: Forward: 16 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
275: Forward: 16 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
276: Forward: 16 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
277: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
278: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2278
279: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2278
280: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2278
281: Forward: 16 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2278
282: Forward: 16 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2278
283: Forward: 16 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
284: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
285: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
286: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
287: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
288: Forward: 16 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
289: Forward: 16 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
290: Forward: 16 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
291: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
292: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
293: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
294: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
295: Forward: 16 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
296: Forward: 16 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
297: Forward: 16 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
298: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
299: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
300: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
301: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2273
302: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
303: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
304: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
305: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
306: Forward: 16 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
307: Forward: 16 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
308: Forward: 16 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
309: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
310: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
311: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2271
312: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2271
313: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2271
314: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2271
315: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2271
316: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
317: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
318: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
319: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
320: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
321: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2269
322: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2269
323: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2269
324: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2269
325: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2269
326: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
327: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
328: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
329: Forward: 16 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
330: Forward: 16 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
331: Forward: 16 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
332: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
333: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
334: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
335: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
336: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
337: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
338: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
339: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
340: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
341: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
342: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
343: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
344: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
345: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
346: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2264
347: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
348: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
349: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
350: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
351: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
352: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
353: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
354: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
355: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
356: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2262
357: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2262
358: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
359: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
360: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
361: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
362: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
363: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
364: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
365: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
366: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
367: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2260
368: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2260
369: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2260
370: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2260
371: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2260
372: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
373: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
374: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
375: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
376: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
377: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
378: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
379: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
380: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
381: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
382: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2258
383: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
384: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
385: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
386: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
387: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
388: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
389: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
390: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
391: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
392: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
393: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
394: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
395: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
396: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
397: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
398: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
399: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
400: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
401: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
402: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
403: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
404: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
405: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2253
406: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
407: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
408: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
409: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
410: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
411: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
412: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
413: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
414: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
415: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
416: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2251
417: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2251
418: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2251
419: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2251
420: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2251
421: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2251
422: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
423: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
424: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
425: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
426: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
427: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
428: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
429: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
430: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
431: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2249
432: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2249
433: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
434: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
435: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
436: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
437: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
438: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
439: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
440: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
441: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
442: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
443: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
444: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
445: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
446: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
447: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
448: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
449: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
450: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
451: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
452: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
453: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
454: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
455: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
456: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2244
457: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
458: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
459: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
460: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
461: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
462: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
463: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
464: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
465: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
466: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
467: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
468: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2242
469: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
470: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
471: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
472: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
473: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
474: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
475: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
476: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
477: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
478: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
479: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2240
480: Forward: 16 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2240
481: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2240
482: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2240
483: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2240
484: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2240
485: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
486: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
487: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
488: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
489: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
490: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
491: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
492: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
493: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
494: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
495: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2238
496: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2238
497: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2237
498: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2237
499: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2237
grad at the end: grad_B=0.0814, grad_A=0.0524, grad_W=0.1077
===============================
Implicit: gamma=0.8 | width=1000 | lr=0.001 | opn=0.8000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 50 | Train Error: 0.7550, Loss: 0.9793, Operator norm: 0.8216 | Test Error: 0.2610, Loss: 5.5043
1: Forward: 45 | Train Error: 0.2440, Loss: 4.9514, Operator norm: 0.8090 | Test Error: 0.7390, Loss: 14.6848
2: Forward: 40 | Train Error: 0.7560, Loss: 13.9615, Operator norm: 0.8099 | Test Error: 0.2610, Loss: 2.6264
3: Forward: 40 | Train Error: 0.2440, Loss: 2.3305, Operator norm: 0.8088 | Test Error: 0.2610, Loss: 0.4126
4: Forward: 40 | Train Error: 0.2440, Loss: 0.3532, Operator norm: 0.8088 | Test Error: 0.2610, Loss: 0.2729
5: Forward: 40 | Train Error: 0.2440, Loss: 0.2397, Operator norm: 0.8089 | Test Error: 0.2610, Loss: 0.2447
6: Forward: 40 | Train Error: 0.2440, Loss: 0.2202, Operator norm: 0.8089 | Test Error: 0.2610, Loss: 0.2374
7: Forward: 40 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.8089 | Test Error: 0.2610, Loss: 0.2350
8: Forward: 40 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.8089 | Test Error: 0.2610, Loss: 0.2339
9: Forward: 40 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.8089 | Test Error: 0.2610, Loss: 0.2333
10: Forward: 40 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.8089 | Test Error: 0.2610, Loss: 0.2329
11: Forward: 40 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2325
12: Forward: 40 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2322
13: Forward: 40 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2319
14: Forward: 40 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2316
15: Forward: 40 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2313
16: Forward: 40 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2310
17: Forward: 40 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2307
18: Forward: 40 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2304
19: Forward: 40 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2302
20: Forward: 40 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2299
21: Forward: 40 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2296
22: Forward: 40 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.8090 | Test Error: 0.2610, Loss: 0.2294
23: Forward: 40 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2291
24: Forward: 40 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2289
25: Forward: 40 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2286
26: Forward: 40 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2284
27: Forward: 40 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2281
28: Forward: 40 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2278
29: Forward: 40 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2276
30: Forward: 40 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2273
31: Forward: 40 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.8091 | Test Error: 0.2610, Loss: 0.2271
32: Forward: 40 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2268
33: Forward: 40 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2266
34: Forward: 40 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2264
35: Forward: 40 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2261
36: Forward: 40 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2259
37: Forward: 40 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2256
38: Forward: 40 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.8092 | Test Error: 0.2610, Loss: 0.2254
39: Forward: 40 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2252
40: Forward: 40 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2249
41: Forward: 40 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2247
42: Forward: 40 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2245
43: Forward: 40 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2242
44: Forward: 40 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2240
45: Forward: 40 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.8093 | Test Error: 0.2610, Loss: 0.2238
46: Forward: 40 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2236
47: Forward: 40 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2234
48: Forward: 40 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2231
49: Forward: 40 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2229
50: Forward: 40 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2227
51: Forward: 40 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2225
52: Forward: 40 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2223
53: Forward: 40 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.8094 | Test Error: 0.2610, Loss: 0.2221
54: Forward: 40 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.8095 | Test Error: 0.2610, Loss: 0.2219
55: Forward: 40 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.8095 | Test Error: 0.2610, Loss: 0.2217
56: Forward: 40 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.8095 | Test Error: 0.2610, Loss: 0.2215
57: Forward: 40 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.8095 | Test Error: 0.2610, Loss: 0.2213
58: Forward: 40 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.8095 | Test Error: 0.2610, Loss: 0.2211
59: Forward: 40 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.8095 | Test Error: 0.2610, Loss: 0.2209
60: Forward: 40 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.8096 | Test Error: 0.2610, Loss: 0.2207
61: Forward: 40 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.8096 | Test Error: 0.2610, Loss: 0.2205
62: Forward: 40 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.8096 | Test Error: 0.2610, Loss: 0.2203
63: Forward: 40 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.8096 | Test Error: 0.2610, Loss: 0.2201
64: Forward: 40 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.8097 | Test Error: 0.2610, Loss: 0.2199
65: Forward: 40 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.8097 | Test Error: 0.2610, Loss: 0.2197
66: Forward: 40 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.8097 | Test Error: 0.2610, Loss: 0.2195
67: Forward: 40 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.8097 | Test Error: 0.2610, Loss: 0.2193
68: Forward: 40 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.8097 | Test Error: 0.2610, Loss: 0.2191
69: Forward: 40 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.8097 | Test Error: 0.2610, Loss: 0.2189
70: Forward: 40 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2187
71: Forward: 40 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2185
72: Forward: 40 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2183
73: Forward: 40 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2181
74: Forward: 40 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2179
75: Forward: 40 | Train Error: 0.2430, Loss: 0.1944, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2178
76: Forward: 40 | Train Error: 0.2430, Loss: 0.1942, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2176
77: Forward: 40 | Train Error: 0.2430, Loss: 0.1939, Operator norm: 0.8098 | Test Error: 0.2610, Loss: 0.2174
78: Forward: 40 | Train Error: 0.2430, Loss: 0.1937, Operator norm: 0.8099 | Test Error: 0.2610, Loss: 0.2172
79: Forward: 40 | Train Error: 0.2430, Loss: 0.1935, Operator norm: 0.8099 | Test Error: 0.2610, Loss: 0.2170
80: Forward: 40 | Train Error: 0.2430, Loss: 0.1933, Operator norm: 0.8099 | Test Error: 0.2610, Loss: 0.2168
81: Forward: 40 | Train Error: 0.2430, Loss: 0.1931, Operator norm: 0.8099 | Test Error: 0.2610, Loss: 0.2166
82: Forward: 40 | Train Error: 0.2420, Loss: 0.1929, Operator norm: 0.8100 | Test Error: 0.2610, Loss: 0.2165
83: Forward: 40 | Train Error: 0.2420, Loss: 0.1926, Operator norm: 0.8100 | Test Error: 0.2610, Loss: 0.2163
84: Forward: 40 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.8100 | Test Error: 0.2610, Loss: 0.2161
85: Forward: 40 | Train Error: 0.2420, Loss: 0.1922, Operator norm: 0.8100 | Test Error: 0.2610, Loss: 0.2159
86: Forward: 40 | Train Error: 0.2420, Loss: 0.1920, Operator norm: 0.8100 | Test Error: 0.2610, Loss: 0.2157
87: Forward: 40 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.8101 | Test Error: 0.2610, Loss: 0.2156
88: Forward: 40 | Train Error: 0.2410, Loss: 0.1916, Operator norm: 0.8100 | Test Error: 0.2610, Loss: 0.2154
89: Forward: 40 | Train Error: 0.2410, Loss: 0.1914, Operator norm: 0.8101 | Test Error: 0.2610, Loss: 0.2152
90: Forward: 40 | Train Error: 0.2410, Loss: 0.1912, Operator norm: 0.8101 | Test Error: 0.2610, Loss: 0.2150
91: Forward: 40 | Train Error: 0.2410, Loss: 0.1910, Operator norm: 0.8101 | Test Error: 0.2610, Loss: 0.2148
92: Forward: 40 | Train Error: 0.2410, Loss: 0.1908, Operator norm: 0.8101 | Test Error: 0.2610, Loss: 0.2146
93: Forward: 40 | Train Error: 0.2410, Loss: 0.1906, Operator norm: 0.8101 | Test Error: 0.2610, Loss: 0.2145
94: Forward: 40 | Train Error: 0.2410, Loss: 0.1904, Operator norm: 0.8102 | Test Error: 0.2610, Loss: 0.2143
95: Forward: 40 | Train Error: 0.2410, Loss: 0.1902, Operator norm: 0.8102 | Test Error: 0.2610, Loss: 0.2141
96: Forward: 40 | Train Error: 0.2400, Loss: 0.1900, Operator norm: 0.8102 | Test Error: 0.2610, Loss: 0.2139
97: Forward: 40 | Train Error: 0.2400, Loss: 0.1898, Operator norm: 0.8102 | Test Error: 0.2610, Loss: 0.2137
98: Forward: 40 | Train Error: 0.2390, Loss: 0.1896, Operator norm: 0.8102 | Test Error: 0.2610, Loss: 0.2135
99: Forward: 40 | Train Error: 0.2390, Loss: 0.1894, Operator norm: 0.8103 | Test Error: 0.2610, Loss: 0.2134
100: Forward: 40 | Train Error: 0.2390, Loss: 0.1892, Operator norm: 0.8103 | Test Error: 0.2610, Loss: 0.2132
101: Forward: 40 | Train Error: 0.2390, Loss: 0.1890, Operator norm: 0.8103 | Test Error: 0.2610, Loss: 0.2130
102: Forward: 40 | Train Error: 0.2390, Loss: 0.1888, Operator norm: 0.8103 | Test Error: 0.2610, Loss: 0.2128
103: Forward: 40 | Train Error: 0.2390, Loss: 0.1886, Operator norm: 0.8103 | Test Error: 0.2610, Loss: 0.2126
104: Forward: 40 | Train Error: 0.2390, Loss: 0.1884, Operator norm: 0.8104 | Test Error: 0.2610, Loss: 0.2124
105: Forward: 40 | Train Error: 0.2390, Loss: 0.1882, Operator norm: 0.8104 | Test Error: 0.2610, Loss: 0.2123
106: Forward: 40 | Train Error: 0.2390, Loss: 0.1880, Operator norm: 0.8104 | Test Error: 0.2610, Loss: 0.2121
107: Forward: 40 | Train Error: 0.2390, Loss: 0.1879, Operator norm: 0.8104 | Test Error: 0.2610, Loss: 0.2119
108: Forward: 40 | Train Error: 0.2390, Loss: 0.1877, Operator norm: 0.8105 | Test Error: 0.2610, Loss: 0.2117
109: Forward: 40 | Train Error: 0.2390, Loss: 0.1875, Operator norm: 0.8105 | Test Error: 0.2610, Loss: 0.2116
110: Forward: 40 | Train Error: 0.2390, Loss: 0.1873, Operator norm: 0.8105 | Test Error: 0.2610, Loss: 0.2114
111: Forward: 40 | Train Error: 0.2390, Loss: 0.1871, Operator norm: 0.8105 | Test Error: 0.2610, Loss: 0.2112
112: Forward: 40 | Train Error: 0.2390, Loss: 0.1869, Operator norm: 0.8105 | Test Error: 0.2610, Loss: 0.2110
113: Forward: 40 | Train Error: 0.2390, Loss: 0.1867, Operator norm: 0.8106 | Test Error: 0.2610, Loss: 0.2109
114: Forward: 40 | Train Error: 0.2390, Loss: 0.1865, Operator norm: 0.8106 | Test Error: 0.2610, Loss: 0.2107
115: Forward: 40 | Train Error: 0.2390, Loss: 0.1863, Operator norm: 0.8106 | Test Error: 0.2610, Loss: 0.2105
116: Forward: 40 | Train Error: 0.2390, Loss: 0.1862, Operator norm: 0.8106 | Test Error: 0.2610, Loss: 0.2103
117: Forward: 40 | Train Error: 0.2390, Loss: 0.1860, Operator norm: 0.8106 | Test Error: 0.2610, Loss: 0.2102
118: Forward: 40 | Train Error: 0.2380, Loss: 0.1858, Operator norm: 0.8107 | Test Error: 0.2610, Loss: 0.2100
119: Forward: 40 | Train Error: 0.2380, Loss: 0.1856, Operator norm: 0.8107 | Test Error: 0.2610, Loss: 0.2098
120: Forward: 40 | Train Error: 0.2380, Loss: 0.1854, Operator norm: 0.8107 | Test Error: 0.2610, Loss: 0.2096
121: Forward: 40 | Train Error: 0.2380, Loss: 0.1852, Operator norm: 0.8107 | Test Error: 0.2610, Loss: 0.2095
122: Forward: 40 | Train Error: 0.2380, Loss: 0.1851, Operator norm: 0.8107 | Test Error: 0.2610, Loss: 0.2093
123: Forward: 40 | Train Error: 0.2380, Loss: 0.1849, Operator norm: 0.8108 | Test Error: 0.2610, Loss: 0.2091
124: Forward: 40 | Train Error: 0.2380, Loss: 0.1847, Operator norm: 0.8108 | Test Error: 0.2600, Loss: 0.2090
125: Forward: 40 | Train Error: 0.2380, Loss: 0.1845, Operator norm: 0.8108 | Test Error: 0.2600, Loss: 0.2088
126: Forward: 40 | Train Error: 0.2380, Loss: 0.1844, Operator norm: 0.8108 | Test Error: 0.2600, Loss: 0.2086
127: Forward: 40 | Train Error: 0.2380, Loss: 0.1842, Operator norm: 0.8108 | Test Error: 0.2600, Loss: 0.2084
128: Forward: 40 | Train Error: 0.2380, Loss: 0.1840, Operator norm: 0.8109 | Test Error: 0.2600, Loss: 0.2083
129: Forward: 40 | Train Error: 0.2380, Loss: 0.1838, Operator norm: 0.8109 | Test Error: 0.2600, Loss: 0.2081
130: Forward: 40 | Train Error: 0.2380, Loss: 0.1837, Operator norm: 0.8109 | Test Error: 0.2600, Loss: 0.2079
131: Forward: 40 | Train Error: 0.2380, Loss: 0.1835, Operator norm: 0.8109 | Test Error: 0.2600, Loss: 0.2078
132: Forward: 40 | Train Error: 0.2380, Loss: 0.1833, Operator norm: 0.8109 | Test Error: 0.2600, Loss: 0.2076
133: Forward: 40 | Train Error: 0.2380, Loss: 0.1831, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2074
134: Forward: 40 | Train Error: 0.2380, Loss: 0.1829, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2072
135: Forward: 40 | Train Error: 0.2380, Loss: 0.1828, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2071
136: Forward: 40 | Train Error: 0.2380, Loss: 0.1826, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2069
137: Forward: 40 | Train Error: 0.2380, Loss: 0.1824, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2067
138: Forward: 40 | Train Error: 0.2380, Loss: 0.1822, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2066
139: Forward: 40 | Train Error: 0.2380, Loss: 0.1821, Operator norm: 0.8110 | Test Error: 0.2600, Loss: 0.2064
140: Forward: 40 | Train Error: 0.2380, Loss: 0.1819, Operator norm: 0.8111 | Test Error: 0.2600, Loss: 0.2062
141: Forward: 40 | Train Error: 0.2380, Loss: 0.1817, Operator norm: 0.8111 | Test Error: 0.2600, Loss: 0.2060
142: Forward: 40 | Train Error: 0.2370, Loss: 0.1815, Operator norm: 0.8111 | Test Error: 0.2600, Loss: 0.2059
143: Forward: 40 | Train Error: 0.2370, Loss: 0.1813, Operator norm: 0.8112 | Test Error: 0.2600, Loss: 0.2057
144: Forward: 40 | Train Error: 0.2370, Loss: 0.1812, Operator norm: 0.8112 | Test Error: 0.2600, Loss: 0.2055
145: Forward: 40 | Train Error: 0.2370, Loss: 0.1810, Operator norm: 0.8112 | Test Error: 0.2600, Loss: 0.2054
146: Forward: 40 | Train Error: 0.2370, Loss: 0.1808, Operator norm: 0.8112 | Test Error: 0.2600, Loss: 0.2052
147: Forward: 40 | Train Error: 0.2370, Loss: 0.1806, Operator norm: 0.8112 | Test Error: 0.2600, Loss: 0.2050
148: Forward: 40 | Train Error: 0.2370, Loss: 0.1804, Operator norm: 0.8112 | Test Error: 0.2600, Loss: 0.2048
149: Forward: 40 | Train Error: 0.2370, Loss: 0.1803, Operator norm: 0.8113 | Test Error: 0.2600, Loss: 0.2047
150: Forward: 40 | Train Error: 0.2350, Loss: 0.1801, Operator norm: 0.8113 | Test Error: 0.2600, Loss: 0.2045
151: Forward: 40 | Train Error: 0.2350, Loss: 0.1799, Operator norm: 0.8113 | Test Error: 0.2600, Loss: 0.2043
152: Forward: 40 | Train Error: 0.2350, Loss: 0.1797, Operator norm: 0.8113 | Test Error: 0.2600, Loss: 0.2041
153: Forward: 40 | Train Error: 0.2340, Loss: 0.1795, Operator norm: 0.8114 | Test Error: 0.2600, Loss: 0.2040
154: Forward: 40 | Train Error: 0.2340, Loss: 0.1794, Operator norm: 0.8114 | Test Error: 0.2600, Loss: 0.2038
155: Forward: 40 | Train Error: 0.2340, Loss: 0.1792, Operator norm: 0.8114 | Test Error: 0.2600, Loss: 0.2036
156: Forward: 40 | Train Error: 0.2340, Loss: 0.1790, Operator norm: 0.8114 | Test Error: 0.2600, Loss: 0.2035
157: Forward: 40 | Train Error: 0.2330, Loss: 0.1788, Operator norm: 0.8114 | Test Error: 0.2600, Loss: 0.2033
158: Forward: 40 | Train Error: 0.2320, Loss: 0.1786, Operator norm: 0.8115 | Test Error: 0.2600, Loss: 0.2031
159: Forward: 40 | Train Error: 0.2320, Loss: 0.1785, Operator norm: 0.8115 | Test Error: 0.2600, Loss: 0.2030
160: Forward: 41 | Train Error: 0.2320, Loss: 0.1783, Operator norm: 0.8115 | Test Error: 0.2600, Loss: 0.2028
161: Forward: 41 | Train Error: 0.2320, Loss: 0.1781, Operator norm: 0.8115 | Test Error: 0.2600, Loss: 0.2026
162: Forward: 41 | Train Error: 0.2320, Loss: 0.1780, Operator norm: 0.8116 | Test Error: 0.2600, Loss: 0.2025
163: Forward: 41 | Train Error: 0.2320, Loss: 0.1778, Operator norm: 0.8116 | Test Error: 0.2600, Loss: 0.2023
164: Forward: 41 | Train Error: 0.2320, Loss: 0.1776, Operator norm: 0.8116 | Test Error: 0.2600, Loss: 0.2022
165: Forward: 41 | Train Error: 0.2320, Loss: 0.1774, Operator norm: 0.8117 | Test Error: 0.2600, Loss: 0.2020
166: Forward: 41 | Train Error: 0.2320, Loss: 0.1773, Operator norm: 0.8117 | Test Error: 0.2600, Loss: 0.2018
167: Forward: 41 | Train Error: 0.2310, Loss: 0.1771, Operator norm: 0.8117 | Test Error: 0.2600, Loss: 0.2017
168: Forward: 41 | Train Error: 0.2310, Loss: 0.1769, Operator norm: 0.8117 | Test Error: 0.2600, Loss: 0.2015
169: Forward: 41 | Train Error: 0.2310, Loss: 0.1768, Operator norm: 0.8117 | Test Error: 0.2600, Loss: 0.2014
170: Forward: 41 | Train Error: 0.2310, Loss: 0.1766, Operator norm: 0.8118 | Test Error: 0.2600, Loss: 0.2012
171: Forward: 41 | Train Error: 0.2300, Loss: 0.1765, Operator norm: 0.8118 | Test Error: 0.2600, Loss: 0.2011
172: Forward: 41 | Train Error: 0.2310, Loss: 0.1763, Operator norm: 0.8118 | Test Error: 0.2600, Loss: 0.2009
173: Forward: 41 | Train Error: 0.2310, Loss: 0.1761, Operator norm: 0.8118 | Test Error: 0.2600, Loss: 0.2008
174: Forward: 41 | Train Error: 0.2310, Loss: 0.1760, Operator norm: 0.8119 | Test Error: 0.2600, Loss: 0.2006
175: Forward: 41 | Train Error: 0.2300, Loss: 0.1758, Operator norm: 0.8119 | Test Error: 0.2600, Loss: 0.2005
176: Forward: 41 | Train Error: 0.2290, Loss: 0.1757, Operator norm: 0.8119 | Test Error: 0.2600, Loss: 0.2003
177: Forward: 41 | Train Error: 0.2290, Loss: 0.1755, Operator norm: 0.8119 | Test Error: 0.2600, Loss: 0.2002
178: Forward: 41 | Train Error: 0.2290, Loss: 0.1754, Operator norm: 0.8120 | Test Error: 0.2600, Loss: 0.2000
179: Forward: 41 | Train Error: 0.2290, Loss: 0.1752, Operator norm: 0.8120 | Test Error: 0.2600, Loss: 0.1999
180: Forward: 41 | Train Error: 0.2290, Loss: 0.1751, Operator norm: 0.8120 | Test Error: 0.2600, Loss: 0.1997
181: Forward: 41 | Train Error: 0.2290, Loss: 0.1749, Operator norm: 0.8120 | Test Error: 0.2600, Loss: 0.1996
182: Forward: 41 | Train Error: 0.2280, Loss: 0.1748, Operator norm: 0.8120 | Test Error: 0.2600, Loss: 0.1994
183: Forward: 41 | Train Error: 0.2280, Loss: 0.1746, Operator norm: 0.8120 | Test Error: 0.2600, Loss: 0.1993
184: Forward: 41 | Train Error: 0.2280, Loss: 0.1745, Operator norm: 0.8121 | Test Error: 0.2600, Loss: 0.1991
185: Forward: 41 | Train Error: 0.2280, Loss: 0.1743, Operator norm: 0.8121 | Test Error: 0.2600, Loss: 0.1990
186: Forward: 41 | Train Error: 0.2280, Loss: 0.1742, Operator norm: 0.8121 | Test Error: 0.2600, Loss: 0.1989
187: Forward: 41 | Train Error: 0.2280, Loss: 0.1740, Operator norm: 0.8121 | Test Error: 0.2590, Loss: 0.1987
188: Forward: 41 | Train Error: 0.2280, Loss: 0.1739, Operator norm: 0.8122 | Test Error: 0.2590, Loss: 0.1986
189: Forward: 41 | Train Error: 0.2280, Loss: 0.1737, Operator norm: 0.8122 | Test Error: 0.2590, Loss: 0.1984
190: Forward: 41 | Train Error: 0.2280, Loss: 0.1736, Operator norm: 0.8122 | Test Error: 0.2590, Loss: 0.1983
191: Forward: 41 | Train Error: 0.2270, Loss: 0.1734, Operator norm: 0.8122 | Test Error: 0.2590, Loss: 0.1981
192: Forward: 41 | Train Error: 0.2270, Loss: 0.1733, Operator norm: 0.8122 | Test Error: 0.2590, Loss: 0.1980
193: Forward: 41 | Train Error: 0.2270, Loss: 0.1731, Operator norm: 0.8123 | Test Error: 0.2590, Loss: 0.1979
194: Forward: 41 | Train Error: 0.2270, Loss: 0.1730, Operator norm: 0.8123 | Test Error: 0.2590, Loss: 0.1977
195: Forward: 41 | Train Error: 0.2270, Loss: 0.1729, Operator norm: 0.8123 | Test Error: 0.2590, Loss: 0.1976
196: Forward: 41 | Train Error: 0.2270, Loss: 0.1727, Operator norm: 0.8123 | Test Error: 0.2590, Loss: 0.1974
197: Forward: 41 | Train Error: 0.2270, Loss: 0.1726, Operator norm: 0.8124 | Test Error: 0.2590, Loss: 0.1973
198: Forward: 41 | Train Error: 0.2260, Loss: 0.1724, Operator norm: 0.8124 | Test Error: 0.2590, Loss: 0.1972
199: Forward: 41 | Train Error: 0.2250, Loss: 0.1723, Operator norm: 0.8124 | Test Error: 0.2590, Loss: 0.1970
200: Forward: 41 | Train Error: 0.2240, Loss: 0.1721, Operator norm: 0.8125 | Test Error: 0.2590, Loss: 0.1969
201: Forward: 41 | Train Error: 0.2230, Loss: 0.1720, Operator norm: 0.8125 | Test Error: 0.2590, Loss: 0.1968
202: Forward: 41 | Train Error: 0.2230, Loss: 0.1719, Operator norm: 0.8125 | Test Error: 0.2580, Loss: 0.1966
203: Forward: 41 | Train Error: 0.2230, Loss: 0.1717, Operator norm: 0.8126 | Test Error: 0.2580, Loss: 0.1965
204: Forward: 41 | Train Error: 0.2230, Loss: 0.1716, Operator norm: 0.8127 | Test Error: 0.2580, Loss: 0.1963
205: Forward: 41 | Train Error: 0.2230, Loss: 0.1714, Operator norm: 0.8128 | Test Error: 0.2570, Loss: 0.1962
206: Forward: 41 | Train Error: 0.2230, Loss: 0.1713, Operator norm: 0.8128 | Test Error: 0.2570, Loss: 0.1961
207: Forward: 41 | Train Error: 0.2220, Loss: 0.1712, Operator norm: 0.8129 | Test Error: 0.2570, Loss: 0.1959
208: Forward: 41 | Train Error: 0.2220, Loss: 0.1710, Operator norm: 0.8130 | Test Error: 0.2570, Loss: 0.1958
209: Forward: 41 | Train Error: 0.2220, Loss: 0.1709, Operator norm: 0.8130 | Test Error: 0.2570, Loss: 0.1957
210: Forward: 41 | Train Error: 0.2220, Loss: 0.1707, Operator norm: 0.8131 | Test Error: 0.2570, Loss: 0.1955
211: Forward: 41 | Train Error: 0.2220, Loss: 0.1706, Operator norm: 0.8132 | Test Error: 0.2560, Loss: 0.1954
212: Forward: 41 | Train Error: 0.2220, Loss: 0.1705, Operator norm: 0.8133 | Test Error: 0.2560, Loss: 0.1953
213: Forward: 41 | Train Error: 0.2210, Loss: 0.1703, Operator norm: 0.8133 | Test Error: 0.2560, Loss: 0.1951
214: Forward: 41 | Train Error: 0.2210, Loss: 0.1702, Operator norm: 0.8134 | Test Error: 0.2560, Loss: 0.1950
215: Forward: 41 | Train Error: 0.2210, Loss: 0.1701, Operator norm: 0.8135 | Test Error: 0.2560, Loss: 0.1949
216: Forward: 41 | Train Error: 0.2210, Loss: 0.1699, Operator norm: 0.8135 | Test Error: 0.2560, Loss: 0.1947
217: Forward: 41 | Train Error: 0.2210, Loss: 0.1698, Operator norm: 0.8136 | Test Error: 0.2560, Loss: 0.1946
218: Forward: 41 | Train Error: 0.2210, Loss: 0.1697, Operator norm: 0.8136 | Test Error: 0.2560, Loss: 0.1945
219: Forward: 41 | Train Error: 0.2210, Loss: 0.1695, Operator norm: 0.8137 | Test Error: 0.2560, Loss: 0.1943
220: Forward: 41 | Train Error: 0.2210, Loss: 0.1694, Operator norm: 0.8138 | Test Error: 0.2560, Loss: 0.1942
221: Forward: 41 | Train Error: 0.2210, Loss: 0.1692, Operator norm: 0.8139 | Test Error: 0.2560, Loss: 0.1941
222: Forward: 41 | Train Error: 0.2210, Loss: 0.1691, Operator norm: 0.8140 | Test Error: 0.2560, Loss: 0.1939
223: Forward: 41 | Train Error: 0.2210, Loss: 0.1690, Operator norm: 0.8140 | Test Error: 0.2560, Loss: 0.1938
224: Forward: 41 | Train Error: 0.2210, Loss: 0.1688, Operator norm: 0.8141 | Test Error: 0.2560, Loss: 0.1937
225: Forward: 41 | Train Error: 0.2210, Loss: 0.1687, Operator norm: 0.8142 | Test Error: 0.2560, Loss: 0.1936
226: Forward: 41 | Train Error: 0.2200, Loss: 0.1686, Operator norm: 0.8142 | Test Error: 0.2560, Loss: 0.1934
227: Forward: 41 | Train Error: 0.2200, Loss: 0.1685, Operator norm: 0.8143 | Test Error: 0.2550, Loss: 0.1933
228: Forward: 41 | Train Error: 0.2200, Loss: 0.1683, Operator norm: 0.8144 | Test Error: 0.2550, Loss: 0.1932
229: Forward: 41 | Train Error: 0.2190, Loss: 0.1682, Operator norm: 0.8144 | Test Error: 0.2550, Loss: 0.1931
230: Forward: 41 | Train Error: 0.2190, Loss: 0.1681, Operator norm: 0.8145 | Test Error: 0.2550, Loss: 0.1929
231: Forward: 41 | Train Error: 0.2190, Loss: 0.1679, Operator norm: 0.8146 | Test Error: 0.2540, Loss: 0.1928
232: Forward: 41 | Train Error: 0.2180, Loss: 0.1678, Operator norm: 0.8147 | Test Error: 0.2540, Loss: 0.1927
233: Forward: 41 | Train Error: 0.2180, Loss: 0.1677, Operator norm: 0.8147 | Test Error: 0.2540, Loss: 0.1926
234: Forward: 41 | Train Error: 0.2180, Loss: 0.1675, Operator norm: 0.8148 | Test Error: 0.2540, Loss: 0.1924
235: Forward: 41 | Train Error: 0.2180, Loss: 0.1674, Operator norm: 0.8149 | Test Error: 0.2540, Loss: 0.1923
236: Forward: 41 | Train Error: 0.2180, Loss: 0.1673, Operator norm: 0.8149 | Test Error: 0.2540, Loss: 0.1922
237: Forward: 41 | Train Error: 0.2170, Loss: 0.1671, Operator norm: 0.8150 | Test Error: 0.2540, Loss: 0.1921
238: Forward: 41 | Train Error: 0.2170, Loss: 0.1670, Operator norm: 0.8151 | Test Error: 0.2540, Loss: 0.1920
239: Forward: 41 | Train Error: 0.2170, Loss: 0.1669, Operator norm: 0.8151 | Test Error: 0.2540, Loss: 0.1918
240: Forward: 41 | Train Error: 0.2170, Loss: 0.1668, Operator norm: 0.8152 | Test Error: 0.2540, Loss: 0.1917
241: Forward: 41 | Train Error: 0.2170, Loss: 0.1666, Operator norm: 0.8153 | Test Error: 0.2540, Loss: 0.1916
242: Forward: 41 | Train Error: 0.2170, Loss: 0.1665, Operator norm: 0.8154 | Test Error: 0.2540, Loss: 0.1915
243: Forward: 41 | Train Error: 0.2170, Loss: 0.1664, Operator norm: 0.8154 | Test Error: 0.2530, Loss: 0.1914
244: Forward: 41 | Train Error: 0.2170, Loss: 0.1662, Operator norm: 0.8155 | Test Error: 0.2530, Loss: 0.1912
245: Forward: 41 | Train Error: 0.2170, Loss: 0.1661, Operator norm: 0.8156 | Test Error: 0.2520, Loss: 0.1911
246: Forward: 41 | Train Error: 0.2170, Loss: 0.1660, Operator norm: 0.8157 | Test Error: 0.2520, Loss: 0.1910
247: Forward: 41 | Train Error: 0.2170, Loss: 0.1659, Operator norm: 0.8157 | Test Error: 0.2520, Loss: 0.1909
248: Forward: 41 | Train Error: 0.2170, Loss: 0.1657, Operator norm: 0.8158 | Test Error: 0.2520, Loss: 0.1908
249: Forward: 41 | Train Error: 0.2170, Loss: 0.1656, Operator norm: 0.8159 | Test Error: 0.2520, Loss: 0.1906
250: Forward: 41 | Train Error: 0.2170, Loss: 0.1655, Operator norm: 0.8159 | Test Error: 0.2520, Loss: 0.1905
251: Forward: 41 | Train Error: 0.2170, Loss: 0.1654, Operator norm: 0.8160 | Test Error: 0.2520, Loss: 0.1904
252: Forward: 41 | Train Error: 0.2170, Loss: 0.1652, Operator norm: 0.8161 | Test Error: 0.2510, Loss: 0.1903
253: Forward: 41 | Train Error: 0.2170, Loss: 0.1651, Operator norm: 0.8162 | Test Error: 0.2510, Loss: 0.1902
254: Forward: 41 | Train Error: 0.2170, Loss: 0.1650, Operator norm: 0.8162 | Test Error: 0.2500, Loss: 0.1901
255: Forward: 41 | Train Error: 0.2170, Loss: 0.1648, Operator norm: 0.8163 | Test Error: 0.2500, Loss: 0.1899
256: Forward: 41 | Train Error: 0.2150, Loss: 0.1647, Operator norm: 0.8163 | Test Error: 0.2500, Loss: 0.1898
257: Forward: 41 | Train Error: 0.2150, Loss: 0.1646, Operator norm: 0.8165 | Test Error: 0.2490, Loss: 0.1897
258: Forward: 41 | Train Error: 0.2150, Loss: 0.1645, Operator norm: 0.8165 | Test Error: 0.2480, Loss: 0.1896
259: Forward: 41 | Train Error: 0.2150, Loss: 0.1643, Operator norm: 0.8166 | Test Error: 0.2480, Loss: 0.1895
260: Forward: 41 | Train Error: 0.2150, Loss: 0.1642, Operator norm: 0.8167 | Test Error: 0.2480, Loss: 0.1893
261: Forward: 41 | Train Error: 0.2150, Loss: 0.1641, Operator norm: 0.8167 | Test Error: 0.2480, Loss: 0.1892
262: Forward: 41 | Train Error: 0.2150, Loss: 0.1640, Operator norm: 0.8168 | Test Error: 0.2480, Loss: 0.1891
263: Forward: 41 | Train Error: 0.2150, Loss: 0.1638, Operator norm: 0.8169 | Test Error: 0.2480, Loss: 0.1890
264: Forward: 41 | Train Error: 0.2150, Loss: 0.1637, Operator norm: 0.8170 | Test Error: 0.2470, Loss: 0.1889
265: Forward: 41 | Train Error: 0.2150, Loss: 0.1636, Operator norm: 0.8170 | Test Error: 0.2460, Loss: 0.1888
266: Forward: 41 | Train Error: 0.2150, Loss: 0.1635, Operator norm: 0.8171 | Test Error: 0.2460, Loss: 0.1886
267: Forward: 41 | Train Error: 0.2150, Loss: 0.1633, Operator norm: 0.8172 | Test Error: 0.2470, Loss: 0.1885
268: Forward: 41 | Train Error: 0.2150, Loss: 0.1632, Operator norm: 0.8173 | Test Error: 0.2470, Loss: 0.1884
269: Forward: 41 | Train Error: 0.2150, Loss: 0.1631, Operator norm: 0.8173 | Test Error: 0.2470, Loss: 0.1883
270: Forward: 41 | Train Error: 0.2140, Loss: 0.1630, Operator norm: 0.8174 | Test Error: 0.2470, Loss: 0.1882
271: Forward: 41 | Train Error: 0.2130, Loss: 0.1628, Operator norm: 0.8175 | Test Error: 0.2470, Loss: 0.1881
272: Forward: 41 | Train Error: 0.2130, Loss: 0.1627, Operator norm: 0.8176 | Test Error: 0.2470, Loss: 0.1880
273: Forward: 41 | Train Error: 0.2130, Loss: 0.1626, Operator norm: 0.8176 | Test Error: 0.2460, Loss: 0.1878
274: Forward: 41 | Train Error: 0.2120, Loss: 0.1625, Operator norm: 0.8177 | Test Error: 0.2460, Loss: 0.1877
275: Forward: 41 | Train Error: 0.2120, Loss: 0.1624, Operator norm: 0.8178 | Test Error: 0.2460, Loss: 0.1876
276: Forward: 41 | Train Error: 0.2120, Loss: 0.1622, Operator norm: 0.8178 | Test Error: 0.2460, Loss: 0.1875
277: Forward: 41 | Train Error: 0.2120, Loss: 0.1621, Operator norm: 0.8179 | Test Error: 0.2450, Loss: 0.1874
278: Forward: 41 | Train Error: 0.2120, Loss: 0.1620, Operator norm: 0.8180 | Test Error: 0.2450, Loss: 0.1873
279: Forward: 41 | Train Error: 0.2100, Loss: 0.1619, Operator norm: 0.8181 | Test Error: 0.2440, Loss: 0.1872
280: Forward: 41 | Train Error: 0.2100, Loss: 0.1618, Operator norm: 0.8182 | Test Error: 0.2430, Loss: 0.1871
281: Forward: 41 | Train Error: 0.2090, Loss: 0.1616, Operator norm: 0.8182 | Test Error: 0.2430, Loss: 0.1869
282: Forward: 41 | Train Error: 0.2090, Loss: 0.1615, Operator norm: 0.8183 | Test Error: 0.2430, Loss: 0.1868
283: Forward: 41 | Train Error: 0.2090, Loss: 0.1614, Operator norm: 0.8184 | Test Error: 0.2430, Loss: 0.1867
284: Forward: 41 | Train Error: 0.2070, Loss: 0.1613, Operator norm: 0.8185 | Test Error: 0.2430, Loss: 0.1866
285: Forward: 41 | Train Error: 0.2070, Loss: 0.1612, Operator norm: 0.8185 | Test Error: 0.2420, Loss: 0.1865
286: Forward: 41 | Train Error: 0.2070, Loss: 0.1611, Operator norm: 0.8186 | Test Error: 0.2410, Loss: 0.1864
287: Forward: 41 | Train Error: 0.2060, Loss: 0.1609, Operator norm: 0.8187 | Test Error: 0.2410, Loss: 0.1863
288: Forward: 41 | Train Error: 0.2060, Loss: 0.1608, Operator norm: 0.8188 | Test Error: 0.2400, Loss: 0.1861
289: Forward: 41 | Train Error: 0.2060, Loss: 0.1607, Operator norm: 0.8188 | Test Error: 0.2400, Loss: 0.1860
290: Forward: 41 | Train Error: 0.2050, Loss: 0.1606, Operator norm: 0.8189 | Test Error: 0.2400, Loss: 0.1859
291: Forward: 41 | Train Error: 0.2050, Loss: 0.1605, Operator norm: 0.8190 | Test Error: 0.2400, Loss: 0.1858
292: Forward: 41 | Train Error: 0.2050, Loss: 0.1604, Operator norm: 0.8191 | Test Error: 0.2400, Loss: 0.1857
293: Forward: 41 | Train Error: 0.2050, Loss: 0.1602, Operator norm: 0.8191 | Test Error: 0.2400, Loss: 0.1856
294: Forward: 41 | Train Error: 0.2050, Loss: 0.1601, Operator norm: 0.8192 | Test Error: 0.2390, Loss: 0.1855
295: Forward: 41 | Train Error: 0.2050, Loss: 0.1600, Operator norm: 0.8193 | Test Error: 0.2390, Loss: 0.1854
296: Forward: 41 | Train Error: 0.2050, Loss: 0.1599, Operator norm: 0.8194 | Test Error: 0.2390, Loss: 0.1853
297: Forward: 41 | Train Error: 0.2050, Loss: 0.1598, Operator norm: 0.8195 | Test Error: 0.2390, Loss: 0.1851
298: Forward: 41 | Train Error: 0.2040, Loss: 0.1597, Operator norm: 0.8195 | Test Error: 0.2390, Loss: 0.1850
299: Forward: 41 | Train Error: 0.2040, Loss: 0.1596, Operator norm: 0.8196 | Test Error: 0.2380, Loss: 0.1849
300: Forward: 41 | Train Error: 0.2040, Loss: 0.1594, Operator norm: 0.8197 | Test Error: 0.2380, Loss: 0.1848
301: Forward: 41 | Train Error: 0.2040, Loss: 0.1593, Operator norm: 0.8198 | Test Error: 0.2380, Loss: 0.1847
302: Forward: 41 | Train Error: 0.2040, Loss: 0.1592, Operator norm: 0.8198 | Test Error: 0.2380, Loss: 0.1846
303: Forward: 41 | Train Error: 0.2040, Loss: 0.1591, Operator norm: 0.8199 | Test Error: 0.2380, Loss: 0.1845
304: Forward: 41 | Train Error: 0.2040, Loss: 0.1590, Operator norm: 0.8200 | Test Error: 0.2380, Loss: 0.1844
305: Forward: 41 | Train Error: 0.2040, Loss: 0.1589, Operator norm: 0.8201 | Test Error: 0.2380, Loss: 0.1843
306: Forward: 41 | Train Error: 0.2040, Loss: 0.1588, Operator norm: 0.8202 | Test Error: 0.2380, Loss: 0.1842
307: Forward: 41 | Train Error: 0.2040, Loss: 0.1586, Operator norm: 0.8202 | Test Error: 0.2380, Loss: 0.1841
308: Forward: 42 | Train Error: 0.2050, Loss: 0.1585, Operator norm: 0.8203 | Test Error: 0.2380, Loss: 0.1839
309: Forward: 42 | Train Error: 0.2050, Loss: 0.1584, Operator norm: 0.8204 | Test Error: 0.2380, Loss: 0.1838
310: Forward: 42 | Train Error: 0.2050, Loss: 0.1583, Operator norm: 0.8205 | Test Error: 0.2380, Loss: 0.1837
311: Forward: 42 | Train Error: 0.2050, Loss: 0.1582, Operator norm: 0.8205 | Test Error: 0.2380, Loss: 0.1836
312: Forward: 42 | Train Error: 0.2050, Loss: 0.1581, Operator norm: 0.8206 | Test Error: 0.2380, Loss: 0.1835
313: Forward: 42 | Train Error: 0.2050, Loss: 0.1580, Operator norm: 0.8207 | Test Error: 0.2380, Loss: 0.1834
314: Forward: 42 | Train Error: 0.2050, Loss: 0.1579, Operator norm: 0.8208 | Test Error: 0.2380, Loss: 0.1833
315: Forward: 42 | Train Error: 0.2050, Loss: 0.1578, Operator norm: 0.8209 | Test Error: 0.2380, Loss: 0.1832
316: Forward: 42 | Train Error: 0.2050, Loss: 0.1576, Operator norm: 0.8210 | Test Error: 0.2380, Loss: 0.1831
317: Forward: 42 | Train Error: 0.2050, Loss: 0.1575, Operator norm: 0.8210 | Test Error: 0.2380, Loss: 0.1830
318: Forward: 42 | Train Error: 0.2040, Loss: 0.1574, Operator norm: 0.8211 | Test Error: 0.2380, Loss: 0.1829
319: Forward: 42 | Train Error: 0.2040, Loss: 0.1573, Operator norm: 0.8212 | Test Error: 0.2380, Loss: 0.1828
320: Forward: 42 | Train Error: 0.2040, Loss: 0.1572, Operator norm: 0.8213 | Test Error: 0.2380, Loss: 0.1827
321: Forward: 42 | Train Error: 0.2040, Loss: 0.1571, Operator norm: 0.8213 | Test Error: 0.2370, Loss: 0.1826
322: Forward: 42 | Train Error: 0.2040, Loss: 0.1570, Operator norm: 0.8214 | Test Error: 0.2360, Loss: 0.1824
323: Forward: 42 | Train Error: 0.2040, Loss: 0.1569, Operator norm: 0.8215 | Test Error: 0.2360, Loss: 0.1823
324: Forward: 42 | Train Error: 0.2040, Loss: 0.1568, Operator norm: 0.8216 | Test Error: 0.2360, Loss: 0.1822
325: Forward: 42 | Train Error: 0.2040, Loss: 0.1566, Operator norm: 0.8217 | Test Error: 0.2360, Loss: 0.1821
326: Forward: 42 | Train Error: 0.2040, Loss: 0.1565, Operator norm: 0.8217 | Test Error: 0.2360, Loss: 0.1820
327: Forward: 42 | Train Error: 0.2030, Loss: 0.1564, Operator norm: 0.8218 | Test Error: 0.2350, Loss: 0.1819
328: Forward: 42 | Train Error: 0.2020, Loss: 0.1563, Operator norm: 0.8219 | Test Error: 0.2350, Loss: 0.1818
329: Forward: 42 | Train Error: 0.2020, Loss: 0.1562, Operator norm: 0.8220 | Test Error: 0.2350, Loss: 0.1817
330: Forward: 42 | Train Error: 0.2020, Loss: 0.1561, Operator norm: 0.8221 | Test Error: 0.2340, Loss: 0.1816
331: Forward: 42 | Train Error: 0.2020, Loss: 0.1560, Operator norm: 0.8222 | Test Error: 0.2340, Loss: 0.1815
332: Forward: 42 | Train Error: 0.2020, Loss: 0.1559, Operator norm: 0.8222 | Test Error: 0.2330, Loss: 0.1814
333: Forward: 42 | Train Error: 0.2020, Loss: 0.1558, Operator norm: 0.8223 | Test Error: 0.2330, Loss: 0.1813
334: Forward: 42 | Train Error: 0.2020, Loss: 0.1557, Operator norm: 0.8224 | Test Error: 0.2320, Loss: 0.1812
335: Forward: 42 | Train Error: 0.2020, Loss: 0.1555, Operator norm: 0.8225 | Test Error: 0.2320, Loss: 0.1811
336: Forward: 42 | Train Error: 0.2020, Loss: 0.1554, Operator norm: 0.8225 | Test Error: 0.2320, Loss: 0.1810
337: Forward: 42 | Train Error: 0.2020, Loss: 0.1553, Operator norm: 0.8226 | Test Error: 0.2320, Loss: 0.1808
338: Forward: 42 | Train Error: 0.2020, Loss: 0.1552, Operator norm: 0.8227 | Test Error: 0.2320, Loss: 0.1807
339: Forward: 42 | Train Error: 0.2010, Loss: 0.1551, Operator norm: 0.8228 | Test Error: 0.2320, Loss: 0.1806
340: Forward: 42 | Train Error: 0.2010, Loss: 0.1550, Operator norm: 0.8229 | Test Error: 0.2320, Loss: 0.1805
341: Forward: 42 | Train Error: 0.2010, Loss: 0.1549, Operator norm: 0.8229 | Test Error: 0.2320, Loss: 0.1804
342: Forward: 42 | Train Error: 0.2000, Loss: 0.1548, Operator norm: 0.8230 | Test Error: 0.2320, Loss: 0.1803
343: Forward: 42 | Train Error: 0.2000, Loss: 0.1547, Operator norm: 0.8231 | Test Error: 0.2320, Loss: 0.1802
344: Forward: 42 | Train Error: 0.1990, Loss: 0.1546, Operator norm: 0.8232 | Test Error: 0.2310, Loss: 0.1801
345: Forward: 42 | Train Error: 0.1990, Loss: 0.1544, Operator norm: 0.8233 | Test Error: 0.2300, Loss: 0.1800
346: Forward: 42 | Train Error: 0.1990, Loss: 0.1543, Operator norm: 0.8234 | Test Error: 0.2300, Loss: 0.1799
347: Forward: 42 | Train Error: 0.1980, Loss: 0.1542, Operator norm: 0.8235 | Test Error: 0.2300, Loss: 0.1798
348: Forward: 42 | Train Error: 0.1960, Loss: 0.1541, Operator norm: 0.8235 | Test Error: 0.2300, Loss: 0.1797
349: Forward: 42 | Train Error: 0.1960, Loss: 0.1540, Operator norm: 0.8236 | Test Error: 0.2300, Loss: 0.1796
350: Forward: 42 | Train Error: 0.1960, Loss: 0.1539, Operator norm: 0.8237 | Test Error: 0.2300, Loss: 0.1795
351: Forward: 42 | Train Error: 0.1960, Loss: 0.1538, Operator norm: 0.8238 | Test Error: 0.2300, Loss: 0.1794
352: Forward: 42 | Train Error: 0.1960, Loss: 0.1537, Operator norm: 0.8239 | Test Error: 0.2300, Loss: 0.1793
353: Forward: 42 | Train Error: 0.1960, Loss: 0.1536, Operator norm: 0.8239 | Test Error: 0.2300, Loss: 0.1791
354: Forward: 42 | Train Error: 0.1960, Loss: 0.1535, Operator norm: 0.8240 | Test Error: 0.2300, Loss: 0.1790
355: Forward: 42 | Train Error: 0.1960, Loss: 0.1534, Operator norm: 0.8241 | Test Error: 0.2300, Loss: 0.1789
356: Forward: 42 | Train Error: 0.1960, Loss: 0.1533, Operator norm: 0.8242 | Test Error: 0.2300, Loss: 0.1788
357: Forward: 42 | Train Error: 0.1960, Loss: 0.1531, Operator norm: 0.8243 | Test Error: 0.2290, Loss: 0.1787
358: Forward: 42 | Train Error: 0.1960, Loss: 0.1530, Operator norm: 0.8244 | Test Error: 0.2290, Loss: 0.1786
359: Forward: 42 | Train Error: 0.1960, Loss: 0.1529, Operator norm: 0.8244 | Test Error: 0.2290, Loss: 0.1785
360: Forward: 42 | Train Error: 0.1950, Loss: 0.1528, Operator norm: 0.8245 | Test Error: 0.2290, Loss: 0.1784
361: Forward: 42 | Train Error: 0.1950, Loss: 0.1527, Operator norm: 0.8246 | Test Error: 0.2280, Loss: 0.1783
362: Forward: 42 | Train Error: 0.1950, Loss: 0.1526, Operator norm: 0.8247 | Test Error: 0.2280, Loss: 0.1782
363: Forward: 42 | Train Error: 0.1950, Loss: 0.1525, Operator norm: 0.8248 | Test Error: 0.2280, Loss: 0.1781
364: Forward: 42 | Train Error: 0.1950, Loss: 0.1524, Operator norm: 0.8249 | Test Error: 0.2280, Loss: 0.1780
365: Forward: 42 | Train Error: 0.1950, Loss: 0.1523, Operator norm: 0.8249 | Test Error: 0.2280, Loss: 0.1779
366: Forward: 42 | Train Error: 0.1950, Loss: 0.1522, Operator norm: 0.8250 | Test Error: 0.2280, Loss: 0.1777
367: Forward: 42 | Train Error: 0.1940, Loss: 0.1521, Operator norm: 0.8251 | Test Error: 0.2280, Loss: 0.1776
368: Forward: 42 | Train Error: 0.1940, Loss: 0.1519, Operator norm: 0.8252 | Test Error: 0.2280, Loss: 0.1775
369: Forward: 42 | Train Error: 0.1930, Loss: 0.1518, Operator norm: 0.8253 | Test Error: 0.2280, Loss: 0.1774
370: Forward: 42 | Train Error: 0.1930, Loss: 0.1517, Operator norm: 0.8253 | Test Error: 0.2270, Loss: 0.1773
371: Forward: 42 | Train Error: 0.1930, Loss: 0.1516, Operator norm: 0.8254 | Test Error: 0.2270, Loss: 0.1772
372: Forward: 42 | Train Error: 0.1920, Loss: 0.1515, Operator norm: 0.8255 | Test Error: 0.2270, Loss: 0.1771
373: Forward: 42 | Train Error: 0.1920, Loss: 0.1514, Operator norm: 0.8256 | Test Error: 0.2270, Loss: 0.1770
374: Forward: 42 | Train Error: 0.1920, Loss: 0.1513, Operator norm: 0.8257 | Test Error: 0.2270, Loss: 0.1769
375: Forward: 42 | Train Error: 0.1920, Loss: 0.1512, Operator norm: 0.8258 | Test Error: 0.2270, Loss: 0.1768
376: Forward: 42 | Train Error: 0.1910, Loss: 0.1511, Operator norm: 0.8259 | Test Error: 0.2270, Loss: 0.1767
377: Forward: 42 | Train Error: 0.1910, Loss: 0.1510, Operator norm: 0.8260 | Test Error: 0.2260, Loss: 0.1766
378: Forward: 42 | Train Error: 0.1910, Loss: 0.1509, Operator norm: 0.8260 | Test Error: 0.2250, Loss: 0.1765
379: Forward: 42 | Train Error: 0.1910, Loss: 0.1508, Operator norm: 0.8261 | Test Error: 0.2240, Loss: 0.1764
380: Forward: 42 | Train Error: 0.1900, Loss: 0.1507, Operator norm: 0.8262 | Test Error: 0.2240, Loss: 0.1763
381: Forward: 42 | Train Error: 0.1900, Loss: 0.1506, Operator norm: 0.8263 | Test Error: 0.2250, Loss: 0.1761
382: Forward: 42 | Train Error: 0.1900, Loss: 0.1505, Operator norm: 0.8264 | Test Error: 0.2240, Loss: 0.1760
383: Forward: 42 | Train Error: 0.1890, Loss: 0.1503, Operator norm: 0.8265 | Test Error: 0.2240, Loss: 0.1759
384: Forward: 42 | Train Error: 0.1880, Loss: 0.1502, Operator norm: 0.8266 | Test Error: 0.2240, Loss: 0.1758
385: Forward: 42 | Train Error: 0.1880, Loss: 0.1501, Operator norm: 0.8266 | Test Error: 0.2240, Loss: 0.1757
386: Forward: 42 | Train Error: 0.1880, Loss: 0.1500, Operator norm: 0.8267 | Test Error: 0.2230, Loss: 0.1756
387: Forward: 42 | Train Error: 0.1880, Loss: 0.1499, Operator norm: 0.8268 | Test Error: 0.2230, Loss: 0.1755
388: Forward: 42 | Train Error: 0.1880, Loss: 0.1498, Operator norm: 0.8269 | Test Error: 0.2230, Loss: 0.1754
389: Forward: 42 | Train Error: 0.1870, Loss: 0.1497, Operator norm: 0.8270 | Test Error: 0.2200, Loss: 0.1753
390: Forward: 42 | Train Error: 0.1860, Loss: 0.1496, Operator norm: 0.8271 | Test Error: 0.2200, Loss: 0.1752
391: Forward: 42 | Train Error: 0.1860, Loss: 0.1495, Operator norm: 0.8271 | Test Error: 0.2200, Loss: 0.1751
392: Forward: 42 | Train Error: 0.1860, Loss: 0.1494, Operator norm: 0.8272 | Test Error: 0.2190, Loss: 0.1750
393: Forward: 42 | Train Error: 0.1860, Loss: 0.1493, Operator norm: 0.8273 | Test Error: 0.2190, Loss: 0.1749
394: Forward: 42 | Train Error: 0.1830, Loss: 0.1492, Operator norm: 0.8274 | Test Error: 0.2170, Loss: 0.1748
395: Forward: 42 | Train Error: 0.1830, Loss: 0.1491, Operator norm: 0.8275 | Test Error: 0.2170, Loss: 0.1747
396: Forward: 42 | Train Error: 0.1820, Loss: 0.1490, Operator norm: 0.8276 | Test Error: 0.2170, Loss: 0.1746
397: Forward: 42 | Train Error: 0.1820, Loss: 0.1489, Operator norm: 0.8277 | Test Error: 0.2170, Loss: 0.1745
398: Forward: 42 | Train Error: 0.1820, Loss: 0.1488, Operator norm: 0.8278 | Test Error: 0.2170, Loss: 0.1744
399: Forward: 42 | Train Error: 0.1820, Loss: 0.1487, Operator norm: 0.8278 | Test Error: 0.2160, Loss: 0.1743
400: Forward: 42 | Train Error: 0.1820, Loss: 0.1486, Operator norm: 0.8279 | Test Error: 0.2160, Loss: 0.1742
401: Forward: 42 | Train Error: 0.1820, Loss: 0.1485, Operator norm: 0.8280 | Test Error: 0.2170, Loss: 0.1741
402: Forward: 42 | Train Error: 0.1830, Loss: 0.1483, Operator norm: 0.8281 | Test Error: 0.2170, Loss: 0.1739
403: Forward: 42 | Train Error: 0.1830, Loss: 0.1482, Operator norm: 0.8282 | Test Error: 0.2170, Loss: 0.1738
404: Forward: 42 | Train Error: 0.1830, Loss: 0.1481, Operator norm: 0.8283 | Test Error: 0.2170, Loss: 0.1737
405: Forward: 42 | Train Error: 0.1830, Loss: 0.1480, Operator norm: 0.8284 | Test Error: 0.2170, Loss: 0.1736
406: Forward: 42 | Train Error: 0.1830, Loss: 0.1479, Operator norm: 0.8284 | Test Error: 0.2150, Loss: 0.1735
407: Forward: 42 | Train Error: 0.1830, Loss: 0.1478, Operator norm: 0.8285 | Test Error: 0.2150, Loss: 0.1734
408: Forward: 42 | Train Error: 0.1830, Loss: 0.1477, Operator norm: 0.8286 | Test Error: 0.2150, Loss: 0.1733
409: Forward: 42 | Train Error: 0.1830, Loss: 0.1476, Operator norm: 0.8287 | Test Error: 0.2140, Loss: 0.1732
410: Forward: 42 | Train Error: 0.1830, Loss: 0.1475, Operator norm: 0.8288 | Test Error: 0.2140, Loss: 0.1731
411: Forward: 42 | Train Error: 0.1820, Loss: 0.1474, Operator norm: 0.8289 | Test Error: 0.2140, Loss: 0.1730
412: Forward: 42 | Train Error: 0.1820, Loss: 0.1473, Operator norm: 0.8290 | Test Error: 0.2140, Loss: 0.1729
413: Forward: 42 | Train Error: 0.1810, Loss: 0.1472, Operator norm: 0.8291 | Test Error: 0.2140, Loss: 0.1728
414: Forward: 42 | Train Error: 0.1810, Loss: 0.1471, Operator norm: 0.8291 | Test Error: 0.2140, Loss: 0.1727
415: Forward: 42 | Train Error: 0.1810, Loss: 0.1470, Operator norm: 0.8292 | Test Error: 0.2140, Loss: 0.1726
416: Forward: 42 | Train Error: 0.1810, Loss: 0.1469, Operator norm: 0.8293 | Test Error: 0.2140, Loss: 0.1725
417: Forward: 42 | Train Error: 0.1810, Loss: 0.1468, Operator norm: 0.8294 | Test Error: 0.2130, Loss: 0.1724
418: Forward: 42 | Train Error: 0.1800, Loss: 0.1467, Operator norm: 0.8295 | Test Error: 0.2130, Loss: 0.1723
419: Forward: 42 | Train Error: 0.1800, Loss: 0.1466, Operator norm: 0.8296 | Test Error: 0.2130, Loss: 0.1722
420: Forward: 42 | Train Error: 0.1790, Loss: 0.1465, Operator norm: 0.8297 | Test Error: 0.2130, Loss: 0.1721
421: Forward: 42 | Train Error: 0.1790, Loss: 0.1464, Operator norm: 0.8298 | Test Error: 0.2130, Loss: 0.1720
422: Forward: 42 | Train Error: 0.1790, Loss: 0.1463, Operator norm: 0.8299 | Test Error: 0.2120, Loss: 0.1719
423: Forward: 42 | Train Error: 0.1790, Loss: 0.1462, Operator norm: 0.8299 | Test Error: 0.2110, Loss: 0.1718
424: Forward: 42 | Train Error: 0.1790, Loss: 0.1461, Operator norm: 0.8300 | Test Error: 0.2090, Loss: 0.1717
425: Forward: 42 | Train Error: 0.1790, Loss: 0.1460, Operator norm: 0.8301 | Test Error: 0.2090, Loss: 0.1716
426: Forward: 42 | Train Error: 0.1790, Loss: 0.1459, Operator norm: 0.8302 | Test Error: 0.2090, Loss: 0.1715
427: Forward: 42 | Train Error: 0.1790, Loss: 0.1458, Operator norm: 0.8303 | Test Error: 0.2080, Loss: 0.1714
428: Forward: 42 | Train Error: 0.1770, Loss: 0.1457, Operator norm: 0.8304 | Test Error: 0.2070, Loss: 0.1713
429: Forward: 42 | Train Error: 0.1760, Loss: 0.1456, Operator norm: 0.8305 | Test Error: 0.2060, Loss: 0.1712
430: Forward: 42 | Train Error: 0.1760, Loss: 0.1454, Operator norm: 0.8306 | Test Error: 0.2060, Loss: 0.1711
431: Forward: 42 | Train Error: 0.1750, Loss: 0.1453, Operator norm: 0.8306 | Test Error: 0.2060, Loss: 0.1710
432: Forward: 42 | Train Error: 0.1750, Loss: 0.1452, Operator norm: 0.8307 | Test Error: 0.2060, Loss: 0.1709
433: Forward: 42 | Train Error: 0.1750, Loss: 0.1451, Operator norm: 0.8308 | Test Error: 0.2060, Loss: 0.1707
434: Forward: 42 | Train Error: 0.1750, Loss: 0.1450, Operator norm: 0.8309 | Test Error: 0.2050, Loss: 0.1706
435: Forward: 42 | Train Error: 0.1750, Loss: 0.1449, Operator norm: 0.8310 | Test Error: 0.2050, Loss: 0.1705
436: Forward: 42 | Train Error: 0.1740, Loss: 0.1448, Operator norm: 0.8311 | Test Error: 0.2050, Loss: 0.1704
437: Forward: 42 | Train Error: 0.1730, Loss: 0.1447, Operator norm: 0.8312 | Test Error: 0.2050, Loss: 0.1703
438: Forward: 42 | Train Error: 0.1730, Loss: 0.1446, Operator norm: 0.8313 | Test Error: 0.2050, Loss: 0.1702
439: Forward: 42 | Train Error: 0.1730, Loss: 0.1445, Operator norm: 0.8314 | Test Error: 0.2050, Loss: 0.1701
440: Forward: 42 | Train Error: 0.1730, Loss: 0.1444, Operator norm: 0.8315 | Test Error: 0.2050, Loss: 0.1700
441: Forward: 42 | Train Error: 0.1730, Loss: 0.1443, Operator norm: 0.8316 | Test Error: 0.2050, Loss: 0.1699
442: Forward: 42 | Train Error: 0.1720, Loss: 0.1442, Operator norm: 0.8316 | Test Error: 0.2050, Loss: 0.1698
443: Forward: 42 | Train Error: 0.1720, Loss: 0.1441, Operator norm: 0.8317 | Test Error: 0.2050, Loss: 0.1697
444: Forward: 42 | Train Error: 0.1720, Loss: 0.1440, Operator norm: 0.8318 | Test Error: 0.2050, Loss: 0.1696
445: Forward: 42 | Train Error: 0.1720, Loss: 0.1439, Operator norm: 0.8319 | Test Error: 0.2050, Loss: 0.1695
446: Forward: 42 | Train Error: 0.1710, Loss: 0.1438, Operator norm: 0.8320 | Test Error: 0.2050, Loss: 0.1694
447: Forward: 42 | Train Error: 0.1710, Loss: 0.1437, Operator norm: 0.8321 | Test Error: 0.2050, Loss: 0.1693
448: Forward: 42 | Train Error: 0.1710, Loss: 0.1436, Operator norm: 0.8322 | Test Error: 0.2050, Loss: 0.1692
449: Forward: 42 | Train Error: 0.1710, Loss: 0.1435, Operator norm: 0.8323 | Test Error: 0.2050, Loss: 0.1691
450: Forward: 42 | Train Error: 0.1710, Loss: 0.1434, Operator norm: 0.8324 | Test Error: 0.2050, Loss: 0.1690
451: Forward: 42 | Train Error: 0.1710, Loss: 0.1433, Operator norm: 0.8324 | Test Error: 0.2050, Loss: 0.1689
452: Forward: 42 | Train Error: 0.1710, Loss: 0.1432, Operator norm: 0.8325 | Test Error: 0.2040, Loss: 0.1688
453: Forward: 42 | Train Error: 0.1710, Loss: 0.1431, Operator norm: 0.8327 | Test Error: 0.2040, Loss: 0.1687
454: Forward: 42 | Train Error: 0.1710, Loss: 0.1430, Operator norm: 0.8327 | Test Error: 0.2040, Loss: 0.1686
455: Forward: 42 | Train Error: 0.1710, Loss: 0.1429, Operator norm: 0.8328 | Test Error: 0.2040, Loss: 0.1685
456: Forward: 42 | Train Error: 0.1710, Loss: 0.1428, Operator norm: 0.8329 | Test Error: 0.2040, Loss: 0.1684
457: Forward: 42 | Train Error: 0.1710, Loss: 0.1427, Operator norm: 0.8330 | Test Error: 0.2030, Loss: 0.1683
458: Forward: 42 | Train Error: 0.1710, Loss: 0.1426, Operator norm: 0.8331 | Test Error: 0.2030, Loss: 0.1682
459: Forward: 42 | Train Error: 0.1690, Loss: 0.1425, Operator norm: 0.8332 | Test Error: 0.2020, Loss: 0.1681
460: Forward: 42 | Train Error: 0.1690, Loss: 0.1424, Operator norm: 0.8333 | Test Error: 0.2020, Loss: 0.1680
461: Forward: 42 | Train Error: 0.1680, Loss: 0.1423, Operator norm: 0.8334 | Test Error: 0.2000, Loss: 0.1679
462: Forward: 42 | Train Error: 0.1680, Loss: 0.1422, Operator norm: 0.8335 | Test Error: 0.2000, Loss: 0.1678
463: Forward: 42 | Train Error: 0.1670, Loss: 0.1421, Operator norm: 0.8336 | Test Error: 0.2000, Loss: 0.1677
464: Forward: 42 | Train Error: 0.1670, Loss: 0.1420, Operator norm: 0.8336 | Test Error: 0.2000, Loss: 0.1676
465: Forward: 42 | Train Error: 0.1670, Loss: 0.1419, Operator norm: 0.8337 | Test Error: 0.2000, Loss: 0.1675
466: Forward: 42 | Train Error: 0.1670, Loss: 0.1418, Operator norm: 0.8338 | Test Error: 0.1990, Loss: 0.1674
467: Forward: 42 | Train Error: 0.1670, Loss: 0.1417, Operator norm: 0.8339 | Test Error: 0.1970, Loss: 0.1673
468: Forward: 42 | Train Error: 0.1660, Loss: 0.1416, Operator norm: 0.8340 | Test Error: 0.1970, Loss: 0.1672
469: Forward: 42 | Train Error: 0.1660, Loss: 0.1415, Operator norm: 0.8341 | Test Error: 0.1970, Loss: 0.1670
470: Forward: 42 | Train Error: 0.1660, Loss: 0.1414, Operator norm: 0.8342 | Test Error: 0.1970, Loss: 0.1669
471: Forward: 42 | Train Error: 0.1660, Loss: 0.1413, Operator norm: 0.8343 | Test Error: 0.1970, Loss: 0.1668
472: Forward: 42 | Train Error: 0.1650, Loss: 0.1412, Operator norm: 0.8344 | Test Error: 0.1970, Loss: 0.1667
473: Forward: 42 | Train Error: 0.1640, Loss: 0.1411, Operator norm: 0.8345 | Test Error: 0.1970, Loss: 0.1666
474: Forward: 42 | Train Error: 0.1640, Loss: 0.1410, Operator norm: 0.8346 | Test Error: 0.1970, Loss: 0.1665
475: Forward: 42 | Train Error: 0.1640, Loss: 0.1409, Operator norm: 0.8347 | Test Error: 0.1970, Loss: 0.1664
476: Forward: 42 | Train Error: 0.1640, Loss: 0.1408, Operator norm: 0.8347 | Test Error: 0.1960, Loss: 0.1663
477: Forward: 42 | Train Error: 0.1640, Loss: 0.1407, Operator norm: 0.8348 | Test Error: 0.1960, Loss: 0.1662
478: Forward: 42 | Train Error: 0.1640, Loss: 0.1406, Operator norm: 0.8349 | Test Error: 0.1960, Loss: 0.1661
479: Forward: 42 | Train Error: 0.1640, Loss: 0.1405, Operator norm: 0.8350 | Test Error: 0.1950, Loss: 0.1660
480: Forward: 42 | Train Error: 0.1630, Loss: 0.1404, Operator norm: 0.8351 | Test Error: 0.1950, Loss: 0.1659
481: Forward: 42 | Train Error: 0.1630, Loss: 0.1403, Operator norm: 0.8352 | Test Error: 0.1940, Loss: 0.1658
482: Forward: 42 | Train Error: 0.1630, Loss: 0.1402, Operator norm: 0.8353 | Test Error: 0.1940, Loss: 0.1657
483: Forward: 42 | Train Error: 0.1620, Loss: 0.1401, Operator norm: 0.8354 | Test Error: 0.1930, Loss: 0.1656
484: Forward: 43 | Train Error: 0.1620, Loss: 0.1400, Operator norm: 0.8355 | Test Error: 0.1920, Loss: 0.1655
485: Forward: 43 | Train Error: 0.1620, Loss: 0.1399, Operator norm: 0.8356 | Test Error: 0.1920, Loss: 0.1654
486: Forward: 43 | Train Error: 0.1620, Loss: 0.1398, Operator norm: 0.8357 | Test Error: 0.1920, Loss: 0.1653
487: Forward: 43 | Train Error: 0.1620, Loss: 0.1397, Operator norm: 0.8358 | Test Error: 0.1920, Loss: 0.1652
488: Forward: 43 | Train Error: 0.1620, Loss: 0.1396, Operator norm: 0.8359 | Test Error: 0.1920, Loss: 0.1651
489: Forward: 43 | Train Error: 0.1610, Loss: 0.1396, Operator norm: 0.8359 | Test Error: 0.1920, Loss: 0.1650
490: Forward: 43 | Train Error: 0.1610, Loss: 0.1395, Operator norm: 0.8360 | Test Error: 0.1920, Loss: 0.1649
491: Forward: 43 | Train Error: 0.1600, Loss: 0.1394, Operator norm: 0.8361 | Test Error: 0.1920, Loss: 0.1648
492: Forward: 43 | Train Error: 0.1600, Loss: 0.1393, Operator norm: 0.8362 | Test Error: 0.1920, Loss: 0.1647
493: Forward: 43 | Train Error: 0.1590, Loss: 0.1392, Operator norm: 0.8363 | Test Error: 0.1920, Loss: 0.1646
494: Forward: 43 | Train Error: 0.1590, Loss: 0.1391, Operator norm: 0.8364 | Test Error: 0.1910, Loss: 0.1645
495: Forward: 43 | Train Error: 0.1560, Loss: 0.1390, Operator norm: 0.8365 | Test Error: 0.1910, Loss: 0.1644
496: Forward: 43 | Train Error: 0.1550, Loss: 0.1389, Operator norm: 0.8366 | Test Error: 0.1910, Loss: 0.1643
497: Forward: 43 | Train Error: 0.1550, Loss: 0.1388, Operator norm: 0.8367 | Test Error: 0.1900, Loss: 0.1642
498: Forward: 43 | Train Error: 0.1540, Loss: 0.1387, Operator norm: 0.8368 | Test Error: 0.1890, Loss: 0.1641
499: Forward: 43 | Train Error: 0.1530, Loss: 0.1386, Operator norm: 0.8369 | Test Error: 0.1890, Loss: 0.1640
grad at the end: grad_B=0.1420, grad_A=0.2448, grad_W=0.1334


==> gamma/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.4520, Loss: 0.5273, Operator norm: 0.1000 | Test Error: 0.4270, Loss: 0.5179
1: Forward: 6 | Train Error: 0.4260, Loss: 0.5153, Operator norm: 0.1000 | Test Error: 0.3940, Loss: 0.5065
2: Forward: 6 | Train Error: 0.3990, Loss: 0.5037, Operator norm: 0.1000 | Test Error: 0.3680, Loss: 0.4954
3: Forward: 6 | Train Error: 0.3690, Loss: 0.4924, Operator norm: 0.1000 | Test Error: 0.3340, Loss: 0.4847
4: Forward: 6 | Train Error: 0.3430, Loss: 0.4815, Operator norm: 0.1000 | Test Error: 0.3110, Loss: 0.4744
5: Forward: 6 | Train Error: 0.3230, Loss: 0.4710, Operator norm: 0.1000 | Test Error: 0.2930, Loss: 0.4644
6: Forward: 6 | Train Error: 0.3080, Loss: 0.4608, Operator norm: 0.1000 | Test Error: 0.2710, Loss: 0.4547
7: Forward: 6 | Train Error: 0.2870, Loss: 0.4509, Operator norm: 0.1000 | Test Error: 0.2470, Loss: 0.4453
8: Forward: 6 | Train Error: 0.2610, Loss: 0.4414, Operator norm: 0.1000 | Test Error: 0.2260, Loss: 0.4362
9: Forward: 6 | Train Error: 0.2390, Loss: 0.4321, Operator norm: 0.1001 | Test Error: 0.2090, Loss: 0.4274
10: Forward: 6 | Train Error: 0.2220, Loss: 0.4232, Operator norm: 0.1001 | Test Error: 0.1980, Loss: 0.4188
11: Forward: 6 | Train Error: 0.2020, Loss: 0.4145, Operator norm: 0.1001 | Test Error: 0.1900, Loss: 0.4106
12: Forward: 6 | Train Error: 0.1920, Loss: 0.4061, Operator norm: 0.1001 | Test Error: 0.1820, Loss: 0.4026
13: Forward: 6 | Train Error: 0.1820, Loss: 0.3980, Operator norm: 0.1001 | Test Error: 0.1720, Loss: 0.3948
14: Forward: 6 | Train Error: 0.1710, Loss: 0.3901, Operator norm: 0.1001 | Test Error: 0.1650, Loss: 0.3872
15: Forward: 6 | Train Error: 0.1620, Loss: 0.3825, Operator norm: 0.1001 | Test Error: 0.1600, Loss: 0.3799
16: Forward: 6 | Train Error: 0.1550, Loss: 0.3751, Operator norm: 0.1001 | Test Error: 0.1540, Loss: 0.3728
17: Forward: 6 | Train Error: 0.1480, Loss: 0.3679, Operator norm: 0.1001 | Test Error: 0.1470, Loss: 0.3660
18: Forward: 6 | Train Error: 0.1430, Loss: 0.3610, Operator norm: 0.1001 | Test Error: 0.1440, Loss: 0.3593
19: Forward: 6 | Train Error: 0.1380, Loss: 0.3542, Operator norm: 0.1001 | Test Error: 0.1390, Loss: 0.3528
20: Forward: 6 | Train Error: 0.1350, Loss: 0.3477, Operator norm: 0.1001 | Test Error: 0.1360, Loss: 0.3465
21: Forward: 6 | Train Error: 0.1320, Loss: 0.3414, Operator norm: 0.1001 | Test Error: 0.1350, Loss: 0.3404
22: Forward: 6 | Train Error: 0.1260, Loss: 0.3352, Operator norm: 0.1001 | Test Error: 0.1280, Loss: 0.3345
23: Forward: 6 | Train Error: 0.1180, Loss: 0.3292, Operator norm: 0.1001 | Test Error: 0.1260, Loss: 0.3288
24: Forward: 6 | Train Error: 0.1170, Loss: 0.3234, Operator norm: 0.1001 | Test Error: 0.1220, Loss: 0.3232
25: Forward: 6 | Train Error: 0.1140, Loss: 0.3178, Operator norm: 0.1001 | Test Error: 0.1180, Loss: 0.3178
26: Forward: 6 | Train Error: 0.1090, Loss: 0.3123, Operator norm: 0.1001 | Test Error: 0.1170, Loss: 0.3125
27: Forward: 6 | Train Error: 0.1060, Loss: 0.3070, Operator norm: 0.1001 | Test Error: 0.1120, Loss: 0.3074
28: Forward: 6 | Train Error: 0.1040, Loss: 0.3019, Operator norm: 0.1001 | Test Error: 0.1100, Loss: 0.3024
29: Forward: 6 | Train Error: 0.1020, Loss: 0.2969, Operator norm: 0.1001 | Test Error: 0.1060, Loss: 0.2975
30: Forward: 6 | Train Error: 0.1000, Loss: 0.2920, Operator norm: 0.1001 | Test Error: 0.1040, Loss: 0.2928
31: Forward: 6 | Train Error: 0.0990, Loss: 0.2873, Operator norm: 0.1001 | Test Error: 0.1030, Loss: 0.2883
32: Forward: 6 | Train Error: 0.0970, Loss: 0.2827, Operator norm: 0.1001 | Test Error: 0.1020, Loss: 0.2838
33: Forward: 6 | Train Error: 0.0960, Loss: 0.2782, Operator norm: 0.1001 | Test Error: 0.1000, Loss: 0.2795
34: Forward: 6 | Train Error: 0.0930, Loss: 0.2739, Operator norm: 0.1002 | Test Error: 0.0960, Loss: 0.2753
35: Forward: 6 | Train Error: 0.0890, Loss: 0.2697, Operator norm: 0.1002 | Test Error: 0.0940, Loss: 0.2712
36: Forward: 6 | Train Error: 0.0850, Loss: 0.2656, Operator norm: 0.1002 | Test Error: 0.0910, Loss: 0.2672
37: Forward: 6 | Train Error: 0.0820, Loss: 0.2616, Operator norm: 0.1002 | Test Error: 0.0880, Loss: 0.2633
38: Forward: 6 | Train Error: 0.0800, Loss: 0.2577, Operator norm: 0.1002 | Test Error: 0.0880, Loss: 0.2595
39: Forward: 6 | Train Error: 0.0780, Loss: 0.2539, Operator norm: 0.1002 | Test Error: 0.0860, Loss: 0.2558
40: Forward: 6 | Train Error: 0.0760, Loss: 0.2503, Operator norm: 0.1002 | Test Error: 0.0850, Loss: 0.2522
41: Forward: 6 | Train Error: 0.0750, Loss: 0.2467, Operator norm: 0.1002 | Test Error: 0.0840, Loss: 0.2487
42: Forward: 6 | Train Error: 0.0730, Loss: 0.2432, Operator norm: 0.1002 | Test Error: 0.0830, Loss: 0.2453
43: Forward: 6 | Train Error: 0.0710, Loss: 0.2398, Operator norm: 0.1002 | Test Error: 0.0800, Loss: 0.2420
44: Forward: 6 | Train Error: 0.0710, Loss: 0.2365, Operator norm: 0.1002 | Test Error: 0.0770, Loss: 0.2388
45: Forward: 6 | Train Error: 0.0670, Loss: 0.2333, Operator norm: 0.1002 | Test Error: 0.0760, Loss: 0.2356
46: Forward: 6 | Train Error: 0.0650, Loss: 0.2301, Operator norm: 0.1002 | Test Error: 0.0750, Loss: 0.2326
47: Forward: 6 | Train Error: 0.0650, Loss: 0.2271, Operator norm: 0.1002 | Test Error: 0.0750, Loss: 0.2296
48: Forward: 6 | Train Error: 0.0620, Loss: 0.2241, Operator norm: 0.1002 | Test Error: 0.0740, Loss: 0.2266
49: Forward: 6 | Train Error: 0.0600, Loss: 0.2212, Operator norm: 0.1002 | Test Error: 0.0740, Loss: 0.2238
50: Forward: 6 | Train Error: 0.0600, Loss: 0.2184, Operator norm: 0.1002 | Test Error: 0.0730, Loss: 0.2210
51: Forward: 6 | Train Error: 0.0580, Loss: 0.2156, Operator norm: 0.1002 | Test Error: 0.0720, Loss: 0.2183
52: Forward: 6 | Train Error: 0.0570, Loss: 0.2129, Operator norm: 0.1002 | Test Error: 0.0710, Loss: 0.2156
53: Forward: 6 | Train Error: 0.0540, Loss: 0.2103, Operator norm: 0.1002 | Test Error: 0.0710, Loss: 0.2130
54: Forward: 6 | Train Error: 0.0540, Loss: 0.2077, Operator norm: 0.1002 | Test Error: 0.0670, Loss: 0.2105
55: Forward: 6 | Train Error: 0.0520, Loss: 0.2052, Operator norm: 0.1002 | Test Error: 0.0620, Loss: 0.2080
56: Forward: 6 | Train Error: 0.0510, Loss: 0.2028, Operator norm: 0.1002 | Test Error: 0.0600, Loss: 0.2056
57: Forward: 6 | Train Error: 0.0510, Loss: 0.2004, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.2032
58: Forward: 6 | Train Error: 0.0510, Loss: 0.1981, Operator norm: 0.1002 | Test Error: 0.0580, Loss: 0.2009
59: Forward: 6 | Train Error: 0.0500, Loss: 0.1958, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1987
60: Forward: 6 | Train Error: 0.0460, Loss: 0.1936, Operator norm: 0.1002 | Test Error: 0.0570, Loss: 0.1964
61: Forward: 6 | Train Error: 0.0440, Loss: 0.1914, Operator norm: 0.1002 | Test Error: 0.0560, Loss: 0.1943
62: Forward: 6 | Train Error: 0.0440, Loss: 0.1893, Operator norm: 0.1002 | Test Error: 0.0550, Loss: 0.1922
63: Forward: 6 | Train Error: 0.0440, Loss: 0.1872, Operator norm: 0.1002 | Test Error: 0.0530, Loss: 0.1901
64: Forward: 6 | Train Error: 0.0430, Loss: 0.1851, Operator norm: 0.1002 | Test Error: 0.0500, Loss: 0.1881
65: Forward: 6 | Train Error: 0.0410, Loss: 0.1832, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1861
66: Forward: 6 | Train Error: 0.0400, Loss: 0.1812, Operator norm: 0.1002 | Test Error: 0.0480, Loss: 0.1841
67: Forward: 6 | Train Error: 0.0390, Loss: 0.1793, Operator norm: 0.1002 | Test Error: 0.0470, Loss: 0.1822
68: Forward: 6 | Train Error: 0.0370, Loss: 0.1774, Operator norm: 0.1002 | Test Error: 0.0450, Loss: 0.1804
69: Forward: 6 | Train Error: 0.0370, Loss: 0.1756, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1785
70: Forward: 6 | Train Error: 0.0370, Loss: 0.1738, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1768
71: Forward: 6 | Train Error: 0.0360, Loss: 0.1721, Operator norm: 0.1003 | Test Error: 0.0450, Loss: 0.1750
72: Forward: 6 | Train Error: 0.0340, Loss: 0.1704, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1733
73: Forward: 6 | Train Error: 0.0330, Loss: 0.1687, Operator norm: 0.1003 | Test Error: 0.0440, Loss: 0.1716
74: Forward: 6 | Train Error: 0.0310, Loss: 0.1670, Operator norm: 0.1003 | Test Error: 0.0430, Loss: 0.1699
75: Forward: 6 | Train Error: 0.0310, Loss: 0.1654, Operator norm: 0.1003 | Test Error: 0.0420, Loss: 0.1683
76: Forward: 6 | Train Error: 0.0310, Loss: 0.1638, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1667
77: Forward: 6 | Train Error: 0.0310, Loss: 0.1623, Operator norm: 0.1003 | Test Error: 0.0410, Loss: 0.1651
78: Forward: 6 | Train Error: 0.0310, Loss: 0.1608, Operator norm: 0.1003 | Test Error: 0.0400, Loss: 0.1636
79: Forward: 6 | Train Error: 0.0300, Loss: 0.1593, Operator norm: 0.1003 | Test Error: 0.0380, Loss: 0.1621
80: Forward: 6 | Train Error: 0.0290, Loss: 0.1578, Operator norm: 0.1003 | Test Error: 0.0380, Loss: 0.1606
81: Forward: 6 | Train Error: 0.0290, Loss: 0.1564, Operator norm: 0.1003 | Test Error: 0.0380, Loss: 0.1592
82: Forward: 6 | Train Error: 0.0290, Loss: 0.1549, Operator norm: 0.1003 | Test Error: 0.0350, Loss: 0.1577
83: Forward: 6 | Train Error: 0.0290, Loss: 0.1536, Operator norm: 0.1003 | Test Error: 0.0340, Loss: 0.1563
84: Forward: 6 | Train Error: 0.0290, Loss: 0.1522, Operator norm: 0.1003 | Test Error: 0.0340, Loss: 0.1550
85: Forward: 6 | Train Error: 0.0290, Loss: 0.1509, Operator norm: 0.1003 | Test Error: 0.0330, Loss: 0.1536
86: Forward: 6 | Train Error: 0.0270, Loss: 0.1495, Operator norm: 0.1003 | Test Error: 0.0320, Loss: 0.1523
87: Forward: 6 | Train Error: 0.0270, Loss: 0.1482, Operator norm: 0.1003 | Test Error: 0.0320, Loss: 0.1509
88: Forward: 6 | Train Error: 0.0270, Loss: 0.1470, Operator norm: 0.1003 | Test Error: 0.0300, Loss: 0.1497
89: Forward: 6 | Train Error: 0.0270, Loss: 0.1457, Operator norm: 0.1003 | Test Error: 0.0300, Loss: 0.1484
90: Forward: 6 | Train Error: 0.0270, Loss: 0.1445, Operator norm: 0.1003 | Test Error: 0.0290, Loss: 0.1471
91: Forward: 6 | Train Error: 0.0270, Loss: 0.1433, Operator norm: 0.1003 | Test Error: 0.0280, Loss: 0.1459
92: Forward: 6 | Train Error: 0.0270, Loss: 0.1421, Operator norm: 0.1003 | Test Error: 0.0270, Loss: 0.1447
93: Forward: 6 | Train Error: 0.0260, Loss: 0.1409, Operator norm: 0.1003 | Test Error: 0.0260, Loss: 0.1435
94: Forward: 6 | Train Error: 0.0250, Loss: 0.1398, Operator norm: 0.1003 | Test Error: 0.0260, Loss: 0.1423
95: Forward: 6 | Train Error: 0.0240, Loss: 0.1386, Operator norm: 0.1003 | Test Error: 0.0260, Loss: 0.1412
96: Forward: 6 | Train Error: 0.0240, Loss: 0.1375, Operator norm: 0.1003 | Test Error: 0.0260, Loss: 0.1400
97: Forward: 6 | Train Error: 0.0230, Loss: 0.1364, Operator norm: 0.1003 | Test Error: 0.0230, Loss: 0.1389
98: Forward: 6 | Train Error: 0.0230, Loss: 0.1353, Operator norm: 0.1003 | Test Error: 0.0230, Loss: 0.1378
99: Forward: 6 | Train Error: 0.0230, Loss: 0.1343, Operator norm: 0.1003 | Test Error: 0.0220, Loss: 0.1367
100: Forward: 6 | Train Error: 0.0230, Loss: 0.1332, Operator norm: 0.1003 | Test Error: 0.0210, Loss: 0.1356
101: Forward: 6 | Train Error: 0.0210, Loss: 0.1322, Operator norm: 0.1003 | Test Error: 0.0200, Loss: 0.1346
102: Forward: 6 | Train Error: 0.0210, Loss: 0.1312, Operator norm: 0.1003 | Test Error: 0.0180, Loss: 0.1335
103: Forward: 6 | Train Error: 0.0210, Loss: 0.1302, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1325
104: Forward: 6 | Train Error: 0.0200, Loss: 0.1292, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1315
105: Forward: 6 | Train Error: 0.0200, Loss: 0.1282, Operator norm: 0.1003 | Test Error: 0.0170, Loss: 0.1305
106: Forward: 6 | Train Error: 0.0190, Loss: 0.1272, Operator norm: 0.1003 | Test Error: 0.0160, Loss: 0.1295
107: Forward: 6 | Train Error: 0.0190, Loss: 0.1263, Operator norm: 0.1003 | Test Error: 0.0160, Loss: 0.1285
108: Forward: 6 | Train Error: 0.0190, Loss: 0.1254, Operator norm: 0.1003 | Test Error: 0.0160, Loss: 0.1276
109: Forward: 6 | Train Error: 0.0190, Loss: 0.1244, Operator norm: 0.1003 | Test Error: 0.0160, Loss: 0.1266
110: Forward: 6 | Train Error: 0.0180, Loss: 0.1235, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1257
111: Forward: 6 | Train Error: 0.0180, Loss: 0.1226, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1248
112: Forward: 6 | Train Error: 0.0180, Loss: 0.1217, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1239
113: Forward: 6 | Train Error: 0.0180, Loss: 0.1209, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1230
114: Forward: 6 | Train Error: 0.0180, Loss: 0.1200, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1221
115: Forward: 6 | Train Error: 0.0180, Loss: 0.1191, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1212
116: Forward: 6 | Train Error: 0.0170, Loss: 0.1183, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1203
117: Forward: 6 | Train Error: 0.0170, Loss: 0.1175, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1195
118: Forward: 6 | Train Error: 0.0160, Loss: 0.1167, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1186
119: Forward: 6 | Train Error: 0.0160, Loss: 0.1158, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1178
120: Forward: 6 | Train Error: 0.0160, Loss: 0.1150, Operator norm: 0.1003 | Test Error: 0.0150, Loss: 0.1170
121: Forward: 6 | Train Error: 0.0150, Loss: 0.1143, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1161
122: Forward: 6 | Train Error: 0.0150, Loss: 0.1135, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1153
123: Forward: 6 | Train Error: 0.0150, Loss: 0.1127, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1145
124: Forward: 6 | Train Error: 0.0150, Loss: 0.1119, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1137
125: Forward: 6 | Train Error: 0.0150, Loss: 0.1112, Operator norm: 0.1003 | Test Error: 0.0140, Loss: 0.1130
126: Forward: 6 | Train Error: 0.0150, Loss: 0.1104, Operator norm: 0.1003 | Test Error: 0.0130, Loss: 0.1122
127: Forward: 6 | Train Error: 0.0150, Loss: 0.1097, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1114
128: Forward: 6 | Train Error: 0.0150, Loss: 0.1090, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1107
129: Forward: 6 | Train Error: 0.0150, Loss: 0.1083, Operator norm: 0.1003 | Test Error: 0.0120, Loss: 0.1099
130: Forward: 6 | Train Error: 0.0150, Loss: 0.1075, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1092
131: Forward: 6 | Train Error: 0.0150, Loss: 0.1068, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1085
132: Forward: 6 | Train Error: 0.0140, Loss: 0.1061, Operator norm: 0.1003 | Test Error: 0.0110, Loss: 0.1078
133: Forward: 6 | Train Error: 0.0140, Loss: 0.1055, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1070
134: Forward: 6 | Train Error: 0.0140, Loss: 0.1048, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1063
135: Forward: 6 | Train Error: 0.0140, Loss: 0.1041, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1056
136: Forward: 6 | Train Error: 0.0140, Loss: 0.1034, Operator norm: 0.1004 | Test Error: 0.0100, Loss: 0.1049
137: Forward: 6 | Train Error: 0.0140, Loss: 0.1028, Operator norm: 0.1003 | Test Error: 0.0100, Loss: 0.1043
138: Forward: 6 | Train Error: 0.0130, Loss: 0.1021, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1036
139: Forward: 6 | Train Error: 0.0130, Loss: 0.1015, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1029
140: Forward: 6 | Train Error: 0.0130, Loss: 0.1008, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1023
141: Forward: 6 | Train Error: 0.0130, Loss: 0.1002, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1016
142: Forward: 6 | Train Error: 0.0130, Loss: 0.0996, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1010
143: Forward: 6 | Train Error: 0.0130, Loss: 0.0990, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.1003
144: Forward: 6 | Train Error: 0.0130, Loss: 0.0984, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0997
145: Forward: 6 | Train Error: 0.0130, Loss: 0.0978, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0991
146: Forward: 6 | Train Error: 0.0130, Loss: 0.0972, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0984
147: Forward: 6 | Train Error: 0.0130, Loss: 0.0966, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0978
148: Forward: 6 | Train Error: 0.0120, Loss: 0.0960, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0972
149: Forward: 6 | Train Error: 0.0120, Loss: 0.0954, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0966
150: Forward: 6 | Train Error: 0.0120, Loss: 0.0948, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0960
151: Forward: 6 | Train Error: 0.0120, Loss: 0.0943, Operator norm: 0.1004 | Test Error: 0.0090, Loss: 0.0954
152: Forward: 6 | Train Error: 0.0120, Loss: 0.0937, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0948
153: Forward: 6 | Train Error: 0.0120, Loss: 0.0931, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0943
154: Forward: 6 | Train Error: 0.0120, Loss: 0.0926, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0937
155: Forward: 6 | Train Error: 0.0120, Loss: 0.0920, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0931
156: Forward: 6 | Train Error: 0.0120, Loss: 0.0915, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0926
157: Forward: 6 | Train Error: 0.0120, Loss: 0.0910, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0920
158: Forward: 6 | Train Error: 0.0120, Loss: 0.0904, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0915
159: Forward: 6 | Train Error: 0.0120, Loss: 0.0899, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0909
160: Forward: 6 | Train Error: 0.0120, Loss: 0.0894, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0904
161: Forward: 6 | Train Error: 0.0120, Loss: 0.0889, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0898
162: Forward: 6 | Train Error: 0.0120, Loss: 0.0884, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0893
163: Forward: 6 | Train Error: 0.0120, Loss: 0.0879, Operator norm: 0.1004 | Test Error: 0.0080, Loss: 0.0888
164: Forward: 6 | Train Error: 0.0120, Loss: 0.0874, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0883
165: Forward: 6 | Train Error: 0.0120, Loss: 0.0869, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0877
166: Forward: 6 | Train Error: 0.0120, Loss: 0.0864, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0872
167: Forward: 6 | Train Error: 0.0120, Loss: 0.0859, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0867
168: Forward: 6 | Train Error: 0.0120, Loss: 0.0854, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0862
169: Forward: 6 | Train Error: 0.0120, Loss: 0.0849, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0857
170: Forward: 6 | Train Error: 0.0120, Loss: 0.0845, Operator norm: 0.1004 | Test Error: 0.0070, Loss: 0.0852
171: Forward: 6 | Train Error: 0.0120, Loss: 0.0840, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0848
172: Forward: 6 | Train Error: 0.0120, Loss: 0.0835, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0843
173: Forward: 6 | Train Error: 0.0120, Loss: 0.0831, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0838
174: Forward: 6 | Train Error: 0.0110, Loss: 0.0826, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0833
175: Forward: 6 | Train Error: 0.0110, Loss: 0.0822, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0829
176: Forward: 6 | Train Error: 0.0110, Loss: 0.0817, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0824
177: Forward: 6 | Train Error: 0.0110, Loss: 0.0813, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0819
178: Forward: 6 | Train Error: 0.0110, Loss: 0.0808, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0815
179: Forward: 6 | Train Error: 0.0110, Loss: 0.0804, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0810
180: Forward: 6 | Train Error: 0.0110, Loss: 0.0800, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0806
181: Forward: 6 | Train Error: 0.0110, Loss: 0.0795, Operator norm: 0.1004 | Test Error: 0.0060, Loss: 0.0801
182: Forward: 6 | Train Error: 0.0110, Loss: 0.0791, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0797
183: Forward: 6 | Train Error: 0.0100, Loss: 0.0787, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0793
184: Forward: 6 | Train Error: 0.0100, Loss: 0.0783, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0788
185: Forward: 6 | Train Error: 0.0100, Loss: 0.0779, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0784
186: Forward: 6 | Train Error: 0.0100, Loss: 0.0775, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0780
187: Forward: 6 | Train Error: 0.0100, Loss: 0.0771, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0776
188: Forward: 6 | Train Error: 0.0100, Loss: 0.0767, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0772
189: Forward: 6 | Train Error: 0.0100, Loss: 0.0763, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0767
190: Forward: 6 | Train Error: 0.0100, Loss: 0.0759, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0763
191: Forward: 6 | Train Error: 0.0100, Loss: 0.0755, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0759
192: Forward: 6 | Train Error: 0.0100, Loss: 0.0751, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0755
193: Forward: 6 | Train Error: 0.0100, Loss: 0.0747, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0751
194: Forward: 6 | Train Error: 0.0100, Loss: 0.0744, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0748
195: Forward: 6 | Train Error: 0.0100, Loss: 0.0740, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0744
196: Forward: 6 | Train Error: 0.0100, Loss: 0.0736, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0740
197: Forward: 6 | Train Error: 0.0100, Loss: 0.0733, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0736
198: Forward: 6 | Train Error: 0.0100, Loss: 0.0729, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0732
199: Forward: 6 | Train Error: 0.0090, Loss: 0.0725, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0728
200: Forward: 6 | Train Error: 0.0090, Loss: 0.0722, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0725
201: Forward: 6 | Train Error: 0.0090, Loss: 0.0718, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0721
202: Forward: 6 | Train Error: 0.0090, Loss: 0.0715, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0717
203: Forward: 6 | Train Error: 0.0090, Loss: 0.0711, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0714
204: Forward: 6 | Train Error: 0.0090, Loss: 0.0708, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0710
205: Forward: 6 | Train Error: 0.0090, Loss: 0.0704, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0707
206: Forward: 6 | Train Error: 0.0090, Loss: 0.0701, Operator norm: 0.1004 | Test Error: 0.0050, Loss: 0.0703
207: Forward: 6 | Train Error: 0.0090, Loss: 0.0698, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0700
208: Forward: 6 | Train Error: 0.0090, Loss: 0.0694, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0696
209: Forward: 6 | Train Error: 0.0090, Loss: 0.0691, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0693
210: Forward: 6 | Train Error: 0.0090, Loss: 0.0688, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0690
211: Forward: 6 | Train Error: 0.0090, Loss: 0.0685, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0686
212: Forward: 6 | Train Error: 0.0090, Loss: 0.0682, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0683
213: Forward: 6 | Train Error: 0.0090, Loss: 0.0678, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0680
214: Forward: 6 | Train Error: 0.0090, Loss: 0.0675, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0676
215: Forward: 6 | Train Error: 0.0090, Loss: 0.0672, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0673
216: Forward: 6 | Train Error: 0.0090, Loss: 0.0669, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0670
217: Forward: 6 | Train Error: 0.0090, Loss: 0.0666, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0667
218: Forward: 6 | Train Error: 0.0090, Loss: 0.0663, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0664
219: Forward: 6 | Train Error: 0.0080, Loss: 0.0660, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0661
220: Forward: 6 | Train Error: 0.0080, Loss: 0.0657, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0657
221: Forward: 6 | Train Error: 0.0080, Loss: 0.0654, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0654
222: Forward: 6 | Train Error: 0.0080, Loss: 0.0651, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0651
223: Forward: 6 | Train Error: 0.0080, Loss: 0.0648, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0648
224: Forward: 6 | Train Error: 0.0080, Loss: 0.0646, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0645
225: Forward: 6 | Train Error: 0.0080, Loss: 0.0643, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0642
226: Forward: 6 | Train Error: 0.0080, Loss: 0.0640, Operator norm: 0.1004 | Test Error: 0.0040, Loss: 0.0640
227: Forward: 6 | Train Error: 0.0080, Loss: 0.0637, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0637
228: Forward: 6 | Train Error: 0.0080, Loss: 0.0634, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0634
229: Forward: 6 | Train Error: 0.0080, Loss: 0.0632, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0631
230: Forward: 6 | Train Error: 0.0080, Loss: 0.0629, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0628
231: Forward: 6 | Train Error: 0.0080, Loss: 0.0626, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0625
232: Forward: 6 | Train Error: 0.0080, Loss: 0.0624, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0623
233: Forward: 6 | Train Error: 0.0080, Loss: 0.0621, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0620
234: Forward: 6 | Train Error: 0.0080, Loss: 0.0618, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0617
235: Forward: 6 | Train Error: 0.0080, Loss: 0.0616, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0615
236: Forward: 6 | Train Error: 0.0080, Loss: 0.0613, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0612
237: Forward: 6 | Train Error: 0.0080, Loss: 0.0611, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0609
238: Forward: 6 | Train Error: 0.0080, Loss: 0.0608, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0607
239: Forward: 6 | Train Error: 0.0080, Loss: 0.0606, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0604
240: Forward: 6 | Train Error: 0.0080, Loss: 0.0603, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0602
241: Forward: 6 | Train Error: 0.0080, Loss: 0.0601, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0599
242: Forward: 6 | Train Error: 0.0080, Loss: 0.0598, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0596
243: Forward: 6 | Train Error: 0.0080, Loss: 0.0596, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0594
244: Forward: 6 | Train Error: 0.0080, Loss: 0.0594, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0592
245: Forward: 6 | Train Error: 0.0080, Loss: 0.0591, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0589
246: Forward: 6 | Train Error: 0.0080, Loss: 0.0589, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0587
247: Forward: 6 | Train Error: 0.0080, Loss: 0.0587, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0584
248: Forward: 6 | Train Error: 0.0080, Loss: 0.0584, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0582
249: Forward: 6 | Train Error: 0.0080, Loss: 0.0582, Operator norm: 0.1004 | Test Error: 0.0030, Loss: 0.0580
250: Forward: 6 | Train Error: 0.0080, Loss: 0.0580, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0577
251: Forward: 6 | Train Error: 0.0080, Loss: 0.0578, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0575
252: Forward: 6 | Train Error: 0.0080, Loss: 0.0575, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0573
253: Forward: 6 | Train Error: 0.0080, Loss: 0.0573, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0570
254: Forward: 6 | Train Error: 0.0080, Loss: 0.0571, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0568
255: Forward: 6 | Train Error: 0.0080, Loss: 0.0569, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0566
256: Forward: 6 | Train Error: 0.0080, Loss: 0.0567, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0564
257: Forward: 6 | Train Error: 0.0080, Loss: 0.0565, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0562
258: Forward: 6 | Train Error: 0.0080, Loss: 0.0563, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0559
259: Forward: 6 | Train Error: 0.0080, Loss: 0.0561, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0557
260: Forward: 6 | Train Error: 0.0080, Loss: 0.0559, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0555
261: Forward: 6 | Train Error: 0.0080, Loss: 0.0556, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0553
262: Forward: 6 | Train Error: 0.0080, Loss: 0.0554, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0551
263: Forward: 6 | Train Error: 0.0070, Loss: 0.0552, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0549
264: Forward: 6 | Train Error: 0.0070, Loss: 0.0551, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0547
265: Forward: 6 | Train Error: 0.0070, Loss: 0.0549, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0545
266: Forward: 6 | Train Error: 0.0070, Loss: 0.0547, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0543
267: Forward: 6 | Train Error: 0.0070, Loss: 0.0545, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0541
268: Forward: 6 | Train Error: 0.0070, Loss: 0.0543, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0539
269: Forward: 6 | Train Error: 0.0060, Loss: 0.0541, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0537
270: Forward: 6 | Train Error: 0.0060, Loss: 0.0539, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0535
271: Forward: 6 | Train Error: 0.0060, Loss: 0.0537, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0533
272: Forward: 6 | Train Error: 0.0060, Loss: 0.0535, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0531
273: Forward: 6 | Train Error: 0.0060, Loss: 0.0534, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0529
274: Forward: 6 | Train Error: 0.0050, Loss: 0.0532, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0527
275: Forward: 6 | Train Error: 0.0050, Loss: 0.0530, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0525
276: Forward: 6 | Train Error: 0.0050, Loss: 0.0528, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0524
277: Forward: 6 | Train Error: 0.0050, Loss: 0.0526, Operator norm: 0.1005 | Test Error: 0.0030, Loss: 0.0522
278: Forward: 6 | Train Error: 0.0050, Loss: 0.0525, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0520
279: Forward: 6 | Train Error: 0.0050, Loss: 0.0523, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0518
280: Forward: 6 | Train Error: 0.0050, Loss: 0.0521, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0517
281: Forward: 6 | Train Error: 0.0050, Loss: 0.0520, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0515
282: Forward: 6 | Train Error: 0.0050, Loss: 0.0518, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0513
283: Forward: 6 | Train Error: 0.0050, Loss: 0.0516, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0511
284: Forward: 6 | Train Error: 0.0050, Loss: 0.0515, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0510
285: Forward: 6 | Train Error: 0.0050, Loss: 0.0513, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0508
286: Forward: 6 | Train Error: 0.0050, Loss: 0.0511, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0506
287: Forward: 6 | Train Error: 0.0050, Loss: 0.0510, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0505
288: Forward: 6 | Train Error: 0.0050, Loss: 0.0508, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0503
289: Forward: 6 | Train Error: 0.0050, Loss: 0.0507, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0501
290: Forward: 6 | Train Error: 0.0050, Loss: 0.0505, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0500
291: Forward: 6 | Train Error: 0.0050, Loss: 0.0504, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0498
292: Forward: 6 | Train Error: 0.0050, Loss: 0.0502, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0497
293: Forward: 6 | Train Error: 0.0050, Loss: 0.0501, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0495
294: Forward: 6 | Train Error: 0.0050, Loss: 0.0499, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0493
295: Forward: 6 | Train Error: 0.0050, Loss: 0.0498, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0492
296: Forward: 6 | Train Error: 0.0050, Loss: 0.0496, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0490
297: Forward: 6 | Train Error: 0.0050, Loss: 0.0495, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0489
298: Forward: 6 | Train Error: 0.0050, Loss: 0.0493, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0487
299: Forward: 6 | Train Error: 0.0050, Loss: 0.0492, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0486
300: Forward: 6 | Train Error: 0.0050, Loss: 0.0490, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0485
301: Forward: 6 | Train Error: 0.0050, Loss: 0.0489, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0483
302: Forward: 6 | Train Error: 0.0050, Loss: 0.0488, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0482
303: Forward: 6 | Train Error: 0.0050, Loss: 0.0486, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0480
304: Forward: 6 | Train Error: 0.0050, Loss: 0.0485, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0479
305: Forward: 6 | Train Error: 0.0050, Loss: 0.0484, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0477
306: Forward: 6 | Train Error: 0.0050, Loss: 0.0482, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0476
307: Forward: 6 | Train Error: 0.0050, Loss: 0.0481, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0475
308: Forward: 6 | Train Error: 0.0050, Loss: 0.0480, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0473
309: Forward: 6 | Train Error: 0.0050, Loss: 0.0478, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0472
310: Forward: 6 | Train Error: 0.0050, Loss: 0.0477, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0471
311: Forward: 6 | Train Error: 0.0050, Loss: 0.0476, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0469
312: Forward: 6 | Train Error: 0.0050, Loss: 0.0474, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0468
313: Forward: 6 | Train Error: 0.0050, Loss: 0.0473, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0467
314: Forward: 6 | Train Error: 0.0050, Loss: 0.0472, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0465
315: Forward: 6 | Train Error: 0.0050, Loss: 0.0471, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0464
316: Forward: 6 | Train Error: 0.0050, Loss: 0.0469, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0463
317: Forward: 6 | Train Error: 0.0050, Loss: 0.0468, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0462
318: Forward: 6 | Train Error: 0.0050, Loss: 0.0467, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0460
319: Forward: 6 | Train Error: 0.0050, Loss: 0.0466, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0459
320: Forward: 6 | Train Error: 0.0050, Loss: 0.0465, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0458
321: Forward: 6 | Train Error: 0.0050, Loss: 0.0464, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0457
322: Forward: 6 | Train Error: 0.0050, Loss: 0.0462, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0456
323: Forward: 6 | Train Error: 0.0050, Loss: 0.0461, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0454
324: Forward: 6 | Train Error: 0.0050, Loss: 0.0460, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0453
325: Forward: 6 | Train Error: 0.0050, Loss: 0.0459, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0452
326: Forward: 6 | Train Error: 0.0050, Loss: 0.0458, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0451
327: Forward: 6 | Train Error: 0.0050, Loss: 0.0457, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0450
328: Forward: 6 | Train Error: 0.0050, Loss: 0.0456, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0449
329: Forward: 6 | Train Error: 0.0050, Loss: 0.0455, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0447
330: Forward: 6 | Train Error: 0.0050, Loss: 0.0453, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0446
331: Forward: 6 | Train Error: 0.0050, Loss: 0.0452, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0445
332: Forward: 6 | Train Error: 0.0050, Loss: 0.0451, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0444
333: Forward: 6 | Train Error: 0.0050, Loss: 0.0450, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0443
334: Forward: 6 | Train Error: 0.0050, Loss: 0.0449, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0442
335: Forward: 6 | Train Error: 0.0050, Loss: 0.0448, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0441
336: Forward: 6 | Train Error: 0.0050, Loss: 0.0447, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0440
337: Forward: 6 | Train Error: 0.0050, Loss: 0.0446, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0439
338: Forward: 6 | Train Error: 0.0050, Loss: 0.0445, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0438
339: Forward: 6 | Train Error: 0.0050, Loss: 0.0444, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0437
340: Forward: 6 | Train Error: 0.0050, Loss: 0.0443, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0436
341: Forward: 6 | Train Error: 0.0050, Loss: 0.0442, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0435
342: Forward: 6 | Train Error: 0.0050, Loss: 0.0441, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0434
343: Forward: 6 | Train Error: 0.0050, Loss: 0.0440, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0433
344: Forward: 6 | Train Error: 0.0050, Loss: 0.0439, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0432
345: Forward: 6 | Train Error: 0.0050, Loss: 0.0438, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0431
346: Forward: 6 | Train Error: 0.0050, Loss: 0.0437, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0430
347: Forward: 6 | Train Error: 0.0050, Loss: 0.0437, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0429
348: Forward: 6 | Train Error: 0.0050, Loss: 0.0436, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0428
349: Forward: 6 | Train Error: 0.0050, Loss: 0.0435, Operator norm: 0.1005 | Test Error: 0.0020, Loss: 0.0427
350: Forward: 6 | Train Error: 0.0050, Loss: 0.0434, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0426
351: Forward: 6 | Train Error: 0.0050, Loss: 0.0433, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0425
352: Forward: 6 | Train Error: 0.0050, Loss: 0.0432, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0424
353: Forward: 6 | Train Error: 0.0050, Loss: 0.0431, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0423
354: Forward: 6 | Train Error: 0.0050, Loss: 0.0430, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0423
355: Forward: 6 | Train Error: 0.0050, Loss: 0.0429, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0422
356: Forward: 6 | Train Error: 0.0050, Loss: 0.0429, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0421
357: Forward: 6 | Train Error: 0.0050, Loss: 0.0428, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0420
358: Forward: 6 | Train Error: 0.0050, Loss: 0.0427, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0419
359: Forward: 6 | Train Error: 0.0050, Loss: 0.0426, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0418
360: Forward: 6 | Train Error: 0.0050, Loss: 0.0425, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0417
361: Forward: 6 | Train Error: 0.0050, Loss: 0.0424, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0417
362: Forward: 6 | Train Error: 0.0050, Loss: 0.0424, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0416
363: Forward: 6 | Train Error: 0.0050, Loss: 0.0423, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0415
364: Forward: 6 | Train Error: 0.0050, Loss: 0.0422, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0414
365: Forward: 6 | Train Error: 0.0050, Loss: 0.0421, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0413
366: Forward: 6 | Train Error: 0.0050, Loss: 0.0420, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0412
367: Forward: 6 | Train Error: 0.0050, Loss: 0.0420, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0412
368: Forward: 6 | Train Error: 0.0050, Loss: 0.0419, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0411
369: Forward: 6 | Train Error: 0.0050, Loss: 0.0418, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0410
370: Forward: 6 | Train Error: 0.0050, Loss: 0.0417, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0409
371: Forward: 6 | Train Error: 0.0050, Loss: 0.0417, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0409
372: Forward: 6 | Train Error: 0.0050, Loss: 0.0416, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0408
373: Forward: 6 | Train Error: 0.0050, Loss: 0.0415, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0407
374: Forward: 6 | Train Error: 0.0050, Loss: 0.0414, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0406
375: Forward: 6 | Train Error: 0.0050, Loss: 0.0414, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0406
376: Forward: 6 | Train Error: 0.0050, Loss: 0.0413, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0405
377: Forward: 6 | Train Error: 0.0050, Loss: 0.0412, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0404
378: Forward: 6 | Train Error: 0.0050, Loss: 0.0412, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0403
379: Forward: 6 | Train Error: 0.0040, Loss: 0.0411, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0403
380: Forward: 6 | Train Error: 0.0040, Loss: 0.0410, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0402
381: Forward: 6 | Train Error: 0.0040, Loss: 0.0409, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0401
382: Forward: 6 | Train Error: 0.0040, Loss: 0.0409, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0401
383: Forward: 6 | Train Error: 0.0040, Loss: 0.0408, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0400
384: Forward: 6 | Train Error: 0.0040, Loss: 0.0407, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0399
385: Forward: 6 | Train Error: 0.0040, Loss: 0.0407, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0399
386: Forward: 6 | Train Error: 0.0040, Loss: 0.0406, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0398
387: Forward: 6 | Train Error: 0.0040, Loss: 0.0405, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0397
388: Forward: 6 | Train Error: 0.0040, Loss: 0.0405, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0397
389: Forward: 6 | Train Error: 0.0040, Loss: 0.0404, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0396
390: Forward: 6 | Train Error: 0.0040, Loss: 0.0404, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0395
391: Forward: 6 | Train Error: 0.0040, Loss: 0.0403, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0395
392: Forward: 6 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.1005 | Test Error: 0.0010, Loss: 0.0394
393: Forward: 6 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0393
394: Forward: 6 | Train Error: 0.0040, Loss: 0.0401, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0393
395: Forward: 6 | Train Error: 0.0040, Loss: 0.0400, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0392
396: Forward: 6 | Train Error: 0.0040, Loss: 0.0400, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0391
397: Forward: 6 | Train Error: 0.0040, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0391
398: Forward: 6 | Train Error: 0.0040, Loss: 0.0399, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0390
399: Forward: 6 | Train Error: 0.0040, Loss: 0.0398, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0390
400: Forward: 6 | Train Error: 0.0040, Loss: 0.0397, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0389
401: Forward: 6 | Train Error: 0.0040, Loss: 0.0397, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0388
402: Forward: 6 | Train Error: 0.0040, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0388
403: Forward: 6 | Train Error: 0.0040, Loss: 0.0396, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0387
404: Forward: 6 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0387
405: Forward: 6 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0386
406: Forward: 6 | Train Error: 0.0040, Loss: 0.0394, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0386
407: Forward: 6 | Train Error: 0.0040, Loss: 0.0393, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0385
408: Forward: 6 | Train Error: 0.0040, Loss: 0.0393, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0384
409: Forward: 6 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0384
410: Forward: 6 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0383
411: Forward: 6 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0383
412: Forward: 6 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0382
413: Forward: 6 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0382
414: Forward: 6 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0381
415: Forward: 6 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0381
416: Forward: 6 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0380
417: Forward: 6 | Train Error: 0.0040, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0380
418: Forward: 6 | Train Error: 0.0040, Loss: 0.0388, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0379
419: Forward: 6 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0379
420: Forward: 6 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0378
421: Forward: 6 | Train Error: 0.0040, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0378
422: Forward: 6 | Train Error: 0.0040, Loss: 0.0386, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0377
423: Forward: 6 | Train Error: 0.0040, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0377
424: Forward: 6 | Train Error: 0.0040, Loss: 0.0385, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0376
425: Forward: 6 | Train Error: 0.0040, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0376
426: Forward: 6 | Train Error: 0.0040, Loss: 0.0384, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0375
427: Forward: 6 | Train Error: 0.0040, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0375
428: Forward: 6 | Train Error: 0.0040, Loss: 0.0383, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0374
429: Forward: 6 | Train Error: 0.0040, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0374
430: Forward: 6 | Train Error: 0.0040, Loss: 0.0382, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0373
431: Forward: 6 | Train Error: 0.0040, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0373
432: Forward: 6 | Train Error: 0.0040, Loss: 0.0381, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0372
433: Forward: 6 | Train Error: 0.0040, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0372
434: Forward: 6 | Train Error: 0.0040, Loss: 0.0380, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
435: Forward: 6 | Train Error: 0.0040, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
436: Forward: 6 | Train Error: 0.0040, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0371
437: Forward: 6 | Train Error: 0.0040, Loss: 0.0379, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0370
438: Forward: 6 | Train Error: 0.0040, Loss: 0.0378, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0370
439: Forward: 6 | Train Error: 0.0040, Loss: 0.0378, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0369
440: Forward: 6 | Train Error: 0.0040, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0369
441: Forward: 6 | Train Error: 0.0040, Loss: 0.0377, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
442: Forward: 6 | Train Error: 0.0040, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
443: Forward: 6 | Train Error: 0.0040, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0368
444: Forward: 6 | Train Error: 0.0040, Loss: 0.0376, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
445: Forward: 6 | Train Error: 0.0040, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0367
446: Forward: 6 | Train Error: 0.0040, Loss: 0.0375, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0366
447: Forward: 6 | Train Error: 0.0040, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0366
448: Forward: 6 | Train Error: 0.0040, Loss: 0.0374, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
449: Forward: 6 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
450: Forward: 6 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0365
451: Forward: 6 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
452: Forward: 6 | Train Error: 0.0040, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0364
453: Forward: 6 | Train Error: 0.0040, Loss: 0.0372, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
454: Forward: 6 | Train Error: 0.0040, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
455: Forward: 6 | Train Error: 0.0040, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0363
456: Forward: 6 | Train Error: 0.0040, Loss: 0.0371, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
457: Forward: 6 | Train Error: 0.0040, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
458: Forward: 6 | Train Error: 0.0040, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0362
459: Forward: 6 | Train Error: 0.0040, Loss: 0.0370, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0361
460: Forward: 6 | Train Error: 0.0040, Loss: 0.0369, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0361
461: Forward: 6 | Train Error: 0.0040, Loss: 0.0369, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
462: Forward: 6 | Train Error: 0.0040, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
463: Forward: 6 | Train Error: 0.0040, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0360
464: Forward: 6 | Train Error: 0.0040, Loss: 0.0368, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0359
465: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0010, Loss: 0.0359
466: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0359
467: Forward: 6 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0358
468: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0358
469: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0358
470: Forward: 6 | Train Error: 0.0040, Loss: 0.0366, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0357
471: Forward: 6 | Train Error: 0.0040, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0357
472: Forward: 6 | Train Error: 0.0040, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0357
473: Forward: 6 | Train Error: 0.0040, Loss: 0.0365, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0356
474: Forward: 6 | Train Error: 0.0040, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0356
475: Forward: 6 | Train Error: 0.0040, Loss: 0.0364, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0356
476: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0355
477: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0355
478: Forward: 6 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0355
479: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0354
480: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0354
481: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0354
482: Forward: 6 | Train Error: 0.0040, Loss: 0.0362, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0353
483: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0353
484: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0353
485: Forward: 6 | Train Error: 0.0040, Loss: 0.0361, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0352
486: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0352
487: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0352
488: Forward: 6 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0351
489: Forward: 6 | Train Error: 0.0040, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0351
490: Forward: 6 | Train Error: 0.0040, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0351
491: Forward: 6 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0351
492: Forward: 6 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0350
493: Forward: 6 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0350
494: Forward: 6 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0350
495: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0349
496: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0349
497: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0349
498: Forward: 6 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0348
499: Forward: 6 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.1006 | Test Error: 0.0000, Loss: 0.0348
grad at the end: grad_B=0.1177, grad_A=0.0063, grad_W=0.1245
===============================
Implicit: gamma=0.3 | width=1000 | lr=0.001 | opn=0.3000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 9 | Train Error: 0.4520, Loss: 0.5372, Operator norm: 0.3001 | Test Error: 0.4140, Loss: 0.5200
1: Forward: 9 | Train Error: 0.4140, Loss: 0.5165, Operator norm: 0.3002 | Test Error: 0.3740, Loss: 0.5008
2: Forward: 9 | Train Error: 0.3810, Loss: 0.4969, Operator norm: 0.3002 | Test Error: 0.3380, Loss: 0.4826
3: Forward: 9 | Train Error: 0.3430, Loss: 0.4784, Operator norm: 0.3003 | Test Error: 0.3040, Loss: 0.4654
4: Forward: 9 | Train Error: 0.3210, Loss: 0.4610, Operator norm: 0.3004 | Test Error: 0.2840, Loss: 0.4491
5: Forward: 9 | Train Error: 0.3010, Loss: 0.4444, Operator norm: 0.3004 | Test Error: 0.2550, Loss: 0.4337
6: Forward: 9 | Train Error: 0.2690, Loss: 0.4288, Operator norm: 0.3005 | Test Error: 0.2260, Loss: 0.4191
7: Forward: 9 | Train Error: 0.2360, Loss: 0.4140, Operator norm: 0.3006 | Test Error: 0.2060, Loss: 0.4053
8: Forward: 9 | Train Error: 0.2140, Loss: 0.4000, Operator norm: 0.3006 | Test Error: 0.1910, Loss: 0.3921
9: Forward: 9 | Train Error: 0.1940, Loss: 0.3867, Operator norm: 0.3007 | Test Error: 0.1800, Loss: 0.3797
10: Forward: 9 | Train Error: 0.1790, Loss: 0.3741, Operator norm: 0.3008 | Test Error: 0.1690, Loss: 0.3679
11: Forward: 9 | Train Error: 0.1670, Loss: 0.3622, Operator norm: 0.3008 | Test Error: 0.1600, Loss: 0.3566
12: Forward: 9 | Train Error: 0.1580, Loss: 0.3508, Operator norm: 0.3009 | Test Error: 0.1520, Loss: 0.3460
13: Forward: 9 | Train Error: 0.1490, Loss: 0.3401, Operator norm: 0.3009 | Test Error: 0.1450, Loss: 0.3358
14: Forward: 9 | Train Error: 0.1440, Loss: 0.3299, Operator norm: 0.3010 | Test Error: 0.1380, Loss: 0.3262
15: Forward: 9 | Train Error: 0.1350, Loss: 0.3202, Operator norm: 0.3011 | Test Error: 0.1340, Loss: 0.3170
16: Forward: 9 | Train Error: 0.1310, Loss: 0.3109, Operator norm: 0.3011 | Test Error: 0.1290, Loss: 0.3083
17: Forward: 9 | Train Error: 0.1210, Loss: 0.3021, Operator norm: 0.3012 | Test Error: 0.1270, Loss: 0.2999
18: Forward: 9 | Train Error: 0.1170, Loss: 0.2938, Operator norm: 0.3012 | Test Error: 0.1210, Loss: 0.2920
19: Forward: 9 | Train Error: 0.1110, Loss: 0.2858, Operator norm: 0.3013 | Test Error: 0.1180, Loss: 0.2844
20: Forward: 9 | Train Error: 0.1050, Loss: 0.2783, Operator norm: 0.3013 | Test Error: 0.1100, Loss: 0.2772
21: Forward: 9 | Train Error: 0.1010, Loss: 0.2711, Operator norm: 0.3014 | Test Error: 0.1070, Loss: 0.2703
22: Forward: 9 | Train Error: 0.1000, Loss: 0.2642, Operator norm: 0.3014 | Test Error: 0.1030, Loss: 0.2638
23: Forward: 9 | Train Error: 0.0980, Loss: 0.2576, Operator norm: 0.3015 | Test Error: 0.1000, Loss: 0.2575
24: Forward: 9 | Train Error: 0.0930, Loss: 0.2514, Operator norm: 0.3015 | Test Error: 0.0960, Loss: 0.2515
25: Forward: 9 | Train Error: 0.0870, Loss: 0.2454, Operator norm: 0.3016 | Test Error: 0.0930, Loss: 0.2457
26: Forward: 9 | Train Error: 0.0820, Loss: 0.2397, Operator norm: 0.3016 | Test Error: 0.0900, Loss: 0.2402
27: Forward: 9 | Train Error: 0.0810, Loss: 0.2342, Operator norm: 0.3016 | Test Error: 0.0880, Loss: 0.2350
28: Forward: 9 | Train Error: 0.0780, Loss: 0.2290, Operator norm: 0.3017 | Test Error: 0.0860, Loss: 0.2299
29: Forward: 9 | Train Error: 0.0770, Loss: 0.2240, Operator norm: 0.3017 | Test Error: 0.0860, Loss: 0.2251
30: Forward: 9 | Train Error: 0.0740, Loss: 0.2192, Operator norm: 0.3018 | Test Error: 0.0830, Loss: 0.2204
31: Forward: 9 | Train Error: 0.0690, Loss: 0.2146, Operator norm: 0.3018 | Test Error: 0.0790, Loss: 0.2160
32: Forward: 9 | Train Error: 0.0670, Loss: 0.2102, Operator norm: 0.3018 | Test Error: 0.0760, Loss: 0.2117
33: Forward: 9 | Train Error: 0.0650, Loss: 0.2060, Operator norm: 0.3019 | Test Error: 0.0760, Loss: 0.2076
34: Forward: 9 | Train Error: 0.0630, Loss: 0.2019, Operator norm: 0.3019 | Test Error: 0.0740, Loss: 0.2036
35: Forward: 9 | Train Error: 0.0610, Loss: 0.1980, Operator norm: 0.3019 | Test Error: 0.0730, Loss: 0.1998
36: Forward: 9 | Train Error: 0.0570, Loss: 0.1943, Operator norm: 0.3020 | Test Error: 0.0720, Loss: 0.1961
37: Forward: 9 | Train Error: 0.0560, Loss: 0.1907, Operator norm: 0.3020 | Test Error: 0.0700, Loss: 0.1926
38: Forward: 9 | Train Error: 0.0550, Loss: 0.1872, Operator norm: 0.3020 | Test Error: 0.0650, Loss: 0.1892
39: Forward: 9 | Train Error: 0.0540, Loss: 0.1839, Operator norm: 0.3021 | Test Error: 0.0620, Loss: 0.1859
40: Forward: 9 | Train Error: 0.0520, Loss: 0.1807, Operator norm: 0.3021 | Test Error: 0.0580, Loss: 0.1828
41: Forward: 9 | Train Error: 0.0510, Loss: 0.1776, Operator norm: 0.3021 | Test Error: 0.0570, Loss: 0.1797
42: Forward: 9 | Train Error: 0.0480, Loss: 0.1746, Operator norm: 0.3022 | Test Error: 0.0560, Loss: 0.1767
43: Forward: 9 | Train Error: 0.0440, Loss: 0.1717, Operator norm: 0.3022 | Test Error: 0.0550, Loss: 0.1739
44: Forward: 9 | Train Error: 0.0420, Loss: 0.1689, Operator norm: 0.3022 | Test Error: 0.0530, Loss: 0.1711
45: Forward: 9 | Train Error: 0.0420, Loss: 0.1662, Operator norm: 0.3022 | Test Error: 0.0510, Loss: 0.1684
46: Forward: 9 | Train Error: 0.0420, Loss: 0.1636, Operator norm: 0.3023 | Test Error: 0.0470, Loss: 0.1659
47: Forward: 9 | Train Error: 0.0410, Loss: 0.1611, Operator norm: 0.3023 | Test Error: 0.0470, Loss: 0.1633
48: Forward: 9 | Train Error: 0.0380, Loss: 0.1586, Operator norm: 0.3023 | Test Error: 0.0470, Loss: 0.1609
49: Forward: 9 | Train Error: 0.0380, Loss: 0.1563, Operator norm: 0.3024 | Test Error: 0.0440, Loss: 0.1585
50: Forward: 9 | Train Error: 0.0370, Loss: 0.1540, Operator norm: 0.3024 | Test Error: 0.0440, Loss: 0.1562
51: Forward: 9 | Train Error: 0.0360, Loss: 0.1518, Operator norm: 0.3024 | Test Error: 0.0430, Loss: 0.1540
52: Forward: 9 | Train Error: 0.0340, Loss: 0.1496, Operator norm: 0.3024 | Test Error: 0.0430, Loss: 0.1518
53: Forward: 9 | Train Error: 0.0320, Loss: 0.1475, Operator norm: 0.3025 | Test Error: 0.0420, Loss: 0.1497
54: Forward: 9 | Train Error: 0.0310, Loss: 0.1455, Operator norm: 0.3025 | Test Error: 0.0420, Loss: 0.1477
55: Forward: 9 | Train Error: 0.0310, Loss: 0.1435, Operator norm: 0.3025 | Test Error: 0.0400, Loss: 0.1457
56: Forward: 9 | Train Error: 0.0300, Loss: 0.1416, Operator norm: 0.3025 | Test Error: 0.0380, Loss: 0.1437
57: Forward: 9 | Train Error: 0.0300, Loss: 0.1397, Operator norm: 0.3025 | Test Error: 0.0360, Loss: 0.1419
58: Forward: 9 | Train Error: 0.0290, Loss: 0.1379, Operator norm: 0.3026 | Test Error: 0.0340, Loss: 0.1400
59: Forward: 9 | Train Error: 0.0290, Loss: 0.1361, Operator norm: 0.3026 | Test Error: 0.0340, Loss: 0.1382
60: Forward: 9 | Train Error: 0.0290, Loss: 0.1344, Operator norm: 0.3026 | Test Error: 0.0330, Loss: 0.1365
61: Forward: 9 | Train Error: 0.0280, Loss: 0.1327, Operator norm: 0.3026 | Test Error: 0.0310, Loss: 0.1347
62: Forward: 9 | Train Error: 0.0270, Loss: 0.1310, Operator norm: 0.3026 | Test Error: 0.0290, Loss: 0.1331
63: Forward: 9 | Train Error: 0.0270, Loss: 0.1294, Operator norm: 0.3027 | Test Error: 0.0290, Loss: 0.1314
64: Forward: 9 | Train Error: 0.0270, Loss: 0.1279, Operator norm: 0.3027 | Test Error: 0.0270, Loss: 0.1298
65: Forward: 9 | Train Error: 0.0270, Loss: 0.1263, Operator norm: 0.3027 | Test Error: 0.0260, Loss: 0.1283
66: Forward: 9 | Train Error: 0.0260, Loss: 0.1248, Operator norm: 0.3027 | Test Error: 0.0260, Loss: 0.1268
67: Forward: 9 | Train Error: 0.0250, Loss: 0.1234, Operator norm: 0.3027 | Test Error: 0.0260, Loss: 0.1253
68: Forward: 9 | Train Error: 0.0250, Loss: 0.1219, Operator norm: 0.3028 | Test Error: 0.0250, Loss: 0.1238
69: Forward: 9 | Train Error: 0.0220, Loss: 0.1205, Operator norm: 0.3028 | Test Error: 0.0230, Loss: 0.1224
70: Forward: 9 | Train Error: 0.0210, Loss: 0.1192, Operator norm: 0.3028 | Test Error: 0.0200, Loss: 0.1210
71: Forward: 9 | Train Error: 0.0210, Loss: 0.1178, Operator norm: 0.3028 | Test Error: 0.0180, Loss: 0.1196
72: Forward: 9 | Train Error: 0.0210, Loss: 0.1165, Operator norm: 0.3028 | Test Error: 0.0170, Loss: 0.1183
73: Forward: 9 | Train Error: 0.0210, Loss: 0.1152, Operator norm: 0.3028 | Test Error: 0.0160, Loss: 0.1169
74: Forward: 9 | Train Error: 0.0210, Loss: 0.1140, Operator norm: 0.3029 | Test Error: 0.0160, Loss: 0.1156
75: Forward: 9 | Train Error: 0.0210, Loss: 0.1127, Operator norm: 0.3029 | Test Error: 0.0160, Loss: 0.1144
76: Forward: 9 | Train Error: 0.0200, Loss: 0.1115, Operator norm: 0.3029 | Test Error: 0.0160, Loss: 0.1131
77: Forward: 9 | Train Error: 0.0190, Loss: 0.1103, Operator norm: 0.3029 | Test Error: 0.0150, Loss: 0.1119
78: Forward: 9 | Train Error: 0.0190, Loss: 0.1092, Operator norm: 0.3029 | Test Error: 0.0150, Loss: 0.1107
79: Forward: 9 | Train Error: 0.0180, Loss: 0.1080, Operator norm: 0.3029 | Test Error: 0.0150, Loss: 0.1096
80: Forward: 9 | Train Error: 0.0170, Loss: 0.1069, Operator norm: 0.3029 | Test Error: 0.0140, Loss: 0.1084
81: Forward: 9 | Train Error: 0.0170, Loss: 0.1058, Operator norm: 0.3029 | Test Error: 0.0140, Loss: 0.1073
82: Forward: 9 | Train Error: 0.0170, Loss: 0.1048, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.1062
83: Forward: 9 | Train Error: 0.0170, Loss: 0.1037, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.1051
84: Forward: 9 | Train Error: 0.0170, Loss: 0.1027, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.1040
85: Forward: 9 | Train Error: 0.0160, Loss: 0.1016, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.1030
86: Forward: 9 | Train Error: 0.0160, Loss: 0.1006, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.1019
87: Forward: 9 | Train Error: 0.0150, Loss: 0.0996, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.1009
88: Forward: 9 | Train Error: 0.0150, Loss: 0.0987, Operator norm: 0.3030 | Test Error: 0.0140, Loss: 0.0999
89: Forward: 9 | Train Error: 0.0150, Loss: 0.0977, Operator norm: 0.3031 | Test Error: 0.0140, Loss: 0.0989
90: Forward: 9 | Train Error: 0.0150, Loss: 0.0968, Operator norm: 0.3031 | Test Error: 0.0140, Loss: 0.0980
91: Forward: 9 | Train Error: 0.0150, Loss: 0.0959, Operator norm: 0.3031 | Test Error: 0.0110, Loss: 0.0970
92: Forward: 9 | Train Error: 0.0140, Loss: 0.0950, Operator norm: 0.3031 | Test Error: 0.0110, Loss: 0.0961
93: Forward: 9 | Train Error: 0.0140, Loss: 0.0941, Operator norm: 0.3031 | Test Error: 0.0110, Loss: 0.0952
94: Forward: 9 | Train Error: 0.0140, Loss: 0.0932, Operator norm: 0.3031 | Test Error: 0.0110, Loss: 0.0943
95: Forward: 9 | Train Error: 0.0140, Loss: 0.0923, Operator norm: 0.3031 | Test Error: 0.0100, Loss: 0.0934
96: Forward: 9 | Train Error: 0.0140, Loss: 0.0915, Operator norm: 0.3031 | Test Error: 0.0100, Loss: 0.0925
97: Forward: 9 | Train Error: 0.0140, Loss: 0.0907, Operator norm: 0.3031 | Test Error: 0.0100, Loss: 0.0916
98: Forward: 9 | Train Error: 0.0140, Loss: 0.0898, Operator norm: 0.3032 | Test Error: 0.0100, Loss: 0.0908
99: Forward: 9 | Train Error: 0.0130, Loss: 0.0890, Operator norm: 0.3032 | Test Error: 0.0100, Loss: 0.0900
100: Forward: 9 | Train Error: 0.0130, Loss: 0.0882, Operator norm: 0.3032 | Test Error: 0.0090, Loss: 0.0891
101: Forward: 9 | Train Error: 0.0130, Loss: 0.0875, Operator norm: 0.3032 | Test Error: 0.0090, Loss: 0.0883
102: Forward: 9 | Train Error: 0.0130, Loss: 0.0867, Operator norm: 0.3032 | Test Error: 0.0090, Loss: 0.0875
103: Forward: 9 | Train Error: 0.0130, Loss: 0.0859, Operator norm: 0.3032 | Test Error: 0.0090, Loss: 0.0868
104: Forward: 9 | Train Error: 0.0130, Loss: 0.0852, Operator norm: 0.3032 | Test Error: 0.0090, Loss: 0.0860
105: Forward: 9 | Train Error: 0.0130, Loss: 0.0845, Operator norm: 0.3032 | Test Error: 0.0090, Loss: 0.0852
106: Forward: 9 | Train Error: 0.0130, Loss: 0.0837, Operator norm: 0.3033 | Test Error: 0.0090, Loss: 0.0845
107: Forward: 9 | Train Error: 0.0130, Loss: 0.0830, Operator norm: 0.3033 | Test Error: 0.0090, Loss: 0.0838
108: Forward: 9 | Train Error: 0.0130, Loss: 0.0823, Operator norm: 0.3033 | Test Error: 0.0090, Loss: 0.0830
109: Forward: 9 | Train Error: 0.0130, Loss: 0.0816, Operator norm: 0.3033 | Test Error: 0.0090, Loss: 0.0823
110: Forward: 9 | Train Error: 0.0120, Loss: 0.0810, Operator norm: 0.3033 | Test Error: 0.0090, Loss: 0.0816
111: Forward: 9 | Train Error: 0.0120, Loss: 0.0803, Operator norm: 0.3033 | Test Error: 0.0080, Loss: 0.0809
112: Forward: 9 | Train Error: 0.0120, Loss: 0.0796, Operator norm: 0.3033 | Test Error: 0.0080, Loss: 0.0803
113: Forward: 9 | Train Error: 0.0110, Loss: 0.0790, Operator norm: 0.3033 | Test Error: 0.0080, Loss: 0.0796
114: Forward: 9 | Train Error: 0.0110, Loss: 0.0784, Operator norm: 0.3033 | Test Error: 0.0080, Loss: 0.0789
115: Forward: 9 | Train Error: 0.0110, Loss: 0.0777, Operator norm: 0.3033 | Test Error: 0.0080, Loss: 0.0783
116: Forward: 9 | Train Error: 0.0110, Loss: 0.0771, Operator norm: 0.3034 | Test Error: 0.0080, Loss: 0.0776
117: Forward: 9 | Train Error: 0.0110, Loss: 0.0765, Operator norm: 0.3034 | Test Error: 0.0080, Loss: 0.0770
118: Forward: 9 | Train Error: 0.0110, Loss: 0.0759, Operator norm: 0.3034 | Test Error: 0.0080, Loss: 0.0764
119: Forward: 9 | Train Error: 0.0110, Loss: 0.0753, Operator norm: 0.3034 | Test Error: 0.0080, Loss: 0.0758
120: Forward: 9 | Train Error: 0.0110, Loss: 0.0747, Operator norm: 0.3034 | Test Error: 0.0080, Loss: 0.0752
121: Forward: 9 | Train Error: 0.0110, Loss: 0.0742, Operator norm: 0.3034 | Test Error: 0.0070, Loss: 0.0746
122: Forward: 9 | Train Error: 0.0110, Loss: 0.0736, Operator norm: 0.3034 | Test Error: 0.0070, Loss: 0.0740
123: Forward: 9 | Train Error: 0.0110, Loss: 0.0730, Operator norm: 0.3034 | Test Error: 0.0070, Loss: 0.0734
124: Forward: 9 | Train Error: 0.0110, Loss: 0.0725, Operator norm: 0.3035 | Test Error: 0.0070, Loss: 0.0729
125: Forward: 9 | Train Error: 0.0110, Loss: 0.0720, Operator norm: 0.3035 | Test Error: 0.0070, Loss: 0.0723
126: Forward: 9 | Train Error: 0.0110, Loss: 0.0714, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0718
127: Forward: 9 | Train Error: 0.0110, Loss: 0.0709, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0712
128: Forward: 9 | Train Error: 0.0110, Loss: 0.0704, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0707
129: Forward: 9 | Train Error: 0.0110, Loss: 0.0699, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0702
130: Forward: 9 | Train Error: 0.0110, Loss: 0.0694, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0696
131: Forward: 9 | Train Error: 0.0110, Loss: 0.0689, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0691
132: Forward: 9 | Train Error: 0.0110, Loss: 0.0684, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0686
133: Forward: 9 | Train Error: 0.0110, Loss: 0.0679, Operator norm: 0.3035 | Test Error: 0.0060, Loss: 0.0681
134: Forward: 9 | Train Error: 0.0100, Loss: 0.0674, Operator norm: 0.3036 | Test Error: 0.0060, Loss: 0.0677
135: Forward: 9 | Train Error: 0.0100, Loss: 0.0670, Operator norm: 0.3036 | Test Error: 0.0060, Loss: 0.0672
136: Forward: 9 | Train Error: 0.0100, Loss: 0.0665, Operator norm: 0.3036 | Test Error: 0.0060, Loss: 0.0667
137: Forward: 9 | Train Error: 0.0100, Loss: 0.0661, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0662
138: Forward: 9 | Train Error: 0.0100, Loss: 0.0656, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0658
139: Forward: 9 | Train Error: 0.0100, Loss: 0.0652, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0653
140: Forward: 9 | Train Error: 0.0100, Loss: 0.0648, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0649
141: Forward: 9 | Train Error: 0.0100, Loss: 0.0643, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0644
142: Forward: 9 | Train Error: 0.0100, Loss: 0.0639, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0640
143: Forward: 9 | Train Error: 0.0100, Loss: 0.0635, Operator norm: 0.3036 | Test Error: 0.0050, Loss: 0.0636
144: Forward: 9 | Train Error: 0.0100, Loss: 0.0631, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0632
145: Forward: 9 | Train Error: 0.0090, Loss: 0.0627, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0627
146: Forward: 9 | Train Error: 0.0090, Loss: 0.0623, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0623
147: Forward: 9 | Train Error: 0.0090, Loss: 0.0619, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0619
148: Forward: 9 | Train Error: 0.0090, Loss: 0.0615, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0615
149: Forward: 9 | Train Error: 0.0090, Loss: 0.0612, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0612
150: Forward: 9 | Train Error: 0.0090, Loss: 0.0608, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0608
151: Forward: 9 | Train Error: 0.0090, Loss: 0.0604, Operator norm: 0.3037 | Test Error: 0.0050, Loss: 0.0604
152: Forward: 9 | Train Error: 0.0090, Loss: 0.0601, Operator norm: 0.3037 | Test Error: 0.0040, Loss: 0.0600
153: Forward: 9 | Train Error: 0.0090, Loss: 0.0597, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0596
154: Forward: 9 | Train Error: 0.0090, Loss: 0.0593, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0593
155: Forward: 9 | Train Error: 0.0090, Loss: 0.0590, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0589
156: Forward: 9 | Train Error: 0.0090, Loss: 0.0587, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0586
157: Forward: 9 | Train Error: 0.0090, Loss: 0.0583, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0582
158: Forward: 9 | Train Error: 0.0090, Loss: 0.0580, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0579
159: Forward: 9 | Train Error: 0.0080, Loss: 0.0577, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0576
160: Forward: 9 | Train Error: 0.0080, Loss: 0.0573, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0572
161: Forward: 9 | Train Error: 0.0080, Loss: 0.0570, Operator norm: 0.3038 | Test Error: 0.0040, Loss: 0.0569
162: Forward: 9 | Train Error: 0.0080, Loss: 0.0567, Operator norm: 0.3039 | Test Error: 0.0040, Loss: 0.0566
163: Forward: 9 | Train Error: 0.0080, Loss: 0.0564, Operator norm: 0.3039 | Test Error: 0.0040, Loss: 0.0563
164: Forward: 9 | Train Error: 0.0080, Loss: 0.0561, Operator norm: 0.3039 | Test Error: 0.0040, Loss: 0.0559
165: Forward: 9 | Train Error: 0.0070, Loss: 0.0558, Operator norm: 0.3039 | Test Error: 0.0040, Loss: 0.0556
166: Forward: 9 | Train Error: 0.0070, Loss: 0.0555, Operator norm: 0.3039 | Test Error: 0.0040, Loss: 0.0553
167: Forward: 9 | Train Error: 0.0070, Loss: 0.0552, Operator norm: 0.3039 | Test Error: 0.0040, Loss: 0.0550
168: Forward: 9 | Train Error: 0.0070, Loss: 0.0549, Operator norm: 0.3039 | Test Error: 0.0030, Loss: 0.0547
169: Forward: 9 | Train Error: 0.0070, Loss: 0.0547, Operator norm: 0.3039 | Test Error: 0.0030, Loss: 0.0544
170: Forward: 9 | Train Error: 0.0070, Loss: 0.0544, Operator norm: 0.3039 | Test Error: 0.0030, Loss: 0.0542
171: Forward: 9 | Train Error: 0.0070, Loss: 0.0541, Operator norm: 0.3039 | Test Error: 0.0030, Loss: 0.0539
172: Forward: 9 | Train Error: 0.0070, Loss: 0.0538, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0536
173: Forward: 9 | Train Error: 0.0070, Loss: 0.0536, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0533
174: Forward: 9 | Train Error: 0.0070, Loss: 0.0533, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0531
175: Forward: 9 | Train Error: 0.0070, Loss: 0.0530, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0528
176: Forward: 9 | Train Error: 0.0070, Loss: 0.0528, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0525
177: Forward: 9 | Train Error: 0.0070, Loss: 0.0525, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0523
178: Forward: 9 | Train Error: 0.0070, Loss: 0.0523, Operator norm: 0.3040 | Test Error: 0.0030, Loss: 0.0520
179: Forward: 9 | Train Error: 0.0070, Loss: 0.0521, Operator norm: 0.3040 | Test Error: 0.0020, Loss: 0.0518
180: Forward: 9 | Train Error: 0.0070, Loss: 0.0518, Operator norm: 0.3040 | Test Error: 0.0020, Loss: 0.0515
181: Forward: 9 | Train Error: 0.0070, Loss: 0.0516, Operator norm: 0.3040 | Test Error: 0.0020, Loss: 0.0513
182: Forward: 9 | Train Error: 0.0070, Loss: 0.0513, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0510
183: Forward: 9 | Train Error: 0.0070, Loss: 0.0511, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0508
184: Forward: 9 | Train Error: 0.0050, Loss: 0.0509, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0506
185: Forward: 9 | Train Error: 0.0050, Loss: 0.0507, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0503
186: Forward: 9 | Train Error: 0.0050, Loss: 0.0504, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0501
187: Forward: 9 | Train Error: 0.0050, Loss: 0.0502, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0499
188: Forward: 9 | Train Error: 0.0050, Loss: 0.0500, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0497
189: Forward: 9 | Train Error: 0.0050, Loss: 0.0498, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0494
190: Forward: 9 | Train Error: 0.0050, Loss: 0.0496, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0492
191: Forward: 9 | Train Error: 0.0050, Loss: 0.0494, Operator norm: 0.3041 | Test Error: 0.0020, Loss: 0.0490
192: Forward: 9 | Train Error: 0.0050, Loss: 0.0492, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0488
193: Forward: 9 | Train Error: 0.0050, Loss: 0.0490, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0486
194: Forward: 9 | Train Error: 0.0050, Loss: 0.0488, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0484
195: Forward: 9 | Train Error: 0.0050, Loss: 0.0486, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0482
196: Forward: 9 | Train Error: 0.0050, Loss: 0.0484, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0480
197: Forward: 9 | Train Error: 0.0050, Loss: 0.0482, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0478
198: Forward: 9 | Train Error: 0.0050, Loss: 0.0480, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0476
199: Forward: 9 | Train Error: 0.0050, Loss: 0.0478, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0474
200: Forward: 9 | Train Error: 0.0050, Loss: 0.0477, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0473
201: Forward: 9 | Train Error: 0.0050, Loss: 0.0475, Operator norm: 0.3042 | Test Error: 0.0020, Loss: 0.0471
202: Forward: 9 | Train Error: 0.0050, Loss: 0.0473, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0469
203: Forward: 9 | Train Error: 0.0050, Loss: 0.0471, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0467
204: Forward: 9 | Train Error: 0.0050, Loss: 0.0470, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0465
205: Forward: 9 | Train Error: 0.0050, Loss: 0.0468, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0464
206: Forward: 9 | Train Error: 0.0050, Loss: 0.0466, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0462
207: Forward: 9 | Train Error: 0.0050, Loss: 0.0465, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0460
208: Forward: 9 | Train Error: 0.0050, Loss: 0.0463, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0459
209: Forward: 9 | Train Error: 0.0050, Loss: 0.0461, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0457
210: Forward: 9 | Train Error: 0.0050, Loss: 0.0460, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0455
211: Forward: 9 | Train Error: 0.0050, Loss: 0.0458, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0454
212: Forward: 9 | Train Error: 0.0050, Loss: 0.0457, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0452
213: Forward: 9 | Train Error: 0.0050, Loss: 0.0455, Operator norm: 0.3043 | Test Error: 0.0020, Loss: 0.0451
214: Forward: 9 | Train Error: 0.0050, Loss: 0.0454, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0449
215: Forward: 9 | Train Error: 0.0050, Loss: 0.0452, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0448
216: Forward: 9 | Train Error: 0.0050, Loss: 0.0451, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0446
217: Forward: 9 | Train Error: 0.0050, Loss: 0.0449, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0445
218: Forward: 9 | Train Error: 0.0050, Loss: 0.0448, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0443
219: Forward: 9 | Train Error: 0.0050, Loss: 0.0447, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0442
220: Forward: 9 | Train Error: 0.0050, Loss: 0.0445, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0440
221: Forward: 9 | Train Error: 0.0050, Loss: 0.0444, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0439
222: Forward: 9 | Train Error: 0.0050, Loss: 0.0443, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0438
223: Forward: 9 | Train Error: 0.0050, Loss: 0.0441, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0436
224: Forward: 9 | Train Error: 0.0050, Loss: 0.0440, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0435
225: Forward: 9 | Train Error: 0.0050, Loss: 0.0439, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0434
226: Forward: 9 | Train Error: 0.0050, Loss: 0.0437, Operator norm: 0.3044 | Test Error: 0.0020, Loss: 0.0432
227: Forward: 9 | Train Error: 0.0050, Loss: 0.0436, Operator norm: 0.3045 | Test Error: 0.0020, Loss: 0.0431
228: Forward: 9 | Train Error: 0.0050, Loss: 0.0435, Operator norm: 0.3045 | Test Error: 0.0020, Loss: 0.0430
229: Forward: 9 | Train Error: 0.0050, Loss: 0.0434, Operator norm: 0.3045 | Test Error: 0.0020, Loss: 0.0429
230: Forward: 9 | Train Error: 0.0050, Loss: 0.0432, Operator norm: 0.3045 | Test Error: 0.0020, Loss: 0.0427
231: Forward: 9 | Train Error: 0.0050, Loss: 0.0431, Operator norm: 0.3045 | Test Error: 0.0020, Loss: 0.0426
232: Forward: 9 | Train Error: 0.0050, Loss: 0.0430, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0425
233: Forward: 9 | Train Error: 0.0050, Loss: 0.0429, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0424
234: Forward: 9 | Train Error: 0.0050, Loss: 0.0428, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0423
235: Forward: 9 | Train Error: 0.0050, Loss: 0.0427, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0422
236: Forward: 9 | Train Error: 0.0050, Loss: 0.0426, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0420
237: Forward: 9 | Train Error: 0.0050, Loss: 0.0424, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0419
238: Forward: 9 | Train Error: 0.0050, Loss: 0.0423, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0418
239: Forward: 9 | Train Error: 0.0050, Loss: 0.0422, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0417
240: Forward: 9 | Train Error: 0.0050, Loss: 0.0421, Operator norm: 0.3045 | Test Error: 0.0010, Loss: 0.0416
241: Forward: 9 | Train Error: 0.0050, Loss: 0.0420, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0415
242: Forward: 9 | Train Error: 0.0050, Loss: 0.0419, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0414
243: Forward: 9 | Train Error: 0.0050, Loss: 0.0418, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0413
244: Forward: 9 | Train Error: 0.0050, Loss: 0.0417, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0412
245: Forward: 9 | Train Error: 0.0050, Loss: 0.0416, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0411
246: Forward: 9 | Train Error: 0.0050, Loss: 0.0415, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0410
247: Forward: 9 | Train Error: 0.0050, Loss: 0.0414, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0409
248: Forward: 9 | Train Error: 0.0050, Loss: 0.0413, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0408
249: Forward: 9 | Train Error: 0.0050, Loss: 0.0412, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0407
250: Forward: 9 | Train Error: 0.0050, Loss: 0.0411, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0406
251: Forward: 9 | Train Error: 0.0050, Loss: 0.0410, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0405
252: Forward: 9 | Train Error: 0.0050, Loss: 0.0410, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0404
253: Forward: 9 | Train Error: 0.0050, Loss: 0.0409, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0403
254: Forward: 9 | Train Error: 0.0050, Loss: 0.0408, Operator norm: 0.3046 | Test Error: 0.0010, Loss: 0.0403
255: Forward: 9 | Train Error: 0.0050, Loss: 0.0407, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0402
256: Forward: 9 | Train Error: 0.0050, Loss: 0.0406, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0401
257: Forward: 9 | Train Error: 0.0050, Loss: 0.0405, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0400
258: Forward: 9 | Train Error: 0.0050, Loss: 0.0404, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0399
259: Forward: 9 | Train Error: 0.0050, Loss: 0.0404, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0398
260: Forward: 9 | Train Error: 0.0050, Loss: 0.0403, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0397
261: Forward: 9 | Train Error: 0.0050, Loss: 0.0402, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0397
262: Forward: 9 | Train Error: 0.0050, Loss: 0.0401, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0396
263: Forward: 9 | Train Error: 0.0050, Loss: 0.0400, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0395
264: Forward: 9 | Train Error: 0.0050, Loss: 0.0399, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0394
265: Forward: 9 | Train Error: 0.0050, Loss: 0.0399, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0393
266: Forward: 9 | Train Error: 0.0050, Loss: 0.0398, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0393
267: Forward: 9 | Train Error: 0.0050, Loss: 0.0397, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0392
268: Forward: 9 | Train Error: 0.0050, Loss: 0.0396, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0391
269: Forward: 9 | Train Error: 0.0050, Loss: 0.0396, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0390
270: Forward: 9 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0390
271: Forward: 9 | Train Error: 0.0040, Loss: 0.0394, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0389
272: Forward: 9 | Train Error: 0.0040, Loss: 0.0393, Operator norm: 0.3047 | Test Error: 0.0010, Loss: 0.0388
273: Forward: 9 | Train Error: 0.0040, Loss: 0.0393, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0387
274: Forward: 9 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0387
275: Forward: 9 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0386
276: Forward: 9 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0385
277: Forward: 9 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0385
278: Forward: 9 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0384
279: Forward: 9 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0383
280: Forward: 9 | Train Error: 0.0040, Loss: 0.0388, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0383
281: Forward: 9 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0382
282: Forward: 9 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0381
283: Forward: 9 | Train Error: 0.0040, Loss: 0.0386, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0381
284: Forward: 9 | Train Error: 0.0040, Loss: 0.0385, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0380
285: Forward: 9 | Train Error: 0.0040, Loss: 0.0385, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0380
286: Forward: 9 | Train Error: 0.0040, Loss: 0.0384, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0379
287: Forward: 9 | Train Error: 0.0040, Loss: 0.0384, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0378
288: Forward: 9 | Train Error: 0.0040, Loss: 0.0383, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0378
289: Forward: 9 | Train Error: 0.0040, Loss: 0.0382, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0377
290: Forward: 9 | Train Error: 0.0040, Loss: 0.0382, Operator norm: 0.3048 | Test Error: 0.0010, Loss: 0.0377
291: Forward: 9 | Train Error: 0.0040, Loss: 0.0381, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0376
292: Forward: 9 | Train Error: 0.0040, Loss: 0.0381, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0375
293: Forward: 9 | Train Error: 0.0040, Loss: 0.0380, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0375
294: Forward: 9 | Train Error: 0.0040, Loss: 0.0379, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0374
295: Forward: 9 | Train Error: 0.0040, Loss: 0.0379, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0374
296: Forward: 9 | Train Error: 0.0040, Loss: 0.0378, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0373
297: Forward: 9 | Train Error: 0.0040, Loss: 0.0378, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0373
298: Forward: 9 | Train Error: 0.0040, Loss: 0.0377, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0372
299: Forward: 9 | Train Error: 0.0040, Loss: 0.0377, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0372
300: Forward: 9 | Train Error: 0.0040, Loss: 0.0376, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0371
301: Forward: 9 | Train Error: 0.0040, Loss: 0.0376, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0370
302: Forward: 9 | Train Error: 0.0040, Loss: 0.0375, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0370
303: Forward: 9 | Train Error: 0.0040, Loss: 0.0375, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0369
304: Forward: 9 | Train Error: 0.0040, Loss: 0.0374, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0369
305: Forward: 9 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0368
306: Forward: 9 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0368
307: Forward: 9 | Train Error: 0.0040, Loss: 0.0372, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0367
308: Forward: 9 | Train Error: 0.0040, Loss: 0.0372, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0367
309: Forward: 9 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0366
310: Forward: 9 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0366
311: Forward: 9 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.3049 | Test Error: 0.0010, Loss: 0.0365
312: Forward: 9 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0365
313: Forward: 9 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0365
314: Forward: 9 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0364
315: Forward: 9 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0364
316: Forward: 9 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0363
317: Forward: 9 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0363
318: Forward: 9 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0362
319: Forward: 9 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0362
320: Forward: 9 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0361
321: Forward: 9 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0361
322: Forward: 9 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0361
323: Forward: 9 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0360
324: Forward: 9 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0360
325: Forward: 9 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0359
326: Forward: 9 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0359
327: Forward: 9 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0358
328: Forward: 9 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0358
329: Forward: 9 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0358
330: Forward: 9 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0357
331: Forward: 9 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0357
332: Forward: 9 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0356
333: Forward: 9 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0356
334: Forward: 9 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0356
335: Forward: 9 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.3050 | Test Error: 0.0010, Loss: 0.0355
336: Forward: 9 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0355
337: Forward: 9 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0355
338: Forward: 9 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0354
339: Forward: 9 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0354
340: Forward: 9 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0353
341: Forward: 9 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0353
342: Forward: 9 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0353
343: Forward: 9 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0352
344: Forward: 9 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0352
345: Forward: 9 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0352
346: Forward: 9 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0351
347: Forward: 9 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0351
348: Forward: 9 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0351
349: Forward: 9 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0350
350: Forward: 9 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0350
351: Forward: 9 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0350
352: Forward: 9 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0349
353: Forward: 9 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0349
354: Forward: 9 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0349
355: Forward: 9 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0348
356: Forward: 9 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0348
357: Forward: 9 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0348
358: Forward: 9 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0347
359: Forward: 9 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0347
360: Forward: 9 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0347
361: Forward: 9 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0346
362: Forward: 9 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0346
363: Forward: 9 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0346
364: Forward: 9 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0345
365: Forward: 9 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0345
366: Forward: 9 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0345
367: Forward: 9 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0344
368: Forward: 9 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0344
369: Forward: 9 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.3051 | Test Error: 0.0010, Loss: 0.0344
370: Forward: 9 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0343
371: Forward: 9 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0343
372: Forward: 9 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0343
373: Forward: 9 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0343
374: Forward: 9 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0342
375: Forward: 9 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0342
376: Forward: 9 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0342
377: Forward: 9 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0341
378: Forward: 9 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0341
379: Forward: 9 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0341
380: Forward: 9 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0341
381: Forward: 9 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0340
382: Forward: 9 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0340
383: Forward: 9 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0340
384: Forward: 9 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0339
385: Forward: 9 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0339
386: Forward: 9 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0339
387: Forward: 9 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0339
388: Forward: 9 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0338
389: Forward: 9 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0338
390: Forward: 9 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0338
391: Forward: 9 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0338
392: Forward: 9 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0337
393: Forward: 9 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0337
394: Forward: 9 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0337
395: Forward: 9 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
396: Forward: 9 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
397: Forward: 9 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
398: Forward: 9 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0336
399: Forward: 9 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
400: Forward: 9 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
401: Forward: 9 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
402: Forward: 9 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0335
403: Forward: 9 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
404: Forward: 9 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
405: Forward: 9 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
406: Forward: 9 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0334
407: Forward: 9 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0333
408: Forward: 9 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.3052 | Test Error: 0.0010, Loss: 0.0333
409: Forward: 9 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0333
410: Forward: 9 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0333
411: Forward: 9 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0332
412: Forward: 9 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0332
413: Forward: 9 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0332
414: Forward: 9 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0332
415: Forward: 9 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0332
416: Forward: 9 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0331
417: Forward: 9 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0331
418: Forward: 9 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0331
419: Forward: 9 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0331
420: Forward: 9 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0330
421: Forward: 9 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0330
422: Forward: 9 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0330
423: Forward: 9 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0330
424: Forward: 9 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
425: Forward: 9 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
426: Forward: 9 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
427: Forward: 9 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
428: Forward: 9 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0329
429: Forward: 9 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
430: Forward: 9 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
431: Forward: 9 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
432: Forward: 9 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0328
433: Forward: 9 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
434: Forward: 9 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
435: Forward: 9 | Train Error: 0.0030, Loss: 0.0329, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
436: Forward: 9 | Train Error: 0.0030, Loss: 0.0329, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
437: Forward: 9 | Train Error: 0.0020, Loss: 0.0329, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0327
438: Forward: 9 | Train Error: 0.0020, Loss: 0.0329, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
439: Forward: 9 | Train Error: 0.0020, Loss: 0.0328, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
440: Forward: 9 | Train Error: 0.0020, Loss: 0.0328, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
441: Forward: 9 | Train Error: 0.0020, Loss: 0.0328, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0326
442: Forward: 9 | Train Error: 0.0020, Loss: 0.0328, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
443: Forward: 9 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
444: Forward: 9 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
445: Forward: 9 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
446: Forward: 9 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0325
447: Forward: 9 | Train Error: 0.0020, Loss: 0.0326, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
448: Forward: 9 | Train Error: 0.0020, Loss: 0.0326, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
449: Forward: 9 | Train Error: 0.0020, Loss: 0.0326, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
450: Forward: 9 | Train Error: 0.0020, Loss: 0.0326, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
451: Forward: 9 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0324
452: Forward: 9 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
453: Forward: 9 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
454: Forward: 9 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
455: Forward: 9 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0323
456: Forward: 9 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.3053 | Test Error: 0.0010, Loss: 0.0323
457: Forward: 9 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0322
458: Forward: 9 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0322
459: Forward: 9 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0322
460: Forward: 9 | Train Error: 0.0020, Loss: 0.0323, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0322
461: Forward: 9 | Train Error: 0.0020, Loss: 0.0323, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0322
462: Forward: 9 | Train Error: 0.0020, Loss: 0.0323, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
463: Forward: 9 | Train Error: 0.0020, Loss: 0.0323, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
464: Forward: 9 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
465: Forward: 9 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
466: Forward: 9 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0321
467: Forward: 9 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
468: Forward: 9 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
469: Forward: 9 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
470: Forward: 9 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
471: Forward: 9 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0320
472: Forward: 9 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
473: Forward: 9 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
474: Forward: 9 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
475: Forward: 9 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
476: Forward: 9 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0319
477: Forward: 9 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
478: Forward: 9 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
479: Forward: 9 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
480: Forward: 9 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
481: Forward: 9 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0318
482: Forward: 9 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
483: Forward: 9 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
484: Forward: 9 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
485: Forward: 9 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
486: Forward: 9 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0317
487: Forward: 9 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
488: Forward: 9 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
489: Forward: 9 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
490: Forward: 9 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
491: Forward: 9 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
492: Forward: 9 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0316
493: Forward: 9 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
494: Forward: 9 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
495: Forward: 9 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
496: Forward: 9 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
497: Forward: 9 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0315
498: Forward: 9 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
499: Forward: 9 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.3054 | Test Error: 0.0010, Loss: 0.0314
grad at the end: grad_B=0.0953, grad_A=0.0201, grad_W=0.1055
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 15 | Train Error: 0.4520, Loss: 0.5573, Operator norm: 0.5004 | Test Error: 0.4000, Loss: 0.5176
1: Forward: 15 | Train Error: 0.4000, Loss: 0.5122, Operator norm: 0.5008 | Test Error: 0.3400, Loss: 0.4783
2: Forward: 15 | Train Error: 0.3450, Loss: 0.4723, Operator norm: 0.5012 | Test Error: 0.2950, Loss: 0.4434
3: Forward: 15 | Train Error: 0.3140, Loss: 0.4370, Operator norm: 0.5016 | Test Error: 0.2540, Loss: 0.4123
4: Forward: 15 | Train Error: 0.2740, Loss: 0.4056, Operator norm: 0.5019 | Test Error: 0.2110, Loss: 0.3846
5: Forward: 15 | Train Error: 0.2280, Loss: 0.3776, Operator norm: 0.5023 | Test Error: 0.1910, Loss: 0.3598
6: Forward: 15 | Train Error: 0.1950, Loss: 0.3526, Operator norm: 0.5026 | Test Error: 0.1730, Loss: 0.3376
7: Forward: 15 | Train Error: 0.1740, Loss: 0.3303, Operator norm: 0.5029 | Test Error: 0.1600, Loss: 0.3176
8: Forward: 15 | Train Error: 0.1600, Loss: 0.3103, Operator norm: 0.5032 | Test Error: 0.1500, Loss: 0.2997
9: Forward: 15 | Train Error: 0.1480, Loss: 0.2924, Operator norm: 0.5035 | Test Error: 0.1360, Loss: 0.2835
10: Forward: 15 | Train Error: 0.1370, Loss: 0.2762, Operator norm: 0.5037 | Test Error: 0.1290, Loss: 0.2689
11: Forward: 15 | Train Error: 0.1230, Loss: 0.2617, Operator norm: 0.5040 | Test Error: 0.1220, Loss: 0.2556
12: Forward: 15 | Train Error: 0.1130, Loss: 0.2485, Operator norm: 0.5042 | Test Error: 0.1120, Loss: 0.2436
13: Forward: 15 | Train Error: 0.1030, Loss: 0.2366, Operator norm: 0.5044 | Test Error: 0.1090, Loss: 0.2326
14: Forward: 15 | Train Error: 0.0960, Loss: 0.2257, Operator norm: 0.5046 | Test Error: 0.1030, Loss: 0.2226
15: Forward: 15 | Train Error: 0.0880, Loss: 0.2159, Operator norm: 0.5048 | Test Error: 0.0950, Loss: 0.2135
16: Forward: 15 | Train Error: 0.0820, Loss: 0.2068, Operator norm: 0.5050 | Test Error: 0.0910, Loss: 0.2050
17: Forward: 15 | Train Error: 0.0770, Loss: 0.1986, Operator norm: 0.5052 | Test Error: 0.0860, Loss: 0.1973
18: Forward: 15 | Train Error: 0.0750, Loss: 0.1910, Operator norm: 0.5054 | Test Error: 0.0840, Loss: 0.1901
19: Forward: 15 | Train Error: 0.0710, Loss: 0.1840, Operator norm: 0.5055 | Test Error: 0.0800, Loss: 0.1835
20: Forward: 15 | Train Error: 0.0660, Loss: 0.1776, Operator norm: 0.5057 | Test Error: 0.0740, Loss: 0.1774
21: Forward: 15 | Train Error: 0.0620, Loss: 0.1716, Operator norm: 0.5058 | Test Error: 0.0720, Loss: 0.1716
22: Forward: 15 | Train Error: 0.0580, Loss: 0.1660, Operator norm: 0.5060 | Test Error: 0.0690, Loss: 0.1663
23: Forward: 15 | Train Error: 0.0560, Loss: 0.1609, Operator norm: 0.5061 | Test Error: 0.0650, Loss: 0.1613
24: Forward: 15 | Train Error: 0.0530, Loss: 0.1560, Operator norm: 0.5062 | Test Error: 0.0590, Loss: 0.1566
25: Forward: 15 | Train Error: 0.0500, Loss: 0.1515, Operator norm: 0.5063 | Test Error: 0.0560, Loss: 0.1522
26: Forward: 15 | Train Error: 0.0450, Loss: 0.1473, Operator norm: 0.5065 | Test Error: 0.0540, Loss: 0.1480
27: Forward: 15 | Train Error: 0.0430, Loss: 0.1433, Operator norm: 0.5066 | Test Error: 0.0500, Loss: 0.1441
28: Forward: 15 | Train Error: 0.0420, Loss: 0.1395, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1404
29: Forward: 15 | Train Error: 0.0400, Loss: 0.1359, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1369
30: Forward: 15 | Train Error: 0.0380, Loss: 0.1326, Operator norm: 0.5069 | Test Error: 0.0430, Loss: 0.1335
31: Forward: 15 | Train Error: 0.0370, Loss: 0.1294, Operator norm: 0.5070 | Test Error: 0.0410, Loss: 0.1303
32: Forward: 15 | Train Error: 0.0340, Loss: 0.1263, Operator norm: 0.5070 | Test Error: 0.0400, Loss: 0.1273
33: Forward: 15 | Train Error: 0.0320, Loss: 0.1234, Operator norm: 0.5071 | Test Error: 0.0370, Loss: 0.1244
34: Forward: 15 | Train Error: 0.0300, Loss: 0.1206, Operator norm: 0.5072 | Test Error: 0.0360, Loss: 0.1216
35: Forward: 15 | Train Error: 0.0300, Loss: 0.1180, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1190
36: Forward: 15 | Train Error: 0.0300, Loss: 0.1154, Operator norm: 0.5073 | Test Error: 0.0310, Loss: 0.1164
37: Forward: 15 | Train Error: 0.0290, Loss: 0.1130, Operator norm: 0.5074 | Test Error: 0.0290, Loss: 0.1140
38: Forward: 15 | Train Error: 0.0280, Loss: 0.1107, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1116
39: Forward: 15 | Train Error: 0.0270, Loss: 0.1084, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1093
40: Forward: 15 | Train Error: 0.0260, Loss: 0.1063, Operator norm: 0.5076 | Test Error: 0.0260, Loss: 0.1072
41: Forward: 15 | Train Error: 0.0250, Loss: 0.1042, Operator norm: 0.5077 | Test Error: 0.0230, Loss: 0.1051
42: Forward: 15 | Train Error: 0.0230, Loss: 0.1022, Operator norm: 0.5077 | Test Error: 0.0220, Loss: 0.1030
43: Forward: 15 | Train Error: 0.0210, Loss: 0.1003, Operator norm: 0.5078 | Test Error: 0.0190, Loss: 0.1011
44: Forward: 15 | Train Error: 0.0210, Loss: 0.0984, Operator norm: 0.5078 | Test Error: 0.0180, Loss: 0.0992
45: Forward: 15 | Train Error: 0.0210, Loss: 0.0966, Operator norm: 0.5079 | Test Error: 0.0180, Loss: 0.0974
46: Forward: 15 | Train Error: 0.0200, Loss: 0.0949, Operator norm: 0.5080 | Test Error: 0.0170, Loss: 0.0956
47: Forward: 15 | Train Error: 0.0200, Loss: 0.0932, Operator norm: 0.5080 | Test Error: 0.0160, Loss: 0.0939
48: Forward: 15 | Train Error: 0.0190, Loss: 0.0916, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0923
49: Forward: 15 | Train Error: 0.0180, Loss: 0.0901, Operator norm: 0.5081 | Test Error: 0.0150, Loss: 0.0907
50: Forward: 15 | Train Error: 0.0180, Loss: 0.0885, Operator norm: 0.5082 | Test Error: 0.0150, Loss: 0.0892
51: Forward: 15 | Train Error: 0.0170, Loss: 0.0871, Operator norm: 0.5082 | Test Error: 0.0140, Loss: 0.0877
52: Forward: 15 | Train Error: 0.0160, Loss: 0.0857, Operator norm: 0.5082 | Test Error: 0.0140, Loss: 0.0862
53: Forward: 15 | Train Error: 0.0160, Loss: 0.0843, Operator norm: 0.5083 | Test Error: 0.0140, Loss: 0.0848
54: Forward: 15 | Train Error: 0.0160, Loss: 0.0829, Operator norm: 0.5083 | Test Error: 0.0140, Loss: 0.0835
55: Forward: 15 | Train Error: 0.0160, Loss: 0.0817, Operator norm: 0.5084 | Test Error: 0.0130, Loss: 0.0822
56: Forward: 15 | Train Error: 0.0140, Loss: 0.0804, Operator norm: 0.5084 | Test Error: 0.0130, Loss: 0.0809
57: Forward: 15 | Train Error: 0.0140, Loss: 0.0792, Operator norm: 0.5085 | Test Error: 0.0120, Loss: 0.0797
58: Forward: 15 | Train Error: 0.0140, Loss: 0.0780, Operator norm: 0.5085 | Test Error: 0.0110, Loss: 0.0785
59: Forward: 15 | Train Error: 0.0140, Loss: 0.0769, Operator norm: 0.5086 | Test Error: 0.0110, Loss: 0.0773
60: Forward: 15 | Train Error: 0.0140, Loss: 0.0758, Operator norm: 0.5086 | Test Error: 0.0100, Loss: 0.0762
61: Forward: 15 | Train Error: 0.0130, Loss: 0.0747, Operator norm: 0.5086 | Test Error: 0.0100, Loss: 0.0751
62: Forward: 15 | Train Error: 0.0120, Loss: 0.0737, Operator norm: 0.5087 | Test Error: 0.0100, Loss: 0.0741
63: Forward: 15 | Train Error: 0.0120, Loss: 0.0727, Operator norm: 0.5087 | Test Error: 0.0100, Loss: 0.0730
64: Forward: 15 | Train Error: 0.0120, Loss: 0.0717, Operator norm: 0.5088 | Test Error: 0.0090, Loss: 0.0720
65: Forward: 15 | Train Error: 0.0120, Loss: 0.0707, Operator norm: 0.5088 | Test Error: 0.0090, Loss: 0.0711
66: Forward: 15 | Train Error: 0.0120, Loss: 0.0698, Operator norm: 0.5089 | Test Error: 0.0090, Loss: 0.0701
67: Forward: 15 | Train Error: 0.0120, Loss: 0.0689, Operator norm: 0.5089 | Test Error: 0.0090, Loss: 0.0692
68: Forward: 15 | Train Error: 0.0120, Loss: 0.0681, Operator norm: 0.5090 | Test Error: 0.0090, Loss: 0.0684
69: Forward: 15 | Train Error: 0.0120, Loss: 0.0672, Operator norm: 0.5090 | Test Error: 0.0090, Loss: 0.0675
70: Forward: 15 | Train Error: 0.0120, Loss: 0.0664, Operator norm: 0.5090 | Test Error: 0.0090, Loss: 0.0667
71: Forward: 15 | Train Error: 0.0120, Loss: 0.0656, Operator norm: 0.5091 | Test Error: 0.0090, Loss: 0.0659
72: Forward: 15 | Train Error: 0.0120, Loss: 0.0649, Operator norm: 0.5091 | Test Error: 0.0090, Loss: 0.0651
73: Forward: 15 | Train Error: 0.0110, Loss: 0.0641, Operator norm: 0.5092 | Test Error: 0.0080, Loss: 0.0643
74: Forward: 15 | Train Error: 0.0110, Loss: 0.0634, Operator norm: 0.5092 | Test Error: 0.0080, Loss: 0.0636
75: Forward: 15 | Train Error: 0.0110, Loss: 0.0627, Operator norm: 0.5093 | Test Error: 0.0080, Loss: 0.0629
76: Forward: 15 | Train Error: 0.0110, Loss: 0.0620, Operator norm: 0.5093 | Test Error: 0.0080, Loss: 0.0622
77: Forward: 15 | Train Error: 0.0110, Loss: 0.0613, Operator norm: 0.5094 | Test Error: 0.0080, Loss: 0.0615
78: Forward: 15 | Train Error: 0.0110, Loss: 0.0607, Operator norm: 0.5094 | Test Error: 0.0080, Loss: 0.0609
79: Forward: 15 | Train Error: 0.0110, Loss: 0.0601, Operator norm: 0.5094 | Test Error: 0.0080, Loss: 0.0602
80: Forward: 15 | Train Error: 0.0110, Loss: 0.0595, Operator norm: 0.5095 | Test Error: 0.0080, Loss: 0.0596
81: Forward: 15 | Train Error: 0.0110, Loss: 0.0589, Operator norm: 0.5095 | Test Error: 0.0070, Loss: 0.0590
82: Forward: 15 | Train Error: 0.0110, Loss: 0.0583, Operator norm: 0.5096 | Test Error: 0.0070, Loss: 0.0584
83: Forward: 15 | Train Error: 0.0100, Loss: 0.0577, Operator norm: 0.5096 | Test Error: 0.0070, Loss: 0.0579
84: Forward: 15 | Train Error: 0.0100, Loss: 0.0572, Operator norm: 0.5096 | Test Error: 0.0060, Loss: 0.0573
85: Forward: 15 | Train Error: 0.0100, Loss: 0.0567, Operator norm: 0.5097 | Test Error: 0.0060, Loss: 0.0568
86: Forward: 15 | Train Error: 0.0100, Loss: 0.0562, Operator norm: 0.5097 | Test Error: 0.0060, Loss: 0.0563
87: Forward: 15 | Train Error: 0.0100, Loss: 0.0557, Operator norm: 0.5098 | Test Error: 0.0060, Loss: 0.0558
88: Forward: 15 | Train Error: 0.0090, Loss: 0.0552, Operator norm: 0.5098 | Test Error: 0.0060, Loss: 0.0553
89: Forward: 15 | Train Error: 0.0090, Loss: 0.0547, Operator norm: 0.5099 | Test Error: 0.0060, Loss: 0.0548
90: Forward: 15 | Train Error: 0.0090, Loss: 0.0543, Operator norm: 0.5099 | Test Error: 0.0060, Loss: 0.0543
91: Forward: 15 | Train Error: 0.0090, Loss: 0.0538, Operator norm: 0.5099 | Test Error: 0.0060, Loss: 0.0539
92: Forward: 15 | Train Error: 0.0090, Loss: 0.0534, Operator norm: 0.5100 | Test Error: 0.0060, Loss: 0.0535
93: Forward: 15 | Train Error: 0.0090, Loss: 0.0530, Operator norm: 0.5100 | Test Error: 0.0060, Loss: 0.0530
94: Forward: 15 | Train Error: 0.0090, Loss: 0.0526, Operator norm: 0.5101 | Test Error: 0.0050, Loss: 0.0526
95: Forward: 15 | Train Error: 0.0080, Loss: 0.0522, Operator norm: 0.5101 | Test Error: 0.0050, Loss: 0.0522
96: Forward: 15 | Train Error: 0.0080, Loss: 0.0518, Operator norm: 0.5101 | Test Error: 0.0040, Loss: 0.0518
97: Forward: 15 | Train Error: 0.0080, Loss: 0.0514, Operator norm: 0.5102 | Test Error: 0.0040, Loss: 0.0515
98: Forward: 15 | Train Error: 0.0080, Loss: 0.0510, Operator norm: 0.5102 | Test Error: 0.0040, Loss: 0.0511
99: Forward: 15 | Train Error: 0.0080, Loss: 0.0507, Operator norm: 0.5103 | Test Error: 0.0040, Loss: 0.0507
100: Forward: 15 | Train Error: 0.0080, Loss: 0.0503, Operator norm: 0.5103 | Test Error: 0.0040, Loss: 0.0504
101: Forward: 15 | Train Error: 0.0080, Loss: 0.0500, Operator norm: 0.5104 | Test Error: 0.0040, Loss: 0.0500
102: Forward: 15 | Train Error: 0.0080, Loss: 0.0497, Operator norm: 0.5104 | Test Error: 0.0030, Loss: 0.0497
103: Forward: 15 | Train Error: 0.0080, Loss: 0.0494, Operator norm: 0.5104 | Test Error: 0.0030, Loss: 0.0494
104: Forward: 15 | Train Error: 0.0080, Loss: 0.0490, Operator norm: 0.5105 | Test Error: 0.0030, Loss: 0.0491
105: Forward: 15 | Train Error: 0.0070, Loss: 0.0487, Operator norm: 0.5105 | Test Error: 0.0030, Loss: 0.0488
106: Forward: 15 | Train Error: 0.0060, Loss: 0.0484, Operator norm: 0.5105 | Test Error: 0.0030, Loss: 0.0485
107: Forward: 15 | Train Error: 0.0060, Loss: 0.0482, Operator norm: 0.5106 | Test Error: 0.0030, Loss: 0.0482
108: Forward: 15 | Train Error: 0.0060, Loss: 0.0479, Operator norm: 0.5106 | Test Error: 0.0030, Loss: 0.0479
109: Forward: 15 | Train Error: 0.0060, Loss: 0.0476, Operator norm: 0.5106 | Test Error: 0.0030, Loss: 0.0476
110: Forward: 15 | Train Error: 0.0050, Loss: 0.0473, Operator norm: 0.5107 | Test Error: 0.0030, Loss: 0.0474
111: Forward: 15 | Train Error: 0.0050, Loss: 0.0471, Operator norm: 0.5107 | Test Error: 0.0030, Loss: 0.0471
112: Forward: 15 | Train Error: 0.0050, Loss: 0.0468, Operator norm: 0.5107 | Test Error: 0.0030, Loss: 0.0469
113: Forward: 15 | Train Error: 0.0050, Loss: 0.0466, Operator norm: 0.5108 | Test Error: 0.0030, Loss: 0.0466
114: Forward: 15 | Train Error: 0.0050, Loss: 0.0463, Operator norm: 0.5108 | Test Error: 0.0030, Loss: 0.0464
115: Forward: 15 | Train Error: 0.0050, Loss: 0.0461, Operator norm: 0.5108 | Test Error: 0.0020, Loss: 0.0461
116: Forward: 15 | Train Error: 0.0050, Loss: 0.0459, Operator norm: 0.5109 | Test Error: 0.0020, Loss: 0.0459
117: Forward: 15 | Train Error: 0.0050, Loss: 0.0457, Operator norm: 0.5109 | Test Error: 0.0020, Loss: 0.0457
118: Forward: 15 | Train Error: 0.0050, Loss: 0.0454, Operator norm: 0.5109 | Test Error: 0.0020, Loss: 0.0455
119: Forward: 15 | Train Error: 0.0050, Loss: 0.0452, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0453
120: Forward: 15 | Train Error: 0.0050, Loss: 0.0450, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0451
121: Forward: 15 | Train Error: 0.0050, Loss: 0.0448, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0449
122: Forward: 15 | Train Error: 0.0050, Loss: 0.0446, Operator norm: 0.5111 | Test Error: 0.0020, Loss: 0.0447
123: Forward: 15 | Train Error: 0.0050, Loss: 0.0444, Operator norm: 0.5111 | Test Error: 0.0020, Loss: 0.0445
124: Forward: 15 | Train Error: 0.0050, Loss: 0.0442, Operator norm: 0.5111 | Test Error: 0.0020, Loss: 0.0443
125: Forward: 15 | Train Error: 0.0050, Loss: 0.0441, Operator norm: 0.5112 | Test Error: 0.0020, Loss: 0.0441
126: Forward: 15 | Train Error: 0.0050, Loss: 0.0439, Operator norm: 0.5112 | Test Error: 0.0020, Loss: 0.0439
127: Forward: 15 | Train Error: 0.0050, Loss: 0.0437, Operator norm: 0.5112 | Test Error: 0.0020, Loss: 0.0437
128: Forward: 15 | Train Error: 0.0050, Loss: 0.0435, Operator norm: 0.5113 | Test Error: 0.0010, Loss: 0.0436
129: Forward: 15 | Train Error: 0.0050, Loss: 0.0434, Operator norm: 0.5113 | Test Error: 0.0010, Loss: 0.0434
130: Forward: 15 | Train Error: 0.0050, Loss: 0.0432, Operator norm: 0.5113 | Test Error: 0.0010, Loss: 0.0432
131: Forward: 15 | Train Error: 0.0050, Loss: 0.0430, Operator norm: 0.5113 | Test Error: 0.0010, Loss: 0.0431
132: Forward: 15 | Train Error: 0.0050, Loss: 0.0429, Operator norm: 0.5114 | Test Error: 0.0010, Loss: 0.0429
133: Forward: 15 | Train Error: 0.0050, Loss: 0.0427, Operator norm: 0.5114 | Test Error: 0.0010, Loss: 0.0428
134: Forward: 15 | Train Error: 0.0050, Loss: 0.0426, Operator norm: 0.5114 | Test Error: 0.0010, Loss: 0.0426
135: Forward: 15 | Train Error: 0.0050, Loss: 0.0424, Operator norm: 0.5114 | Test Error: 0.0010, Loss: 0.0425
136: Forward: 15 | Train Error: 0.0050, Loss: 0.0423, Operator norm: 0.5115 | Test Error: 0.0010, Loss: 0.0423
137: Forward: 15 | Train Error: 0.0050, Loss: 0.0421, Operator norm: 0.5115 | Test Error: 0.0010, Loss: 0.0422
138: Forward: 15 | Train Error: 0.0050, Loss: 0.0420, Operator norm: 0.5115 | Test Error: 0.0010, Loss: 0.0421
139: Forward: 15 | Train Error: 0.0050, Loss: 0.0419, Operator norm: 0.5115 | Test Error: 0.0010, Loss: 0.0419
140: Forward: 15 | Train Error: 0.0050, Loss: 0.0417, Operator norm: 0.5116 | Test Error: 0.0010, Loss: 0.0418
141: Forward: 15 | Train Error: 0.0050, Loss: 0.0416, Operator norm: 0.5116 | Test Error: 0.0010, Loss: 0.0417
142: Forward: 15 | Train Error: 0.0050, Loss: 0.0415, Operator norm: 0.5116 | Test Error: 0.0010, Loss: 0.0415
143: Forward: 15 | Train Error: 0.0050, Loss: 0.0414, Operator norm: 0.5116 | Test Error: 0.0010, Loss: 0.0414
144: Forward: 15 | Train Error: 0.0050, Loss: 0.0412, Operator norm: 0.5117 | Test Error: 0.0010, Loss: 0.0413
145: Forward: 15 | Train Error: 0.0050, Loss: 0.0411, Operator norm: 0.5117 | Test Error: 0.0010, Loss: 0.0412
146: Forward: 15 | Train Error: 0.0050, Loss: 0.0410, Operator norm: 0.5117 | Test Error: 0.0010, Loss: 0.0411
147: Forward: 15 | Train Error: 0.0050, Loss: 0.0409, Operator norm: 0.5117 | Test Error: 0.0010, Loss: 0.0409
148: Forward: 15 | Train Error: 0.0050, Loss: 0.0408, Operator norm: 0.5117 | Test Error: 0.0010, Loss: 0.0408
149: Forward: 15 | Train Error: 0.0050, Loss: 0.0406, Operator norm: 0.5118 | Test Error: 0.0010, Loss: 0.0407
150: Forward: 15 | Train Error: 0.0050, Loss: 0.0405, Operator norm: 0.5118 | Test Error: 0.0010, Loss: 0.0406
151: Forward: 15 | Train Error: 0.0050, Loss: 0.0404, Operator norm: 0.5118 | Test Error: 0.0010, Loss: 0.0405
152: Forward: 15 | Train Error: 0.0040, Loss: 0.0403, Operator norm: 0.5118 | Test Error: 0.0010, Loss: 0.0404
153: Forward: 15 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.5118 | Test Error: 0.0010, Loss: 0.0403
154: Forward: 15 | Train Error: 0.0040, Loss: 0.0401, Operator norm: 0.5119 | Test Error: 0.0010, Loss: 0.0402
155: Forward: 15 | Train Error: 0.0040, Loss: 0.0400, Operator norm: 0.5119 | Test Error: 0.0010, Loss: 0.0401
156: Forward: 15 | Train Error: 0.0040, Loss: 0.0399, Operator norm: 0.5119 | Test Error: 0.0010, Loss: 0.0400
157: Forward: 15 | Train Error: 0.0040, Loss: 0.0398, Operator norm: 0.5119 | Test Error: 0.0010, Loss: 0.0399
158: Forward: 15 | Train Error: 0.0040, Loss: 0.0397, Operator norm: 0.5120 | Test Error: 0.0010, Loss: 0.0398
159: Forward: 15 | Train Error: 0.0040, Loss: 0.0396, Operator norm: 0.5120 | Test Error: 0.0010, Loss: 0.0397
160: Forward: 15 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.5120 | Test Error: 0.0010, Loss: 0.0396
161: Forward: 15 | Train Error: 0.0040, Loss: 0.0394, Operator norm: 0.5120 | Test Error: 0.0010, Loss: 0.0395
162: Forward: 15 | Train Error: 0.0040, Loss: 0.0393, Operator norm: 0.5120 | Test Error: 0.0010, Loss: 0.0394
163: Forward: 15 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.5120 | Test Error: 0.0010, Loss: 0.0394
164: Forward: 15 | Train Error: 0.0040, Loss: 0.0392, Operator norm: 0.5121 | Test Error: 0.0010, Loss: 0.0393
165: Forward: 15 | Train Error: 0.0040, Loss: 0.0391, Operator norm: 0.5121 | Test Error: 0.0010, Loss: 0.0392
166: Forward: 15 | Train Error: 0.0040, Loss: 0.0390, Operator norm: 0.5121 | Test Error: 0.0010, Loss: 0.0391
167: Forward: 15 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.5121 | Test Error: 0.0010, Loss: 0.0390
168: Forward: 15 | Train Error: 0.0040, Loss: 0.0388, Operator norm: 0.5121 | Test Error: 0.0010, Loss: 0.0389
169: Forward: 15 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.5122 | Test Error: 0.0010, Loss: 0.0389
170: Forward: 15 | Train Error: 0.0040, Loss: 0.0387, Operator norm: 0.5122 | Test Error: 0.0010, Loss: 0.0388
171: Forward: 15 | Train Error: 0.0030, Loss: 0.0386, Operator norm: 0.5122 | Test Error: 0.0010, Loss: 0.0387
172: Forward: 15 | Train Error: 0.0030, Loss: 0.0385, Operator norm: 0.5122 | Test Error: 0.0010, Loss: 0.0386
173: Forward: 15 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.5122 | Test Error: 0.0010, Loss: 0.0386
174: Forward: 15 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.5122 | Test Error: 0.0010, Loss: 0.0385
175: Forward: 15 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0384
176: Forward: 15 | Train Error: 0.0030, Loss: 0.0382, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0383
177: Forward: 15 | Train Error: 0.0030, Loss: 0.0381, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0383
178: Forward: 15 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0382
179: Forward: 15 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0381
180: Forward: 15 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0381
181: Forward: 15 | Train Error: 0.0030, Loss: 0.0378, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0380
182: Forward: 15 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0379
183: Forward: 15 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.5123 | Test Error: 0.0010, Loss: 0.0378
184: Forward: 15 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0378
185: Forward: 15 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0377
186: Forward: 15 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0377
187: Forward: 15 | Train Error: 0.0030, Loss: 0.0374, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0376
188: Forward: 15 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0375
189: Forward: 15 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0375
190: Forward: 15 | Train Error: 0.0030, Loss: 0.0372, Operator norm: 0.5124 | Test Error: 0.0010, Loss: 0.0374
191: Forward: 15 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0373
192: Forward: 15 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0373
193: Forward: 15 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0372
194: Forward: 15 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0372
195: Forward: 15 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0371
196: Forward: 15 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0370
197: Forward: 15 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0370
198: Forward: 15 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.5125 | Test Error: 0.0010, Loss: 0.0369
199: Forward: 15 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0369
200: Forward: 15 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0368
201: Forward: 15 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0368
202: Forward: 15 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0367
203: Forward: 15 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0366
204: Forward: 15 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0366
205: Forward: 15 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0365
206: Forward: 15 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0365
207: Forward: 15 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0364
208: Forward: 15 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0364
209: Forward: 15 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0363
210: Forward: 15 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0363
211: Forward: 15 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0362
212: Forward: 15 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0362
213: Forward: 15 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0361
214: Forward: 15 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0361
215: Forward: 15 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0360
216: Forward: 15 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0360
217: Forward: 15 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0359
218: Forward: 15 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0359
219: Forward: 15 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0358
220: Forward: 15 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0358
221: Forward: 15 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0357
222: Forward: 15 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0357
223: Forward: 15 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0356
224: Forward: 15 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0356
225: Forward: 15 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0355
226: Forward: 15 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0355
227: Forward: 15 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0354
228: Forward: 15 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.5128 | Test Error: 0.0010, Loss: 0.0354
229: Forward: 15 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0354
230: Forward: 15 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0353
231: Forward: 15 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0353
232: Forward: 15 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0352
233: Forward: 15 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0352
234: Forward: 15 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0351
235: Forward: 15 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0351
236: Forward: 15 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0350
237: Forward: 15 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0350
238: Forward: 15 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0350
239: Forward: 15 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0349
240: Forward: 15 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0349
241: Forward: 15 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0348
242: Forward: 15 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0348
243: Forward: 15 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0347
244: Forward: 15 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0347
245: Forward: 15 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0347
246: Forward: 15 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0346
247: Forward: 15 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0346
248: Forward: 15 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0345
249: Forward: 15 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0345
250: Forward: 15 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0344
251: Forward: 15 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0344
252: Forward: 15 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0344
253: Forward: 15 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0343
254: Forward: 15 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0343
255: Forward: 15 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0342
256: Forward: 15 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0342
257: Forward: 15 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0342
258: Forward: 15 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0341
259: Forward: 15 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0341
260: Forward: 15 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0340
261: Forward: 15 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0340
262: Forward: 15 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0340
263: Forward: 15 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0339
264: Forward: 15 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0339
265: Forward: 15 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0339
266: Forward: 15 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0338
267: Forward: 15 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0338
268: Forward: 15 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0337
269: Forward: 15 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0337
270: Forward: 15 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0337
271: Forward: 15 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0336
272: Forward: 15 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0336
273: Forward: 15 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0335
274: Forward: 15 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0335
275: Forward: 15 | Train Error: 0.0020, Loss: 0.0329, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0335
276: Forward: 15 | Train Error: 0.0020, Loss: 0.0329, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0334
277: Forward: 15 | Train Error: 0.0020, Loss: 0.0328, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0334
278: Forward: 15 | Train Error: 0.0020, Loss: 0.0328, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0334
279: Forward: 15 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0333
280: Forward: 15 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0333
281: Forward: 15 | Train Error: 0.0020, Loss: 0.0327, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0333
282: Forward: 15 | Train Error: 0.0020, Loss: 0.0326, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0332
283: Forward: 15 | Train Error: 0.0020, Loss: 0.0326, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0332
284: Forward: 15 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0331
285: Forward: 15 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0331
286: Forward: 15 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0331
287: Forward: 15 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0330
288: Forward: 15 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0330
289: Forward: 15 | Train Error: 0.0020, Loss: 0.0324, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0330
290: Forward: 15 | Train Error: 0.0020, Loss: 0.0323, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0329
291: Forward: 15 | Train Error: 0.0020, Loss: 0.0323, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0329
292: Forward: 15 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0329
293: Forward: 15 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0328
294: Forward: 15 | Train Error: 0.0020, Loss: 0.0322, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0328
295: Forward: 15 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0328
296: Forward: 15 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0327
297: Forward: 15 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0327
298: Forward: 15 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0327
299: Forward: 15 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0326
300: Forward: 15 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0326
301: Forward: 15 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0326
302: Forward: 15 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0325
303: Forward: 15 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0325
304: Forward: 15 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0325
305: Forward: 15 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0324
306: Forward: 15 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0324
307: Forward: 15 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0324
308: Forward: 15 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0323
309: Forward: 15 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0323
310: Forward: 15 | Train Error: 0.0020, Loss: 0.0316, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0323
311: Forward: 15 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0322
312: Forward: 15 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0322
313: Forward: 15 | Train Error: 0.0020, Loss: 0.0314, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0322
314: Forward: 15 | Train Error: 0.0020, Loss: 0.0314, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0321
315: Forward: 15 | Train Error: 0.0020, Loss: 0.0314, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0321
316: Forward: 15 | Train Error: 0.0020, Loss: 0.0313, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0321
317: Forward: 15 | Train Error: 0.0020, Loss: 0.0313, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0320
318: Forward: 15 | Train Error: 0.0020, Loss: 0.0313, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0320
319: Forward: 15 | Train Error: 0.0020, Loss: 0.0312, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0320
320: Forward: 15 | Train Error: 0.0020, Loss: 0.0312, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0319
321: Forward: 15 | Train Error: 0.0020, Loss: 0.0312, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0319
322: Forward: 15 | Train Error: 0.0020, Loss: 0.0311, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0319
323: Forward: 15 | Train Error: 0.0020, Loss: 0.0311, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0318
324: Forward: 15 | Train Error: 0.0020, Loss: 0.0311, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0318
325: Forward: 15 | Train Error: 0.0020, Loss: 0.0310, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0318
326: Forward: 15 | Train Error: 0.0020, Loss: 0.0310, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0318
327: Forward: 15 | Train Error: 0.0020, Loss: 0.0310, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0317
328: Forward: 15 | Train Error: 0.0020, Loss: 0.0309, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0317
329: Forward: 15 | Train Error: 0.0020, Loss: 0.0309, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0317
330: Forward: 15 | Train Error: 0.0020, Loss: 0.0308, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0316
331: Forward: 15 | Train Error: 0.0020, Loss: 0.0308, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0316
332: Forward: 15 | Train Error: 0.0020, Loss: 0.0308, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0316
333: Forward: 15 | Train Error: 0.0020, Loss: 0.0307, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0315
334: Forward: 15 | Train Error: 0.0020, Loss: 0.0307, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0315
335: Forward: 15 | Train Error: 0.0020, Loss: 0.0307, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0315
336: Forward: 15 | Train Error: 0.0020, Loss: 0.0306, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0315
337: Forward: 15 | Train Error: 0.0020, Loss: 0.0306, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0314
338: Forward: 15 | Train Error: 0.0020, Loss: 0.0306, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0314
339: Forward: 15 | Train Error: 0.0020, Loss: 0.0305, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0314
340: Forward: 15 | Train Error: 0.0020, Loss: 0.0305, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0313
341: Forward: 15 | Train Error: 0.0020, Loss: 0.0305, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0313
342: Forward: 15 | Train Error: 0.0020, Loss: 0.0304, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0313
343: Forward: 15 | Train Error: 0.0020, Loss: 0.0304, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0312
344: Forward: 15 | Train Error: 0.0020, Loss: 0.0304, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0312
345: Forward: 15 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0312
346: Forward: 15 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0312
347: Forward: 15 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0311
348: Forward: 15 | Train Error: 0.0020, Loss: 0.0302, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0311
349: Forward: 15 | Train Error: 0.0020, Loss: 0.0302, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0311
350: Forward: 15 | Train Error: 0.0020, Loss: 0.0302, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0310
351: Forward: 15 | Train Error: 0.0020, Loss: 0.0302, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0310
352: Forward: 15 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0310
353: Forward: 15 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0310
354: Forward: 15 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0309
355: Forward: 15 | Train Error: 0.0020, Loss: 0.0300, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0309
356: Forward: 15 | Train Error: 0.0020, Loss: 0.0300, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0309
357: Forward: 15 | Train Error: 0.0020, Loss: 0.0300, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0308
358: Forward: 15 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0308
359: Forward: 15 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0308
360: Forward: 15 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0308
361: Forward: 15 | Train Error: 0.0020, Loss: 0.0298, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0307
362: Forward: 15 | Train Error: 0.0020, Loss: 0.0298, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0307
363: Forward: 15 | Train Error: 0.0020, Loss: 0.0298, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0307
364: Forward: 15 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
365: Forward: 15 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
366: Forward: 15 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
367: Forward: 15 | Train Error: 0.0020, Loss: 0.0296, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0306
368: Forward: 15 | Train Error: 0.0020, Loss: 0.0296, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
369: Forward: 15 | Train Error: 0.0020, Loss: 0.0296, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
370: Forward: 15 | Train Error: 0.0020, Loss: 0.0296, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
371: Forward: 15 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0305
372: Forward: 15 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0304
373: Forward: 15 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0304
374: Forward: 15 | Train Error: 0.0020, Loss: 0.0294, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0304
375: Forward: 15 | Train Error: 0.0020, Loss: 0.0294, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
376: Forward: 15 | Train Error: 0.0020, Loss: 0.0294, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
377: Forward: 15 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
378: Forward: 15 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0303
379: Forward: 15 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0302
380: Forward: 15 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0302
381: Forward: 15 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0302
382: Forward: 15 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0302
383: Forward: 15 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0301
384: Forward: 15 | Train Error: 0.0020, Loss: 0.0291, Operator norm: 0.5137 | Test Error: 0.0010, Loss: 0.0301
385: Forward: 15 | Train Error: 0.0020, Loss: 0.0291, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0301
386: Forward: 15 | Train Error: 0.0020, Loss: 0.0291, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0301
387: Forward: 15 | Train Error: 0.0020, Loss: 0.0290, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
388: Forward: 15 | Train Error: 0.0020, Loss: 0.0290, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
389: Forward: 15 | Train Error: 0.0020, Loss: 0.0290, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
390: Forward: 15 | Train Error: 0.0020, Loss: 0.0290, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0300
391: Forward: 15 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
392: Forward: 15 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
393: Forward: 15 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
394: Forward: 15 | Train Error: 0.0020, Loss: 0.0288, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0299
395: Forward: 15 | Train Error: 0.0020, Loss: 0.0288, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
396: Forward: 15 | Train Error: 0.0020, Loss: 0.0288, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
397: Forward: 15 | Train Error: 0.0020, Loss: 0.0288, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0298
398: Forward: 15 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0297
399: Forward: 15 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0297
400: Forward: 15 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0297
401: Forward: 15 | Train Error: 0.0020, Loss: 0.0286, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0297
402: Forward: 15 | Train Error: 0.0020, Loss: 0.0286, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0296
403: Forward: 15 | Train Error: 0.0020, Loss: 0.0286, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0296
404: Forward: 15 | Train Error: 0.0020, Loss: 0.0286, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0296
405: Forward: 15 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0296
406: Forward: 15 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0296
407: Forward: 15 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.5138 | Test Error: 0.0010, Loss: 0.0295
408: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
409: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
410: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0295
411: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
412: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
413: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
414: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0294
415: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
416: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
417: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
418: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0293
419: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
420: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
421: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
422: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0292
423: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
424: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
425: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0291
426: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0291
427: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5139 | Test Error: 0.0010, Loss: 0.0290
428: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
429: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
430: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
431: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0290
432: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
433: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
434: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
435: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0289
436: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
437: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
438: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
439: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
440: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0288
441: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
442: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
443: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
444: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0287
445: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
446: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
447: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
448: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5140 | Test Error: 0.0010, Loss: 0.0286
449: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0286
450: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
451: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
452: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
453: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0285
454: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
455: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
456: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
457: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
458: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0284
459: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
460: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
461: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
462: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0283
463: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
464: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
465: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
466: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
467: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5141 | Test Error: 0.0010, Loss: 0.0282
468: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0281
469: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0281
470: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0281
471: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0281
472: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0281
473: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0280
474: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0280
475: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0280
476: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0280
477: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0280
478: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
479: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
480: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
481: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
482: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0279
483: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
484: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
485: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
486: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
487: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0278
488: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
489: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
490: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5142 | Test Error: 0.0010, Loss: 0.0277
491: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0277
492: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0277
493: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0276
494: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0276
495: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0276
496: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0276
497: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0276
498: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0275
499: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5143 | Test Error: 0.0010, Loss: 0.0275
grad at the end: grad_B=0.0967, grad_A=0.0473, grad_W=0.1035
===============================
Implicit: gamma=0.8 | width=1000 | lr=0.001 | opn=0.8000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 45 | Train Error: 0.4520, Loss: 0.7110, Operator norm: 0.8079 | Test Error: 0.2040, Loss: 0.2303
1: Forward: 45 | Train Error: 0.2110, Loss: 0.2205, Operator norm: 0.8093 | Test Error: 0.1200, Loss: 0.1704
2: Forward: 45 | Train Error: 0.1150, Loss: 0.1639, Operator norm: 0.8098 | Test Error: 0.0860, Loss: 0.1373
3: Forward: 45 | Train Error: 0.0760, Loss: 0.1320, Operator norm: 0.8102 | Test Error: 0.0600, Loss: 0.1161
4: Forward: 45 | Train Error: 0.0540, Loss: 0.1113, Operator norm: 0.8106 | Test Error: 0.0470, Loss: 0.1022
5: Forward: 45 | Train Error: 0.0460, Loss: 0.0977, Operator norm: 0.8109 | Test Error: 0.0410, Loss: 0.0928
6: Forward: 45 | Train Error: 0.0380, Loss: 0.0885, Operator norm: 0.8111 | Test Error: 0.0300, Loss: 0.0863
7: Forward: 45 | Train Error: 0.0290, Loss: 0.0821, Operator norm: 0.8113 | Test Error: 0.0250, Loss: 0.0816
8: Forward: 45 | Train Error: 0.0250, Loss: 0.0776, Operator norm: 0.8115 | Test Error: 0.0220, Loss: 0.0781
9: Forward: 45 | Train Error: 0.0240, Loss: 0.0741, Operator norm: 0.8117 | Test Error: 0.0190, Loss: 0.0754
10: Forward: 45 | Train Error: 0.0220, Loss: 0.0714, Operator norm: 0.8118 | Test Error: 0.0170, Loss: 0.0731
11: Forward: 45 | Train Error: 0.0200, Loss: 0.0692, Operator norm: 0.8119 | Test Error: 0.0150, Loss: 0.0712
12: Forward: 45 | Train Error: 0.0170, Loss: 0.0673, Operator norm: 0.8120 | Test Error: 0.0140, Loss: 0.0696
13: Forward: 45 | Train Error: 0.0170, Loss: 0.0656, Operator norm: 0.8121 | Test Error: 0.0130, Loss: 0.0680
14: Forward: 45 | Train Error: 0.0160, Loss: 0.0641, Operator norm: 0.8122 | Test Error: 0.0100, Loss: 0.0666
15: Forward: 45 | Train Error: 0.0150, Loss: 0.0627, Operator norm: 0.8123 | Test Error: 0.0100, Loss: 0.0654
16: Forward: 45 | Train Error: 0.0150, Loss: 0.0614, Operator norm: 0.8125 | Test Error: 0.0100, Loss: 0.0641
17: Forward: 45 | Train Error: 0.0150, Loss: 0.0602, Operator norm: 0.8126 | Test Error: 0.0090, Loss: 0.0630
18: Forward: 45 | Train Error: 0.0140, Loss: 0.0590, Operator norm: 0.8127 | Test Error: 0.0090, Loss: 0.0619
19: Forward: 45 | Train Error: 0.0130, Loss: 0.0579, Operator norm: 0.8129 | Test Error: 0.0090, Loss: 0.0609
20: Forward: 45 | Train Error: 0.0120, Loss: 0.0569, Operator norm: 0.8130 | Test Error: 0.0090, Loss: 0.0599
21: Forward: 46 | Train Error: 0.0120, Loss: 0.0559, Operator norm: 0.8131 | Test Error: 0.0090, Loss: 0.0589
22: Forward: 46 | Train Error: 0.0120, Loss: 0.0549, Operator norm: 0.8132 | Test Error: 0.0090, Loss: 0.0580
23: Forward: 46 | Train Error: 0.0120, Loss: 0.0540, Operator norm: 0.8133 | Test Error: 0.0090, Loss: 0.0572
24: Forward: 46 | Train Error: 0.0120, Loss: 0.0531, Operator norm: 0.8134 | Test Error: 0.0070, Loss: 0.0563
25: Forward: 46 | Train Error: 0.0110, Loss: 0.0522, Operator norm: 0.8135 | Test Error: 0.0070, Loss: 0.0555
26: Forward: 46 | Train Error: 0.0110, Loss: 0.0514, Operator norm: 0.8137 | Test Error: 0.0060, Loss: 0.0548
27: Forward: 46 | Train Error: 0.0100, Loss: 0.0506, Operator norm: 0.8138 | Test Error: 0.0050, Loss: 0.0540
28: Forward: 46 | Train Error: 0.0100, Loss: 0.0499, Operator norm: 0.8139 | Test Error: 0.0040, Loss: 0.0533
29: Forward: 46 | Train Error: 0.0080, Loss: 0.0492, Operator norm: 0.8140 | Test Error: 0.0040, Loss: 0.0526
30: Forward: 46 | Train Error: 0.0080, Loss: 0.0484, Operator norm: 0.8141 | Test Error: 0.0040, Loss: 0.0520
31: Forward: 46 | Train Error: 0.0080, Loss: 0.0478, Operator norm: 0.8142 | Test Error: 0.0040, Loss: 0.0513
32: Forward: 46 | Train Error: 0.0080, Loss: 0.0471, Operator norm: 0.8143 | Test Error: 0.0040, Loss: 0.0507
33: Forward: 46 | Train Error: 0.0080, Loss: 0.0465, Operator norm: 0.8144 | Test Error: 0.0040, Loss: 0.0501
34: Forward: 46 | Train Error: 0.0080, Loss: 0.0458, Operator norm: 0.8145 | Test Error: 0.0030, Loss: 0.0496
35: Forward: 46 | Train Error: 0.0080, Loss: 0.0453, Operator norm: 0.8146 | Test Error: 0.0030, Loss: 0.0490
36: Forward: 46 | Train Error: 0.0070, Loss: 0.0447, Operator norm: 0.8147 | Test Error: 0.0030, Loss: 0.0485
37: Forward: 46 | Train Error: 0.0070, Loss: 0.0441, Operator norm: 0.8148 | Test Error: 0.0030, Loss: 0.0479
38: Forward: 46 | Train Error: 0.0060, Loss: 0.0436, Operator norm: 0.8149 | Test Error: 0.0030, Loss: 0.0474
39: Forward: 46 | Train Error: 0.0060, Loss: 0.0430, Operator norm: 0.8150 | Test Error: 0.0030, Loss: 0.0469
40: Forward: 46 | Train Error: 0.0060, Loss: 0.0425, Operator norm: 0.8151 | Test Error: 0.0030, Loss: 0.0465
41: Forward: 46 | Train Error: 0.0060, Loss: 0.0420, Operator norm: 0.8152 | Test Error: 0.0030, Loss: 0.0460
42: Forward: 46 | Train Error: 0.0060, Loss: 0.0416, Operator norm: 0.8153 | Test Error: 0.0030, Loss: 0.0456
43: Forward: 46 | Train Error: 0.0060, Loss: 0.0411, Operator norm: 0.8154 | Test Error: 0.0020, Loss: 0.0451
44: Forward: 46 | Train Error: 0.0060, Loss: 0.0406, Operator norm: 0.8155 | Test Error: 0.0020, Loss: 0.0447
45: Forward: 46 | Train Error: 0.0060, Loss: 0.0402, Operator norm: 0.8156 | Test Error: 0.0020, Loss: 0.0443
46: Forward: 46 | Train Error: 0.0060, Loss: 0.0398, Operator norm: 0.8157 | Test Error: 0.0020, Loss: 0.0439
47: Forward: 46 | Train Error: 0.0060, Loss: 0.0393, Operator norm: 0.8158 | Test Error: 0.0020, Loss: 0.0435
48: Forward: 46 | Train Error: 0.0050, Loss: 0.0389, Operator norm: 0.8159 | Test Error: 0.0020, Loss: 0.0431
49: Forward: 46 | Train Error: 0.0050, Loss: 0.0385, Operator norm: 0.8160 | Test Error: 0.0020, Loss: 0.0428
50: Forward: 46 | Train Error: 0.0050, Loss: 0.0381, Operator norm: 0.8160 | Test Error: 0.0020, Loss: 0.0424
51: Forward: 46 | Train Error: 0.0050, Loss: 0.0378, Operator norm: 0.8161 | Test Error: 0.0020, Loss: 0.0420
52: Forward: 46 | Train Error: 0.0040, Loss: 0.0374, Operator norm: 0.8162 | Test Error: 0.0020, Loss: 0.0417
53: Forward: 46 | Train Error: 0.0040, Loss: 0.0370, Operator norm: 0.8163 | Test Error: 0.0020, Loss: 0.0414
54: Forward: 46 | Train Error: 0.0040, Loss: 0.0367, Operator norm: 0.8164 | Test Error: 0.0020, Loss: 0.0410
55: Forward: 46 | Train Error: 0.0040, Loss: 0.0363, Operator norm: 0.8165 | Test Error: 0.0020, Loss: 0.0407
56: Forward: 46 | Train Error: 0.0040, Loss: 0.0360, Operator norm: 0.8166 | Test Error: 0.0020, Loss: 0.0404
57: Forward: 46 | Train Error: 0.0040, Loss: 0.0357, Operator norm: 0.8166 | Test Error: 0.0020, Loss: 0.0401
58: Forward: 46 | Train Error: 0.0040, Loss: 0.0353, Operator norm: 0.8167 | Test Error: 0.0020, Loss: 0.0398
59: Forward: 46 | Train Error: 0.0040, Loss: 0.0350, Operator norm: 0.8168 | Test Error: 0.0020, Loss: 0.0395
60: Forward: 46 | Train Error: 0.0040, Loss: 0.0347, Operator norm: 0.8169 | Test Error: 0.0020, Loss: 0.0392
61: Forward: 46 | Train Error: 0.0040, Loss: 0.0344, Operator norm: 0.8169 | Test Error: 0.0020, Loss: 0.0390
62: Forward: 46 | Train Error: 0.0040, Loss: 0.0341, Operator norm: 0.8170 | Test Error: 0.0020, Loss: 0.0387
63: Forward: 46 | Train Error: 0.0040, Loss: 0.0338, Operator norm: 0.8171 | Test Error: 0.0020, Loss: 0.0384
64: Forward: 46 | Train Error: 0.0040, Loss: 0.0335, Operator norm: 0.8172 | Test Error: 0.0020, Loss: 0.0382
65: Forward: 46 | Train Error: 0.0040, Loss: 0.0333, Operator norm: 0.8173 | Test Error: 0.0020, Loss: 0.0379
66: Forward: 46 | Train Error: 0.0040, Loss: 0.0330, Operator norm: 0.8173 | Test Error: 0.0020, Loss: 0.0377
67: Forward: 46 | Train Error: 0.0030, Loss: 0.0327, Operator norm: 0.8174 | Test Error: 0.0020, Loss: 0.0374
68: Forward: 46 | Train Error: 0.0030, Loss: 0.0325, Operator norm: 0.8175 | Test Error: 0.0020, Loss: 0.0372
69: Forward: 46 | Train Error: 0.0030, Loss: 0.0322, Operator norm: 0.8176 | Test Error: 0.0020, Loss: 0.0369
70: Forward: 46 | Train Error: 0.0030, Loss: 0.0319, Operator norm: 0.8176 | Test Error: 0.0020, Loss: 0.0367
71: Forward: 46 | Train Error: 0.0030, Loss: 0.0317, Operator norm: 0.8177 | Test Error: 0.0020, Loss: 0.0365
72: Forward: 46 | Train Error: 0.0030, Loss: 0.0315, Operator norm: 0.8178 | Test Error: 0.0020, Loss: 0.0362
73: Forward: 46 | Train Error: 0.0030, Loss: 0.0312, Operator norm: 0.8179 | Test Error: 0.0020, Loss: 0.0360
74: Forward: 46 | Train Error: 0.0030, Loss: 0.0310, Operator norm: 0.8179 | Test Error: 0.0020, Loss: 0.0358
75: Forward: 46 | Train Error: 0.0030, Loss: 0.0308, Operator norm: 0.8180 | Test Error: 0.0020, Loss: 0.0356
76: Forward: 46 | Train Error: 0.0020, Loss: 0.0305, Operator norm: 0.8181 | Test Error: 0.0020, Loss: 0.0354
77: Forward: 46 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.8181 | Test Error: 0.0020, Loss: 0.0352
78: Forward: 46 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.8182 | Test Error: 0.0020, Loss: 0.0350
79: Forward: 46 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.8183 | Test Error: 0.0020, Loss: 0.0348
80: Forward: 46 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.8183 | Test Error: 0.0020, Loss: 0.0346
81: Forward: 46 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.8184 | Test Error: 0.0020, Loss: 0.0344
82: Forward: 46 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.8185 | Test Error: 0.0020, Loss: 0.0342
83: Forward: 46 | Train Error: 0.0020, Loss: 0.0291, Operator norm: 0.8185 | Test Error: 0.0020, Loss: 0.0340
84: Forward: 46 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.8186 | Test Error: 0.0020, Loss: 0.0339
85: Forward: 46 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.8186 | Test Error: 0.0010, Loss: 0.0337
86: Forward: 46 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.8187 | Test Error: 0.0010, Loss: 0.0335
87: Forward: 46 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.8188 | Test Error: 0.0010, Loss: 0.0333
88: Forward: 46 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.8188 | Test Error: 0.0010, Loss: 0.0332
89: Forward: 46 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.8189 | Test Error: 0.0010, Loss: 0.0330
90: Forward: 46 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.8189 | Test Error: 0.0010, Loss: 0.0328
91: Forward: 46 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.8190 | Test Error: 0.0010, Loss: 0.0327
92: Forward: 46 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.8191 | Test Error: 0.0010, Loss: 0.0325
93: Forward: 46 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.8191 | Test Error: 0.0010, Loss: 0.0324
94: Forward: 46 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.8192 | Test Error: 0.0010, Loss: 0.0322
95: Forward: 46 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.8193 | Test Error: 0.0010, Loss: 0.0320
96: Forward: 46 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.8193 | Test Error: 0.0010, Loss: 0.0319
97: Forward: 46 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.8194 | Test Error: 0.0010, Loss: 0.0317
98: Forward: 46 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.8194 | Test Error: 0.0010, Loss: 0.0316
99: Forward: 46 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.8195 | Test Error: 0.0010, Loss: 0.0315
100: Forward: 46 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.8195 | Test Error: 0.0010, Loss: 0.0313
101: Forward: 46 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.8196 | Test Error: 0.0010, Loss: 0.0312
102: Forward: 46 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.8196 | Test Error: 0.0010, Loss: 0.0310
103: Forward: 46 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.8197 | Test Error: 0.0010, Loss: 0.0309
104: Forward: 46 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.8198 | Test Error: 0.0010, Loss: 0.0308
105: Forward: 46 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.8198 | Test Error: 0.0010, Loss: 0.0306
106: Forward: 46 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.8199 | Test Error: 0.0010, Loss: 0.0305
107: Forward: 46 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.8199 | Test Error: 0.0010, Loss: 0.0304
108: Forward: 46 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.8200 | Test Error: 0.0010, Loss: 0.0302
109: Forward: 46 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.8200 | Test Error: 0.0010, Loss: 0.0301
110: Forward: 46 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.8201 | Test Error: 0.0010, Loss: 0.0300
111: Forward: 46 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.8202 | Test Error: 0.0010, Loss: 0.0299
112: Forward: 46 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.8202 | Test Error: 0.0010, Loss: 0.0297
113: Forward: 46 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.8202 | Test Error: 0.0010, Loss: 0.0296
114: Forward: 46 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.8203 | Test Error: 0.0010, Loss: 0.0295
115: Forward: 46 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.8204 | Test Error: 0.0010, Loss: 0.0294
116: Forward: 46 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.8204 | Test Error: 0.0010, Loss: 0.0293
117: Forward: 46 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.8204 | Test Error: 0.0010, Loss: 0.0292
118: Forward: 46 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.8205 | Test Error: 0.0010, Loss: 0.0290
119: Forward: 46 | Train Error: 0.0020, Loss: 0.0235, Operator norm: 0.8205 | Test Error: 0.0010, Loss: 0.0289
120: Forward: 46 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.8206 | Test Error: 0.0010, Loss: 0.0288
121: Forward: 46 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.8207 | Test Error: 0.0010, Loss: 0.0287
122: Forward: 46 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.8207 | Test Error: 0.0010, Loss: 0.0286
123: Forward: 46 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.8208 | Test Error: 0.0010, Loss: 0.0285
124: Forward: 46 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.8208 | Test Error: 0.0010, Loss: 0.0284
125: Forward: 46 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.8209 | Test Error: 0.0010, Loss: 0.0283
126: Forward: 46 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.8209 | Test Error: 0.0010, Loss: 0.0282
127: Forward: 46 | Train Error: 0.0020, Loss: 0.0226, Operator norm: 0.8209 | Test Error: 0.0010, Loss: 0.0281
128: Forward: 46 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.8210 | Test Error: 0.0010, Loss: 0.0280
129: Forward: 46 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.8210 | Test Error: 0.0010, Loss: 0.0279
130: Forward: 46 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.8211 | Test Error: 0.0010, Loss: 0.0278
131: Forward: 46 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.8211 | Test Error: 0.0010, Loss: 0.0277
132: Forward: 46 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.8212 | Test Error: 0.0010, Loss: 0.0276
133: Forward: 46 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.8212 | Test Error: 0.0010, Loss: 0.0275
134: Forward: 46 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.8213 | Test Error: 0.0010, Loss: 0.0274
135: Forward: 46 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.8213 | Test Error: 0.0010, Loss: 0.0273
136: Forward: 46 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.8214 | Test Error: 0.0010, Loss: 0.0272
137: Forward: 46 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.8214 | Test Error: 0.0010, Loss: 0.0271
138: Forward: 46 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.8215 | Test Error: 0.0010, Loss: 0.0270
139: Forward: 46 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.8215 | Test Error: 0.0010, Loss: 0.0270
140: Forward: 46 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.8215 | Test Error: 0.0010, Loss: 0.0269
141: Forward: 46 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.8216 | Test Error: 0.0010, Loss: 0.0268
142: Forward: 46 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.8216 | Test Error: 0.0010, Loss: 0.0267
143: Forward: 46 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.8217 | Test Error: 0.0010, Loss: 0.0266
144: Forward: 46 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.8217 | Test Error: 0.0010, Loss: 0.0265
145: Forward: 46 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.8218 | Test Error: 0.0010, Loss: 0.0264
146: Forward: 46 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.8218 | Test Error: 0.0010, Loss: 0.0264
147: Forward: 46 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.8218 | Test Error: 0.0010, Loss: 0.0263
148: Forward: 46 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.8219 | Test Error: 0.0010, Loss: 0.0262
149: Forward: 46 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.8219 | Test Error: 0.0010, Loss: 0.0261
150: Forward: 46 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.8220 | Test Error: 0.0010, Loss: 0.0260
151: Forward: 46 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.8220 | Test Error: 0.0010, Loss: 0.0260
152: Forward: 46 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.8221 | Test Error: 0.0010, Loss: 0.0259
153: Forward: 46 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.8221 | Test Error: 0.0010, Loss: 0.0258
154: Forward: 46 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.8222 | Test Error: 0.0010, Loss: 0.0257
155: Forward: 46 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.8222 | Test Error: 0.0010, Loss: 0.0257
156: Forward: 46 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.8222 | Test Error: 0.0010, Loss: 0.0256
157: Forward: 46 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.8223 | Test Error: 0.0010, Loss: 0.0255
158: Forward: 46 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.8223 | Test Error: 0.0010, Loss: 0.0254
159: Forward: 46 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.8224 | Test Error: 0.0010, Loss: 0.0254
160: Forward: 46 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.8224 | Test Error: 0.0010, Loss: 0.0253
161: Forward: 46 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.8224 | Test Error: 0.0010, Loss: 0.0252
162: Forward: 46 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.8225 | Test Error: 0.0010, Loss: 0.0251
163: Forward: 46 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.8225 | Test Error: 0.0010, Loss: 0.0251
164: Forward: 46 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.8226 | Test Error: 0.0010, Loss: 0.0250
165: Forward: 46 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.8226 | Test Error: 0.0010, Loss: 0.0249
166: Forward: 46 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.8226 | Test Error: 0.0010, Loss: 0.0249
167: Forward: 46 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.8227 | Test Error: 0.0010, Loss: 0.0248
168: Forward: 46 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.8227 | Test Error: 0.0010, Loss: 0.0247
169: Forward: 46 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.8228 | Test Error: 0.0010, Loss: 0.0247
170: Forward: 46 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.8228 | Test Error: 0.0010, Loss: 0.0246
171: Forward: 46 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.8228 | Test Error: 0.0010, Loss: 0.0245
172: Forward: 46 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.8229 | Test Error: 0.0010, Loss: 0.0245
173: Forward: 46 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.8229 | Test Error: 0.0010, Loss: 0.0244
174: Forward: 46 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.8229 | Test Error: 0.0010, Loss: 0.0243
175: Forward: 46 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.8230 | Test Error: 0.0010, Loss: 0.0243
176: Forward: 46 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.8230 | Test Error: 0.0010, Loss: 0.0242
177: Forward: 46 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.8231 | Test Error: 0.0010, Loss: 0.0241
178: Forward: 46 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.8231 | Test Error: 0.0010, Loss: 0.0241
179: Forward: 46 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.8231 | Test Error: 0.0010, Loss: 0.0240
180: Forward: 46 | Train Error: 0.0010, Loss: 0.0182, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0240
181: Forward: 46 | Train Error: 0.0010, Loss: 0.0181, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0239
182: Forward: 46 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.8232 | Test Error: 0.0010, Loss: 0.0238
183: Forward: 46 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.8233 | Test Error: 0.0010, Loss: 0.0238
184: Forward: 46 | Train Error: 0.0010, Loss: 0.0179, Operator norm: 0.8233 | Test Error: 0.0010, Loss: 0.0237
185: Forward: 46 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0237
186: Forward: 46 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0236
187: Forward: 46 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.8234 | Test Error: 0.0010, Loss: 0.0236
188: Forward: 46 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.8235 | Test Error: 0.0010, Loss: 0.0235
189: Forward: 46 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.8235 | Test Error: 0.0010, Loss: 0.0234
190: Forward: 46 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.8235 | Test Error: 0.0010, Loss: 0.0234
191: Forward: 46 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0233
192: Forward: 46 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0233
193: Forward: 46 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.8236 | Test Error: 0.0010, Loss: 0.0232
194: Forward: 46 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.8237 | Test Error: 0.0010, Loss: 0.0232
195: Forward: 46 | Train Error: 0.0000, Loss: 0.0172, Operator norm: 0.8237 | Test Error: 0.0010, Loss: 0.0231
196: Forward: 46 | Train Error: 0.0000, Loss: 0.0172, Operator norm: 0.8238 | Test Error: 0.0010, Loss: 0.0231
197: Forward: 46 | Train Error: 0.0000, Loss: 0.0171, Operator norm: 0.8238 | Test Error: 0.0010, Loss: 0.0230
198: Forward: 46 | Train Error: 0.0000, Loss: 0.0171, Operator norm: 0.8238 | Test Error: 0.0010, Loss: 0.0230
199: Forward: 46 | Train Error: 0.0000, Loss: 0.0170, Operator norm: 0.8239 | Test Error: 0.0010, Loss: 0.0229
200: Forward: 47 | Train Error: 0.0000, Loss: 0.0170, Operator norm: 0.8239 | Test Error: 0.0010, Loss: 0.0229
201: Forward: 47 | Train Error: 0.0000, Loss: 0.0169, Operator norm: 0.8239 | Test Error: 0.0010, Loss: 0.0228
202: Forward: 47 | Train Error: 0.0000, Loss: 0.0168, Operator norm: 0.8240 | Test Error: 0.0010, Loss: 0.0228
203: Forward: 47 | Train Error: 0.0000, Loss: 0.0168, Operator norm: 0.8240 | Test Error: 0.0010, Loss: 0.0227
204: Forward: 47 | Train Error: 0.0000, Loss: 0.0167, Operator norm: 0.8240 | Test Error: 0.0010, Loss: 0.0227
205: Forward: 47 | Train Error: 0.0000, Loss: 0.0167, Operator norm: 0.8241 | Test Error: 0.0010, Loss: 0.0226
206: Forward: 47 | Train Error: 0.0000, Loss: 0.0166, Operator norm: 0.8241 | Test Error: 0.0010, Loss: 0.0226
207: Forward: 47 | Train Error: 0.0000, Loss: 0.0166, Operator norm: 0.8241 | Test Error: 0.0010, Loss: 0.0225
208: Forward: 47 | Train Error: 0.0000, Loss: 0.0165, Operator norm: 0.8242 | Test Error: 0.0010, Loss: 0.0225
209: Forward: 47 | Train Error: 0.0000, Loss: 0.0165, Operator norm: 0.8242 | Test Error: 0.0010, Loss: 0.0224
210: Forward: 47 | Train Error: 0.0000, Loss: 0.0164, Operator norm: 0.8242 | Test Error: 0.0010, Loss: 0.0224
211: Forward: 47 | Train Error: 0.0000, Loss: 0.0164, Operator norm: 0.8243 | Test Error: 0.0010, Loss: 0.0223
212: Forward: 47 | Train Error: 0.0000, Loss: 0.0163, Operator norm: 0.8243 | Test Error: 0.0010, Loss: 0.0223
213: Forward: 47 | Train Error: 0.0000, Loss: 0.0163, Operator norm: 0.8243 | Test Error: 0.0010, Loss: 0.0222
214: Forward: 47 | Train Error: 0.0000, Loss: 0.0162, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0222
215: Forward: 47 | Train Error: 0.0000, Loss: 0.0162, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0221
216: Forward: 47 | Train Error: 0.0000, Loss: 0.0161, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0221
217: Forward: 47 | Train Error: 0.0000, Loss: 0.0161, Operator norm: 0.8244 | Test Error: 0.0010, Loss: 0.0220
218: Forward: 47 | Train Error: 0.0000, Loss: 0.0160, Operator norm: 0.8245 | Test Error: 0.0010, Loss: 0.0220
219: Forward: 47 | Train Error: 0.0000, Loss: 0.0160, Operator norm: 0.8245 | Test Error: 0.0010, Loss: 0.0219
220: Forward: 47 | Train Error: 0.0000, Loss: 0.0159, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0219
221: Forward: 47 | Train Error: 0.0000, Loss: 0.0159, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0219
222: Forward: 47 | Train Error: 0.0000, Loss: 0.0158, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0218
223: Forward: 47 | Train Error: 0.0000, Loss: 0.0158, Operator norm: 0.8246 | Test Error: 0.0010, Loss: 0.0218
224: Forward: 47 | Train Error: 0.0000, Loss: 0.0157, Operator norm: 0.8247 | Test Error: 0.0010, Loss: 0.0217
225: Forward: 47 | Train Error: 0.0000, Loss: 0.0157, Operator norm: 0.8247 | Test Error: 0.0010, Loss: 0.0217
226: Forward: 47 | Train Error: 0.0000, Loss: 0.0157, Operator norm: 0.8247 | Test Error: 0.0010, Loss: 0.0216
227: Forward: 47 | Train Error: 0.0000, Loss: 0.0156, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0216
228: Forward: 47 | Train Error: 0.0000, Loss: 0.0156, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0216
229: Forward: 47 | Train Error: 0.0000, Loss: 0.0155, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0215
230: Forward: 47 | Train Error: 0.0000, Loss: 0.0155, Operator norm: 0.8248 | Test Error: 0.0010, Loss: 0.0215
231: Forward: 47 | Train Error: 0.0000, Loss: 0.0154, Operator norm: 0.8249 | Test Error: 0.0010, Loss: 0.0214
232: Forward: 47 | Train Error: 0.0000, Loss: 0.0154, Operator norm: 0.8249 | Test Error: 0.0010, Loss: 0.0214
233: Forward: 47 | Train Error: 0.0000, Loss: 0.0153, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0214
234: Forward: 47 | Train Error: 0.0000, Loss: 0.0153, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0213
235: Forward: 47 | Train Error: 0.0000, Loss: 0.0153, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0213
236: Forward: 47 | Train Error: 0.0000, Loss: 0.0152, Operator norm: 0.8250 | Test Error: 0.0010, Loss: 0.0212
237: Forward: 47 | Train Error: 0.0000, Loss: 0.0152, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0212
238: Forward: 47 | Train Error: 0.0000, Loss: 0.0151, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0212
239: Forward: 47 | Train Error: 0.0000, Loss: 0.0151, Operator norm: 0.8251 | Test Error: 0.0010, Loss: 0.0211
240: Forward: 47 | Train Error: 0.0000, Loss: 0.0150, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0211
241: Forward: 47 | Train Error: 0.0000, Loss: 0.0150, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0210
242: Forward: 47 | Train Error: 0.0000, Loss: 0.0150, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0210
243: Forward: 47 | Train Error: 0.0000, Loss: 0.0149, Operator norm: 0.8252 | Test Error: 0.0010, Loss: 0.0210
244: Forward: 47 | Train Error: 0.0000, Loss: 0.0149, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0209
245: Forward: 47 | Train Error: 0.0000, Loss: 0.0148, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0209
246: Forward: 47 | Train Error: 0.0000, Loss: 0.0148, Operator norm: 0.8253 | Test Error: 0.0010, Loss: 0.0209
247: Forward: 47 | Train Error: 0.0000, Loss: 0.0148, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0208
248: Forward: 47 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0208
249: Forward: 47 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0208
250: Forward: 47 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.8254 | Test Error: 0.0010, Loss: 0.0207
251: Forward: 47 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.8255 | Test Error: 0.0010, Loss: 0.0207
252: Forward: 47 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.8255 | Test Error: 0.0010, Loss: 0.0206
253: Forward: 47 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.8255 | Test Error: 0.0010, Loss: 0.0206
254: Forward: 47 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0206
255: Forward: 47 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0205
256: Forward: 47 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.8256 | Test Error: 0.0010, Loss: 0.0205
257: Forward: 47 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0205
258: Forward: 47 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0204
259: Forward: 47 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0204
260: Forward: 47 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.8257 | Test Error: 0.0010, Loss: 0.0204
261: Forward: 47 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0203
262: Forward: 47 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0203
263: Forward: 47 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0203
264: Forward: 47 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.8258 | Test Error: 0.0010, Loss: 0.0202
265: Forward: 47 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0202
266: Forward: 47 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0202
267: Forward: 47 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.8259 | Test Error: 0.0010, Loss: 0.0201
268: Forward: 47 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0201
269: Forward: 47 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0201
270: Forward: 47 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0201
271: Forward: 47 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0200
272: Forward: 47 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.8260 | Test Error: 0.0010, Loss: 0.0200
273: Forward: 47 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0200
274: Forward: 47 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0199
275: Forward: 47 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.8261 | Test Error: 0.0010, Loss: 0.0199
276: Forward: 47 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0199
277: Forward: 47 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0198
278: Forward: 47 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0198
279: Forward: 47 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.8262 | Test Error: 0.0010, Loss: 0.0198
280: Forward: 47 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0197
281: Forward: 47 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0197
282: Forward: 47 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.8263 | Test Error: 0.0010, Loss: 0.0197
283: Forward: 47 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0197
284: Forward: 47 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0196
285: Forward: 47 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0196
286: Forward: 47 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0196
287: Forward: 47 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.8264 | Test Error: 0.0010, Loss: 0.0195
288: Forward: 47 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0195
289: Forward: 47 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0195
290: Forward: 47 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0195
291: Forward: 47 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0194
292: Forward: 47 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.8265 | Test Error: 0.0010, Loss: 0.0194
293: Forward: 47 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0194
294: Forward: 47 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0194
295: Forward: 47 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.8266 | Test Error: 0.0010, Loss: 0.0193
296: Forward: 47 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0193
297: Forward: 47 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0193
298: Forward: 47 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.8267 | Test Error: 0.0010, Loss: 0.0192
299: Forward: 47 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0192
300: Forward: 47 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0192
301: Forward: 47 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0192
302: Forward: 47 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0191
303: Forward: 47 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.8268 | Test Error: 0.0010, Loss: 0.0191
304: Forward: 47 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0191
305: Forward: 47 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0191
306: Forward: 47 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0190
307: Forward: 47 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0190
308: Forward: 47 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.8269 | Test Error: 0.0010, Loss: 0.0190
309: Forward: 47 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0190
310: Forward: 47 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0189
311: Forward: 47 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.8270 | Test Error: 0.0010, Loss: 0.0189
312: Forward: 47 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0189
313: Forward: 47 | Train Error: 0.0000, Loss: 0.0126, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0189
314: Forward: 47 | Train Error: 0.0000, Loss: 0.0126, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0188
315: Forward: 47 | Train Error: 0.0000, Loss: 0.0126, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0188
316: Forward: 47 | Train Error: 0.0000, Loss: 0.0125, Operator norm: 0.8271 | Test Error: 0.0010, Loss: 0.0188
317: Forward: 47 | Train Error: 0.0000, Loss: 0.0125, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0188
318: Forward: 47 | Train Error: 0.0000, Loss: 0.0125, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0187
319: Forward: 47 | Train Error: 0.0000, Loss: 0.0125, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0187
320: Forward: 47 | Train Error: 0.0000, Loss: 0.0124, Operator norm: 0.8272 | Test Error: 0.0010, Loss: 0.0187
321: Forward: 47 | Train Error: 0.0000, Loss: 0.0124, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0187
322: Forward: 47 | Train Error: 0.0000, Loss: 0.0124, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0187
323: Forward: 47 | Train Error: 0.0000, Loss: 0.0124, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0186
324: Forward: 47 | Train Error: 0.0000, Loss: 0.0123, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0186
325: Forward: 47 | Train Error: 0.0000, Loss: 0.0123, Operator norm: 0.8273 | Test Error: 0.0010, Loss: 0.0186
326: Forward: 47 | Train Error: 0.0000, Loss: 0.0123, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0186
327: Forward: 47 | Train Error: 0.0000, Loss: 0.0123, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0185
328: Forward: 47 | Train Error: 0.0000, Loss: 0.0122, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0185
329: Forward: 47 | Train Error: 0.0000, Loss: 0.0122, Operator norm: 0.8274 | Test Error: 0.0010, Loss: 0.0185
330: Forward: 47 | Train Error: 0.0000, Loss: 0.0122, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0185
331: Forward: 47 | Train Error: 0.0000, Loss: 0.0122, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0185
332: Forward: 47 | Train Error: 0.0000, Loss: 0.0121, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0184
333: Forward: 47 | Train Error: 0.0000, Loss: 0.0121, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0184
334: Forward: 47 | Train Error: 0.0000, Loss: 0.0121, Operator norm: 0.8275 | Test Error: 0.0010, Loss: 0.0184
335: Forward: 47 | Train Error: 0.0000, Loss: 0.0121, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0184
336: Forward: 47 | Train Error: 0.0000, Loss: 0.0120, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0183
337: Forward: 47 | Train Error: 0.0000, Loss: 0.0120, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0183
338: Forward: 47 | Train Error: 0.0000, Loss: 0.0120, Operator norm: 0.8276 | Test Error: 0.0010, Loss: 0.0183
339: Forward: 47 | Train Error: 0.0000, Loss: 0.0120, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0183
340: Forward: 47 | Train Error: 0.0000, Loss: 0.0120, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0183
341: Forward: 47 | Train Error: 0.0000, Loss: 0.0119, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0182
342: Forward: 47 | Train Error: 0.0000, Loss: 0.0119, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0182
343: Forward: 47 | Train Error: 0.0000, Loss: 0.0119, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0182
344: Forward: 47 | Train Error: 0.0000, Loss: 0.0119, Operator norm: 0.8277 | Test Error: 0.0010, Loss: 0.0182
345: Forward: 47 | Train Error: 0.0000, Loss: 0.0118, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0182
346: Forward: 47 | Train Error: 0.0000, Loss: 0.0118, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0181
347: Forward: 47 | Train Error: 0.0000, Loss: 0.0118, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0181
348: Forward: 47 | Train Error: 0.0000, Loss: 0.0118, Operator norm: 0.8278 | Test Error: 0.0010, Loss: 0.0181
349: Forward: 47 | Train Error: 0.0000, Loss: 0.0117, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0181
350: Forward: 47 | Train Error: 0.0000, Loss: 0.0117, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0181
351: Forward: 47 | Train Error: 0.0000, Loss: 0.0117, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0180
352: Forward: 47 | Train Error: 0.0000, Loss: 0.0117, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0180
353: Forward: 47 | Train Error: 0.0000, Loss: 0.0117, Operator norm: 0.8279 | Test Error: 0.0010, Loss: 0.0180
354: Forward: 47 | Train Error: 0.0000, Loss: 0.0116, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0180
355: Forward: 47 | Train Error: 0.0000, Loss: 0.0116, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0180
356: Forward: 47 | Train Error: 0.0000, Loss: 0.0116, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0179
357: Forward: 47 | Train Error: 0.0000, Loss: 0.0116, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0179
358: Forward: 47 | Train Error: 0.0000, Loss: 0.0116, Operator norm: 0.8280 | Test Error: 0.0010, Loss: 0.0179
359: Forward: 47 | Train Error: 0.0000, Loss: 0.0115, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0179
360: Forward: 47 | Train Error: 0.0000, Loss: 0.0115, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0179
361: Forward: 47 | Train Error: 0.0000, Loss: 0.0115, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0178
362: Forward: 47 | Train Error: 0.0000, Loss: 0.0115, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0178
363: Forward: 47 | Train Error: 0.0000, Loss: 0.0114, Operator norm: 0.8281 | Test Error: 0.0010, Loss: 0.0178
364: Forward: 47 | Train Error: 0.0000, Loss: 0.0114, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0178
365: Forward: 47 | Train Error: 0.0000, Loss: 0.0114, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0178
366: Forward: 47 | Train Error: 0.0000, Loss: 0.0114, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0177
367: Forward: 47 | Train Error: 0.0000, Loss: 0.0114, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0177
368: Forward: 47 | Train Error: 0.0000, Loss: 0.0113, Operator norm: 0.8282 | Test Error: 0.0010, Loss: 0.0177
369: Forward: 47 | Train Error: 0.0000, Loss: 0.0113, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0177
370: Forward: 47 | Train Error: 0.0000, Loss: 0.0113, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0177
371: Forward: 47 | Train Error: 0.0000, Loss: 0.0113, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0177
372: Forward: 47 | Train Error: 0.0000, Loss: 0.0113, Operator norm: 0.8283 | Test Error: 0.0010, Loss: 0.0176
373: Forward: 47 | Train Error: 0.0000, Loss: 0.0112, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0176
374: Forward: 47 | Train Error: 0.0000, Loss: 0.0112, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0176
375: Forward: 47 | Train Error: 0.0000, Loss: 0.0112, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0176
376: Forward: 47 | Train Error: 0.0000, Loss: 0.0112, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0176
377: Forward: 47 | Train Error: 0.0000, Loss: 0.0112, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0175
378: Forward: 47 | Train Error: 0.0000, Loss: 0.0111, Operator norm: 0.8284 | Test Error: 0.0010, Loss: 0.0175
379: Forward: 47 | Train Error: 0.0000, Loss: 0.0111, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0175
380: Forward: 47 | Train Error: 0.0000, Loss: 0.0111, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0175
381: Forward: 47 | Train Error: 0.0000, Loss: 0.0111, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0175
382: Forward: 47 | Train Error: 0.0000, Loss: 0.0111, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0175
383: Forward: 47 | Train Error: 0.0000, Loss: 0.0110, Operator norm: 0.8285 | Test Error: 0.0010, Loss: 0.0174
384: Forward: 47 | Train Error: 0.0000, Loss: 0.0110, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0174
385: Forward: 47 | Train Error: 0.0000, Loss: 0.0110, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0174
386: Forward: 47 | Train Error: 0.0000, Loss: 0.0110, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0174
387: Forward: 47 | Train Error: 0.0000, Loss: 0.0110, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0174
388: Forward: 47 | Train Error: 0.0000, Loss: 0.0110, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0174
389: Forward: 47 | Train Error: 0.0000, Loss: 0.0109, Operator norm: 0.8286 | Test Error: 0.0010, Loss: 0.0173
390: Forward: 47 | Train Error: 0.0000, Loss: 0.0109, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0173
391: Forward: 47 | Train Error: 0.0000, Loss: 0.0109, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0173
392: Forward: 47 | Train Error: 0.0000, Loss: 0.0109, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0173
393: Forward: 47 | Train Error: 0.0000, Loss: 0.0109, Operator norm: 0.8287 | Test Error: 0.0010, Loss: 0.0173
394: Forward: 47 | Train Error: 0.0000, Loss: 0.0108, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0173
395: Forward: 47 | Train Error: 0.0000, Loss: 0.0108, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0172
396: Forward: 47 | Train Error: 0.0000, Loss: 0.0108, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0172
397: Forward: 47 | Train Error: 0.0000, Loss: 0.0108, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0172
398: Forward: 47 | Train Error: 0.0000, Loss: 0.0108, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0172
399: Forward: 47 | Train Error: 0.0000, Loss: 0.0107, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0172
400: Forward: 47 | Train Error: 0.0000, Loss: 0.0107, Operator norm: 0.8288 | Test Error: 0.0010, Loss: 0.0172
401: Forward: 47 | Train Error: 0.0000, Loss: 0.0107, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0171
402: Forward: 47 | Train Error: 0.0000, Loss: 0.0107, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0171
403: Forward: 47 | Train Error: 0.0000, Loss: 0.0107, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0171
404: Forward: 47 | Train Error: 0.0000, Loss: 0.0107, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0171
405: Forward: 47 | Train Error: 0.0000, Loss: 0.0106, Operator norm: 0.8289 | Test Error: 0.0010, Loss: 0.0171
406: Forward: 47 | Train Error: 0.0000, Loss: 0.0106, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0171
407: Forward: 47 | Train Error: 0.0000, Loss: 0.0106, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0171
408: Forward: 47 | Train Error: 0.0000, Loss: 0.0106, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0170
409: Forward: 47 | Train Error: 0.0000, Loss: 0.0106, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0170
410: Forward: 47 | Train Error: 0.0000, Loss: 0.0106, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0170
411: Forward: 47 | Train Error: 0.0000, Loss: 0.0105, Operator norm: 0.8290 | Test Error: 0.0010, Loss: 0.0170
412: Forward: 47 | Train Error: 0.0000, Loss: 0.0105, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0170
413: Forward: 47 | Train Error: 0.0000, Loss: 0.0105, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0170
414: Forward: 47 | Train Error: 0.0000, Loss: 0.0105, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0169
415: Forward: 47 | Train Error: 0.0000, Loss: 0.0105, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0169
416: Forward: 47 | Train Error: 0.0000, Loss: 0.0105, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0169
417: Forward: 47 | Train Error: 0.0000, Loss: 0.0104, Operator norm: 0.8291 | Test Error: 0.0010, Loss: 0.0169
418: Forward: 47 | Train Error: 0.0000, Loss: 0.0104, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0169
419: Forward: 47 | Train Error: 0.0000, Loss: 0.0104, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0169
420: Forward: 47 | Train Error: 0.0000, Loss: 0.0104, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0169
421: Forward: 47 | Train Error: 0.0000, Loss: 0.0104, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0168
422: Forward: 47 | Train Error: 0.0000, Loss: 0.0104, Operator norm: 0.8292 | Test Error: 0.0010, Loss: 0.0168
423: Forward: 47 | Train Error: 0.0000, Loss: 0.0103, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0168
424: Forward: 47 | Train Error: 0.0000, Loss: 0.0103, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0168
425: Forward: 47 | Train Error: 0.0000, Loss: 0.0103, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0168
426: Forward: 47 | Train Error: 0.0000, Loss: 0.0103, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0168
427: Forward: 47 | Train Error: 0.0000, Loss: 0.0103, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0168
428: Forward: 47 | Train Error: 0.0000, Loss: 0.0103, Operator norm: 0.8293 | Test Error: 0.0010, Loss: 0.0167
429: Forward: 47 | Train Error: 0.0000, Loss: 0.0102, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0167
430: Forward: 47 | Train Error: 0.0000, Loss: 0.0102, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0167
431: Forward: 47 | Train Error: 0.0000, Loss: 0.0102, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0167
432: Forward: 47 | Train Error: 0.0000, Loss: 0.0102, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0167
433: Forward: 47 | Train Error: 0.0000, Loss: 0.0102, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0167
434: Forward: 47 | Train Error: 0.0000, Loss: 0.0102, Operator norm: 0.8294 | Test Error: 0.0010, Loss: 0.0167
435: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0166
436: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0166
437: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0166
438: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0166
439: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0166
440: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8295 | Test Error: 0.0010, Loss: 0.0166
441: Forward: 47 | Train Error: 0.0000, Loss: 0.0101, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0166
442: Forward: 47 | Train Error: 0.0000, Loss: 0.0100, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0166
443: Forward: 47 | Train Error: 0.0000, Loss: 0.0100, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0165
444: Forward: 47 | Train Error: 0.0000, Loss: 0.0100, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0165
445: Forward: 47 | Train Error: 0.0000, Loss: 0.0100, Operator norm: 0.8296 | Test Error: 0.0010, Loss: 0.0165
446: Forward: 47 | Train Error: 0.0000, Loss: 0.0100, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0165
447: Forward: 47 | Train Error: 0.0000, Loss: 0.0100, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0165
448: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0165
449: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0165
450: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0164
451: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0164
452: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8297 | Test Error: 0.0010, Loss: 0.0164
453: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0164
454: Forward: 47 | Train Error: 0.0000, Loss: 0.0099, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0164
455: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0164
456: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0164
457: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0164
458: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8298 | Test Error: 0.0010, Loss: 0.0163
459: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0163
460: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0163
461: Forward: 47 | Train Error: 0.0000, Loss: 0.0098, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0163
462: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0163
463: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0163
464: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8299 | Test Error: 0.0010, Loss: 0.0163
465: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0163
466: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0162
467: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0162
468: Forward: 47 | Train Error: 0.0000, Loss: 0.0097, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0162
469: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8300 | Test Error: 0.0010, Loss: 0.0162
470: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0162
471: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0162
472: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0162
473: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0162
474: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0162
475: Forward: 47 | Train Error: 0.0000, Loss: 0.0096, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0161
476: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0161
477: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8301 | Test Error: 0.0010, Loss: 0.0161
478: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0161
479: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0161
480: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0161
481: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0161
482: Forward: 47 | Train Error: 0.0000, Loss: 0.0095, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0161
483: Forward: 47 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0160
484: Forward: 47 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8303 | Test Error: 0.0010, Loss: 0.0160
485: Forward: 47 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8302 | Test Error: 0.0010, Loss: 0.0160
486: Forward: 48 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8303 | Test Error: 0.0010, Loss: 0.0160
487: Forward: 48 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8303 | Test Error: 0.0010, Loss: 0.0160
488: Forward: 48 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8303 | Test Error: 0.0010, Loss: 0.0160
489: Forward: 48 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8303 | Test Error: 0.0010, Loss: 0.0160
490: Forward: 48 | Train Error: 0.0000, Loss: 0.0094, Operator norm: 0.8303 | Test Error: 0.0010, Loss: 0.0160
491: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0160
492: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
493: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
494: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
495: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
496: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
497: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
498: Forward: 48 | Train Error: 0.0000, Loss: 0.0093, Operator norm: 0.8304 | Test Error: 0.0010, Loss: 0.0159
499: Forward: 48 | Train Error: 0.0000, Loss: 0.0092, Operator norm: 0.8305 | Test Error: 0.0010, Loss: 0.0159
grad at the end: grad_B=0.0419, grad_A=0.0912, grad_W=0.0510


==> lr/CIFAR10/out.txt <==
Files already downloaded and verified
Files already downloaded and verified
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.05 | opn=0.5000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 18 | Train Error: 0.5000, Loss: 0.5666, Operator norm: 0.5484 | Test Error: 0.5150, Loss: 68.3901
1: Forward: 14 | Train Error: 0.4990, Loss: 65.9554, Operator norm: 3.5553 | Test Error: 0.4850, Loss: 0.8750
2: Forward: 12 | Train Error: 0.5010, Loss: 0.8799, Operator norm: 3.5553 | Test Error: 0.4850, Loss: 0.5177
3: Forward: 12 | Train Error: 0.5020, Loss: 0.5188, Operator norm: 3.5553 | Test Error: 0.4850, Loss: 0.5058
4: Forward: 13 | Train Error: 0.5010, Loss: 0.5075, Operator norm: 3.5553 | Test Error: 0.4850, Loss: 0.4748
5: Forward: 13 | Train Error: 0.5010, Loss: 0.4787, Operator norm: 3.5553 | Test Error: 0.4850, Loss: 0.4054
6: Forward: 14 | Train Error: 0.5010, Loss: 0.4132, Operator norm: 3.5553 | Test Error: 0.4850, Loss: 0.3038
7: Forward: 14 | Train Error: 0.5010, Loss: 0.3134, Operator norm: 3.5553 | Test Error: 0.4860, Loss: 0.2702
8: Forward: 14 | Train Error: 0.5010, Loss: 0.2749, Operator norm: 3.5553 | Test Error: 0.4830, Loss: 0.2682
9: Forward: 14 | Train Error: 0.5000, Loss: 0.2712, Operator norm: 3.5553 | Test Error: 0.4840, Loss: 0.2683
10: Forward: 14 | Train Error: 0.5000, Loss: 0.2700, Operator norm: 3.5553 | Test Error: 0.4730, Loss: 0.2669
11: Forward: 14 | Train Error: 0.4940, Loss: 0.2699, Operator norm: 3.5553 | Test Error: 0.4790, Loss: 0.2673
12: Forward: 14 | Train Error: 0.4990, Loss: 0.2687, Operator norm: 3.5553 | Test Error: 0.4400, Loss: 0.2667
13: Forward: 14 | Train Error: 0.4720, Loss: 0.2697, Operator norm: 3.5553 | Test Error: 0.4720, Loss: 0.2669
14: Forward: 14 | Train Error: 0.4940, Loss: 0.2681, Operator norm: 3.5553 | Test Error: 0.3970, Loss: 0.2678
15: Forward: 14 | Train Error: 0.4050, Loss: 0.2707, Operator norm: 3.5553 | Test Error: 0.4650, Loss: 0.2670
16: Forward: 14 | Train Error: 0.4870, Loss: 0.2679, Operator norm: 3.5553 | Test Error: 0.3190, Loss: 0.2703
17: Forward: 15 | Train Error: 0.3160, Loss: 0.2730, Operator norm: 3.5553 | Test Error: 0.4550, Loss: 0.2672
18: Forward: 14 | Train Error: 0.4790, Loss: 0.2679, Operator norm: 3.5553 | Test Error: 0.2830, Loss: 0.2736
19: Forward: 15 | Train Error: 0.2540, Loss: 0.2761, Operator norm: 3.5553 | Test Error: 0.4490, Loss: 0.2670
20: Forward: 14 | Train Error: 0.4710, Loss: 0.2677, Operator norm: 3.5553 | Test Error: 0.2520, Loss: 0.2763
21: Forward: 15 | Train Error: 0.2350, Loss: 0.2785, Operator norm: 3.5553 | Test Error: 0.4300, Loss: 0.2648
22: Forward: 14 | Train Error: 0.4620, Loss: 0.2656, Operator norm: 3.5553 | Test Error: 0.2610, Loss: 0.2751
23: Forward: 14 | Train Error: 0.2610, Loss: 0.2768, Operator norm: 3.5553 | Test Error: 0.4180, Loss: 0.2613
24: Forward: 14 | Train Error: 0.4470, Loss: 0.2622, Operator norm: 3.5554 | Test Error: 0.2800, Loss: 0.2714
25: Forward: 14 | Train Error: 0.2670, Loss: 0.2728, Operator norm: 3.5553 | Test Error: 0.4080, Loss: 0.2574
26: Forward: 14 | Train Error: 0.4310, Loss: 0.2584, Operator norm: 3.5553 | Test Error: 0.2880, Loss: 0.2676
27: Forward: 14 | Train Error: 0.2780, Loss: 0.2684, Operator norm: 3.5553 | Test Error: 0.3950, Loss: 0.2537
28: Forward: 14 | Train Error: 0.4170, Loss: 0.2548, Operator norm: 3.5553 | Test Error: 0.3130, Loss: 0.2648
29: Forward: 14 | Train Error: 0.2990, Loss: 0.2649, Operator norm: 3.5553 | Test Error: 0.3980, Loss: 0.2504
30: Forward: 14 | Train Error: 0.4190, Loss: 0.2518, Operator norm: 3.5553 | Test Error: 0.3520, Loss: 0.2629
31: Forward: 14 | Train Error: 0.3520, Loss: 0.2620, Operator norm: 3.5553 | Test Error: 0.4030, Loss: 0.2474
32: Forward: 14 | Train Error: 0.4320, Loss: 0.2494, Operator norm: 3.5553 | Test Error: 0.4070, Loss: 0.2617
33: Forward: 14 | Train Error: 0.3910, Loss: 0.2593, Operator norm: 3.5553 | Test Error: 0.4250, Loss: 0.2454
34: Forward: 14 | Train Error: 0.4400, Loss: 0.2485, Operator norm: 3.5553 | Test Error: 0.4790, Loss: 0.2619
35: Forward: 14 | Train Error: 0.4570, Loss: 0.2576, Operator norm: 3.5553 | Test Error: 0.4480, Loss: 0.2463
36: Forward: 14 | Train Error: 0.4630, Loss: 0.2511, Operator norm: 3.5553 | Test Error: 0.4970, Loss: 0.2605
37: Forward: 14 | Train Error: 0.4880, Loss: 0.2546, Operator norm: 3.5553 | Test Error: 0.4510, Loss: 0.2457
38: Forward: 14 | Train Error: 0.4720, Loss: 0.2517, Operator norm: 3.5553 | Test Error: 0.4700, Loss: 0.2486
39: Forward: 14 | Train Error: 0.4610, Loss: 0.2431, Operator norm: 3.5553 | Test Error: 0.4250, Loss: 0.2383
40: Forward: 14 | Train Error: 0.4420, Loss: 0.2441, Operator norm: 3.5553 | Test Error: 0.3660, Loss: 0.2429
41: Forward: 14 | Train Error: 0.3660, Loss: 0.2374, Operator norm: 3.5553 | Test Error: 0.4100, Loss: 0.2475
42: Forward: 14 | Train Error: 0.4270, Loss: 0.2537, Operator norm: 3.5553 | Test Error: 0.3380, Loss: 0.2513
43: Forward: 14 | Train Error: 0.3440, Loss: 0.2446, Operator norm: 3.5553 | Test Error: 0.4000, Loss: 0.2659
44: Forward: 14 | Train Error: 0.4170, Loss: 0.2721, Operator norm: 3.5553 | Test Error: 0.2740, Loss: 0.2406
45: Forward: 14 | Train Error: 0.2650, Loss: 0.2355, Operator norm: 3.5553 | Test Error: 0.3090, Loss: 0.2437
46: Forward: 14 | Train Error: 0.2990, Loss: 0.2477, Operator norm: 3.5553 | Test Error: 0.2550, Loss: 0.2305
47: Forward: 14 | Train Error: 0.2470, Loss: 0.2256, Operator norm: 3.5552 | Test Error: 0.3020, Loss: 0.2335
48: Forward: 14 | Train Error: 0.2900, Loss: 0.2371, Operator norm: 3.5552 | Test Error: 0.2900, Loss: 0.2284
49: Forward: 14 | Train Error: 0.2700, Loss: 0.2223, Operator norm: 3.5553 | Test Error: 0.3810, Loss: 0.2381
50: Forward: 14 | Train Error: 0.3850, Loss: 0.2432, Operator norm: 3.5553 | Test Error: 0.4360, Loss: 0.2489
51: Forward: 14 | Train Error: 0.4150, Loss: 0.2398, Operator norm: 3.5554 | Test Error: 0.4750, Loss: 0.3016
52: Forward: 13 | Train Error: 0.4950, Loss: 0.3096, Operator norm: 3.5553 | Test Error: 0.5150, Loss: 0.2900
53: Forward: 14 | Train Error: 0.4990, Loss: 0.2863, Operator norm: 3.5553 | Test Error: 0.2360, Loss: 0.2421
54: Forward: 13 | Train Error: 0.2200, Loss: 0.2398, Operator norm: 3.5553 | Test Error: 0.2320, Loss: 0.2396
55: Forward: 14 | Train Error: 0.2310, Loss: 0.2398, Operator norm: 3.5553 | Test Error: 0.2740, Loss: 0.2301
56: Forward: 13 | Train Error: 0.2500, Loss: 0.2270, Operator norm: 3.5553 | Test Error: 0.2810, Loss: 0.2534
57: Forward: 14 | Train Error: 0.2760, Loss: 0.2507, Operator norm: 3.5553 | Test Error: 0.3490, Loss: 0.2346
58: Forward: 14 | Train Error: 0.3450, Loss: 0.2346, Operator norm: 3.5552 | Test Error: 0.4920, Loss: 0.3088
59: Forward: 14 | Train Error: 0.4780, Loss: 0.2981, Operator norm: 3.5553 | Test Error: 0.4770, Loss: 0.3009
60: Forward: 13 | Train Error: 0.4930, Loss: 0.3082, Operator norm: 3.5553 | Test Error: 0.5080, Loss: 0.2733
61: Forward: 14 | Train Error: 0.4920, Loss: 0.2703, Operator norm: 3.5553 | Test Error: 0.2470, Loss: 0.2259
62: Forward: 13 | Train Error: 0.2350, Loss: 0.2226, Operator norm: 3.5553 | Test Error: 0.2570, Loss: 0.2144
63: Forward: 14 | Train Error: 0.2310, Loss: 0.2148, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.2166
64: Forward: 13 | Train Error: 0.2330, Loss: 0.2113, Operator norm: 3.5553 | Test Error: 0.2840, Loss: 0.2237
65: Forward: 14 | Train Error: 0.2600, Loss: 0.2255, Operator norm: 3.5552 | Test Error: 0.2980, Loss: 0.2331
66: Forward: 14 | Train Error: 0.2960, Loss: 0.2241, Operator norm: 3.5553 | Test Error: 0.4220, Loss: 0.2745
67: Forward: 14 | Train Error: 0.4340, Loss: 0.2804, Operator norm: 3.5553 | Test Error: 0.2730, Loss: 0.2115
68: Forward: 14 | Train Error: 0.2640, Loss: 0.2063, Operator norm: 3.5553 | Test Error: 0.2970, Loss: 0.2019
69: Forward: 14 | Train Error: 0.2780, Loss: 0.2028, Operator norm: 3.5552 | Test Error: 0.3010, Loss: 0.2131
70: Forward: 14 | Train Error: 0.3070, Loss: 0.2056, Operator norm: 3.5553 | Test Error: 0.4200, Loss: 0.2420
71: Forward: 14 | Train Error: 0.4260, Loss: 0.2462, Operator norm: 3.5553 | Test Error: 0.4030, Loss: 0.2458
72: Forward: 14 | Train Error: 0.3960, Loss: 0.2380, Operator norm: 3.5553 | Test Error: 0.4150, Loss: 0.2444
73: Forward: 13 | Train Error: 0.4290, Loss: 0.2475, Operator norm: 3.5553 | Test Error: 0.3140, Loss: 0.2413
74: Forward: 14 | Train Error: 0.3160, Loss: 0.2371, Operator norm: 3.5553 | Test Error: 0.2500, Loss: 0.2106
75: Forward: 13 | Train Error: 0.2330, Loss: 0.2068, Operator norm: 3.5552 | Test Error: 0.2400, Loss: 0.2165
76: Forward: 14 | Train Error: 0.2340, Loss: 0.2123, Operator norm: 3.5553 | Test Error: 0.2620, Loss: 0.2040
77: Forward: 14 | Train Error: 0.2370, Loss: 0.1995, Operator norm: 3.5552 | Test Error: 0.2620, Loss: 0.2183
78: Forward: 14 | Train Error: 0.2590, Loss: 0.2120, Operator norm: 3.5553 | Test Error: 0.3130, Loss: 0.2137
79: Forward: 14 | Train Error: 0.3040, Loss: 0.2117, Operator norm: 3.5553 | Test Error: 0.4710, Loss: 0.2940
80: Forward: 14 | Train Error: 0.4540, Loss: 0.2794, Operator norm: 3.5553 | Test Error: 0.4800, Loss: 0.3478
81: Forward: 13 | Train Error: 0.4950, Loss: 0.3564, Operator norm: 3.5553 | Test Error: 0.5080, Loss: 0.2681
82: Forward: 13 | Train Error: 0.4910, Loss: 0.2659, Operator norm: 3.5552 | Test Error: 0.2670, Loss: 0.2404
83: Forward: 13 | Train Error: 0.2490, Loss: 0.2368, Operator norm: 3.5553 | Test Error: 0.2510, Loss: 0.2303
84: Forward: 13 | Train Error: 0.2390, Loss: 0.2312, Operator norm: 3.5553 | Test Error: 0.2530, Loss: 0.2231
85: Forward: 13 | Train Error: 0.2430, Loss: 0.2206, Operator norm: 3.5552 | Test Error: 0.2440, Loss: 0.2230
86: Forward: 14 | Train Error: 0.2260, Loss: 0.2221, Operator norm: 3.5553 | Test Error: 0.2410, Loss: 0.2127
87: Forward: 13 | Train Error: 0.2290, Loss: 0.2074, Operator norm: 3.5553 | Test Error: 0.2470, Loss: 0.2172
88: Forward: 14 | Train Error: 0.2260, Loss: 0.2147, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.2096
89: Forward: 13 | Train Error: 0.2260, Loss: 0.2012, Operator norm: 3.5553 | Test Error: 0.2910, Loss: 0.2299
90: Forward: 14 | Train Error: 0.2780, Loss: 0.2297, Operator norm: 3.5553 | Test Error: 0.2990, Loss: 0.2250
91: Forward: 13 | Train Error: 0.2960, Loss: 0.2132, Operator norm: 3.5553 | Test Error: 0.4450, Loss: 0.2875
92: Forward: 13 | Train Error: 0.4570, Loss: 0.2929, Operator norm: 3.5553 | Test Error: 0.2810, Loss: 0.2162
93: Forward: 13 | Train Error: 0.2850, Loss: 0.2119, Operator norm: 3.5553 | Test Error: 0.2590, Loss: 0.1989
94: Forward: 13 | Train Error: 0.2280, Loss: 0.1946, Operator norm: 3.5553 | Test Error: 0.2530, Loss: 0.2036
95: Forward: 14 | Train Error: 0.2460, Loss: 0.1970, Operator norm: 3.5553 | Test Error: 0.2770, Loss: 0.2012
96: Forward: 14 | Train Error: 0.2570, Loss: 0.1968, Operator norm: 3.5553 | Test Error: 0.3490, Loss: 0.2434
97: Forward: 14 | Train Error: 0.3520, Loss: 0.2319, Operator norm: 3.5553 | Test Error: 0.4450, Loss: 0.2813
98: Forward: 13 | Train Error: 0.4550, Loss: 0.2847, Operator norm: 3.5553 | Test Error: 0.3910, Loss: 0.2559
99: Forward: 13 | Train Error: 0.3960, Loss: 0.2490, Operator norm: 3.5553 | Test Error: 0.2340, Loss: 0.1970
100: Forward: 13 | Train Error: 0.2090, Loss: 0.1911, Operator norm: 3.5553 | Test Error: 0.2360, Loss: 0.1885
101: Forward: 14 | Train Error: 0.2120, Loss: 0.1836, Operator norm: 3.5553 | Test Error: 0.2360, Loss: 0.1878
102: Forward: 13 | Train Error: 0.2100, Loss: 0.1796, Operator norm: 3.5553 | Test Error: 0.2510, Loss: 0.1901
103: Forward: 14 | Train Error: 0.2240, Loss: 0.1856, Operator norm: 3.5553 | Test Error: 0.2560, Loss: 0.2040
104: Forward: 13 | Train Error: 0.2490, Loss: 0.1921, Operator norm: 3.5554 | Test Error: 0.3790, Loss: 0.2529
105: Forward: 14 | Train Error: 0.3900, Loss: 0.2550, Operator norm: 3.5553 | Test Error: 0.2790, Loss: 0.2021
106: Forward: 13 | Train Error: 0.2800, Loss: 0.1931, Operator norm: 3.5553 | Test Error: 0.3280, Loss: 0.2068
107: Forward: 14 | Train Error: 0.3180, Loss: 0.2055, Operator norm: 3.5553 | Test Error: 0.2980, Loss: 0.2127
108: Forward: 13 | Train Error: 0.3050, Loss: 0.2023, Operator norm: 3.5552 | Test Error: 0.3580, Loss: 0.2254
109: Forward: 13 | Train Error: 0.3680, Loss: 0.2254, Operator norm: 3.5553 | Test Error: 0.2840, Loss: 0.2178
110: Forward: 13 | Train Error: 0.2930, Loss: 0.2090, Operator norm: 3.5552 | Test Error: 0.2780, Loss: 0.1985
111: Forward: 13 | Train Error: 0.2500, Loss: 0.1939, Operator norm: 3.5553 | Test Error: 0.2800, Loss: 0.2097
112: Forward: 13 | Train Error: 0.2740, Loss: 0.1994, Operator norm: 3.5553 | Test Error: 0.3150, Loss: 0.2057
113: Forward: 14 | Train Error: 0.3020, Loss: 0.2022, Operator norm: 3.5553 | Test Error: 0.3220, Loss: 0.2288
114: Forward: 13 | Train Error: 0.3230, Loss: 0.2163, Operator norm: 3.5553 | Test Error: 0.3890, Loss: 0.2376
115: Forward: 13 | Train Error: 0.4040, Loss: 0.2389, Operator norm: 3.5553 | Test Error: 0.2660, Loss: 0.2077
116: Forward: 13 | Train Error: 0.2550, Loss: 0.2000, Operator norm: 3.5553 | Test Error: 0.2370, Loss: 0.1864
117: Forward: 13 | Train Error: 0.2210, Loss: 0.1791, Operator norm: 3.5553 | Test Error: 0.2250, Loss: 0.1848
118: Forward: 14 | Train Error: 0.2090, Loss: 0.1761, Operator norm: 3.5553 | Test Error: 0.2390, Loss: 0.1814
119: Forward: 14 | Train Error: 0.2170, Loss: 0.1721, Operator norm: 3.5553 | Test Error: 0.2240, Loss: 0.1852
120: Forward: 14 | Train Error: 0.2140, Loss: 0.1750, Operator norm: 3.5553 | Test Error: 0.2500, Loss: 0.1838
121: Forward: 14 | Train Error: 0.2160, Loss: 0.1743, Operator norm: 3.5553 | Test Error: 0.2700, Loss: 0.2058
122: Forward: 14 | Train Error: 0.2580, Loss: 0.1924, Operator norm: 3.5553 | Test Error: 0.3780, Loss: 0.2510
123: Forward: 14 | Train Error: 0.3850, Loss: 0.2489, Operator norm: 3.5553 | Test Error: 0.4480, Loss: 0.2865
124: Forward: 13 | Train Error: 0.4340, Loss: 0.2710, Operator norm: 3.5553 | Test Error: 0.4330, Loss: 0.2481
125: Forward: 13 | Train Error: 0.4440, Loss: 0.2525, Operator norm: 3.5553 | Test Error: 0.2650, Loss: 0.2098
126: Forward: 13 | Train Error: 0.2400, Loss: 0.2084, Operator norm: 3.5553 | Test Error: 0.2350, Loss: 0.1996
127: Forward: 13 | Train Error: 0.2190, Loss: 0.1961, Operator norm: 3.5553 | Test Error: 0.2370, Loss: 0.1892
128: Forward: 13 | Train Error: 0.2030, Loss: 0.1842, Operator norm: 3.5553 | Test Error: 0.2360, Loss: 0.1821
129: Forward: 13 | Train Error: 0.2100, Loss: 0.1750, Operator norm: 3.5554 | Test Error: 0.2350, Loss: 0.1766
130: Forward: 14 | Train Error: 0.2060, Loss: 0.1684, Operator norm: 3.5552 | Test Error: 0.2350, Loss: 0.1754
131: Forward: 14 | Train Error: 0.2010, Loss: 0.1651, Operator norm: 3.5553 | Test Error: 0.2290, Loss: 0.1743
132: Forward: 14 | Train Error: 0.2100, Loss: 0.1649, Operator norm: 3.5552 | Test Error: 0.2270, Loss: 0.1818
133: Forward: 13 | Train Error: 0.2080, Loss: 0.1689, Operator norm: 3.5553 | Test Error: 0.2870, Loss: 0.2018
134: Forward: 14 | Train Error: 0.2640, Loss: 0.1958, Operator norm: 3.5553 | Test Error: 0.3250, Loss: 0.2470
135: Forward: 14 | Train Error: 0.3230, Loss: 0.2301, Operator norm: 3.5553 | Test Error: 0.4610, Loss: 0.3412
136: Forward: 13 | Train Error: 0.4760, Loss: 0.3468, Operator norm: 3.5553 | Test Error: 0.2430, Loss: 0.2366
137: Forward: 13 | Train Error: 0.2080, Loss: 0.2358, Operator norm: 3.5552 | Test Error: 0.2600, Loss: 0.2283
138: Forward: 13 | Train Error: 0.2330, Loss: 0.2228, Operator norm: 3.5553 | Test Error: 0.2380, Loss: 0.2404
139: Forward: 13 | Train Error: 0.2200, Loss: 0.2358, Operator norm: 3.5553 | Test Error: 0.2370, Loss: 0.2122
140: Forward: 13 | Train Error: 0.2100, Loss: 0.2034, Operator norm: 3.5553 | Test Error: 0.2260, Loss: 0.2220
141: Forward: 14 | Train Error: 0.2030, Loss: 0.2149, Operator norm: 3.5553 | Test Error: 0.2330, Loss: 0.1892
142: Forward: 13 | Train Error: 0.2130, Loss: 0.1785, Operator norm: 3.5553 | Test Error: 0.2280, Loss: 0.1910
143: Forward: 14 | Train Error: 0.2030, Loss: 0.1813, Operator norm: 3.5553 | Test Error: 0.2320, Loss: 0.1802
144: Forward: 14 | Train Error: 0.2140, Loss: 0.1680, Operator norm: 3.5552 | Test Error: 0.2270, Loss: 0.1820
145: Forward: 14 | Train Error: 0.2040, Loss: 0.1698, Operator norm: 3.5553 | Test Error: 0.2470, Loss: 0.1802
146: Forward: 14 | Train Error: 0.2140, Loss: 0.1683, Operator norm: 3.5553 | Test Error: 0.2820, Loss: 0.2137
147: Forward: 13 | Train Error: 0.2820, Loss: 0.1985, Operator norm: 3.5553 | Test Error: 0.4290, Loss: 0.3022
148: Forward: 13 | Train Error: 0.4390, Loss: 0.3016, Operator norm: 3.5553 | Test Error: 0.4420, Loss: 0.2668
149: Forward: 13 | Train Error: 0.4310, Loss: 0.2547, Operator norm: 3.5553 | Test Error: 0.2310, Loss: 0.1858
150: Forward: 13 | Train Error: 0.2020, Loss: 0.1793, Operator norm: 3.5553 | Test Error: 0.2220, Loss: 0.1770
151: Forward: 13 | Train Error: 0.1980, Loss: 0.1671, Operator norm: 3.5553 | Test Error: 0.2200, Loss: 0.1712
152: Forward: 14 | Train Error: 0.2000, Loss: 0.1609, Operator norm: 3.5553 | Test Error: 0.2250, Loss: 0.1706
153: Forward: 13 | Train Error: 0.1970, Loss: 0.1580, Operator norm: 3.5553 | Test Error: 0.2300, Loss: 0.1690
154: Forward: 14 | Train Error: 0.2020, Loss: 0.1576, Operator norm: 3.5552 | Test Error: 0.2250, Loss: 0.1759
155: Forward: 13 | Train Error: 0.2040, Loss: 0.1612, Operator norm: 3.5553 | Test Error: 0.2940, Loss: 0.1921
156: Forward: 14 | Train Error: 0.2630, Loss: 0.1838, Operator norm: 3.5553 | Test Error: 0.3060, Loss: 0.2296
157: Forward: 13 | Train Error: 0.3110, Loss: 0.2123, Operator norm: 3.5553 | Test Error: 0.4500, Loss: 0.3010
158: Forward: 13 | Train Error: 0.4630, Loss: 0.3044, Operator norm: 3.5553 | Test Error: 0.2200, Loss: 0.2418
159: Forward: 13 | Train Error: 0.1960, Loss: 0.2373, Operator norm: 3.5553 | Test Error: 0.2190, Loss: 0.2094
160: Forward: 13 | Train Error: 0.1970, Loss: 0.2001, Operator norm: 3.5552 | Test Error: 0.2130, Loss: 0.2074
161: Forward: 14 | Train Error: 0.1890, Loss: 0.1993, Operator norm: 3.5553 | Test Error: 0.2160, Loss: 0.1855
162: Forward: 13 | Train Error: 0.2030, Loss: 0.1731, Operator norm: 3.5553 | Test Error: 0.2140, Loss: 0.1844
163: Forward: 14 | Train Error: 0.1950, Loss: 0.1736, Operator norm: 3.5553 | Test Error: 0.2140, Loss: 0.1768
164: Forward: 13 | Train Error: 0.1950, Loss: 0.1624, Operator norm: 3.5553 | Test Error: 0.2220, Loss: 0.1754
165: Forward: 14 | Train Error: 0.2000, Loss: 0.1632, Operator norm: 3.5553 | Test Error: 0.2280, Loss: 0.1743
166: Forward: 13 | Train Error: 0.1930, Loss: 0.1586, Operator norm: 3.5553 | Test Error: 0.2450, Loss: 0.1769
167: Forward: 14 | Train Error: 0.2070, Loss: 0.1654, Operator norm: 3.5553 | Test Error: 0.2520, Loss: 0.1978
168: Forward: 13 | Train Error: 0.2370, Loss: 0.1802, Operator norm: 3.5553 | Test Error: 0.4160, Loss: 0.2812
169: Forward: 13 | Train Error: 0.4230, Loss: 0.2795, Operator norm: 3.5553 | Test Error: 0.2890, Loss: 0.2277
170: Forward: 13 | Train Error: 0.2970, Loss: 0.2159, Operator norm: 3.5552 | Test Error: 0.2400, Loss: 0.1855
171: Forward: 13 | Train Error: 0.2050, Loss: 0.1755, Operator norm: 3.5553 | Test Error: 0.2260, Loss: 0.1871
172: Forward: 13 | Train Error: 0.2130, Loss: 0.1735, Operator norm: 3.5553 | Test Error: 0.2500, Loss: 0.1796
173: Forward: 14 | Train Error: 0.2010, Loss: 0.1678, Operator norm: 3.5552 | Test Error: 0.2520, Loss: 0.1956
174: Forward: 13 | Train Error: 0.2330, Loss: 0.1794, Operator norm: 3.5553 | Test Error: 0.3290, Loss: 0.2146
175: Forward: 14 | Train Error: 0.3140, Loss: 0.2072, Operator norm: 3.5553 | Test Error: 0.2970, Loss: 0.2245
176: Forward: 13 | Train Error: 0.3010, Loss: 0.2081, Operator norm: 3.5553 | Test Error: 0.3380, Loss: 0.2147
177: Forward: 13 | Train Error: 0.3340, Loss: 0.2103, Operator norm: 3.5553 | Test Error: 0.2250, Loss: 0.1900
178: Forward: 13 | Train Error: 0.2030, Loss: 0.1773, Operator norm: 3.5553 | Test Error: 0.2300, Loss: 0.1746
179: Forward: 14 | Train Error: 0.1950, Loss: 0.1624, Operator norm: 3.5553 | Test Error: 0.2190, Loss: 0.1758
180: Forward: 13 | Train Error: 0.1990, Loss: 0.1607, Operator norm: 3.5552 | Test Error: 0.2470, Loss: 0.1745
181: Forward: 14 | Train Error: 0.2000, Loss: 0.1613, Operator norm: 3.5553 | Test Error: 0.2460, Loss: 0.1909
182: Forward: 13 | Train Error: 0.2250, Loss: 0.1735, Operator norm: 3.5553 | Test Error: 0.3340, Loss: 0.2192
183: Forward: 14 | Train Error: 0.3240, Loss: 0.2116, Operator norm: 3.5552 | Test Error: 0.2930, Loss: 0.2202
184: Forward: 13 | Train Error: 0.2950, Loss: 0.2033, Operator norm: 3.5552 | Test Error: 0.3300, Loss: 0.2095
185: Forward: 13 | Train Error: 0.3160, Loss: 0.2042, Operator norm: 3.5553 | Test Error: 0.2200, Loss: 0.1848
186: Forward: 13 | Train Error: 0.2010, Loss: 0.1712, Operator norm: 3.5553 | Test Error: 0.2260, Loss: 0.1726
187: Forward: 14 | Train Error: 0.1940, Loss: 0.1596, Operator norm: 3.5553 | Test Error: 0.2190, Loss: 0.1743
188: Forward: 13 | Train Error: 0.1930, Loss: 0.1582, Operator norm: 3.5553 | Test Error: 0.2480, Loss: 0.1742
189: Forward: 14 | Train Error: 0.1970, Loss: 0.1604, Operator norm: 3.5552 | Test Error: 0.2440, Loss: 0.1907
190: Forward: 13 | Train Error: 0.2240, Loss: 0.1724, Operator norm: 3.5552 | Test Error: 0.3310, Loss: 0.2177
191: Forward: 14 | Train Error: 0.3210, Loss: 0.2095, Operator norm: 3.5553 | Test Error: 0.2800, Loss: 0.2156
192: Forward: 13 | Train Error: 0.2880, Loss: 0.1982, Operator norm: 3.5553 | Test Error: 0.3210, Loss: 0.2032
193: Forward: 13 | Train Error: 0.2980, Loss: 0.1964, Operator norm: 3.5553 | Test Error: 0.2190, Loss: 0.1835
194: Forward: 13 | Train Error: 0.2040, Loss: 0.1685, Operator norm: 3.5553 | Test Error: 0.2300, Loss: 0.1721
195: Forward: 14 | Train Error: 0.1920, Loss: 0.1588, Operator norm: 3.5553 | Test Error: 0.2170, Loss: 0.1754
196: Forward: 13 | Train Error: 0.1980, Loss: 0.1581, Operator norm: 3.5553 | Test Error: 0.2610, Loss: 0.1769
197: Forward: 14 | Train Error: 0.2000, Loss: 0.1632, Operator norm: 3.5553 | Test Error: 0.2500, Loss: 0.1946
198: Forward: 13 | Train Error: 0.2290, Loss: 0.1755, Operator norm: 3.5553 | Test Error: 0.3370, Loss: 0.2216
199: Forward: 14 | Train Error: 0.3270, Loss: 0.2138, Operator norm: 3.5553 | Test Error: 0.2580, Loss: 0.2033
200: Forward: 13 | Train Error: 0.2650, Loss: 0.1866, Operator norm: 3.5553 | Test Error: 0.2840, Loss: 0.1840
201: Forward: 14 | Train Error: 0.2280, Loss: 0.1733, Operator norm: 3.5552 | Test Error: 0.2280, Loss: 0.1816
202: Forward: 13 | Train Error: 0.2040, Loss: 0.1643, Operator norm: 3.5553 | Test Error: 0.2630, Loss: 0.1770
203: Forward: 14 | Train Error: 0.1990, Loss: 0.1639, Operator norm: 3.5553 | Test Error: 0.2350, Loss: 0.1845
204: Forward: 13 | Train Error: 0.2140, Loss: 0.1657, Operator norm: 3.5553 | Test Error: 0.2980, Loss: 0.1927
205: Forward: 14 | Train Error: 0.2610, Loss: 0.1812, Operator norm: 3.5552 | Test Error: 0.2510, Loss: 0.1975
206: Forward: 13 | Train Error: 0.2440, Loss: 0.1784, Operator norm: 3.5553 | Test Error: 0.3160, Loss: 0.2031
207: Forward: 14 | Train Error: 0.2930, Loss: 0.1940, Operator norm: 3.5552 | Test Error: 0.2390, Loss: 0.1875
208: Forward: 13 | Train Error: 0.2160, Loss: 0.1702, Operator norm: 3.5553 | Test Error: 0.2640, Loss: 0.1777
209: Forward: 14 | Train Error: 0.2010, Loss: 0.1647, Operator norm: 3.5553 | Test Error: 0.2290, Loss: 0.1811
210: Forward: 13 | Train Error: 0.2020, Loss: 0.1622, Operator norm: 3.5552 | Test Error: 0.2790, Loss: 0.1824
211: Forward: 14 | Train Error: 0.2230, Loss: 0.1689, Operator norm: 3.5553 | Test Error: 0.2460, Loss: 0.1917
212: Forward: 13 | Train Error: 0.2230, Loss: 0.1719, Operator norm: 3.5553 | Test Error: 0.3110, Loss: 0.2008
213: Forward: 14 | Train Error: 0.2840, Loss: 0.1902, Operator norm: 3.5553 | Test Error: 0.2480, Loss: 0.1942
214: Forward: 13 | Train Error: 0.2300, Loss: 0.1755, Operator norm: 3.5552 | Test Error: 0.2810, Loss: 0.1859
215: Forward: 14 | Train Error: 0.2370, Loss: 0.1736, Operator norm: 3.5553 | Test Error: 0.2330, Loss: 0.1854
216: Forward: 13 | Train Error: 0.2140, Loss: 0.1664, Operator norm: 3.5553 | Test Error: 0.2780, Loss: 0.1819
217: Forward: 14 | Train Error: 0.2190, Loss: 0.1683, Operator norm: 3.5553 | Test Error: 0.2360, Loss: 0.1865
218: Forward: 13 | Train Error: 0.2120, Loss: 0.1666, Operator norm: 3.5553 | Test Error: 0.2880, Loss: 0.1884
219: Forward: 14 | Train Error: 0.2460, Loss: 0.1754, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.1919
220: Forward: 13 | Train Error: 0.2270, Loss: 0.1718, Operator norm: 3.5552 | Test Error: 0.2980, Loss: 0.1935
221: Forward: 14 | Train Error: 0.2640, Loss: 0.1816, Operator norm: 3.5553 | Test Error: 0.2400, Loss: 0.1883
222: Forward: 13 | Train Error: 0.2200, Loss: 0.1688, Operator norm: 3.5552 | Test Error: 0.2800, Loss: 0.1820
223: Forward: 14 | Train Error: 0.2230, Loss: 0.1684, Operator norm: 3.5552 | Test Error: 0.2290, Loss: 0.1831
224: Forward: 13 | Train Error: 0.2090, Loss: 0.1629, Operator norm: 3.5553 | Test Error: 0.2800, Loss: 0.1826
225: Forward: 14 | Train Error: 0.2210, Loss: 0.1684, Operator norm: 3.5553 | Test Error: 0.2400, Loss: 0.1871
226: Forward: 13 | Train Error: 0.2160, Loss: 0.1664, Operator norm: 3.5553 | Test Error: 0.2940, Loss: 0.1912
227: Forward: 14 | Train Error: 0.2510, Loss: 0.1780, Operator norm: 3.5553 | Test Error: 0.2440, Loss: 0.1900
228: Forward: 13 | Train Error: 0.2210, Loss: 0.1695, Operator norm: 3.5553 | Test Error: 0.2870, Loss: 0.1878
229: Forward: 14 | Train Error: 0.2430, Loss: 0.1745, Operator norm: 3.5553 | Test Error: 0.2350, Loss: 0.1854
230: Forward: 13 | Train Error: 0.2130, Loss: 0.1650, Operator norm: 3.5553 | Test Error: 0.2760, Loss: 0.1814
231: Forward: 14 | Train Error: 0.2190, Loss: 0.1667, Operator norm: 3.5553 | Test Error: 0.2340, Loss: 0.1841
232: Forward: 13 | Train Error: 0.2100, Loss: 0.1630, Operator norm: 3.5553 | Test Error: 0.2810, Loss: 0.1843
233: Forward: 14 | Train Error: 0.2280, Loss: 0.1694, Operator norm: 3.5553 | Test Error: 0.2390, Loss: 0.1891
234: Forward: 13 | Train Error: 0.2180, Loss: 0.1678, Operator norm: 3.5553 | Test Error: 0.2930, Loss: 0.1911
235: Forward: 14 | Train Error: 0.2500, Loss: 0.1771, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.1905
236: Forward: 13 | Train Error: 0.2180, Loss: 0.1695, Operator norm: 3.5553 | Test Error: 0.2840, Loss: 0.1853
237: Forward: 14 | Train Error: 0.2320, Loss: 0.1707, Operator norm: 3.5554 | Test Error: 0.2350, Loss: 0.1852
238: Forward: 13 | Train Error: 0.2100, Loss: 0.1640, Operator norm: 3.5553 | Test Error: 0.2730, Loss: 0.1802
239: Forward: 14 | Train Error: 0.2070, Loss: 0.1644, Operator norm: 3.5554 | Test Error: 0.2340, Loss: 0.1845
240: Forward: 13 | Train Error: 0.2100, Loss: 0.1628, Operator norm: 3.5553 | Test Error: 0.2810, Loss: 0.1853
241: Forward: 14 | Train Error: 0.2300, Loss: 0.1696, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.1900
242: Forward: 13 | Train Error: 0.2180, Loss: 0.1678, Operator norm: 3.5553 | Test Error: 0.2890, Loss: 0.1894
243: Forward: 14 | Train Error: 0.2430, Loss: 0.1748, Operator norm: 3.5553 | Test Error: 0.2370, Loss: 0.1879
244: Forward: 13 | Train Error: 0.2180, Loss: 0.1662, Operator norm: 3.5554 | Test Error: 0.2780, Loss: 0.1831
245: Forward: 14 | Train Error: 0.2210, Loss: 0.1677, Operator norm: 3.5554 | Test Error: 0.2330, Loss: 0.1827
246: Forward: 13 | Train Error: 0.2070, Loss: 0.1606, Operator norm: 3.5553 | Test Error: 0.2740, Loss: 0.1800
247: Forward: 14 | Train Error: 0.2080, Loss: 0.1638, Operator norm: 3.5554 | Test Error: 0.2330, Loss: 0.1826
248: Forward: 13 | Train Error: 0.2060, Loss: 0.1601, Operator norm: 3.5553 | Test Error: 0.2860, Loss: 0.1856
249: Forward: 14 | Train Error: 0.2350, Loss: 0.1698, Operator norm: 3.5553 | Test Error: 0.2370, Loss: 0.1863
250: Forward: 13 | Train Error: 0.2180, Loss: 0.1635, Operator norm: 3.5553 | Test Error: 0.2860, Loss: 0.1877
251: Forward: 14 | Train Error: 0.2400, Loss: 0.1726, Operator norm: 3.5554 | Test Error: 0.2310, Loss: 0.1831
252: Forward: 13 | Train Error: 0.2080, Loss: 0.1608, Operator norm: 3.5553 | Test Error: 0.2750, Loss: 0.1815
253: Forward: 14 | Train Error: 0.2180, Loss: 0.1653, Operator norm: 3.5553 | Test Error: 0.2330, Loss: 0.1808
254: Forward: 13 | Train Error: 0.2040, Loss: 0.1580, Operator norm: 3.5552 | Test Error: 0.2740, Loss: 0.1806
255: Forward: 14 | Train Error: 0.2120, Loss: 0.1637, Operator norm: 3.5553 | Test Error: 0.2320, Loss: 0.1829
256: Forward: 13 | Train Error: 0.2060, Loss: 0.1598, Operator norm: 3.5553 | Test Error: 0.2850, Loss: 0.1860
257: Forward: 14 | Train Error: 0.2320, Loss: 0.1693, Operator norm: 3.5553 | Test Error: 0.2380, Loss: 0.1878
258: Forward: 13 | Train Error: 0.2160, Loss: 0.1645, Operator norm: 3.5553 | Test Error: 0.2830, Loss: 0.1867
259: Forward: 14 | Train Error: 0.2280, Loss: 0.1699, Operator norm: 3.5553 | Test Error: 0.2340, Loss: 0.1884
260: Forward: 13 | Train Error: 0.2120, Loss: 0.1653, Operator norm: 3.5553 | Test Error: 0.2730, Loss: 0.1831
261: Forward: 14 | Train Error: 0.2070, Loss: 0.1653, Operator norm: 3.5552 | Test Error: 0.2320, Loss: 0.1885
262: Forward: 13 | Train Error: 0.2060, Loss: 0.1652, Operator norm: 3.5551 | Test Error: 0.2710, Loss: 0.1829
263: Forward: 14 | Train Error: 0.1980, Loss: 0.1640, Operator norm: 3.5552 | Test Error: 0.2340, Loss: 0.1916
264: Forward: 13 | Train Error: 0.2110, Loss: 0.1678, Operator norm: 3.5552 | Test Error: 0.2740, Loss: 0.1844
265: Forward: 14 | Train Error: 0.2050, Loss: 0.1654, Operator norm: 3.5551 | Test Error: 0.2360, Loss: 0.1928
266: Forward: 13 | Train Error: 0.2160, Loss: 0.1687, Operator norm: 3.5552 | Test Error: 0.2740, Loss: 0.1837
267: Forward: 14 | Train Error: 0.2090, Loss: 0.1651, Operator norm: 3.5552 | Test Error: 0.2350, Loss: 0.1890
268: Forward: 13 | Train Error: 0.2140, Loss: 0.1648, Operator norm: 3.5552 | Test Error: 0.2760, Loss: 0.1828
269: Forward: 14 | Train Error: 0.2140, Loss: 0.1649, Operator norm: 3.5551 | Test Error: 0.2340, Loss: 0.1856
270: Forward: 13 | Train Error: 0.2150, Loss: 0.1612, Operator norm: 3.5552 | Test Error: 0.2870, Loss: 0.1872
271: Forward: 14 | Train Error: 0.2340, Loss: 0.1705, Operator norm: 3.5552 | Test Error: 0.2330, Loss: 0.1826
272: Forward: 13 | Train Error: 0.2060, Loss: 0.1582, Operator norm: 3.5552 | Test Error: 0.2830, Loss: 0.1867
273: Forward: 14 | Train Error: 0.2250, Loss: 0.1704, Operator norm: 3.5552 | Test Error: 0.2190, Loss: 0.1767
274: Forward: 13 | Train Error: 0.1840, Loss: 0.1522, Operator norm: 3.5552 | Test Error: 0.2700, Loss: 0.1823
275: Forward: 14 | Train Error: 0.2010, Loss: 0.1650, Operator norm: 3.5552 | Test Error: 0.2120, Loss: 0.1749
276: Forward: 13 | Train Error: 0.1780, Loss: 0.1495, Operator norm: 3.5551 | Test Error: 0.2660, Loss: 0.1843
277: Forward: 14 | Train Error: 0.1990, Loss: 0.1668, Operator norm: 3.5552 | Test Error: 0.2100, Loss: 0.1737
278: Forward: 13 | Train Error: 0.1710, Loss: 0.1481, Operator norm: 3.5551 | Test Error: 0.2660, Loss: 0.1837
279: Forward: 14 | Train Error: 0.1970, Loss: 0.1657, Operator norm: 3.5551 | Test Error: 0.2090, Loss: 0.1724
280: Forward: 13 | Train Error: 0.1720, Loss: 0.1466, Operator norm: 3.5552 | Test Error: 0.2690, Loss: 0.1821
281: Forward: 14 | Train Error: 0.2040, Loss: 0.1637, Operator norm: 3.5552 | Test Error: 0.2170, Loss: 0.1726
282: Forward: 13 | Train Error: 0.1830, Loss: 0.1471, Operator norm: 3.5551 | Test Error: 0.2820, Loss: 0.1849
283: Forward: 14 | Train Error: 0.2220, Loss: 0.1661, Operator norm: 3.5552 | Test Error: 0.2310, Loss: 0.1824
284: Forward: 13 | Train Error: 0.2030, Loss: 0.1570, Operator norm: 3.5552 | Test Error: 0.2960, Loss: 0.1984
285: Forward: 14 | Train Error: 0.2510, Loss: 0.1797, Operator norm: 3.5551 | Test Error: 0.2570, Loss: 0.2100
286: Forward: 13 | Train Error: 0.2410, Loss: 0.1851, Operator norm: 3.5551 | Test Error: 0.2850, Loss: 0.2035
287: Forward: 14 | Train Error: 0.2250, Loss: 0.1833, Operator norm: 3.5552 | Test Error: 0.2500, Loss: 0.2240
288: Forward: 13 | Train Error: 0.2350, Loss: 0.1991, Operator norm: 3.5552 | Test Error: 0.2320, Loss: 0.1833
289: Forward: 14 | Train Error: 0.1720, Loss: 0.1610, Operator norm: 3.5551 | Test Error: 0.2140, Loss: 0.1897
290: Forward: 14 | Train Error: 0.1790, Loss: 0.1649, Operator norm: 3.5552 | Test Error: 0.2250, Loss: 0.1725
291: Forward: 14 | Train Error: 0.1660, Loss: 0.1481, Operator norm: 3.5552 | Test Error: 0.2190, Loss: 0.1811
292: Forward: 13 | Train Error: 0.1790, Loss: 0.1545, Operator norm: 3.5552 | Test Error: 0.2710, Loss: 0.1843
293: Forward: 14 | Train Error: 0.2060, Loss: 0.1617, Operator norm: 3.5552 | Test Error: 0.2610, Loss: 0.2053
294: Forward: 13 | Train Error: 0.2450, Loss: 0.1780, Operator norm: 3.5552 | Test Error: 0.3530, Loss: 0.2269
295: Forward: 14 | Train Error: 0.3290, Loss: 0.2142, Operator norm: 3.5551 | Test Error: 0.2330, Loss: 0.1831
296: Forward: 13 | Train Error: 0.1980, Loss: 0.1616, Operator norm: 3.5551 | Test Error: 0.2140, Loss: 0.1635
297: Forward: 14 | Train Error: 0.1660, Loss: 0.1427, Operator norm: 3.5552 | Test Error: 0.1940, Loss: 0.1621
298: Forward: 14 | Train Error: 0.1660, Loss: 0.1374, Operator norm: 3.5551 | Test Error: 0.2150, Loss: 0.1605
299: Forward: 14 | Train Error: 0.1620, Loss: 0.1363, Operator norm: 3.5552 | Test Error: 0.2070, Loss: 0.1674
300: Forward: 13 | Train Error: 0.1680, Loss: 0.1401, Operator norm: 3.5552 | Test Error: 0.2720, Loss: 0.1820
301: Forward: 14 | Train Error: 0.2080, Loss: 0.1596, Operator norm: 3.5552 | Test Error: 0.2480, Loss: 0.1982
302: Forward: 13 | Train Error: 0.2350, Loss: 0.1701, Operator norm: 3.5552 | Test Error: 0.3570, Loss: 0.2291
303: Forward: 14 | Train Error: 0.3320, Loss: 0.2158, Operator norm: 3.5552 | Test Error: 0.2160, Loss: 0.1837
304: Forward: 13 | Train Error: 0.1960, Loss: 0.1619, Operator norm: 3.5552 | Test Error: 0.2100, Loss: 0.1674
305: Forward: 14 | Train Error: 0.1640, Loss: 0.1450, Operator norm: 3.5551 | Test Error: 0.1950, Loss: 0.1672
306: Forward: 14 | Train Error: 0.1630, Loss: 0.1424, Operator norm: 3.5552 | Test Error: 0.2120, Loss: 0.1654
307: Forward: 14 | Train Error: 0.1600, Loss: 0.1391, Operator norm: 3.5552 | Test Error: 0.2040, Loss: 0.1718
308: Forward: 14 | Train Error: 0.1590, Loss: 0.1445, Operator norm: 3.5552 | Test Error: 0.2500, Loss: 0.1784
309: Forward: 14 | Train Error: 0.1810, Loss: 0.1526, Operator norm: 3.5551 | Test Error: 0.2510, Loss: 0.2063
310: Forward: 13 | Train Error: 0.2410, Loss: 0.1774, Operator norm: 3.5551 | Test Error: 0.3590, Loss: 0.2352
311: Forward: 14 | Train Error: 0.3320, Loss: 0.2199, Operator norm: 3.5552 | Test Error: 0.2610, Loss: 0.2028
312: Forward: 13 | Train Error: 0.2500, Loss: 0.1793, Operator norm: 3.5551 | Test Error: 0.2240, Loss: 0.1666
313: Forward: 14 | Train Error: 0.1570, Loss: 0.1456, Operator norm: 3.5552 | Test Error: 0.1950, Loss: 0.1629
314: Forward: 14 | Train Error: 0.1580, Loss: 0.1375, Operator norm: 3.5552 | Test Error: 0.2070, Loss: 0.1594
315: Forward: 14 | Train Error: 0.1620, Loss: 0.1338, Operator norm: 3.5552 | Test Error: 0.2000, Loss: 0.1631
316: Forward: 14 | Train Error: 0.1620, Loss: 0.1349, Operator norm: 3.5552 | Test Error: 0.2410, Loss: 0.1694
317: Forward: 14 | Train Error: 0.1750, Loss: 0.1440, Operator norm: 3.5552 | Test Error: 0.2340, Loss: 0.1894
318: Forward: 13 | Train Error: 0.2080, Loss: 0.1598, Operator norm: 3.5552 | Test Error: 0.3570, Loss: 0.2319
319: Forward: 14 | Train Error: 0.3290, Loss: 0.2163, Operator norm: 3.5552 | Test Error: 0.2370, Loss: 0.1910
320: Forward: 13 | Train Error: 0.2190, Loss: 0.1666, Operator norm: 3.5552 | Test Error: 0.2280, Loss: 0.1684
321: Forward: 14 | Train Error: 0.1630, Loss: 0.1465, Operator norm: 3.5551 | Test Error: 0.2020, Loss: 0.1664
322: Forward: 14 | Train Error: 0.1580, Loss: 0.1398, Operator norm: 3.5551 | Test Error: 0.2270, Loss: 0.1636
323: Forward: 14 | Train Error: 0.1560, Loss: 0.1380, Operator norm: 3.5551 | Test Error: 0.2090, Loss: 0.1711
324: Forward: 13 | Train Error: 0.1680, Loss: 0.1420, Operator norm: 3.5552 | Test Error: 0.2730, Loss: 0.1830
325: Forward: 14 | Train Error: 0.2080, Loss: 0.1588, Operator norm: 3.5552 | Test Error: 0.2440, Loss: 0.1987
326: Forward: 13 | Train Error: 0.2340, Loss: 0.1689, Operator norm: 3.5551 | Test Error: 0.3310, Loss: 0.2183
327: Forward: 14 | Train Error: 0.3060, Loss: 0.2019, Operator norm: 3.5552 | Test Error: 0.2260, Loss: 0.1843
328: Forward: 13 | Train Error: 0.1940, Loss: 0.1594, Operator norm: 3.5552 | Test Error: 0.2200, Loss: 0.1651
329: Forward: 14 | Train Error: 0.1520, Loss: 0.1411, Operator norm: 3.5552 | Test Error: 0.1940, Loss: 0.1648
330: Forward: 14 | Train Error: 0.1540, Loss: 0.1372, Operator norm: 3.5553 | Test Error: 0.2210, Loss: 0.1634
331: Forward: 14 | Train Error: 0.1530, Loss: 0.1359, Operator norm: 3.5552 | Test Error: 0.2060, Loss: 0.1718
332: Forward: 13 | Train Error: 0.1670, Loss: 0.1420, Operator norm: 3.5551 | Test Error: 0.2710, Loss: 0.1852
333: Forward: 14 | Train Error: 0.2090, Loss: 0.1597, Operator norm: 3.5553 | Test Error: 0.2570, Loss: 0.2066
334: Forward: 13 | Train Error: 0.2470, Loss: 0.1759, Operator norm: 3.5552 | Test Error: 0.3480, Loss: 0.2255
335: Forward: 14 | Train Error: 0.3240, Loss: 0.2099, Operator norm: 3.5552 | Test Error: 0.2220, Loss: 0.1833
336: Forward: 14 | Train Error: 0.1920, Loss: 0.1590, Operator norm: 3.5552 | Test Error: 0.2090, Loss: 0.1633
337: Forward: 14 | Train Error: 0.1560, Loss: 0.1385, Operator norm: 3.5551 | Test Error: 0.1920, Loss: 0.1616
338: Forward: 14 | Train Error: 0.1490, Loss: 0.1341, Operator norm: 3.5553 | Test Error: 0.2050, Loss: 0.1605
339: Forward: 14 | Train Error: 0.1540, Loss: 0.1312, Operator norm: 3.5551 | Test Error: 0.1920, Loss: 0.1634
340: Forward: 14 | Train Error: 0.1510, Loss: 0.1334, Operator norm: 3.5552 | Test Error: 0.2280, Loss: 0.1676
341: Forward: 14 | Train Error: 0.1570, Loss: 0.1377, Operator norm: 3.5552 | Test Error: 0.2260, Loss: 0.1881
342: Forward: 13 | Train Error: 0.1930, Loss: 0.1566, Operator norm: 3.5552 | Test Error: 0.3300, Loss: 0.2260
343: Forward: 14 | Train Error: 0.2990, Loss: 0.2052, Operator norm: 3.5551 | Test Error: 0.2730, Loss: 0.2176
344: Forward: 13 | Train Error: 0.2740, Loss: 0.1890, Operator norm: 3.5552 | Test Error: 0.2790, Loss: 0.1845
345: Forward: 14 | Train Error: 0.2200, Loss: 0.1660, Operator norm: 3.5552 | Test Error: 0.1970, Loss: 0.1653
346: Forward: 14 | Train Error: 0.1580, Loss: 0.1387, Operator norm: 3.5552 | Test Error: 0.2130, Loss: 0.1579
347: Forward: 14 | Train Error: 0.1530, Loss: 0.1314, Operator norm: 3.5551 | Test Error: 0.1950, Loss: 0.1607
348: Forward: 13 | Train Error: 0.1530, Loss: 0.1300, Operator norm: 3.5552 | Test Error: 0.2330, Loss: 0.1655
349: Forward: 14 | Train Error: 0.1680, Loss: 0.1382, Operator norm: 3.5552 | Test Error: 0.2190, Loss: 0.1795
350: Forward: 13 | Train Error: 0.1810, Loss: 0.1472, Operator norm: 3.5550 | Test Error: 0.3200, Loss: 0.2160
351: Forward: 14 | Train Error: 0.2900, Loss: 0.1965, Operator norm: 3.5552 | Test Error: 0.2320, Loss: 0.1823
352: Forward: 13 | Train Error: 0.1940, Loss: 0.1540, Operator norm: 3.5552 | Test Error: 0.2540, Loss: 0.1729
353: Forward: 14 | Train Error: 0.1830, Loss: 0.1491, Operator norm: 3.5551 | Test Error: 0.2110, Loss: 0.1705
354: Forward: 13 | Train Error: 0.1680, Loss: 0.1405, Operator norm: 3.5552 | Test Error: 0.2440, Loss: 0.1713
355: Forward: 14 | Train Error: 0.1750, Loss: 0.1449, Operator norm: 3.5552 | Test Error: 0.2160, Loss: 0.1788
356: Forward: 13 | Train Error: 0.1810, Loss: 0.1472, Operator norm: 3.5552 | Test Error: 0.2890, Loss: 0.1918
357: Forward: 14 | Train Error: 0.2310, Loss: 0.1676, Operator norm: 3.5552 | Test Error: 0.2340, Loss: 0.1921
358: Forward: 13 | Train Error: 0.2130, Loss: 0.1612, Operator norm: 3.5552 | Test Error: 0.2850, Loss: 0.1891
359: Forward: 14 | Train Error: 0.2250, Loss: 0.1662, Operator norm: 3.5552 | Test Error: 0.2220, Loss: 0.1805
360: Forward: 13 | Train Error: 0.1840, Loss: 0.1506, Operator norm: 3.5552 | Test Error: 0.2420, Loss: 0.1706
361: Forward: 14 | Train Error: 0.1720, Loss: 0.1443, Operator norm: 3.5552 | Test Error: 0.2120, Loss: 0.1731
362: Forward: 13 | Train Error: 0.1680, Loss: 0.1417, Operator norm: 3.5552 | Test Error: 0.2550, Loss: 0.1754
363: Forward: 14 | Train Error: 0.1850, Loss: 0.1483, Operator norm: 3.5552 | Test Error: 0.2230, Loss: 0.1836
364: Forward: 13 | Train Error: 0.1910, Loss: 0.1512, Operator norm: 3.5552 | Test Error: 0.2960, Loss: 0.1945
365: Forward: 14 | Train Error: 0.2440, Loss: 0.1709, Operator norm: 3.5552 | Test Error: 0.2300, Loss: 0.1847
366: Forward: 13 | Train Error: 0.1960, Loss: 0.1539, Operator norm: 3.5552 | Test Error: 0.2620, Loss: 0.1775
367: Forward: 14 | Train Error: 0.1910, Loss: 0.1530, Operator norm: 3.5552 | Test Error: 0.2150, Loss: 0.1726
368: Forward: 13 | Train Error: 0.1680, Loss: 0.1411, Operator norm: 3.5552 | Test Error: 0.2510, Loss: 0.1725
369: Forward: 14 | Train Error: 0.1800, Loss: 0.1460, Operator norm: 3.5552 | Test Error: 0.2160, Loss: 0.1746
370: Forward: 13 | Train Error: 0.1750, Loss: 0.1419, Operator norm: 3.5553 | Test Error: 0.2770, Loss: 0.1841
371: Forward: 14 | Train Error: 0.2120, Loss: 0.1588, Operator norm: 3.5553 | Test Error: 0.2230, Loss: 0.1801
372: Forward: 13 | Train Error: 0.1860, Loss: 0.1477, Operator norm: 3.5553 | Test Error: 0.2820, Loss: 0.1857
373: Forward: 14 | Train Error: 0.2200, Loss: 0.1614, Operator norm: 3.5552 | Test Error: 0.2150, Loss: 0.1758
374: Forward: 13 | Train Error: 0.1770, Loss: 0.1441, Operator norm: 3.5551 | Test Error: 0.2600, Loss: 0.1758
375: Forward: 14 | Train Error: 0.1880, Loss: 0.1495, Operator norm: 3.5552 | Test Error: 0.2150, Loss: 0.1744
376: Forward: 13 | Train Error: 0.1710, Loss: 0.1420, Operator norm: 3.5552 | Test Error: 0.2600, Loss: 0.1781
377: Forward: 14 | Train Error: 0.1870, Loss: 0.1512, Operator norm: 3.5552 | Test Error: 0.2180, Loss: 0.1796
378: Forward: 13 | Train Error: 0.1840, Loss: 0.1468, Operator norm: 3.5552 | Test Error: 0.2700, Loss: 0.1833
379: Forward: 14 | Train Error: 0.2010, Loss: 0.1566, Operator norm: 3.5554 | Test Error: 0.2240, Loss: 0.1848
380: Forward: 13 | Train Error: 0.1890, Loss: 0.1521, Operator norm: 3.5552 | Test Error: 0.2720, Loss: 0.1848
381: Forward: 14 | Train Error: 0.2070, Loss: 0.1585, Operator norm: 3.5553 | Test Error: 0.2210, Loss: 0.1831
382: Forward: 13 | Train Error: 0.1840, Loss: 0.1509, Operator norm: 3.5552 | Test Error: 0.2500, Loss: 0.1753
383: Forward: 14 | Train Error: 0.1780, Loss: 0.1473, Operator norm: 3.5553 | Test Error: 0.2140, Loss: 0.1781
384: Forward: 13 | Train Error: 0.1690, Loss: 0.1450, Operator norm: 3.5552 | Test Error: 0.2530, Loss: 0.1765
385: Forward: 14 | Train Error: 0.1790, Loss: 0.1478, Operator norm: 3.5553 | Test Error: 0.2170, Loss: 0.1823
386: Forward: 13 | Train Error: 0.1840, Loss: 0.1486, Operator norm: 3.5552 | Test Error: 0.2730, Loss: 0.1850
387: Forward: 14 | Train Error: 0.2070, Loss: 0.1579, Operator norm: 3.5553 | Test Error: 0.2260, Loss: 0.1841
388: Forward: 13 | Train Error: 0.1910, Loss: 0.1507, Operator norm: 3.5552 | Test Error: 0.2690, Loss: 0.1809
389: Forward: 14 | Train Error: 0.1960, Loss: 0.1546, Operator norm: 3.5553 | Test Error: 0.2110, Loss: 0.1747
390: Forward: 13 | Train Error: 0.1700, Loss: 0.1417, Operator norm: 3.5552 | Test Error: 0.2560, Loss: 0.1748
391: Forward: 14 | Train Error: 0.1830, Loss: 0.1473, Operator norm: 3.5553 | Test Error: 0.2140, Loss: 0.1725
392: Forward: 13 | Train Error: 0.1630, Loss: 0.1383, Operator norm: 3.5552 | Test Error: 0.2640, Loss: 0.1794
393: Forward: 14 | Train Error: 0.1880, Loss: 0.1523, Operator norm: 3.5553 | Test Error: 0.2100, Loss: 0.1738
394: Forward: 13 | Train Error: 0.1680, Loss: 0.1397, Operator norm: 3.5552 | Test Error: 0.2720, Loss: 0.1834
395: Forward: 14 | Train Error: 0.2070, Loss: 0.1571, Operator norm: 3.5554 | Test Error: 0.2110, Loss: 0.1714
396: Forward: 13 | Train Error: 0.1600, Loss: 0.1373, Operator norm: 3.5553 | Test Error: 0.2570, Loss: 0.1755
397: Forward: 14 | Train Error: 0.1810, Loss: 0.1480, Operator norm: 3.5553 | Test Error: 0.2080, Loss: 0.1699
398: Forward: 13 | Train Error: 0.1570, Loss: 0.1354, Operator norm: 3.5553 | Test Error: 0.2630, Loss: 0.1774
399: Forward: 14 | Train Error: 0.1850, Loss: 0.1492, Operator norm: 3.5553 | Test Error: 0.2120, Loss: 0.1750
400: Forward: 13 | Train Error: 0.1700, Loss: 0.1403, Operator norm: 3.5554 | Test Error: 0.2720, Loss: 0.1845
401: Forward: 14 | Train Error: 0.2070, Loss: 0.1565, Operator norm: 3.5553 | Test Error: 0.2190, Loss: 0.1830
402: Forward: 13 | Train Error: 0.1860, Loss: 0.1490, Operator norm: 3.5554 | Test Error: 0.2640, Loss: 0.1855
403: Forward: 14 | Train Error: 0.1940, Loss: 0.1567, Operator norm: 3.5553 | Test Error: 0.2240, Loss: 0.1915
404: Forward: 14 | Train Error: 0.1870, Loss: 0.1574, Operator norm: 3.5553 | Test Error: 0.2480, Loss: 0.1841
405: Forward: 14 | Train Error: 0.1790, Loss: 0.1533, Operator norm: 3.5553 | Test Error: 0.2130, Loss: 0.1942
406: Forward: 14 | Train Error: 0.1730, Loss: 0.1599, Operator norm: 3.5553 | Test Error: 0.2350, Loss: 0.1793
407: Forward: 14 | Train Error: 0.1610, Loss: 0.1467, Operator norm: 3.5553 | Test Error: 0.2070, Loss: 0.1882
408: Forward: 14 | Train Error: 0.1610, Loss: 0.1531, Operator norm: 3.5553 | Test Error: 0.2390, Loss: 0.1757
409: Forward: 14 | Train Error: 0.1650, Loss: 0.1428, Operator norm: 3.5553 | Test Error: 0.2150, Loss: 0.1850
410: Forward: 13 | Train Error: 0.1800, Loss: 0.1492, Operator norm: 3.5553 | Test Error: 0.2770, Loss: 0.1873
411: Forward: 14 | Train Error: 0.2090, Loss: 0.1580, Operator norm: 3.5553 | Test Error: 0.2320, Loss: 0.1907
412: Forward: 13 | Train Error: 0.2100, Loss: 0.1553, Operator norm: 3.5553 | Test Error: 0.2970, Loss: 0.1972
413: Forward: 14 | Train Error: 0.2440, Loss: 0.1729, Operator norm: 3.5553 | Test Error: 0.2030, Loss: 0.1697
414: Forward: 13 | Train Error: 0.1620, Loss: 0.1366, Operator norm: 3.5553 | Test Error: 0.2300, Loss: 0.1647
415: Forward: 14 | Train Error: 0.1500, Loss: 0.1351, Operator norm: 3.5554 | Test Error: 0.1980, Loss: 0.1650
416: Forward: 13 | Train Error: 0.1430, Loss: 0.1287, Operator norm: 3.5553 | Test Error: 0.2530, Loss: 0.1761
417: Forward: 14 | Train Error: 0.1770, Loss: 0.1461, Operator norm: 3.5554 | Test Error: 0.2040, Loss: 0.1737
418: Forward: 13 | Train Error: 0.1560, Loss: 0.1367, Operator norm: 3.5553 | Test Error: 0.2960, Loss: 0.1969
419: Forward: 14 | Train Error: 0.2380, Loss: 0.1707, Operator norm: 3.5553 | Test Error: 0.2010, Loss: 0.1685
420: Forward: 13 | Train Error: 0.1540, Loss: 0.1337, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.1703
421: Forward: 14 | Train Error: 0.1690, Loss: 0.1401, Operator norm: 3.5553 | Test Error: 0.2050, Loss: 0.1694
422: Forward: 13 | Train Error: 0.1510, Loss: 0.1332, Operator norm: 3.5553 | Test Error: 0.2650, Loss: 0.1808
423: Forward: 14 | Train Error: 0.1870, Loss: 0.1503, Operator norm: 3.5553 | Test Error: 0.2230, Loss: 0.1839
424: Forward: 13 | Train Error: 0.1890, Loss: 0.1475, Operator norm: 3.5553 | Test Error: 0.2880, Loss: 0.1942
425: Forward: 14 | Train Error: 0.2230, Loss: 0.1655, Operator norm: 3.5554 | Test Error: 0.2250, Loss: 0.1898
426: Forward: 13 | Train Error: 0.1960, Loss: 0.1552, Operator norm: 3.5553 | Test Error: 0.2460, Loss: 0.1773
427: Forward: 14 | Train Error: 0.1710, Loss: 0.1463, Operator norm: 3.5553 | Test Error: 0.2040, Loss: 0.1797
428: Forward: 14 | Train Error: 0.1570, Loss: 0.1441, Operator norm: 3.5553 | Test Error: 0.2350, Loss: 0.1721
429: Forward: 14 | Train Error: 0.1560, Loss: 0.1383, Operator norm: 3.5554 | Test Error: 0.2070, Loss: 0.1803
430: Forward: 14 | Train Error: 0.1600, Loss: 0.1434, Operator norm: 3.5554 | Test Error: 0.2640, Loss: 0.1831
431: Forward: 14 | Train Error: 0.1850, Loss: 0.1505, Operator norm: 3.5553 | Test Error: 0.2290, Loss: 0.1913
432: Forward: 13 | Train Error: 0.1980, Loss: 0.1540, Operator norm: 3.5554 | Test Error: 0.2860, Loss: 0.1915
433: Forward: 14 | Train Error: 0.2270, Loss: 0.1636, Operator norm: 3.5554 | Test Error: 0.2180, Loss: 0.1769
434: Forward: 13 | Train Error: 0.1730, Loss: 0.1420, Operator norm: 3.5553 | Test Error: 0.2440, Loss: 0.1699
435: Forward: 14 | Train Error: 0.1670, Loss: 0.1395, Operator norm: 3.5553 | Test Error: 0.1970, Loss: 0.1670
436: Forward: 13 | Train Error: 0.1490, Loss: 0.1299, Operator norm: 3.5554 | Test Error: 0.2440, Loss: 0.1715
437: Forward: 14 | Train Error: 0.1680, Loss: 0.1394, Operator norm: 3.5553 | Test Error: 0.2050, Loss: 0.1732
438: Forward: 13 | Train Error: 0.1580, Loss: 0.1352, Operator norm: 3.5554 | Test Error: 0.2930, Loss: 0.1939
439: Forward: 14 | Train Error: 0.2300, Loss: 0.1657, Operator norm: 3.5554 | Test Error: 0.2120, Loss: 0.1723
440: Forward: 13 | Train Error: 0.1640, Loss: 0.1361, Operator norm: 3.5554 | Test Error: 0.2470, Loss: 0.1717
441: Forward: 14 | Train Error: 0.1700, Loss: 0.1407, Operator norm: 3.5554 | Test Error: 0.1980, Loss: 0.1678
442: Forward: 13 | Train Error: 0.1490, Loss: 0.1303, Operator norm: 3.5553 | Test Error: 0.2580, Loss: 0.1761
443: Forward: 14 | Train Error: 0.1800, Loss: 0.1441, Operator norm: 3.5553 | Test Error: 0.2120, Loss: 0.1757
444: Forward: 13 | Train Error: 0.1660, Loss: 0.1378, Operator norm: 3.5554 | Test Error: 0.2700, Loss: 0.1849
445: Forward: 14 | Train Error: 0.1920, Loss: 0.1537, Operator norm: 3.5553 | Test Error: 0.2180, Loss: 0.1816
446: Forward: 13 | Train Error: 0.1820, Loss: 0.1444, Operator norm: 3.5553 | Test Error: 0.2630, Loss: 0.1830
447: Forward: 14 | Train Error: 0.1880, Loss: 0.1515, Operator norm: 3.5553 | Test Error: 0.2140, Loss: 0.1815
448: Forward: 14 | Train Error: 0.1720, Loss: 0.1446, Operator norm: 3.5553 | Test Error: 0.2420, Loss: 0.1748
449: Forward: 14 | Train Error: 0.1640, Loss: 0.1410, Operator norm: 3.5553 | Test Error: 0.2050, Loss: 0.1797
450: Forward: 14 | Train Error: 0.1590, Loss: 0.1418, Operator norm: 3.5553 | Test Error: 0.2520, Loss: 0.1791
451: Forward: 14 | Train Error: 0.1740, Loss: 0.1449, Operator norm: 3.5553 | Test Error: 0.2170, Loss: 0.1850
452: Forward: 14 | Train Error: 0.1800, Loss: 0.1466, Operator norm: 3.5553 | Test Error: 0.2640, Loss: 0.1818
453: Forward: 14 | Train Error: 0.1800, Loss: 0.1492, Operator norm: 3.5553 | Test Error: 0.2180, Loss: 0.1808
454: Forward: 13 | Train Error: 0.1760, Loss: 0.1429, Operator norm: 3.5554 | Test Error: 0.2630, Loss: 0.1787
455: Forward: 14 | Train Error: 0.1860, Loss: 0.1468, Operator norm: 3.5553 | Test Error: 0.2060, Loss: 0.1739
456: Forward: 13 | Train Error: 0.1610, Loss: 0.1357, Operator norm: 3.5553 | Test Error: 0.2520, Loss: 0.1742
457: Forward: 14 | Train Error: 0.1750, Loss: 0.1415, Operator norm: 3.5554 | Test Error: 0.2000, Loss: 0.1714
458: Forward: 13 | Train Error: 0.1550, Loss: 0.1325, Operator norm: 3.5554 | Test Error: 0.2650, Loss: 0.1815
459: Forward: 14 | Train Error: 0.1890, Loss: 0.1498, Operator norm: 3.5554 | Test Error: 0.2040, Loss: 0.1717
460: Forward: 13 | Train Error: 0.1530, Loss: 0.1327, Operator norm: 3.5554 | Test Error: 0.2640, Loss: 0.1781
461: Forward: 14 | Train Error: 0.1780, Loss: 0.1462, Operator norm: 3.5553 | Test Error: 0.1930, Loss: 0.1680
462: Forward: 13 | Train Error: 0.1460, Loss: 0.1291, Operator norm: 3.5553 | Test Error: 0.2560, Loss: 0.1760
463: Forward: 14 | Train Error: 0.1780, Loss: 0.1433, Operator norm: 3.5553 | Test Error: 0.1980, Loss: 0.1700
464: Forward: 13 | Train Error: 0.1480, Loss: 0.1305, Operator norm: 3.5553 | Test Error: 0.2630, Loss: 0.1778
465: Forward: 14 | Train Error: 0.1770, Loss: 0.1445, Operator norm: 3.5554 | Test Error: 0.2040, Loss: 0.1742
466: Forward: 13 | Train Error: 0.1570, Loss: 0.1351, Operator norm: 3.5554 | Test Error: 0.2700, Loss: 0.1848
467: Forward: 14 | Train Error: 0.1930, Loss: 0.1523, Operator norm: 3.5553 | Test Error: 0.2090, Loss: 0.1816
468: Forward: 14 | Train Error: 0.1750, Loss: 0.1429, Operator norm: 3.5553 | Test Error: 0.2520, Loss: 0.1793
469: Forward: 14 | Train Error: 0.1710, Loss: 0.1452, Operator norm: 3.5553 | Test Error: 0.2070, Loss: 0.1821
470: Forward: 14 | Train Error: 0.1610, Loss: 0.1433, Operator norm: 3.5553 | Test Error: 0.2470, Loss: 0.1791
471: Forward: 14 | Train Error: 0.1620, Loss: 0.1431, Operator norm: 3.5553 | Test Error: 0.2060, Loss: 0.1864
472: Forward: 14 | Train Error: 0.1660, Loss: 0.1468, Operator norm: 3.5553 | Test Error: 0.2440, Loss: 0.1785
473: Forward: 14 | Train Error: 0.1640, Loss: 0.1420, Operator norm: 3.5553 | Test Error: 0.2140, Loss: 0.1853
474: Forward: 14 | Train Error: 0.1710, Loss: 0.1455, Operator norm: 3.5554 | Test Error: 0.2530, Loss: 0.1796
475: Forward: 14 | Train Error: 0.1760, Loss: 0.1443, Operator norm: 3.5553 | Test Error: 0.2110, Loss: 0.1812
476: Forward: 14 | Train Error: 0.1730, Loss: 0.1413, Operator norm: 3.5553 | Test Error: 0.2610, Loss: 0.1783
477: Forward: 14 | Train Error: 0.1770, Loss: 0.1442, Operator norm: 3.5554 | Test Error: 0.2080, Loss: 0.1755
478: Forward: 13 | Train Error: 0.1600, Loss: 0.1358, Operator norm: 3.5553 | Test Error: 0.2650, Loss: 0.1813
479: Forward: 14 | Train Error: 0.1850, Loss: 0.1484, Operator norm: 3.5553 | Test Error: 0.2010, Loss: 0.1718
480: Forward: 13 | Train Error: 0.1520, Loss: 0.1316, Operator norm: 3.5553 | Test Error: 0.2590, Loss: 0.1778
481: Forward: 14 | Train Error: 0.1730, Loss: 0.1445, Operator norm: 3.5553 | Test Error: 0.1920, Loss: 0.1672
482: Forward: 13 | Train Error: 0.1400, Loss: 0.1267, Operator norm: 3.5553 | Test Error: 0.2530, Loss: 0.1763
483: Forward: 14 | Train Error: 0.1770, Loss: 0.1425, Operator norm: 3.5553 | Test Error: 0.1950, Loss: 0.1680
484: Forward: 13 | Train Error: 0.1410, Loss: 0.1267, Operator norm: 3.5553 | Test Error: 0.2640, Loss: 0.1794
485: Forward: 14 | Train Error: 0.1780, Loss: 0.1453, Operator norm: 3.5553 | Test Error: 0.1960, Loss: 0.1686
486: Forward: 13 | Train Error: 0.1470, Loss: 0.1283, Operator norm: 3.5553 | Test Error: 0.2680, Loss: 0.1811
487: Forward: 14 | Train Error: 0.1880, Loss: 0.1475, Operator norm: 3.5553 | Test Error: 0.2050, Loss: 0.1737
488: Forward: 13 | Train Error: 0.1560, Loss: 0.1333, Operator norm: 3.5553 | Test Error: 0.2610, Loss: 0.1795
489: Forward: 14 | Train Error: 0.1750, Loss: 0.1443, Operator norm: 3.5553 | Test Error: 0.2060, Loss: 0.1785
490: Forward: 14 | Train Error: 0.1570, Loss: 0.1384, Operator norm: 3.5553 | Test Error: 0.2560, Loss: 0.1840
491: Forward: 14 | Train Error: 0.1820, Loss: 0.1483, Operator norm: 3.5553 | Test Error: 0.2150, Loss: 0.1884
492: Forward: 14 | Train Error: 0.1740, Loss: 0.1480, Operator norm: 3.5554 | Test Error: 0.2460, Loss: 0.1800
493: Forward: 14 | Train Error: 0.1630, Loss: 0.1432, Operator norm: 3.5553 | Test Error: 0.2030, Loss: 0.1839
494: Forward: 14 | Train Error: 0.1560, Loss: 0.1435, Operator norm: 3.5553 | Test Error: 0.2430, Loss: 0.1757
495: Forward: 14 | Train Error: 0.1510, Loss: 0.1376, Operator norm: 3.5554 | Test Error: 0.2010, Loss: 0.1803
496: Forward: 14 | Train Error: 0.1560, Loss: 0.1389, Operator norm: 3.5554 | Test Error: 0.2440, Loss: 0.1750
497: Forward: 14 | Train Error: 0.1620, Loss: 0.1368, Operator norm: 3.5553 | Test Error: 0.2120, Loss: 0.1803
498: Forward: 14 | Train Error: 0.1650, Loss: 0.1385, Operator norm: 3.5553 | Test Error: 0.2690, Loss: 0.1853
499: Forward: 14 | Train Error: 0.1930, Loss: 0.1507, Operator norm: 3.5554 | Test Error: 0.2100, Loss: 0.1780
grad at the end: grad_B=0.6959, grad_A=0.3024, grad_W=1.4617
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 16 | Train Error: 0.5000, Loss: 0.5666, Operator norm: 0.5009 | Test Error: 0.4750, Loss: 0.3966
1: Forward: 16 | Train Error: 0.4940, Loss: 0.4049, Operator norm: 0.5017 | Test Error: 0.4620, Loss: 0.3219
2: Forward: 16 | Train Error: 0.4880, Loss: 0.3295, Operator norm: 0.5023 | Test Error: 0.4470, Loss: 0.2901
3: Forward: 16 | Train Error: 0.4710, Loss: 0.2966, Operator norm: 0.5027 | Test Error: 0.4440, Loss: 0.2765
4: Forward: 16 | Train Error: 0.4540, Loss: 0.2821, Operator norm: 0.5029 | Test Error: 0.4330, Loss: 0.2706
5: Forward: 16 | Train Error: 0.4410, Loss: 0.2754, Operator norm: 0.5031 | Test Error: 0.4190, Loss: 0.2679
6: Forward: 16 | Train Error: 0.4310, Loss: 0.2722, Operator norm: 0.5032 | Test Error: 0.4150, Loss: 0.2666
7: Forward: 16 | Train Error: 0.4250, Loss: 0.2705, Operator norm: 0.5033 | Test Error: 0.4120, Loss: 0.2657
8: Forward: 16 | Train Error: 0.4190, Loss: 0.2693, Operator norm: 0.5034 | Test Error: 0.4050, Loss: 0.2650
9: Forward: 16 | Train Error: 0.4120, Loss: 0.2685, Operator norm: 0.5034 | Test Error: 0.4010, Loss: 0.2644
10: Forward: 16 | Train Error: 0.4100, Loss: 0.2677, Operator norm: 0.5034 | Test Error: 0.3970, Loss: 0.2638
11: Forward: 16 | Train Error: 0.4040, Loss: 0.2670, Operator norm: 0.5035 | Test Error: 0.3970, Loss: 0.2633
12: Forward: 16 | Train Error: 0.3950, Loss: 0.2664, Operator norm: 0.5035 | Test Error: 0.3970, Loss: 0.2627
13: Forward: 16 | Train Error: 0.3910, Loss: 0.2657, Operator norm: 0.5035 | Test Error: 0.3960, Loss: 0.2621
14: Forward: 16 | Train Error: 0.3890, Loss: 0.2651, Operator norm: 0.5035 | Test Error: 0.3940, Loss: 0.2615
15: Forward: 16 | Train Error: 0.3870, Loss: 0.2645, Operator norm: 0.5035 | Test Error: 0.3910, Loss: 0.2609
16: Forward: 16 | Train Error: 0.3870, Loss: 0.2639, Operator norm: 0.5036 | Test Error: 0.3890, Loss: 0.2604
17: Forward: 16 | Train Error: 0.3850, Loss: 0.2633, Operator norm: 0.5036 | Test Error: 0.3880, Loss: 0.2598
18: Forward: 16 | Train Error: 0.3790, Loss: 0.2627, Operator norm: 0.5036 | Test Error: 0.3870, Loss: 0.2592
19: Forward: 16 | Train Error: 0.3760, Loss: 0.2621, Operator norm: 0.5036 | Test Error: 0.3850, Loss: 0.2586
20: Forward: 16 | Train Error: 0.3750, Loss: 0.2615, Operator norm: 0.5036 | Test Error: 0.3810, Loss: 0.2581
21: Forward: 16 | Train Error: 0.3750, Loss: 0.2609, Operator norm: 0.5036 | Test Error: 0.3770, Loss: 0.2575
22: Forward: 16 | Train Error: 0.3720, Loss: 0.2603, Operator norm: 0.5036 | Test Error: 0.3760, Loss: 0.2570
23: Forward: 16 | Train Error: 0.3740, Loss: 0.2597, Operator norm: 0.5037 | Test Error: 0.3750, Loss: 0.2564
24: Forward: 16 | Train Error: 0.3740, Loss: 0.2591, Operator norm: 0.5037 | Test Error: 0.3730, Loss: 0.2559
25: Forward: 16 | Train Error: 0.3710, Loss: 0.2586, Operator norm: 0.5037 | Test Error: 0.3690, Loss: 0.2554
26: Forward: 16 | Train Error: 0.3700, Loss: 0.2580, Operator norm: 0.5037 | Test Error: 0.3670, Loss: 0.2548
27: Forward: 16 | Train Error: 0.3670, Loss: 0.2575, Operator norm: 0.5037 | Test Error: 0.3660, Loss: 0.2543
28: Forward: 16 | Train Error: 0.3630, Loss: 0.2569, Operator norm: 0.5038 | Test Error: 0.3630, Loss: 0.2538
29: Forward: 16 | Train Error: 0.3620, Loss: 0.2564, Operator norm: 0.5038 | Test Error: 0.3610, Loss: 0.2533
30: Forward: 16 | Train Error: 0.3610, Loss: 0.2558, Operator norm: 0.5038 | Test Error: 0.3610, Loss: 0.2528
31: Forward: 16 | Train Error: 0.3610, Loss: 0.2553, Operator norm: 0.5038 | Test Error: 0.3600, Loss: 0.2522
32: Forward: 16 | Train Error: 0.3610, Loss: 0.2547, Operator norm: 0.5038 | Test Error: 0.3620, Loss: 0.2517
33: Forward: 16 | Train Error: 0.3600, Loss: 0.2542, Operator norm: 0.5039 | Test Error: 0.3600, Loss: 0.2512
34: Forward: 16 | Train Error: 0.3590, Loss: 0.2537, Operator norm: 0.5039 | Test Error: 0.3570, Loss: 0.2508
35: Forward: 16 | Train Error: 0.3560, Loss: 0.2532, Operator norm: 0.5039 | Test Error: 0.3570, Loss: 0.2503
36: Forward: 16 | Train Error: 0.3540, Loss: 0.2527, Operator norm: 0.5039 | Test Error: 0.3550, Loss: 0.2498
37: Forward: 16 | Train Error: 0.3530, Loss: 0.2522, Operator norm: 0.5040 | Test Error: 0.3560, Loss: 0.2493
38: Forward: 16 | Train Error: 0.3520, Loss: 0.2516, Operator norm: 0.5040 | Test Error: 0.3560, Loss: 0.2488
39: Forward: 16 | Train Error: 0.3480, Loss: 0.2511, Operator norm: 0.5040 | Test Error: 0.3540, Loss: 0.2484
40: Forward: 16 | Train Error: 0.3440, Loss: 0.2507, Operator norm: 0.5040 | Test Error: 0.3480, Loss: 0.2479
41: Forward: 16 | Train Error: 0.3440, Loss: 0.2502, Operator norm: 0.5041 | Test Error: 0.3470, Loss: 0.2474
42: Forward: 16 | Train Error: 0.3400, Loss: 0.2497, Operator norm: 0.5041 | Test Error: 0.3460, Loss: 0.2470
43: Forward: 16 | Train Error: 0.3390, Loss: 0.2492, Operator norm: 0.5041 | Test Error: 0.3440, Loss: 0.2465
44: Forward: 16 | Train Error: 0.3390, Loss: 0.2487, Operator norm: 0.5041 | Test Error: 0.3440, Loss: 0.2461
45: Forward: 16 | Train Error: 0.3350, Loss: 0.2482, Operator norm: 0.5042 | Test Error: 0.3460, Loss: 0.2456
46: Forward: 16 | Train Error: 0.3360, Loss: 0.2478, Operator norm: 0.5042 | Test Error: 0.3450, Loss: 0.2452
47: Forward: 16 | Train Error: 0.3330, Loss: 0.2473, Operator norm: 0.5042 | Test Error: 0.3420, Loss: 0.2447
48: Forward: 16 | Train Error: 0.3330, Loss: 0.2468, Operator norm: 0.5043 | Test Error: 0.3410, Loss: 0.2443
49: Forward: 16 | Train Error: 0.3330, Loss: 0.2464, Operator norm: 0.5043 | Test Error: 0.3400, Loss: 0.2439
50: Forward: 16 | Train Error: 0.3320, Loss: 0.2459, Operator norm: 0.5043 | Test Error: 0.3390, Loss: 0.2434
51: Forward: 16 | Train Error: 0.3300, Loss: 0.2455, Operator norm: 0.5043 | Test Error: 0.3380, Loss: 0.2430
52: Forward: 16 | Train Error: 0.3290, Loss: 0.2450, Operator norm: 0.5044 | Test Error: 0.3360, Loss: 0.2426
53: Forward: 16 | Train Error: 0.3290, Loss: 0.2446, Operator norm: 0.5044 | Test Error: 0.3330, Loss: 0.2422
54: Forward: 16 | Train Error: 0.3290, Loss: 0.2442, Operator norm: 0.5044 | Test Error: 0.3360, Loss: 0.2418
55: Forward: 16 | Train Error: 0.3290, Loss: 0.2437, Operator norm: 0.5045 | Test Error: 0.3330, Loss: 0.2414
56: Forward: 16 | Train Error: 0.3280, Loss: 0.2433, Operator norm: 0.5045 | Test Error: 0.3330, Loss: 0.2410
57: Forward: 16 | Train Error: 0.3280, Loss: 0.2429, Operator norm: 0.5045 | Test Error: 0.3280, Loss: 0.2406
58: Forward: 16 | Train Error: 0.3270, Loss: 0.2424, Operator norm: 0.5045 | Test Error: 0.3280, Loss: 0.2402
59: Forward: 16 | Train Error: 0.3240, Loss: 0.2420, Operator norm: 0.5046 | Test Error: 0.3280, Loss: 0.2398
60: Forward: 16 | Train Error: 0.3220, Loss: 0.2416, Operator norm: 0.5046 | Test Error: 0.3270, Loss: 0.2394
61: Forward: 16 | Train Error: 0.3220, Loss: 0.2412, Operator norm: 0.5046 | Test Error: 0.3280, Loss: 0.2390
62: Forward: 16 | Train Error: 0.3210, Loss: 0.2408, Operator norm: 0.5047 | Test Error: 0.3280, Loss: 0.2386
63: Forward: 16 | Train Error: 0.3170, Loss: 0.2404, Operator norm: 0.5047 | Test Error: 0.3260, Loss: 0.2382
64: Forward: 16 | Train Error: 0.3140, Loss: 0.2399, Operator norm: 0.5048 | Test Error: 0.3250, Loss: 0.2378
65: Forward: 16 | Train Error: 0.3120, Loss: 0.2395, Operator norm: 0.5048 | Test Error: 0.3230, Loss: 0.2375
66: Forward: 16 | Train Error: 0.3110, Loss: 0.2391, Operator norm: 0.5048 | Test Error: 0.3210, Loss: 0.2371
67: Forward: 16 | Train Error: 0.3090, Loss: 0.2387, Operator norm: 0.5049 | Test Error: 0.3210, Loss: 0.2367
68: Forward: 16 | Train Error: 0.3080, Loss: 0.2384, Operator norm: 0.5049 | Test Error: 0.3220, Loss: 0.2363
69: Forward: 16 | Train Error: 0.3110, Loss: 0.2380, Operator norm: 0.5049 | Test Error: 0.3180, Loss: 0.2360
70: Forward: 16 | Train Error: 0.3080, Loss: 0.2376, Operator norm: 0.5050 | Test Error: 0.3190, Loss: 0.2356
71: Forward: 16 | Train Error: 0.3070, Loss: 0.2372, Operator norm: 0.5050 | Test Error: 0.3180, Loss: 0.2353
72: Forward: 16 | Train Error: 0.3040, Loss: 0.2368, Operator norm: 0.5050 | Test Error: 0.3160, Loss: 0.2349
73: Forward: 16 | Train Error: 0.3020, Loss: 0.2364, Operator norm: 0.5051 | Test Error: 0.3140, Loss: 0.2345
74: Forward: 16 | Train Error: 0.3020, Loss: 0.2360, Operator norm: 0.5051 | Test Error: 0.3130, Loss: 0.2342
75: Forward: 16 | Train Error: 0.3020, Loss: 0.2357, Operator norm: 0.5052 | Test Error: 0.3120, Loss: 0.2339
76: Forward: 16 | Train Error: 0.3000, Loss: 0.2353, Operator norm: 0.5052 | Test Error: 0.3110, Loss: 0.2335
77: Forward: 16 | Train Error: 0.2990, Loss: 0.2349, Operator norm: 0.5052 | Test Error: 0.3100, Loss: 0.2332
78: Forward: 16 | Train Error: 0.2990, Loss: 0.2346, Operator norm: 0.5053 | Test Error: 0.3100, Loss: 0.2328
79: Forward: 16 | Train Error: 0.2980, Loss: 0.2342, Operator norm: 0.5053 | Test Error: 0.3100, Loss: 0.2325
80: Forward: 16 | Train Error: 0.2960, Loss: 0.2338, Operator norm: 0.5053 | Test Error: 0.3100, Loss: 0.2322
81: Forward: 16 | Train Error: 0.2940, Loss: 0.2335, Operator norm: 0.5054 | Test Error: 0.3100, Loss: 0.2318
82: Forward: 16 | Train Error: 0.2920, Loss: 0.2331, Operator norm: 0.5054 | Test Error: 0.3080, Loss: 0.2315
83: Forward: 16 | Train Error: 0.2920, Loss: 0.2328, Operator norm: 0.5055 | Test Error: 0.3060, Loss: 0.2312
84: Forward: 16 | Train Error: 0.2930, Loss: 0.2324, Operator norm: 0.5055 | Test Error: 0.3060, Loss: 0.2308
85: Forward: 16 | Train Error: 0.2910, Loss: 0.2321, Operator norm: 0.5055 | Test Error: 0.3060, Loss: 0.2305
86: Forward: 16 | Train Error: 0.2920, Loss: 0.2317, Operator norm: 0.5056 | Test Error: 0.3050, Loss: 0.2302
87: Forward: 16 | Train Error: 0.2900, Loss: 0.2314, Operator norm: 0.5056 | Test Error: 0.3040, Loss: 0.2299
88: Forward: 16 | Train Error: 0.2880, Loss: 0.2311, Operator norm: 0.5057 | Test Error: 0.3030, Loss: 0.2296
89: Forward: 16 | Train Error: 0.2850, Loss: 0.2307, Operator norm: 0.5057 | Test Error: 0.3000, Loss: 0.2293
90: Forward: 16 | Train Error: 0.2840, Loss: 0.2304, Operator norm: 0.5058 | Test Error: 0.2980, Loss: 0.2289
91: Forward: 16 | Train Error: 0.2840, Loss: 0.2301, Operator norm: 0.5058 | Test Error: 0.2960, Loss: 0.2286
92: Forward: 16 | Train Error: 0.2850, Loss: 0.2297, Operator norm: 0.5058 | Test Error: 0.2950, Loss: 0.2283
93: Forward: 16 | Train Error: 0.2810, Loss: 0.2294, Operator norm: 0.5059 | Test Error: 0.2970, Loss: 0.2280
94: Forward: 16 | Train Error: 0.2800, Loss: 0.2291, Operator norm: 0.5059 | Test Error: 0.2970, Loss: 0.2277
95: Forward: 16 | Train Error: 0.2800, Loss: 0.2288, Operator norm: 0.5060 | Test Error: 0.2960, Loss: 0.2274
96: Forward: 16 | Train Error: 0.2800, Loss: 0.2285, Operator norm: 0.5060 | Test Error: 0.2980, Loss: 0.2271
97: Forward: 16 | Train Error: 0.2800, Loss: 0.2281, Operator norm: 0.5060 | Test Error: 0.2970, Loss: 0.2268
98: Forward: 16 | Train Error: 0.2790, Loss: 0.2278, Operator norm: 0.5061 | Test Error: 0.2970, Loss: 0.2266
99: Forward: 16 | Train Error: 0.2790, Loss: 0.2275, Operator norm: 0.5061 | Test Error: 0.2950, Loss: 0.2263
100: Forward: 16 | Train Error: 0.2780, Loss: 0.2272, Operator norm: 0.5062 | Test Error: 0.2950, Loss: 0.2260
101: Forward: 16 | Train Error: 0.2770, Loss: 0.2269, Operator norm: 0.5062 | Test Error: 0.2940, Loss: 0.2257
102: Forward: 16 | Train Error: 0.2770, Loss: 0.2266, Operator norm: 0.5062 | Test Error: 0.2930, Loss: 0.2254
103: Forward: 16 | Train Error: 0.2750, Loss: 0.2263, Operator norm: 0.5063 | Test Error: 0.2920, Loss: 0.2251
104: Forward: 16 | Train Error: 0.2750, Loss: 0.2260, Operator norm: 0.5063 | Test Error: 0.2920, Loss: 0.2248
105: Forward: 16 | Train Error: 0.2770, Loss: 0.2257, Operator norm: 0.5064 | Test Error: 0.2910, Loss: 0.2246
106: Forward: 16 | Train Error: 0.2770, Loss: 0.2254, Operator norm: 0.5064 | Test Error: 0.2920, Loss: 0.2243
107: Forward: 16 | Train Error: 0.2750, Loss: 0.2251, Operator norm: 0.5065 | Test Error: 0.2900, Loss: 0.2240
108: Forward: 16 | Train Error: 0.2760, Loss: 0.2248, Operator norm: 0.5065 | Test Error: 0.2910, Loss: 0.2238
109: Forward: 16 | Train Error: 0.2750, Loss: 0.2245, Operator norm: 0.5065 | Test Error: 0.2900, Loss: 0.2235
110: Forward: 16 | Train Error: 0.2720, Loss: 0.2242, Operator norm: 0.5066 | Test Error: 0.2910, Loss: 0.2232
111: Forward: 16 | Train Error: 0.2710, Loss: 0.2239, Operator norm: 0.5066 | Test Error: 0.2920, Loss: 0.2229
112: Forward: 16 | Train Error: 0.2690, Loss: 0.2236, Operator norm: 0.5067 | Test Error: 0.2890, Loss: 0.2227
113: Forward: 16 | Train Error: 0.2670, Loss: 0.2234, Operator norm: 0.5067 | Test Error: 0.2880, Loss: 0.2224
114: Forward: 16 | Train Error: 0.2680, Loss: 0.2231, Operator norm: 0.5068 | Test Error: 0.2880, Loss: 0.2222
115: Forward: 16 | Train Error: 0.2670, Loss: 0.2228, Operator norm: 0.5068 | Test Error: 0.2880, Loss: 0.2219
116: Forward: 16 | Train Error: 0.2670, Loss: 0.2225, Operator norm: 0.5068 | Test Error: 0.2880, Loss: 0.2216
117: Forward: 16 | Train Error: 0.2660, Loss: 0.2222, Operator norm: 0.5069 | Test Error: 0.2880, Loss: 0.2214
118: Forward: 16 | Train Error: 0.2640, Loss: 0.2220, Operator norm: 0.5069 | Test Error: 0.2880, Loss: 0.2211
119: Forward: 16 | Train Error: 0.2610, Loss: 0.2217, Operator norm: 0.5070 | Test Error: 0.2860, Loss: 0.2209
120: Forward: 16 | Train Error: 0.2610, Loss: 0.2214, Operator norm: 0.5070 | Test Error: 0.2870, Loss: 0.2206
121: Forward: 16 | Train Error: 0.2600, Loss: 0.2211, Operator norm: 0.5071 | Test Error: 0.2870, Loss: 0.2204
122: Forward: 16 | Train Error: 0.2600, Loss: 0.2209, Operator norm: 0.5071 | Test Error: 0.2860, Loss: 0.2201
123: Forward: 16 | Train Error: 0.2600, Loss: 0.2206, Operator norm: 0.5071 | Test Error: 0.2850, Loss: 0.2199
124: Forward: 16 | Train Error: 0.2600, Loss: 0.2203, Operator norm: 0.5072 | Test Error: 0.2840, Loss: 0.2196
125: Forward: 16 | Train Error: 0.2600, Loss: 0.2201, Operator norm: 0.5072 | Test Error: 0.2840, Loss: 0.2194
126: Forward: 16 | Train Error: 0.2580, Loss: 0.2198, Operator norm: 0.5073 | Test Error: 0.2810, Loss: 0.2192
127: Forward: 16 | Train Error: 0.2600, Loss: 0.2196, Operator norm: 0.5073 | Test Error: 0.2810, Loss: 0.2189
128: Forward: 16 | Train Error: 0.2590, Loss: 0.2193, Operator norm: 0.5074 | Test Error: 0.2800, Loss: 0.2187
129: Forward: 16 | Train Error: 0.2580, Loss: 0.2191, Operator norm: 0.5074 | Test Error: 0.2790, Loss: 0.2184
130: Forward: 16 | Train Error: 0.2580, Loss: 0.2188, Operator norm: 0.5074 | Test Error: 0.2770, Loss: 0.2182
131: Forward: 16 | Train Error: 0.2560, Loss: 0.2185, Operator norm: 0.5075 | Test Error: 0.2760, Loss: 0.2180
132: Forward: 16 | Train Error: 0.2560, Loss: 0.2183, Operator norm: 0.5075 | Test Error: 0.2750, Loss: 0.2177
133: Forward: 16 | Train Error: 0.2560, Loss: 0.2180, Operator norm: 0.5076 | Test Error: 0.2750, Loss: 0.2175
134: Forward: 16 | Train Error: 0.2550, Loss: 0.2178, Operator norm: 0.5076 | Test Error: 0.2730, Loss: 0.2173
135: Forward: 16 | Train Error: 0.2530, Loss: 0.2176, Operator norm: 0.5077 | Test Error: 0.2710, Loss: 0.2171
136: Forward: 16 | Train Error: 0.2510, Loss: 0.2173, Operator norm: 0.5077 | Test Error: 0.2710, Loss: 0.2168
137: Forward: 16 | Train Error: 0.2510, Loss: 0.2171, Operator norm: 0.5078 | Test Error: 0.2710, Loss: 0.2166
138: Forward: 16 | Train Error: 0.2520, Loss: 0.2168, Operator norm: 0.5078 | Test Error: 0.2710, Loss: 0.2164
139: Forward: 16 | Train Error: 0.2520, Loss: 0.2166, Operator norm: 0.5078 | Test Error: 0.2710, Loss: 0.2162
140: Forward: 16 | Train Error: 0.2530, Loss: 0.2163, Operator norm: 0.5079 | Test Error: 0.2710, Loss: 0.2159
141: Forward: 16 | Train Error: 0.2540, Loss: 0.2161, Operator norm: 0.5079 | Test Error: 0.2710, Loss: 0.2157
142: Forward: 16 | Train Error: 0.2540, Loss: 0.2159, Operator norm: 0.5080 | Test Error: 0.2700, Loss: 0.2155
143: Forward: 16 | Train Error: 0.2550, Loss: 0.2156, Operator norm: 0.5080 | Test Error: 0.2680, Loss: 0.2153
144: Forward: 16 | Train Error: 0.2540, Loss: 0.2154, Operator norm: 0.5081 | Test Error: 0.2670, Loss: 0.2151
145: Forward: 16 | Train Error: 0.2540, Loss: 0.2152, Operator norm: 0.5081 | Test Error: 0.2680, Loss: 0.2149
146: Forward: 16 | Train Error: 0.2540, Loss: 0.2149, Operator norm: 0.5081 | Test Error: 0.2680, Loss: 0.2146
147: Forward: 16 | Train Error: 0.2530, Loss: 0.2147, Operator norm: 0.5082 | Test Error: 0.2680, Loss: 0.2144
148: Forward: 16 | Train Error: 0.2520, Loss: 0.2145, Operator norm: 0.5082 | Test Error: 0.2680, Loss: 0.2142
149: Forward: 16 | Train Error: 0.2520, Loss: 0.2143, Operator norm: 0.5083 | Test Error: 0.2690, Loss: 0.2140
150: Forward: 16 | Train Error: 0.2510, Loss: 0.2140, Operator norm: 0.5083 | Test Error: 0.2690, Loss: 0.2138
151: Forward: 16 | Train Error: 0.2510, Loss: 0.2138, Operator norm: 0.5084 | Test Error: 0.2690, Loss: 0.2136
152: Forward: 16 | Train Error: 0.2510, Loss: 0.2136, Operator norm: 0.5084 | Test Error: 0.2690, Loss: 0.2134
153: Forward: 16 | Train Error: 0.2510, Loss: 0.2134, Operator norm: 0.5084 | Test Error: 0.2690, Loss: 0.2132
154: Forward: 16 | Train Error: 0.2510, Loss: 0.2131, Operator norm: 0.5085 | Test Error: 0.2690, Loss: 0.2130
155: Forward: 16 | Train Error: 0.2500, Loss: 0.2129, Operator norm: 0.5085 | Test Error: 0.2680, Loss: 0.2128
156: Forward: 16 | Train Error: 0.2490, Loss: 0.2127, Operator norm: 0.5086 | Test Error: 0.2680, Loss: 0.2126
157: Forward: 16 | Train Error: 0.2490, Loss: 0.2125, Operator norm: 0.5086 | Test Error: 0.2660, Loss: 0.2124
158: Forward: 16 | Train Error: 0.2490, Loss: 0.2123, Operator norm: 0.5087 | Test Error: 0.2660, Loss: 0.2122
159: Forward: 16 | Train Error: 0.2490, Loss: 0.2121, Operator norm: 0.5087 | Test Error: 0.2660, Loss: 0.2120
160: Forward: 16 | Train Error: 0.2490, Loss: 0.2118, Operator norm: 0.5088 | Test Error: 0.2660, Loss: 0.2118
161: Forward: 16 | Train Error: 0.2500, Loss: 0.2116, Operator norm: 0.5088 | Test Error: 0.2660, Loss: 0.2116
162: Forward: 16 | Train Error: 0.2490, Loss: 0.2114, Operator norm: 0.5088 | Test Error: 0.2650, Loss: 0.2114
163: Forward: 16 | Train Error: 0.2490, Loss: 0.2112, Operator norm: 0.5089 | Test Error: 0.2640, Loss: 0.2112
164: Forward: 16 | Train Error: 0.2490, Loss: 0.2110, Operator norm: 0.5089 | Test Error: 0.2630, Loss: 0.2110
165: Forward: 16 | Train Error: 0.2480, Loss: 0.2108, Operator norm: 0.5090 | Test Error: 0.2640, Loss: 0.2108
166: Forward: 16 | Train Error: 0.2480, Loss: 0.2106, Operator norm: 0.5090 | Test Error: 0.2640, Loss: 0.2106
167: Forward: 16 | Train Error: 0.2470, Loss: 0.2104, Operator norm: 0.5090 | Test Error: 0.2650, Loss: 0.2104
168: Forward: 16 | Train Error: 0.2480, Loss: 0.2102, Operator norm: 0.5091 | Test Error: 0.2650, Loss: 0.2103
169: Forward: 16 | Train Error: 0.2470, Loss: 0.2100, Operator norm: 0.5091 | Test Error: 0.2670, Loss: 0.2101
170: Forward: 16 | Train Error: 0.2470, Loss: 0.2098, Operator norm: 0.5092 | Test Error: 0.2670, Loss: 0.2099
171: Forward: 16 | Train Error: 0.2470, Loss: 0.2096, Operator norm: 0.5092 | Test Error: 0.2660, Loss: 0.2097
172: Forward: 16 | Train Error: 0.2470, Loss: 0.2094, Operator norm: 0.5093 | Test Error: 0.2660, Loss: 0.2095
173: Forward: 16 | Train Error: 0.2470, Loss: 0.2092, Operator norm: 0.5093 | Test Error: 0.2660, Loss: 0.2093
174: Forward: 16 | Train Error: 0.2470, Loss: 0.2090, Operator norm: 0.5093 | Test Error: 0.2660, Loss: 0.2092
175: Forward: 16 | Train Error: 0.2470, Loss: 0.2088, Operator norm: 0.5094 | Test Error: 0.2660, Loss: 0.2090
176: Forward: 16 | Train Error: 0.2470, Loss: 0.2086, Operator norm: 0.5094 | Test Error: 0.2650, Loss: 0.2088
177: Forward: 16 | Train Error: 0.2470, Loss: 0.2084, Operator norm: 0.5095 | Test Error: 0.2650, Loss: 0.2086
178: Forward: 16 | Train Error: 0.2460, Loss: 0.2082, Operator norm: 0.5095 | Test Error: 0.2650, Loss: 0.2084
179: Forward: 16 | Train Error: 0.2460, Loss: 0.2080, Operator norm: 0.5096 | Test Error: 0.2650, Loss: 0.2083
180: Forward: 16 | Train Error: 0.2470, Loss: 0.2078, Operator norm: 0.5096 | Test Error: 0.2640, Loss: 0.2081
181: Forward: 16 | Train Error: 0.2470, Loss: 0.2076, Operator norm: 0.5096 | Test Error: 0.2640, Loss: 0.2079
182: Forward: 16 | Train Error: 0.2460, Loss: 0.2074, Operator norm: 0.5097 | Test Error: 0.2640, Loss: 0.2078
183: Forward: 16 | Train Error: 0.2450, Loss: 0.2073, Operator norm: 0.5097 | Test Error: 0.2630, Loss: 0.2076
184: Forward: 16 | Train Error: 0.2450, Loss: 0.2071, Operator norm: 0.5098 | Test Error: 0.2630, Loss: 0.2074
185: Forward: 16 | Train Error: 0.2450, Loss: 0.2069, Operator norm: 0.5098 | Test Error: 0.2630, Loss: 0.2072
186: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5099 | Test Error: 0.2610, Loss: 0.2071
187: Forward: 16 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.5099 | Test Error: 0.2610, Loss: 0.2069
188: Forward: 16 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.5099 | Test Error: 0.2610, Loss: 0.2067
189: Forward: 16 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.5100 | Test Error: 0.2610, Loss: 0.2066
190: Forward: 16 | Train Error: 0.2450, Loss: 0.2060, Operator norm: 0.5100 | Test Error: 0.2600, Loss: 0.2064
191: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5101 | Test Error: 0.2600, Loss: 0.2062
192: Forward: 16 | Train Error: 0.2450, Loss: 0.2056, Operator norm: 0.5101 | Test Error: 0.2600, Loss: 0.2061
193: Forward: 16 | Train Error: 0.2450, Loss: 0.2054, Operator norm: 0.5101 | Test Error: 0.2590, Loss: 0.2059
194: Forward: 16 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.5102 | Test Error: 0.2590, Loss: 0.2058
195: Forward: 16 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.5102 | Test Error: 0.2600, Loss: 0.2056
196: Forward: 16 | Train Error: 0.2420, Loss: 0.2049, Operator norm: 0.5103 | Test Error: 0.2590, Loss: 0.2054
197: Forward: 16 | Train Error: 0.2420, Loss: 0.2047, Operator norm: 0.5103 | Test Error: 0.2590, Loss: 0.2053
198: Forward: 16 | Train Error: 0.2420, Loss: 0.2046, Operator norm: 0.5104 | Test Error: 0.2560, Loss: 0.2051
199: Forward: 16 | Train Error: 0.2420, Loss: 0.2044, Operator norm: 0.5104 | Test Error: 0.2560, Loss: 0.2050
200: Forward: 16 | Train Error: 0.2420, Loss: 0.2042, Operator norm: 0.5104 | Test Error: 0.2560, Loss: 0.2048
201: Forward: 16 | Train Error: 0.2420, Loss: 0.2041, Operator norm: 0.5105 | Test Error: 0.2560, Loss: 0.2047
202: Forward: 16 | Train Error: 0.2420, Loss: 0.2039, Operator norm: 0.5105 | Test Error: 0.2560, Loss: 0.2045
203: Forward: 16 | Train Error: 0.2420, Loss: 0.2037, Operator norm: 0.5106 | Test Error: 0.2550, Loss: 0.2044
204: Forward: 16 | Train Error: 0.2420, Loss: 0.2036, Operator norm: 0.5106 | Test Error: 0.2550, Loss: 0.2042
205: Forward: 16 | Train Error: 0.2410, Loss: 0.2034, Operator norm: 0.5106 | Test Error: 0.2550, Loss: 0.2041
206: Forward: 16 | Train Error: 0.2400, Loss: 0.2032, Operator norm: 0.5107 | Test Error: 0.2540, Loss: 0.2039
207: Forward: 16 | Train Error: 0.2380, Loss: 0.2031, Operator norm: 0.5107 | Test Error: 0.2540, Loss: 0.2038
208: Forward: 16 | Train Error: 0.2380, Loss: 0.2029, Operator norm: 0.5108 | Test Error: 0.2550, Loss: 0.2036
209: Forward: 16 | Train Error: 0.2370, Loss: 0.2027, Operator norm: 0.5108 | Test Error: 0.2550, Loss: 0.2035
210: Forward: 16 | Train Error: 0.2370, Loss: 0.2026, Operator norm: 0.5109 | Test Error: 0.2550, Loss: 0.2033
211: Forward: 16 | Train Error: 0.2370, Loss: 0.2024, Operator norm: 0.5109 | Test Error: 0.2550, Loss: 0.2032
212: Forward: 16 | Train Error: 0.2360, Loss: 0.2023, Operator norm: 0.5109 | Test Error: 0.2540, Loss: 0.2030
213: Forward: 16 | Train Error: 0.2360, Loss: 0.2021, Operator norm: 0.5110 | Test Error: 0.2540, Loss: 0.2029
214: Forward: 16 | Train Error: 0.2350, Loss: 0.2019, Operator norm: 0.5110 | Test Error: 0.2540, Loss: 0.2027
215: Forward: 16 | Train Error: 0.2350, Loss: 0.2018, Operator norm: 0.5111 | Test Error: 0.2530, Loss: 0.2026
216: Forward: 16 | Train Error: 0.2350, Loss: 0.2016, Operator norm: 0.5111 | Test Error: 0.2530, Loss: 0.2024
217: Forward: 16 | Train Error: 0.2350, Loss: 0.2015, Operator norm: 0.5111 | Test Error: 0.2530, Loss: 0.2023
218: Forward: 16 | Train Error: 0.2350, Loss: 0.2013, Operator norm: 0.5112 | Test Error: 0.2530, Loss: 0.2022
219: Forward: 16 | Train Error: 0.2350, Loss: 0.2012, Operator norm: 0.5112 | Test Error: 0.2530, Loss: 0.2020
220: Forward: 16 | Train Error: 0.2350, Loss: 0.2010, Operator norm: 0.5113 | Test Error: 0.2520, Loss: 0.2019
221: Forward: 16 | Train Error: 0.2350, Loss: 0.2008, Operator norm: 0.5113 | Test Error: 0.2520, Loss: 0.2017
222: Forward: 16 | Train Error: 0.2350, Loss: 0.2007, Operator norm: 0.5114 | Test Error: 0.2520, Loss: 0.2016
223: Forward: 16 | Train Error: 0.2350, Loss: 0.2005, Operator norm: 0.5114 | Test Error: 0.2510, Loss: 0.2015
224: Forward: 16 | Train Error: 0.2350, Loss: 0.2004, Operator norm: 0.5114 | Test Error: 0.2510, Loss: 0.2013
225: Forward: 16 | Train Error: 0.2350, Loss: 0.2002, Operator norm: 0.5115 | Test Error: 0.2520, Loss: 0.2012
226: Forward: 16 | Train Error: 0.2340, Loss: 0.2001, Operator norm: 0.5115 | Test Error: 0.2520, Loss: 0.2011
227: Forward: 16 | Train Error: 0.2330, Loss: 0.1999, Operator norm: 0.5115 | Test Error: 0.2520, Loss: 0.2009
228: Forward: 16 | Train Error: 0.2330, Loss: 0.1998, Operator norm: 0.5116 | Test Error: 0.2510, Loss: 0.2008
229: Forward: 16 | Train Error: 0.2330, Loss: 0.1996, Operator norm: 0.5116 | Test Error: 0.2510, Loss: 0.2007
230: Forward: 16 | Train Error: 0.2330, Loss: 0.1995, Operator norm: 0.5116 | Test Error: 0.2510, Loss: 0.2005
231: Forward: 16 | Train Error: 0.2330, Loss: 0.1993, Operator norm: 0.5117 | Test Error: 0.2510, Loss: 0.2004
232: Forward: 16 | Train Error: 0.2330, Loss: 0.1992, Operator norm: 0.5117 | Test Error: 0.2510, Loss: 0.2003
233: Forward: 16 | Train Error: 0.2340, Loss: 0.1991, Operator norm: 0.5118 | Test Error: 0.2510, Loss: 0.2001
234: Forward: 16 | Train Error: 0.2340, Loss: 0.1989, Operator norm: 0.5118 | Test Error: 0.2510, Loss: 0.2000
235: Forward: 16 | Train Error: 0.2340, Loss: 0.1988, Operator norm: 0.5119 | Test Error: 0.2500, Loss: 0.1999
236: Forward: 16 | Train Error: 0.2340, Loss: 0.1986, Operator norm: 0.5119 | Test Error: 0.2490, Loss: 0.1997
237: Forward: 16 | Train Error: 0.2340, Loss: 0.1985, Operator norm: 0.5119 | Test Error: 0.2490, Loss: 0.1996
238: Forward: 16 | Train Error: 0.2340, Loss: 0.1983, Operator norm: 0.5120 | Test Error: 0.2480, Loss: 0.1995
239: Forward: 16 | Train Error: 0.2340, Loss: 0.1982, Operator norm: 0.5120 | Test Error: 0.2480, Loss: 0.1994
240: Forward: 16 | Train Error: 0.2340, Loss: 0.1981, Operator norm: 0.5121 | Test Error: 0.2490, Loss: 0.1992
241: Forward: 16 | Train Error: 0.2340, Loss: 0.1979, Operator norm: 0.5121 | Test Error: 0.2490, Loss: 0.1991
242: Forward: 16 | Train Error: 0.2340, Loss: 0.1978, Operator norm: 0.5121 | Test Error: 0.2490, Loss: 0.1990
243: Forward: 16 | Train Error: 0.2340, Loss: 0.1976, Operator norm: 0.5122 | Test Error: 0.2490, Loss: 0.1989
244: Forward: 16 | Train Error: 0.2350, Loss: 0.1975, Operator norm: 0.5122 | Test Error: 0.2490, Loss: 0.1987
245: Forward: 16 | Train Error: 0.2350, Loss: 0.1974, Operator norm: 0.5123 | Test Error: 0.2490, Loss: 0.1986
246: Forward: 16 | Train Error: 0.2350, Loss: 0.1972, Operator norm: 0.5123 | Test Error: 0.2490, Loss: 0.1985
247: Forward: 16 | Train Error: 0.2350, Loss: 0.1971, Operator norm: 0.5123 | Test Error: 0.2490, Loss: 0.1984
248: Forward: 16 | Train Error: 0.2350, Loss: 0.1970, Operator norm: 0.5124 | Test Error: 0.2490, Loss: 0.1983
249: Forward: 16 | Train Error: 0.2350, Loss: 0.1968, Operator norm: 0.5124 | Test Error: 0.2490, Loss: 0.1981
250: Forward: 16 | Train Error: 0.2350, Loss: 0.1967, Operator norm: 0.5124 | Test Error: 0.2490, Loss: 0.1980
251: Forward: 16 | Train Error: 0.2340, Loss: 0.1965, Operator norm: 0.5125 | Test Error: 0.2470, Loss: 0.1979
252: Forward: 16 | Train Error: 0.2340, Loss: 0.1964, Operator norm: 0.5125 | Test Error: 0.2460, Loss: 0.1978
253: Forward: 16 | Train Error: 0.2330, Loss: 0.1963, Operator norm: 0.5126 | Test Error: 0.2460, Loss: 0.1977
254: Forward: 16 | Train Error: 0.2330, Loss: 0.1961, Operator norm: 0.5126 | Test Error: 0.2470, Loss: 0.1975
255: Forward: 16 | Train Error: 0.2330, Loss: 0.1960, Operator norm: 0.5126 | Test Error: 0.2470, Loss: 0.1974
256: Forward: 16 | Train Error: 0.2330, Loss: 0.1959, Operator norm: 0.5127 | Test Error: 0.2470, Loss: 0.1973
257: Forward: 16 | Train Error: 0.2340, Loss: 0.1958, Operator norm: 0.5127 | Test Error: 0.2480, Loss: 0.1972
258: Forward: 16 | Train Error: 0.2340, Loss: 0.1956, Operator norm: 0.5128 | Test Error: 0.2470, Loss: 0.1971
259: Forward: 16 | Train Error: 0.2340, Loss: 0.1955, Operator norm: 0.5128 | Test Error: 0.2470, Loss: 0.1970
260: Forward: 16 | Train Error: 0.2340, Loss: 0.1954, Operator norm: 0.5128 | Test Error: 0.2470, Loss: 0.1968
261: Forward: 16 | Train Error: 0.2330, Loss: 0.1952, Operator norm: 0.5129 | Test Error: 0.2470, Loss: 0.1967
262: Forward: 16 | Train Error: 0.2330, Loss: 0.1951, Operator norm: 0.5129 | Test Error: 0.2470, Loss: 0.1966
263: Forward: 16 | Train Error: 0.2330, Loss: 0.1950, Operator norm: 0.5130 | Test Error: 0.2470, Loss: 0.1965
264: Forward: 16 | Train Error: 0.2330, Loss: 0.1948, Operator norm: 0.5130 | Test Error: 0.2470, Loss: 0.1964
265: Forward: 16 | Train Error: 0.2330, Loss: 0.1947, Operator norm: 0.5130 | Test Error: 0.2470, Loss: 0.1963
266: Forward: 16 | Train Error: 0.2320, Loss: 0.1946, Operator norm: 0.5131 | Test Error: 0.2470, Loss: 0.1962
267: Forward: 16 | Train Error: 0.2320, Loss: 0.1945, Operator norm: 0.5131 | Test Error: 0.2470, Loss: 0.1961
268: Forward: 16 | Train Error: 0.2320, Loss: 0.1943, Operator norm: 0.5131 | Test Error: 0.2470, Loss: 0.1960
269: Forward: 16 | Train Error: 0.2310, Loss: 0.1942, Operator norm: 0.5132 | Test Error: 0.2470, Loss: 0.1958
270: Forward: 16 | Train Error: 0.2310, Loss: 0.1941, Operator norm: 0.5132 | Test Error: 0.2470, Loss: 0.1957
271: Forward: 16 | Train Error: 0.2310, Loss: 0.1940, Operator norm: 0.5133 | Test Error: 0.2470, Loss: 0.1956
272: Forward: 16 | Train Error: 0.2320, Loss: 0.1939, Operator norm: 0.5133 | Test Error: 0.2480, Loss: 0.1955
273: Forward: 16 | Train Error: 0.2330, Loss: 0.1937, Operator norm: 0.5133 | Test Error: 0.2480, Loss: 0.1954
274: Forward: 16 | Train Error: 0.2330, Loss: 0.1936, Operator norm: 0.5134 | Test Error: 0.2480, Loss: 0.1953
275: Forward: 16 | Train Error: 0.2320, Loss: 0.1935, Operator norm: 0.5134 | Test Error: 0.2480, Loss: 0.1952
276: Forward: 16 | Train Error: 0.2320, Loss: 0.1934, Operator norm: 0.5134 | Test Error: 0.2480, Loss: 0.1951
277: Forward: 16 | Train Error: 0.2320, Loss: 0.1933, Operator norm: 0.5135 | Test Error: 0.2480, Loss: 0.1950
278: Forward: 16 | Train Error: 0.2320, Loss: 0.1931, Operator norm: 0.5135 | Test Error: 0.2480, Loss: 0.1949
279: Forward: 16 | Train Error: 0.2320, Loss: 0.1930, Operator norm: 0.5136 | Test Error: 0.2480, Loss: 0.1948
280: Forward: 16 | Train Error: 0.2320, Loss: 0.1929, Operator norm: 0.5136 | Test Error: 0.2470, Loss: 0.1947
281: Forward: 16 | Train Error: 0.2320, Loss: 0.1928, Operator norm: 0.5136 | Test Error: 0.2460, Loss: 0.1946
282: Forward: 16 | Train Error: 0.2320, Loss: 0.1927, Operator norm: 0.5137 | Test Error: 0.2460, Loss: 0.1945
283: Forward: 16 | Train Error: 0.2330, Loss: 0.1926, Operator norm: 0.5137 | Test Error: 0.2460, Loss: 0.1944
284: Forward: 16 | Train Error: 0.2330, Loss: 0.1924, Operator norm: 0.5138 | Test Error: 0.2460, Loss: 0.1943
285: Forward: 16 | Train Error: 0.2320, Loss: 0.1923, Operator norm: 0.5138 | Test Error: 0.2450, Loss: 0.1942
286: Forward: 16 | Train Error: 0.2320, Loss: 0.1922, Operator norm: 0.5138 | Test Error: 0.2450, Loss: 0.1941
287: Forward: 16 | Train Error: 0.2320, Loss: 0.1921, Operator norm: 0.5139 | Test Error: 0.2450, Loss: 0.1940
288: Forward: 16 | Train Error: 0.2320, Loss: 0.1920, Operator norm: 0.5139 | Test Error: 0.2450, Loss: 0.1939
289: Forward: 16 | Train Error: 0.2320, Loss: 0.1919, Operator norm: 0.5139 | Test Error: 0.2440, Loss: 0.1938
290: Forward: 16 | Train Error: 0.2320, Loss: 0.1918, Operator norm: 0.5140 | Test Error: 0.2430, Loss: 0.1937
291: Forward: 16 | Train Error: 0.2320, Loss: 0.1916, Operator norm: 0.5140 | Test Error: 0.2440, Loss: 0.1936
292: Forward: 16 | Train Error: 0.2320, Loss: 0.1915, Operator norm: 0.5141 | Test Error: 0.2440, Loss: 0.1935
293: Forward: 16 | Train Error: 0.2310, Loss: 0.1914, Operator norm: 0.5141 | Test Error: 0.2430, Loss: 0.1934
294: Forward: 16 | Train Error: 0.2300, Loss: 0.1913, Operator norm: 0.5141 | Test Error: 0.2440, Loss: 0.1933
295: Forward: 16 | Train Error: 0.2290, Loss: 0.1912, Operator norm: 0.5142 | Test Error: 0.2440, Loss: 0.1932
296: Forward: 16 | Train Error: 0.2290, Loss: 0.1911, Operator norm: 0.5142 | Test Error: 0.2440, Loss: 0.1931
297: Forward: 16 | Train Error: 0.2290, Loss: 0.1910, Operator norm: 0.5142 | Test Error: 0.2440, Loss: 0.1930
298: Forward: 16 | Train Error: 0.2290, Loss: 0.1909, Operator norm: 0.5143 | Test Error: 0.2440, Loss: 0.1929
299: Forward: 16 | Train Error: 0.2290, Loss: 0.1908, Operator norm: 0.5143 | Test Error: 0.2440, Loss: 0.1928
300: Forward: 16 | Train Error: 0.2290, Loss: 0.1907, Operator norm: 0.5144 | Test Error: 0.2440, Loss: 0.1927
301: Forward: 16 | Train Error: 0.2290, Loss: 0.1905, Operator norm: 0.5144 | Test Error: 0.2440, Loss: 0.1926
302: Forward: 16 | Train Error: 0.2290, Loss: 0.1904, Operator norm: 0.5144 | Test Error: 0.2440, Loss: 0.1925
303: Forward: 16 | Train Error: 0.2300, Loss: 0.1903, Operator norm: 0.5145 | Test Error: 0.2440, Loss: 0.1924
304: Forward: 16 | Train Error: 0.2300, Loss: 0.1902, Operator norm: 0.5145 | Test Error: 0.2440, Loss: 0.1923
305: Forward: 16 | Train Error: 0.2290, Loss: 0.1901, Operator norm: 0.5145 | Test Error: 0.2440, Loss: 0.1922
306: Forward: 16 | Train Error: 0.2290, Loss: 0.1900, Operator norm: 0.5146 | Test Error: 0.2440, Loss: 0.1921
307: Forward: 16 | Train Error: 0.2290, Loss: 0.1899, Operator norm: 0.5146 | Test Error: 0.2440, Loss: 0.1921
308: Forward: 16 | Train Error: 0.2290, Loss: 0.1898, Operator norm: 0.5146 | Test Error: 0.2450, Loss: 0.1920
309: Forward: 16 | Train Error: 0.2290, Loss: 0.1897, Operator norm: 0.5147 | Test Error: 0.2450, Loss: 0.1919
310: Forward: 16 | Train Error: 0.2290, Loss: 0.1896, Operator norm: 0.5147 | Test Error: 0.2460, Loss: 0.1918
311: Forward: 16 | Train Error: 0.2290, Loss: 0.1895, Operator norm: 0.5148 | Test Error: 0.2460, Loss: 0.1917
312: Forward: 16 | Train Error: 0.2290, Loss: 0.1894, Operator norm: 0.5148 | Test Error: 0.2460, Loss: 0.1916
313: Forward: 16 | Train Error: 0.2290, Loss: 0.1893, Operator norm: 0.5148 | Test Error: 0.2460, Loss: 0.1915
314: Forward: 16 | Train Error: 0.2290, Loss: 0.1892, Operator norm: 0.5149 | Test Error: 0.2460, Loss: 0.1914
315: Forward: 16 | Train Error: 0.2290, Loss: 0.1891, Operator norm: 0.5149 | Test Error: 0.2460, Loss: 0.1913
316: Forward: 16 | Train Error: 0.2290, Loss: 0.1890, Operator norm: 0.5149 | Test Error: 0.2460, Loss: 0.1913
317: Forward: 16 | Train Error: 0.2290, Loss: 0.1889, Operator norm: 0.5150 | Test Error: 0.2460, Loss: 0.1912
318: Forward: 16 | Train Error: 0.2290, Loss: 0.1888, Operator norm: 0.5150 | Test Error: 0.2460, Loss: 0.1911
319: Forward: 16 | Train Error: 0.2290, Loss: 0.1887, Operator norm: 0.5150 | Test Error: 0.2460, Loss: 0.1910
320: Forward: 16 | Train Error: 0.2290, Loss: 0.1886, Operator norm: 0.5151 | Test Error: 0.2460, Loss: 0.1909
321: Forward: 16 | Train Error: 0.2290, Loss: 0.1885, Operator norm: 0.5151 | Test Error: 0.2440, Loss: 0.1908
322: Forward: 16 | Train Error: 0.2290, Loss: 0.1884, Operator norm: 0.5152 | Test Error: 0.2440, Loss: 0.1907
323: Forward: 16 | Train Error: 0.2290, Loss: 0.1883, Operator norm: 0.5152 | Test Error: 0.2430, Loss: 0.1906
324: Forward: 16 | Train Error: 0.2280, Loss: 0.1882, Operator norm: 0.5152 | Test Error: 0.2430, Loss: 0.1906
325: Forward: 16 | Train Error: 0.2280, Loss: 0.1881, Operator norm: 0.5153 | Test Error: 0.2430, Loss: 0.1905
326: Forward: 16 | Train Error: 0.2280, Loss: 0.1880, Operator norm: 0.5153 | Test Error: 0.2440, Loss: 0.1904
327: Forward: 16 | Train Error: 0.2280, Loss: 0.1879, Operator norm: 0.5153 | Test Error: 0.2440, Loss: 0.1903
328: Forward: 16 | Train Error: 0.2280, Loss: 0.1878, Operator norm: 0.5154 | Test Error: 0.2440, Loss: 0.1902
329: Forward: 16 | Train Error: 0.2280, Loss: 0.1877, Operator norm: 0.5154 | Test Error: 0.2440, Loss: 0.1901
330: Forward: 16 | Train Error: 0.2280, Loss: 0.1876, Operator norm: 0.5154 | Test Error: 0.2440, Loss: 0.1901
331: Forward: 16 | Train Error: 0.2280, Loss: 0.1875, Operator norm: 0.5155 | Test Error: 0.2440, Loss: 0.1900
332: Forward: 16 | Train Error: 0.2280, Loss: 0.1874, Operator norm: 0.5155 | Test Error: 0.2440, Loss: 0.1899
333: Forward: 16 | Train Error: 0.2280, Loss: 0.1873, Operator norm: 0.5156 | Test Error: 0.2440, Loss: 0.1898
334: Forward: 16 | Train Error: 0.2280, Loss: 0.1872, Operator norm: 0.5156 | Test Error: 0.2440, Loss: 0.1897
335: Forward: 16 | Train Error: 0.2280, Loss: 0.1871, Operator norm: 0.5156 | Test Error: 0.2440, Loss: 0.1897
336: Forward: 16 | Train Error: 0.2280, Loss: 0.1870, Operator norm: 0.5157 | Test Error: 0.2440, Loss: 0.1896
337: Forward: 16 | Train Error: 0.2280, Loss: 0.1869, Operator norm: 0.5157 | Test Error: 0.2440, Loss: 0.1895
338: Forward: 16 | Train Error: 0.2280, Loss: 0.1868, Operator norm: 0.5157 | Test Error: 0.2440, Loss: 0.1894
339: Forward: 16 | Train Error: 0.2280, Loss: 0.1868, Operator norm: 0.5158 | Test Error: 0.2450, Loss: 0.1893
340: Forward: 16 | Train Error: 0.2280, Loss: 0.1867, Operator norm: 0.5158 | Test Error: 0.2440, Loss: 0.1893
341: Forward: 16 | Train Error: 0.2280, Loss: 0.1866, Operator norm: 0.5158 | Test Error: 0.2440, Loss: 0.1892
342: Forward: 16 | Train Error: 0.2280, Loss: 0.1865, Operator norm: 0.5159 | Test Error: 0.2440, Loss: 0.1891
343: Forward: 16 | Train Error: 0.2280, Loss: 0.1864, Operator norm: 0.5159 | Test Error: 0.2440, Loss: 0.1890
344: Forward: 16 | Train Error: 0.2280, Loss: 0.1863, Operator norm: 0.5159 | Test Error: 0.2440, Loss: 0.1889
345: Forward: 16 | Train Error: 0.2280, Loss: 0.1862, Operator norm: 0.5160 | Test Error: 0.2440, Loss: 0.1889
346: Forward: 16 | Train Error: 0.2280, Loss: 0.1861, Operator norm: 0.5160 | Test Error: 0.2440, Loss: 0.1888
347: Forward: 16 | Train Error: 0.2290, Loss: 0.1860, Operator norm: 0.5160 | Test Error: 0.2440, Loss: 0.1887
348: Forward: 16 | Train Error: 0.2290, Loss: 0.1859, Operator norm: 0.5161 | Test Error: 0.2440, Loss: 0.1886
349: Forward: 16 | Train Error: 0.2290, Loss: 0.1858, Operator norm: 0.5161 | Test Error: 0.2440, Loss: 0.1886
350: Forward: 16 | Train Error: 0.2300, Loss: 0.1858, Operator norm: 0.5162 | Test Error: 0.2440, Loss: 0.1885
351: Forward: 16 | Train Error: 0.2300, Loss: 0.1857, Operator norm: 0.5162 | Test Error: 0.2440, Loss: 0.1884
352: Forward: 16 | Train Error: 0.2300, Loss: 0.1856, Operator norm: 0.5162 | Test Error: 0.2440, Loss: 0.1883
353: Forward: 16 | Train Error: 0.2300, Loss: 0.1855, Operator norm: 0.5163 | Test Error: 0.2440, Loss: 0.1883
354: Forward: 16 | Train Error: 0.2300, Loss: 0.1854, Operator norm: 0.5163 | Test Error: 0.2440, Loss: 0.1882
355: Forward: 16 | Train Error: 0.2300, Loss: 0.1853, Operator norm: 0.5163 | Test Error: 0.2440, Loss: 0.1881
356: Forward: 16 | Train Error: 0.2300, Loss: 0.1852, Operator norm: 0.5164 | Test Error: 0.2440, Loss: 0.1880
357: Forward: 16 | Train Error: 0.2300, Loss: 0.1851, Operator norm: 0.5164 | Test Error: 0.2430, Loss: 0.1880
358: Forward: 16 | Train Error: 0.2300, Loss: 0.1850, Operator norm: 0.5164 | Test Error: 0.2430, Loss: 0.1879
359: Forward: 16 | Train Error: 0.2300, Loss: 0.1850, Operator norm: 0.5165 | Test Error: 0.2430, Loss: 0.1878
360: Forward: 16 | Train Error: 0.2300, Loss: 0.1849, Operator norm: 0.5165 | Test Error: 0.2430, Loss: 0.1877
361: Forward: 16 | Train Error: 0.2290, Loss: 0.1848, Operator norm: 0.5165 | Test Error: 0.2430, Loss: 0.1877
362: Forward: 16 | Train Error: 0.2280, Loss: 0.1847, Operator norm: 0.5166 | Test Error: 0.2430, Loss: 0.1876
363: Forward: 16 | Train Error: 0.2280, Loss: 0.1846, Operator norm: 0.5166 | Test Error: 0.2430, Loss: 0.1875
364: Forward: 16 | Train Error: 0.2280, Loss: 0.1845, Operator norm: 0.5166 | Test Error: 0.2430, Loss: 0.1874
365: Forward: 16 | Train Error: 0.2280, Loss: 0.1844, Operator norm: 0.5167 | Test Error: 0.2430, Loss: 0.1874
366: Forward: 16 | Train Error: 0.2280, Loss: 0.1844, Operator norm: 0.5167 | Test Error: 0.2430, Loss: 0.1873
367: Forward: 16 | Train Error: 0.2280, Loss: 0.1843, Operator norm: 0.5167 | Test Error: 0.2430, Loss: 0.1872
368: Forward: 16 | Train Error: 0.2280, Loss: 0.1842, Operator norm: 0.5168 | Test Error: 0.2430, Loss: 0.1872
369: Forward: 16 | Train Error: 0.2280, Loss: 0.1841, Operator norm: 0.5168 | Test Error: 0.2440, Loss: 0.1871
370: Forward: 16 | Train Error: 0.2280, Loss: 0.1840, Operator norm: 0.5168 | Test Error: 0.2440, Loss: 0.1870
371: Forward: 16 | Train Error: 0.2270, Loss: 0.1839, Operator norm: 0.5169 | Test Error: 0.2440, Loss: 0.1869
372: Forward: 16 | Train Error: 0.2270, Loss: 0.1839, Operator norm: 0.5169 | Test Error: 0.2440, Loss: 0.1869
373: Forward: 16 | Train Error: 0.2280, Loss: 0.1838, Operator norm: 0.5170 | Test Error: 0.2440, Loss: 0.1868
374: Forward: 16 | Train Error: 0.2280, Loss: 0.1837, Operator norm: 0.5170 | Test Error: 0.2440, Loss: 0.1867
375: Forward: 16 | Train Error: 0.2280, Loss: 0.1836, Operator norm: 0.5170 | Test Error: 0.2440, Loss: 0.1867
376: Forward: 16 | Train Error: 0.2280, Loss: 0.1835, Operator norm: 0.5170 | Test Error: 0.2440, Loss: 0.1866
377: Forward: 16 | Train Error: 0.2280, Loss: 0.1834, Operator norm: 0.5171 | Test Error: 0.2440, Loss: 0.1865
378: Forward: 16 | Train Error: 0.2270, Loss: 0.1834, Operator norm: 0.5171 | Test Error: 0.2440, Loss: 0.1865
379: Forward: 16 | Train Error: 0.2270, Loss: 0.1833, Operator norm: 0.5172 | Test Error: 0.2440, Loss: 0.1864
380: Forward: 16 | Train Error: 0.2270, Loss: 0.1832, Operator norm: 0.5172 | Test Error: 0.2430, Loss: 0.1863
381: Forward: 16 | Train Error: 0.2270, Loss: 0.1831, Operator norm: 0.5172 | Test Error: 0.2430, Loss: 0.1863
382: Forward: 16 | Train Error: 0.2270, Loss: 0.1830, Operator norm: 0.5173 | Test Error: 0.2440, Loss: 0.1862
383: Forward: 16 | Train Error: 0.2270, Loss: 0.1830, Operator norm: 0.5173 | Test Error: 0.2430, Loss: 0.1861
384: Forward: 16 | Train Error: 0.2270, Loss: 0.1829, Operator norm: 0.5173 | Test Error: 0.2430, Loss: 0.1861
385: Forward: 16 | Train Error: 0.2270, Loss: 0.1828, Operator norm: 0.5174 | Test Error: 0.2430, Loss: 0.1860
386: Forward: 16 | Train Error: 0.2270, Loss: 0.1827, Operator norm: 0.5174 | Test Error: 0.2430, Loss: 0.1859
387: Forward: 16 | Train Error: 0.2270, Loss: 0.1826, Operator norm: 0.5174 | Test Error: 0.2440, Loss: 0.1859
388: Forward: 16 | Train Error: 0.2270, Loss: 0.1826, Operator norm: 0.5175 | Test Error: 0.2440, Loss: 0.1858
389: Forward: 16 | Train Error: 0.2270, Loss: 0.1825, Operator norm: 0.5175 | Test Error: 0.2430, Loss: 0.1857
390: Forward: 16 | Train Error: 0.2270, Loss: 0.1824, Operator norm: 0.5175 | Test Error: 0.2430, Loss: 0.1857
391: Forward: 16 | Train Error: 0.2270, Loss: 0.1823, Operator norm: 0.5176 | Test Error: 0.2430, Loss: 0.1856
392: Forward: 16 | Train Error: 0.2270, Loss: 0.1822, Operator norm: 0.5176 | Test Error: 0.2430, Loss: 0.1855
393: Forward: 16 | Train Error: 0.2270, Loss: 0.1822, Operator norm: 0.5176 | Test Error: 0.2430, Loss: 0.1855
394: Forward: 16 | Train Error: 0.2270, Loss: 0.1821, Operator norm: 0.5177 | Test Error: 0.2430, Loss: 0.1854
395: Forward: 16 | Train Error: 0.2270, Loss: 0.1820, Operator norm: 0.5177 | Test Error: 0.2430, Loss: 0.1853
396: Forward: 16 | Train Error: 0.2270, Loss: 0.1819, Operator norm: 0.5177 | Test Error: 0.2430, Loss: 0.1853
397: Forward: 16 | Train Error: 0.2270, Loss: 0.1819, Operator norm: 0.5178 | Test Error: 0.2430, Loss: 0.1852
398: Forward: 16 | Train Error: 0.2270, Loss: 0.1818, Operator norm: 0.5178 | Test Error: 0.2430, Loss: 0.1852
399: Forward: 16 | Train Error: 0.2260, Loss: 0.1817, Operator norm: 0.5178 | Test Error: 0.2430, Loss: 0.1851
400: Forward: 16 | Train Error: 0.2260, Loss: 0.1816, Operator norm: 0.5179 | Test Error: 0.2430, Loss: 0.1850
401: Forward: 16 | Train Error: 0.2250, Loss: 0.1816, Operator norm: 0.5179 | Test Error: 0.2430, Loss: 0.1850
402: Forward: 16 | Train Error: 0.2250, Loss: 0.1815, Operator norm: 0.5179 | Test Error: 0.2430, Loss: 0.1849
403: Forward: 16 | Train Error: 0.2250, Loss: 0.1814, Operator norm: 0.5180 | Test Error: 0.2430, Loss: 0.1848
404: Forward: 16 | Train Error: 0.2250, Loss: 0.1813, Operator norm: 0.5180 | Test Error: 0.2430, Loss: 0.1848
405: Forward: 16 | Train Error: 0.2250, Loss: 0.1813, Operator norm: 0.5180 | Test Error: 0.2420, Loss: 0.1847
406: Forward: 16 | Train Error: 0.2250, Loss: 0.1812, Operator norm: 0.5181 | Test Error: 0.2420, Loss: 0.1847
407: Forward: 16 | Train Error: 0.2250, Loss: 0.1811, Operator norm: 0.5181 | Test Error: 0.2420, Loss: 0.1846
408: Forward: 16 | Train Error: 0.2240, Loss: 0.1810, Operator norm: 0.5181 | Test Error: 0.2420, Loss: 0.1845
409: Forward: 16 | Train Error: 0.2240, Loss: 0.1810, Operator norm: 0.5182 | Test Error: 0.2420, Loss: 0.1845
410: Forward: 16 | Train Error: 0.2240, Loss: 0.1809, Operator norm: 0.5182 | Test Error: 0.2420, Loss: 0.1844
411: Forward: 16 | Train Error: 0.2240, Loss: 0.1808, Operator norm: 0.5182 | Test Error: 0.2420, Loss: 0.1844
412: Forward: 16 | Train Error: 0.2240, Loss: 0.1808, Operator norm: 0.5183 | Test Error: 0.2420, Loss: 0.1843
413: Forward: 16 | Train Error: 0.2240, Loss: 0.1807, Operator norm: 0.5183 | Test Error: 0.2420, Loss: 0.1842
414: Forward: 16 | Train Error: 0.2240, Loss: 0.1806, Operator norm: 0.5183 | Test Error: 0.2420, Loss: 0.1842
415: Forward: 16 | Train Error: 0.2240, Loss: 0.1805, Operator norm: 0.5184 | Test Error: 0.2420, Loss: 0.1841
416: Forward: 16 | Train Error: 0.2240, Loss: 0.1805, Operator norm: 0.5184 | Test Error: 0.2420, Loss: 0.1841
417: Forward: 16 | Train Error: 0.2240, Loss: 0.1804, Operator norm: 0.5184 | Test Error: 0.2420, Loss: 0.1840
418: Forward: 16 | Train Error: 0.2240, Loss: 0.1803, Operator norm: 0.5185 | Test Error: 0.2420, Loss: 0.1839
419: Forward: 16 | Train Error: 0.2240, Loss: 0.1803, Operator norm: 0.5185 | Test Error: 0.2420, Loss: 0.1839
420: Forward: 16 | Train Error: 0.2240, Loss: 0.1802, Operator norm: 0.5185 | Test Error: 0.2420, Loss: 0.1838
421: Forward: 16 | Train Error: 0.2250, Loss: 0.1801, Operator norm: 0.5186 | Test Error: 0.2420, Loss: 0.1838
422: Forward: 16 | Train Error: 0.2240, Loss: 0.1800, Operator norm: 0.5186 | Test Error: 0.2410, Loss: 0.1837
423: Forward: 16 | Train Error: 0.2250, Loss: 0.1800, Operator norm: 0.5186 | Test Error: 0.2400, Loss: 0.1837
424: Forward: 16 | Train Error: 0.2250, Loss: 0.1799, Operator norm: 0.5186 | Test Error: 0.2400, Loss: 0.1836
425: Forward: 16 | Train Error: 0.2250, Loss: 0.1798, Operator norm: 0.5187 | Test Error: 0.2390, Loss: 0.1835
426: Forward: 16 | Train Error: 0.2250, Loss: 0.1798, Operator norm: 0.5187 | Test Error: 0.2390, Loss: 0.1835
427: Forward: 16 | Train Error: 0.2250, Loss: 0.1797, Operator norm: 0.5188 | Test Error: 0.2390, Loss: 0.1834
428: Forward: 16 | Train Error: 0.2250, Loss: 0.1796, Operator norm: 0.5188 | Test Error: 0.2390, Loss: 0.1834
429: Forward: 16 | Train Error: 0.2250, Loss: 0.1796, Operator norm: 0.5188 | Test Error: 0.2390, Loss: 0.1833
430: Forward: 16 | Train Error: 0.2250, Loss: 0.1795, Operator norm: 0.5188 | Test Error: 0.2390, Loss: 0.1833
431: Forward: 16 | Train Error: 0.2250, Loss: 0.1794, Operator norm: 0.5189 | Test Error: 0.2390, Loss: 0.1832
432: Forward: 16 | Train Error: 0.2250, Loss: 0.1794, Operator norm: 0.5189 | Test Error: 0.2390, Loss: 0.1831
433: Forward: 16 | Train Error: 0.2250, Loss: 0.1793, Operator norm: 0.5189 | Test Error: 0.2370, Loss: 0.1831
434: Forward: 16 | Train Error: 0.2250, Loss: 0.1792, Operator norm: 0.5190 | Test Error: 0.2370, Loss: 0.1830
435: Forward: 16 | Train Error: 0.2250, Loss: 0.1792, Operator norm: 0.5190 | Test Error: 0.2370, Loss: 0.1830
436: Forward: 16 | Train Error: 0.2250, Loss: 0.1791, Operator norm: 0.5190 | Test Error: 0.2370, Loss: 0.1829
437: Forward: 16 | Train Error: 0.2260, Loss: 0.1790, Operator norm: 0.5191 | Test Error: 0.2370, Loss: 0.1829
438: Forward: 16 | Train Error: 0.2260, Loss: 0.1790, Operator norm: 0.5191 | Test Error: 0.2370, Loss: 0.1828
439: Forward: 16 | Train Error: 0.2260, Loss: 0.1789, Operator norm: 0.5191 | Test Error: 0.2370, Loss: 0.1828
440: Forward: 16 | Train Error: 0.2260, Loss: 0.1788, Operator norm: 0.5192 | Test Error: 0.2360, Loss: 0.1827
441: Forward: 16 | Train Error: 0.2260, Loss: 0.1788, Operator norm: 0.5192 | Test Error: 0.2360, Loss: 0.1826
442: Forward: 16 | Train Error: 0.2260, Loss: 0.1787, Operator norm: 0.5192 | Test Error: 0.2360, Loss: 0.1826
443: Forward: 16 | Train Error: 0.2250, Loss: 0.1786, Operator norm: 0.5193 | Test Error: 0.2360, Loss: 0.1825
444: Forward: 16 | Train Error: 0.2250, Loss: 0.1786, Operator norm: 0.5193 | Test Error: 0.2360, Loss: 0.1825
445: Forward: 16 | Train Error: 0.2260, Loss: 0.1785, Operator norm: 0.5193 | Test Error: 0.2360, Loss: 0.1824
446: Forward: 16 | Train Error: 0.2260, Loss: 0.1784, Operator norm: 0.5194 | Test Error: 0.2360, Loss: 0.1824
447: Forward: 16 | Train Error: 0.2260, Loss: 0.1784, Operator norm: 0.5194 | Test Error: 0.2360, Loss: 0.1823
448: Forward: 16 | Train Error: 0.2240, Loss: 0.1783, Operator norm: 0.5194 | Test Error: 0.2360, Loss: 0.1823
449: Forward: 16 | Train Error: 0.2240, Loss: 0.1782, Operator norm: 0.5194 | Test Error: 0.2360, Loss: 0.1822
450: Forward: 16 | Train Error: 0.2240, Loss: 0.1782, Operator norm: 0.5195 | Test Error: 0.2360, Loss: 0.1822
451: Forward: 16 | Train Error: 0.2230, Loss: 0.1781, Operator norm: 0.5195 | Test Error: 0.2360, Loss: 0.1821
452: Forward: 16 | Train Error: 0.2230, Loss: 0.1780, Operator norm: 0.5195 | Test Error: 0.2360, Loss: 0.1821
453: Forward: 16 | Train Error: 0.2230, Loss: 0.1780, Operator norm: 0.5196 | Test Error: 0.2360, Loss: 0.1820
454: Forward: 16 | Train Error: 0.2230, Loss: 0.1779, Operator norm: 0.5196 | Test Error: 0.2360, Loss: 0.1820
455: Forward: 16 | Train Error: 0.2230, Loss: 0.1778, Operator norm: 0.5196 | Test Error: 0.2360, Loss: 0.1819
456: Forward: 16 | Train Error: 0.2230, Loss: 0.1778, Operator norm: 0.5197 | Test Error: 0.2360, Loss: 0.1819
457: Forward: 16 | Train Error: 0.2230, Loss: 0.1777, Operator norm: 0.5197 | Test Error: 0.2360, Loss: 0.1818
458: Forward: 16 | Train Error: 0.2230, Loss: 0.1777, Operator norm: 0.5197 | Test Error: 0.2360, Loss: 0.1818
459: Forward: 16 | Train Error: 0.2230, Loss: 0.1776, Operator norm: 0.5198 | Test Error: 0.2360, Loss: 0.1817
460: Forward: 16 | Train Error: 0.2230, Loss: 0.1775, Operator norm: 0.5198 | Test Error: 0.2360, Loss: 0.1817
461: Forward: 16 | Train Error: 0.2230, Loss: 0.1775, Operator norm: 0.5198 | Test Error: 0.2360, Loss: 0.1816
462: Forward: 16 | Train Error: 0.2220, Loss: 0.1774, Operator norm: 0.5199 | Test Error: 0.2360, Loss: 0.1816
463: Forward: 16 | Train Error: 0.2220, Loss: 0.1773, Operator norm: 0.5199 | Test Error: 0.2360, Loss: 0.1815
464: Forward: 16 | Train Error: 0.2220, Loss: 0.1773, Operator norm: 0.5199 | Test Error: 0.2370, Loss: 0.1815
465: Forward: 16 | Train Error: 0.2220, Loss: 0.1772, Operator norm: 0.5200 | Test Error: 0.2370, Loss: 0.1814
466: Forward: 16 | Train Error: 0.2220, Loss: 0.1772, Operator norm: 0.5200 | Test Error: 0.2370, Loss: 0.1814
467: Forward: 16 | Train Error: 0.2220, Loss: 0.1771, Operator norm: 0.5200 | Test Error: 0.2360, Loss: 0.1813
468: Forward: 16 | Train Error: 0.2210, Loss: 0.1770, Operator norm: 0.5200 | Test Error: 0.2360, Loss: 0.1813
469: Forward: 16 | Train Error: 0.2210, Loss: 0.1770, Operator norm: 0.5201 | Test Error: 0.2360, Loss: 0.1812
470: Forward: 16 | Train Error: 0.2210, Loss: 0.1769, Operator norm: 0.5201 | Test Error: 0.2360, Loss: 0.1812
471: Forward: 16 | Train Error: 0.2210, Loss: 0.1769, Operator norm: 0.5201 | Test Error: 0.2360, Loss: 0.1811
472: Forward: 16 | Train Error: 0.2210, Loss: 0.1768, Operator norm: 0.5202 | Test Error: 0.2360, Loss: 0.1811
473: Forward: 16 | Train Error: 0.2210, Loss: 0.1767, Operator norm: 0.5202 | Test Error: 0.2360, Loss: 0.1810
474: Forward: 16 | Train Error: 0.2200, Loss: 0.1767, Operator norm: 0.5202 | Test Error: 0.2360, Loss: 0.1810
475: Forward: 16 | Train Error: 0.2200, Loss: 0.1766, Operator norm: 0.5203 | Test Error: 0.2360, Loss: 0.1809
476: Forward: 16 | Train Error: 0.2200, Loss: 0.1766, Operator norm: 0.5203 | Test Error: 0.2360, Loss: 0.1809
477: Forward: 16 | Train Error: 0.2200, Loss: 0.1765, Operator norm: 0.5203 | Test Error: 0.2360, Loss: 0.1808
478: Forward: 16 | Train Error: 0.2200, Loss: 0.1764, Operator norm: 0.5204 | Test Error: 0.2360, Loss: 0.1808
479: Forward: 16 | Train Error: 0.2200, Loss: 0.1764, Operator norm: 0.5204 | Test Error: 0.2360, Loss: 0.1807
480: Forward: 16 | Train Error: 0.2200, Loss: 0.1763, Operator norm: 0.5204 | Test Error: 0.2370, Loss: 0.1807
481: Forward: 16 | Train Error: 0.2200, Loss: 0.1763, Operator norm: 0.5204 | Test Error: 0.2370, Loss: 0.1806
482: Forward: 16 | Train Error: 0.2200, Loss: 0.1762, Operator norm: 0.5205 | Test Error: 0.2370, Loss: 0.1806
483: Forward: 16 | Train Error: 0.2200, Loss: 0.1761, Operator norm: 0.5205 | Test Error: 0.2370, Loss: 0.1805
484: Forward: 16 | Train Error: 0.2200, Loss: 0.1761, Operator norm: 0.5205 | Test Error: 0.2370, Loss: 0.1805
485: Forward: 16 | Train Error: 0.2200, Loss: 0.1760, Operator norm: 0.5206 | Test Error: 0.2370, Loss: 0.1804
486: Forward: 16 | Train Error: 0.2200, Loss: 0.1760, Operator norm: 0.5206 | Test Error: 0.2380, Loss: 0.1804
487: Forward: 16 | Train Error: 0.2200, Loss: 0.1759, Operator norm: 0.5206 | Test Error: 0.2380, Loss: 0.1804
488: Forward: 16 | Train Error: 0.2200, Loss: 0.1758, Operator norm: 0.5207 | Test Error: 0.2380, Loss: 0.1803
489: Forward: 16 | Train Error: 0.2200, Loss: 0.1758, Operator norm: 0.5207 | Test Error: 0.2380, Loss: 0.1803
490: Forward: 16 | Train Error: 0.2200, Loss: 0.1757, Operator norm: 0.5207 | Test Error: 0.2380, Loss: 0.1802
491: Forward: 16 | Train Error: 0.2200, Loss: 0.1757, Operator norm: 0.5207 | Test Error: 0.2380, Loss: 0.1802
492: Forward: 16 | Train Error: 0.2200, Loss: 0.1756, Operator norm: 0.5208 | Test Error: 0.2380, Loss: 0.1801
493: Forward: 16 | Train Error: 0.2200, Loss: 0.1756, Operator norm: 0.5208 | Test Error: 0.2380, Loss: 0.1801
494: Forward: 16 | Train Error: 0.2200, Loss: 0.1755, Operator norm: 0.5208 | Test Error: 0.2380, Loss: 0.1800
495: Forward: 16 | Train Error: 0.2200, Loss: 0.1754, Operator norm: 0.5209 | Test Error: 0.2380, Loss: 0.1800
496: Forward: 16 | Train Error: 0.2200, Loss: 0.1754, Operator norm: 0.5209 | Test Error: 0.2380, Loss: 0.1799
497: Forward: 16 | Train Error: 0.2200, Loss: 0.1753, Operator norm: 0.5209 | Test Error: 0.2380, Loss: 0.1799
498: Forward: 16 | Train Error: 0.2200, Loss: 0.1753, Operator norm: 0.5210 | Test Error: 0.2380, Loss: 0.1799
499: Forward: 16 | Train Error: 0.2200, Loss: 0.1752, Operator norm: 0.5210 | Test Error: 0.2380, Loss: 0.1798
grad at the end: grad_B=0.1546, grad_A=0.0866, grad_W=0.1578
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.0001 | opn=0.5000
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 16 | Train Error: 0.5000, Loss: 0.5666, Operator norm: 0.5001 | Test Error: 0.4810, Loss: 0.5400
1: Forward: 16 | Train Error: 0.4990, Loss: 0.5476, Operator norm: 0.5002 | Test Error: 0.4810, Loss: 0.5213
2: Forward: 16 | Train Error: 0.4990, Loss: 0.5290, Operator norm: 0.5003 | Test Error: 0.4810, Loss: 0.5038
3: Forward: 16 | Train Error: 0.4980, Loss: 0.5117, Operator norm: 0.5004 | Test Error: 0.4810, Loss: 0.4875
4: Forward: 16 | Train Error: 0.4980, Loss: 0.4955, Operator norm: 0.5006 | Test Error: 0.4800, Loss: 0.4724
5: Forward: 16 | Train Error: 0.4990, Loss: 0.4805, Operator norm: 0.5007 | Test Error: 0.4800, Loss: 0.4583
6: Forward: 16 | Train Error: 0.4980, Loss: 0.4664, Operator norm: 0.5008 | Test Error: 0.4790, Loss: 0.4451
7: Forward: 16 | Train Error: 0.4980, Loss: 0.4533, Operator norm: 0.5009 | Test Error: 0.4790, Loss: 0.4329
8: Forward: 16 | Train Error: 0.4980, Loss: 0.4411, Operator norm: 0.5010 | Test Error: 0.4790, Loss: 0.4214
9: Forward: 16 | Train Error: 0.4960, Loss: 0.4297, Operator norm: 0.5011 | Test Error: 0.4760, Loss: 0.4108
10: Forward: 16 | Train Error: 0.4950, Loss: 0.4191, Operator norm: 0.5011 | Test Error: 0.4760, Loss: 0.4009
11: Forward: 16 | Train Error: 0.4940, Loss: 0.4092, Operator norm: 0.5012 | Test Error: 0.4750, Loss: 0.3917
12: Forward: 16 | Train Error: 0.4940, Loss: 0.3999, Operator norm: 0.5013 | Test Error: 0.4720, Loss: 0.3831
13: Forward: 16 | Train Error: 0.4940, Loss: 0.3913, Operator norm: 0.5014 | Test Error: 0.4730, Loss: 0.3750
14: Forward: 16 | Train Error: 0.4940, Loss: 0.3833, Operator norm: 0.5015 | Test Error: 0.4720, Loss: 0.3676
15: Forward: 16 | Train Error: 0.4940, Loss: 0.3758, Operator norm: 0.5016 | Test Error: 0.4700, Loss: 0.3606
16: Forward: 16 | Train Error: 0.4940, Loss: 0.3688, Operator norm: 0.5016 | Test Error: 0.4700, Loss: 0.3541
17: Forward: 16 | Train Error: 0.4910, Loss: 0.3622, Operator norm: 0.5017 | Test Error: 0.4700, Loss: 0.3481
18: Forward: 16 | Train Error: 0.4910, Loss: 0.3561, Operator norm: 0.5018 | Test Error: 0.4690, Loss: 0.3425
19: Forward: 16 | Train Error: 0.4880, Loss: 0.3504, Operator norm: 0.5018 | Test Error: 0.4650, Loss: 0.3373
20: Forward: 16 | Train Error: 0.4870, Loss: 0.3451, Operator norm: 0.5019 | Test Error: 0.4640, Loss: 0.3324
21: Forward: 16 | Train Error: 0.4900, Loss: 0.3402, Operator norm: 0.5020 | Test Error: 0.4620, Loss: 0.3278
22: Forward: 16 | Train Error: 0.4880, Loss: 0.3356, Operator norm: 0.5020 | Test Error: 0.4620, Loss: 0.3236
23: Forward: 16 | Train Error: 0.4880, Loss: 0.3312, Operator norm: 0.5021 | Test Error: 0.4610, Loss: 0.3197
24: Forward: 16 | Train Error: 0.4880, Loss: 0.3272, Operator norm: 0.5022 | Test Error: 0.4590, Loss: 0.3160
25: Forward: 16 | Train Error: 0.4850, Loss: 0.3234, Operator norm: 0.5022 | Test Error: 0.4590, Loss: 0.3126
26: Forward: 16 | Train Error: 0.4830, Loss: 0.3199, Operator norm: 0.5023 | Test Error: 0.4590, Loss: 0.3094
27: Forward: 16 | Train Error: 0.4810, Loss: 0.3167, Operator norm: 0.5023 | Test Error: 0.4570, Loss: 0.3064
28: Forward: 16 | Train Error: 0.4800, Loss: 0.3136, Operator norm: 0.5024 | Test Error: 0.4560, Loss: 0.3036
29: Forward: 16 | Train Error: 0.4800, Loss: 0.3107, Operator norm: 0.5024 | Test Error: 0.4530, Loss: 0.3010
30: Forward: 16 | Train Error: 0.4770, Loss: 0.3081, Operator norm: 0.5025 | Test Error: 0.4520, Loss: 0.2986
31: Forward: 16 | Train Error: 0.4770, Loss: 0.3056, Operator norm: 0.5025 | Test Error: 0.4520, Loss: 0.2964
32: Forward: 16 | Train Error: 0.4760, Loss: 0.3032, Operator norm: 0.5026 | Test Error: 0.4520, Loss: 0.2943
33: Forward: 16 | Train Error: 0.4750, Loss: 0.3011, Operator norm: 0.5026 | Test Error: 0.4460, Loss: 0.2924
34: Forward: 16 | Train Error: 0.4730, Loss: 0.2990, Operator norm: 0.5026 | Test Error: 0.4470, Loss: 0.2906
35: Forward: 16 | Train Error: 0.4720, Loss: 0.2971, Operator norm: 0.5027 | Test Error: 0.4470, Loss: 0.2889
36: Forward: 16 | Train Error: 0.4710, Loss: 0.2954, Operator norm: 0.5027 | Test Error: 0.4460, Loss: 0.2873
37: Forward: 16 | Train Error: 0.4690, Loss: 0.2937, Operator norm: 0.5028 | Test Error: 0.4460, Loss: 0.2858
38: Forward: 16 | Train Error: 0.4680, Loss: 0.2921, Operator norm: 0.5028 | Test Error: 0.4440, Loss: 0.2845
39: Forward: 16 | Train Error: 0.4670, Loss: 0.2907, Operator norm: 0.5028 | Test Error: 0.4420, Loss: 0.2832
40: Forward: 16 | Train Error: 0.4660, Loss: 0.2893, Operator norm: 0.5029 | Test Error: 0.4430, Loss: 0.2820
41: Forward: 16 | Train Error: 0.4670, Loss: 0.2881, Operator norm: 0.5029 | Test Error: 0.4430, Loss: 0.2809
42: Forward: 16 | Train Error: 0.4680, Loss: 0.2869, Operator norm: 0.5029 | Test Error: 0.4450, Loss: 0.2799
43: Forward: 16 | Train Error: 0.4630, Loss: 0.2858, Operator norm: 0.5030 | Test Error: 0.4440, Loss: 0.2789
44: Forward: 16 | Train Error: 0.4620, Loss: 0.2847, Operator norm: 0.5030 | Test Error: 0.4430, Loss: 0.2780
45: Forward: 16 | Train Error: 0.4590, Loss: 0.2837, Operator norm: 0.5030 | Test Error: 0.4430, Loss: 0.2772
46: Forward: 16 | Train Error: 0.4560, Loss: 0.2828, Operator norm: 0.5030 | Test Error: 0.4420, Loss: 0.2764
47: Forward: 16 | Train Error: 0.4540, Loss: 0.2820, Operator norm: 0.5031 | Test Error: 0.4440, Loss: 0.2756
48: Forward: 16 | Train Error: 0.4530, Loss: 0.2812, Operator norm: 0.5031 | Test Error: 0.4420, Loss: 0.2750
49: Forward: 16 | Train Error: 0.4500, Loss: 0.2804, Operator norm: 0.5031 | Test Error: 0.4380, Loss: 0.2743
50: Forward: 16 | Train Error: 0.4490, Loss: 0.2797, Operator norm: 0.5032 | Test Error: 0.4360, Loss: 0.2737
51: Forward: 16 | Train Error: 0.4490, Loss: 0.2790, Operator norm: 0.5032 | Test Error: 0.4340, Loss: 0.2732
52: Forward: 16 | Train Error: 0.4480, Loss: 0.2784, Operator norm: 0.5032 | Test Error: 0.4330, Loss: 0.2727
53: Forward: 16 | Train Error: 0.4490, Loss: 0.2778, Operator norm: 0.5032 | Test Error: 0.4320, Loss: 0.2722
54: Forward: 16 | Train Error: 0.4490, Loss: 0.2773, Operator norm: 0.5032 | Test Error: 0.4310, Loss: 0.2717
55: Forward: 16 | Train Error: 0.4440, Loss: 0.2768, Operator norm: 0.5033 | Test Error: 0.4300, Loss: 0.2713
56: Forward: 16 | Train Error: 0.4420, Loss: 0.2763, Operator norm: 0.5033 | Test Error: 0.4310, Loss: 0.2709
57: Forward: 16 | Train Error: 0.4410, Loss: 0.2758, Operator norm: 0.5033 | Test Error: 0.4320, Loss: 0.2705
58: Forward: 16 | Train Error: 0.4400, Loss: 0.2754, Operator norm: 0.5033 | Test Error: 0.4310, Loss: 0.2702
59: Forward: 16 | Train Error: 0.4390, Loss: 0.2750, Operator norm: 0.5033 | Test Error: 0.4280, Loss: 0.2698
60: Forward: 16 | Train Error: 0.4390, Loss: 0.2746, Operator norm: 0.5034 | Test Error: 0.4270, Loss: 0.2695
61: Forward: 16 | Train Error: 0.4380, Loss: 0.2742, Operator norm: 0.5034 | Test Error: 0.4230, Loss: 0.2692
62: Forward: 16 | Train Error: 0.4390, Loss: 0.2739, Operator norm: 0.5034 | Test Error: 0.4260, Loss: 0.2690
63: Forward: 16 | Train Error: 0.4330, Loss: 0.2736, Operator norm: 0.5034 | Test Error: 0.4230, Loss: 0.2687
64: Forward: 16 | Train Error: 0.4310, Loss: 0.2733, Operator norm: 0.5034 | Test Error: 0.4230, Loss: 0.2685
65: Forward: 16 | Train Error: 0.4290, Loss: 0.2730, Operator norm: 0.5034 | Test Error: 0.4220, Loss: 0.2682
66: Forward: 16 | Train Error: 0.4290, Loss: 0.2727, Operator norm: 0.5034 | Test Error: 0.4210, Loss: 0.2680
67: Forward: 16 | Train Error: 0.4290, Loss: 0.2724, Operator norm: 0.5035 | Test Error: 0.4190, Loss: 0.2678
68: Forward: 16 | Train Error: 0.4290, Loss: 0.2722, Operator norm: 0.5035 | Test Error: 0.4190, Loss: 0.2676
69: Forward: 16 | Train Error: 0.4310, Loss: 0.2720, Operator norm: 0.5035 | Test Error: 0.4180, Loss: 0.2674
70: Forward: 16 | Train Error: 0.4300, Loss: 0.2717, Operator norm: 0.5035 | Test Error: 0.4170, Loss: 0.2673
71: Forward: 16 | Train Error: 0.4280, Loss: 0.2715, Operator norm: 0.5035 | Test Error: 0.4180, Loss: 0.2671
72: Forward: 16 | Train Error: 0.4260, Loss: 0.2713, Operator norm: 0.5035 | Test Error: 0.4160, Loss: 0.2669
73: Forward: 16 | Train Error: 0.4260, Loss: 0.2711, Operator norm: 0.5035 | Test Error: 0.4160, Loss: 0.2668
74: Forward: 16 | Train Error: 0.4250, Loss: 0.2709, Operator norm: 0.5035 | Test Error: 0.4150, Loss: 0.2667
75: Forward: 16 | Train Error: 0.4240, Loss: 0.2708, Operator norm: 0.5036 | Test Error: 0.4160, Loss: 0.2665
76: Forward: 16 | Train Error: 0.4220, Loss: 0.2706, Operator norm: 0.5036 | Test Error: 0.4150, Loss: 0.2664
77: Forward: 16 | Train Error: 0.4220, Loss: 0.2704, Operator norm: 0.5036 | Test Error: 0.4160, Loss: 0.2663
78: Forward: 16 | Train Error: 0.4230, Loss: 0.2703, Operator norm: 0.5036 | Test Error: 0.4150, Loss: 0.2662
79: Forward: 16 | Train Error: 0.4230, Loss: 0.2701, Operator norm: 0.5036 | Test Error: 0.4160, Loss: 0.2660
80: Forward: 16 | Train Error: 0.4220, Loss: 0.2700, Operator norm: 0.5036 | Test Error: 0.4140, Loss: 0.2659
81: Forward: 16 | Train Error: 0.4210, Loss: 0.2699, Operator norm: 0.5036 | Test Error: 0.4150, Loss: 0.2658
82: Forward: 16 | Train Error: 0.4190, Loss: 0.2697, Operator norm: 0.5036 | Test Error: 0.4150, Loss: 0.2657
83: Forward: 16 | Train Error: 0.4160, Loss: 0.2696, Operator norm: 0.5036 | Test Error: 0.4160, Loss: 0.2656
84: Forward: 16 | Train Error: 0.4160, Loss: 0.2695, Operator norm: 0.5036 | Test Error: 0.4160, Loss: 0.2655
85: Forward: 16 | Train Error: 0.4150, Loss: 0.2693, Operator norm: 0.5036 | Test Error: 0.4160, Loss: 0.2654
86: Forward: 16 | Train Error: 0.4140, Loss: 0.2692, Operator norm: 0.5037 | Test Error: 0.4160, Loss: 0.2654
87: Forward: 16 | Train Error: 0.4150, Loss: 0.2691, Operator norm: 0.5037 | Test Error: 0.4140, Loss: 0.2653
88: Forward: 16 | Train Error: 0.4150, Loss: 0.2690, Operator norm: 0.5037 | Test Error: 0.4140, Loss: 0.2652
89: Forward: 16 | Train Error: 0.4150, Loss: 0.2689, Operator norm: 0.5037 | Test Error: 0.4120, Loss: 0.2651
90: Forward: 16 | Train Error: 0.4150, Loss: 0.2688, Operator norm: 0.5037 | Test Error: 0.4110, Loss: 0.2650
91: Forward: 16 | Train Error: 0.4150, Loss: 0.2687, Operator norm: 0.5037 | Test Error: 0.4120, Loss: 0.2650
92: Forward: 16 | Train Error: 0.4150, Loss: 0.2686, Operator norm: 0.5037 | Test Error: 0.4100, Loss: 0.2649
93: Forward: 16 | Train Error: 0.4120, Loss: 0.2685, Operator norm: 0.5037 | Test Error: 0.4090, Loss: 0.2648
94: Forward: 16 | Train Error: 0.4120, Loss: 0.2684, Operator norm: 0.5037 | Test Error: 0.4090, Loss: 0.2647
95: Forward: 16 | Train Error: 0.4110, Loss: 0.2683, Operator norm: 0.5037 | Test Error: 0.4080, Loss: 0.2647
96: Forward: 16 | Train Error: 0.4100, Loss: 0.2682, Operator norm: 0.5037 | Test Error: 0.4070, Loss: 0.2646
97: Forward: 16 | Train Error: 0.4100, Loss: 0.2681, Operator norm: 0.5037 | Test Error: 0.4070, Loss: 0.2645
98: Forward: 16 | Train Error: 0.4100, Loss: 0.2680, Operator norm: 0.5037 | Test Error: 0.4070, Loss: 0.2645
99: Forward: 16 | Train Error: 0.4090, Loss: 0.2680, Operator norm: 0.5037 | Test Error: 0.4070, Loss: 0.2644
100: Forward: 16 | Train Error: 0.4080, Loss: 0.2679, Operator norm: 0.5037 | Test Error: 0.4060, Loss: 0.2643
101: Forward: 16 | Train Error: 0.4080, Loss: 0.2678, Operator norm: 0.5037 | Test Error: 0.4060, Loss: 0.2643
102: Forward: 16 | Train Error: 0.4090, Loss: 0.2677, Operator norm: 0.5037 | Test Error: 0.4060, Loss: 0.2642
103: Forward: 16 | Train Error: 0.4090, Loss: 0.2676, Operator norm: 0.5038 | Test Error: 0.4040, Loss: 0.2641
104: Forward: 16 | Train Error: 0.4080, Loss: 0.2676, Operator norm: 0.5038 | Test Error: 0.4030, Loss: 0.2641
105: Forward: 16 | Train Error: 0.4090, Loss: 0.2675, Operator norm: 0.5038 | Test Error: 0.4020, Loss: 0.2640
106: Forward: 16 | Train Error: 0.4080, Loss: 0.2674, Operator norm: 0.5038 | Test Error: 0.4020, Loss: 0.2639
107: Forward: 16 | Train Error: 0.4070, Loss: 0.2673, Operator norm: 0.5038 | Test Error: 0.4010, Loss: 0.2639
108: Forward: 16 | Train Error: 0.4070, Loss: 0.2673, Operator norm: 0.5038 | Test Error: 0.4010, Loss: 0.2638
109: Forward: 16 | Train Error: 0.4070, Loss: 0.2672, Operator norm: 0.5038 | Test Error: 0.4010, Loss: 0.2638
110: Forward: 16 | Train Error: 0.4070, Loss: 0.2671, Operator norm: 0.5038 | Test Error: 0.4010, Loss: 0.2637
111: Forward: 16 | Train Error: 0.4060, Loss: 0.2670, Operator norm: 0.5038 | Test Error: 0.4010, Loss: 0.2636
112: Forward: 16 | Train Error: 0.4070, Loss: 0.2670, Operator norm: 0.5038 | Test Error: 0.3990, Loss: 0.2636
113: Forward: 16 | Train Error: 0.4050, Loss: 0.2669, Operator norm: 0.5038 | Test Error: 0.3980, Loss: 0.2635
114: Forward: 16 | Train Error: 0.4050, Loss: 0.2668, Operator norm: 0.5038 | Test Error: 0.3980, Loss: 0.2635
115: Forward: 16 | Train Error: 0.4050, Loss: 0.2667, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2634
116: Forward: 16 | Train Error: 0.4040, Loss: 0.2667, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2633
117: Forward: 16 | Train Error: 0.4020, Loss: 0.2666, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2633
118: Forward: 16 | Train Error: 0.4010, Loss: 0.2665, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2632
119: Forward: 16 | Train Error: 0.4010, Loss: 0.2665, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2632
120: Forward: 16 | Train Error: 0.4000, Loss: 0.2664, Operator norm: 0.5038 | Test Error: 0.3980, Loss: 0.2631
121: Forward: 16 | Train Error: 0.4000, Loss: 0.2663, Operator norm: 0.5038 | Test Error: 0.3980, Loss: 0.2630
122: Forward: 16 | Train Error: 0.4000, Loss: 0.2663, Operator norm: 0.5038 | Test Error: 0.3980, Loss: 0.2630
123: Forward: 16 | Train Error: 0.3990, Loss: 0.2662, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2629
124: Forward: 16 | Train Error: 0.3980, Loss: 0.2661, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2629
125: Forward: 16 | Train Error: 0.3980, Loss: 0.2661, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2628
126: Forward: 16 | Train Error: 0.3950, Loss: 0.2660, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2628
127: Forward: 16 | Train Error: 0.3940, Loss: 0.2659, Operator norm: 0.5038 | Test Error: 0.3970, Loss: 0.2627
128: Forward: 16 | Train Error: 0.3940, Loss: 0.2659, Operator norm: 0.5038 | Test Error: 0.3960, Loss: 0.2626
129: Forward: 16 | Train Error: 0.3940, Loss: 0.2658, Operator norm: 0.5038 | Test Error: 0.3960, Loss: 0.2626
130: Forward: 16 | Train Error: 0.3940, Loss: 0.2657, Operator norm: 0.5038 | Test Error: 0.3960, Loss: 0.2625
131: Forward: 16 | Train Error: 0.3930, Loss: 0.2657, Operator norm: 0.5038 | Test Error: 0.3960, Loss: 0.2625
132: Forward: 16 | Train Error: 0.3920, Loss: 0.2656, Operator norm: 0.5038 | Test Error: 0.3960, Loss: 0.2624
133: Forward: 16 | Train Error: 0.3920, Loss: 0.2655, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2624
134: Forward: 16 | Train Error: 0.3920, Loss: 0.2655, Operator norm: 0.5039 | Test Error: 0.3950, Loss: 0.2623
135: Forward: 16 | Train Error: 0.3920, Loss: 0.2654, Operator norm: 0.5039 | Test Error: 0.3950, Loss: 0.2622
136: Forward: 16 | Train Error: 0.3920, Loss: 0.2653, Operator norm: 0.5039 | Test Error: 0.3950, Loss: 0.2622
137: Forward: 16 | Train Error: 0.3910, Loss: 0.2653, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2621
138: Forward: 16 | Train Error: 0.3910, Loss: 0.2652, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2621
139: Forward: 16 | Train Error: 0.3900, Loss: 0.2652, Operator norm: 0.5039 | Test Error: 0.3970, Loss: 0.2620
140: Forward: 16 | Train Error: 0.3900, Loss: 0.2651, Operator norm: 0.5039 | Test Error: 0.3970, Loss: 0.2620
141: Forward: 16 | Train Error: 0.3900, Loss: 0.2650, Operator norm: 0.5039 | Test Error: 0.3970, Loss: 0.2619
142: Forward: 16 | Train Error: 0.3890, Loss: 0.2650, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2618
143: Forward: 16 | Train Error: 0.3880, Loss: 0.2649, Operator norm: 0.5039 | Test Error: 0.3970, Loss: 0.2618
144: Forward: 16 | Train Error: 0.3880, Loss: 0.2648, Operator norm: 0.5039 | Test Error: 0.3970, Loss: 0.2617
145: Forward: 16 | Train Error: 0.3890, Loss: 0.2648, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2617
146: Forward: 16 | Train Error: 0.3890, Loss: 0.2647, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2616
147: Forward: 16 | Train Error: 0.3880, Loss: 0.2647, Operator norm: 0.5039 | Test Error: 0.3950, Loss: 0.2616
148: Forward: 16 | Train Error: 0.3890, Loss: 0.2646, Operator norm: 0.5039 | Test Error: 0.3950, Loss: 0.2615
149: Forward: 16 | Train Error: 0.3890, Loss: 0.2645, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2614
150: Forward: 16 | Train Error: 0.3880, Loss: 0.2645, Operator norm: 0.5039 | Test Error: 0.3960, Loss: 0.2614
151: Forward: 16 | Train Error: 0.3870, Loss: 0.2644, Operator norm: 0.5039 | Test Error: 0.3940, Loss: 0.2613
152: Forward: 16 | Train Error: 0.3870, Loss: 0.2643, Operator norm: 0.5039 | Test Error: 0.3940, Loss: 0.2613
153: Forward: 16 | Train Error: 0.3860, Loss: 0.2643, Operator norm: 0.5039 | Test Error: 0.3920, Loss: 0.2612
154: Forward: 16 | Train Error: 0.3860, Loss: 0.2642, Operator norm: 0.5039 | Test Error: 0.3910, Loss: 0.2612
155: Forward: 16 | Train Error: 0.3860, Loss: 0.2642, Operator norm: 0.5039 | Test Error: 0.3910, Loss: 0.2611
156: Forward: 16 | Train Error: 0.3860, Loss: 0.2641, Operator norm: 0.5039 | Test Error: 0.3910, Loss: 0.2610
157: Forward: 16 | Train Error: 0.3880, Loss: 0.2640, Operator norm: 0.5039 | Test Error: 0.3900, Loss: 0.2610
158: Forward: 16 | Train Error: 0.3880, Loss: 0.2640, Operator norm: 0.5039 | Test Error: 0.3900, Loss: 0.2609
159: Forward: 16 | Train Error: 0.3890, Loss: 0.2639, Operator norm: 0.5039 | Test Error: 0.3900, Loss: 0.2609
160: Forward: 16 | Train Error: 0.3880, Loss: 0.2638, Operator norm: 0.5039 | Test Error: 0.3900, Loss: 0.2608
161: Forward: 16 | Train Error: 0.3880, Loss: 0.2638, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2608
162: Forward: 16 | Train Error: 0.3880, Loss: 0.2637, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2607
163: Forward: 16 | Train Error: 0.3870, Loss: 0.2637, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2606
164: Forward: 16 | Train Error: 0.3860, Loss: 0.2636, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2606
165: Forward: 16 | Train Error: 0.3860, Loss: 0.2635, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2605
166: Forward: 16 | Train Error: 0.3860, Loss: 0.2635, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2605
167: Forward: 16 | Train Error: 0.3850, Loss: 0.2634, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2604
168: Forward: 16 | Train Error: 0.3850, Loss: 0.2634, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2604
169: Forward: 16 | Train Error: 0.3840, Loss: 0.2633, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2603
170: Forward: 16 | Train Error: 0.3830, Loss: 0.2632, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2602
171: Forward: 16 | Train Error: 0.3830, Loss: 0.2632, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2602
172: Forward: 16 | Train Error: 0.3830, Loss: 0.2631, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2601
173: Forward: 16 | Train Error: 0.3820, Loss: 0.2631, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2601
174: Forward: 16 | Train Error: 0.3820, Loss: 0.2630, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2600
175: Forward: 16 | Train Error: 0.3820, Loss: 0.2629, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2600
176: Forward: 16 | Train Error: 0.3820, Loss: 0.2629, Operator norm: 0.5039 | Test Error: 0.3890, Loss: 0.2599
177: Forward: 16 | Train Error: 0.3820, Loss: 0.2628, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2598
178: Forward: 16 | Train Error: 0.3810, Loss: 0.2628, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2598
179: Forward: 16 | Train Error: 0.3810, Loss: 0.2627, Operator norm: 0.5039 | Test Error: 0.3870, Loss: 0.2597
180: Forward: 16 | Train Error: 0.3800, Loss: 0.2626, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2597
181: Forward: 16 | Train Error: 0.3800, Loss: 0.2626, Operator norm: 0.5039 | Test Error: 0.3880, Loss: 0.2596
182: Forward: 16 | Train Error: 0.3790, Loss: 0.2625, Operator norm: 0.5039 | Test Error: 0.3870, Loss: 0.2596
183: Forward: 16 | Train Error: 0.3790, Loss: 0.2625, Operator norm: 0.5040 | Test Error: 0.3870, Loss: 0.2595
184: Forward: 16 | Train Error: 0.3780, Loss: 0.2624, Operator norm: 0.5040 | Test Error: 0.3880, Loss: 0.2595
185: Forward: 16 | Train Error: 0.3770, Loss: 0.2623, Operator norm: 0.5040 | Test Error: 0.3880, Loss: 0.2594
186: Forward: 16 | Train Error: 0.3760, Loss: 0.2623, Operator norm: 0.5040 | Test Error: 0.3880, Loss: 0.2593
187: Forward: 16 | Train Error: 0.3760, Loss: 0.2622, Operator norm: 0.5040 | Test Error: 0.3880, Loss: 0.2593
188: Forward: 16 | Train Error: 0.3760, Loss: 0.2622, Operator norm: 0.5040 | Test Error: 0.3890, Loss: 0.2592
189: Forward: 16 | Train Error: 0.3760, Loss: 0.2621, Operator norm: 0.5040 | Test Error: 0.3870, Loss: 0.2592
190: Forward: 16 | Train Error: 0.3760, Loss: 0.2620, Operator norm: 0.5040 | Test Error: 0.3870, Loss: 0.2591
191: Forward: 16 | Train Error: 0.3760, Loss: 0.2620, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2591
192: Forward: 16 | Train Error: 0.3760, Loss: 0.2619, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2590
193: Forward: 16 | Train Error: 0.3760, Loss: 0.2619, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2589
194: Forward: 16 | Train Error: 0.3760, Loss: 0.2618, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2589
195: Forward: 16 | Train Error: 0.3760, Loss: 0.2617, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2588
196: Forward: 16 | Train Error: 0.3760, Loss: 0.2617, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2588
197: Forward: 16 | Train Error: 0.3760, Loss: 0.2616, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2587
198: Forward: 16 | Train Error: 0.3760, Loss: 0.2616, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2587
199: Forward: 16 | Train Error: 0.3760, Loss: 0.2615, Operator norm: 0.5040 | Test Error: 0.3860, Loss: 0.2586
200: Forward: 16 | Train Error: 0.3760, Loss: 0.2614, Operator norm: 0.5040 | Test Error: 0.3850, Loss: 0.2586
201: Forward: 16 | Train Error: 0.3750, Loss: 0.2614, Operator norm: 0.5040 | Test Error: 0.3840, Loss: 0.2585
202: Forward: 16 | Train Error: 0.3750, Loss: 0.2613, Operator norm: 0.5040 | Test Error: 0.3840, Loss: 0.2584
203: Forward: 16 | Train Error: 0.3750, Loss: 0.2613, Operator norm: 0.5040 | Test Error: 0.3830, Loss: 0.2584
204: Forward: 16 | Train Error: 0.3750, Loss: 0.2612, Operator norm: 0.5040 | Test Error: 0.3830, Loss: 0.2583
205: Forward: 16 | Train Error: 0.3760, Loss: 0.2611, Operator norm: 0.5040 | Test Error: 0.3820, Loss: 0.2583
206: Forward: 16 | Train Error: 0.3760, Loss: 0.2611, Operator norm: 0.5040 | Test Error: 0.3820, Loss: 0.2582
207: Forward: 16 | Train Error: 0.3760, Loss: 0.2610, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2582
208: Forward: 16 | Train Error: 0.3760, Loss: 0.2610, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2581
209: Forward: 16 | Train Error: 0.3760, Loss: 0.2609, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2581
210: Forward: 16 | Train Error: 0.3750, Loss: 0.2609, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2580
211: Forward: 16 | Train Error: 0.3750, Loss: 0.2608, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2579
212: Forward: 16 | Train Error: 0.3750, Loss: 0.2607, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2579
213: Forward: 16 | Train Error: 0.3750, Loss: 0.2607, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2578
214: Forward: 16 | Train Error: 0.3740, Loss: 0.2606, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2578
215: Forward: 16 | Train Error: 0.3730, Loss: 0.2606, Operator norm: 0.5040 | Test Error: 0.3810, Loss: 0.2577
216: Forward: 16 | Train Error: 0.3720, Loss: 0.2605, Operator norm: 0.5040 | Test Error: 0.3800, Loss: 0.2577
217: Forward: 16 | Train Error: 0.3720, Loss: 0.2604, Operator norm: 0.5040 | Test Error: 0.3770, Loss: 0.2576
218: Forward: 16 | Train Error: 0.3720, Loss: 0.2604, Operator norm: 0.5040 | Test Error: 0.3770, Loss: 0.2576
219: Forward: 16 | Train Error: 0.3720, Loss: 0.2603, Operator norm: 0.5040 | Test Error: 0.3770, Loss: 0.2575
220: Forward: 16 | Train Error: 0.3720, Loss: 0.2603, Operator norm: 0.5040 | Test Error: 0.3770, Loss: 0.2574
221: Forward: 16 | Train Error: 0.3720, Loss: 0.2602, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2574
222: Forward: 16 | Train Error: 0.3720, Loss: 0.2602, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2573
223: Forward: 16 | Train Error: 0.3730, Loss: 0.2601, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2573
224: Forward: 16 | Train Error: 0.3730, Loss: 0.2600, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2572
225: Forward: 16 | Train Error: 0.3730, Loss: 0.2600, Operator norm: 0.5040 | Test Error: 0.3750, Loss: 0.2572
226: Forward: 16 | Train Error: 0.3720, Loss: 0.2599, Operator norm: 0.5040 | Test Error: 0.3750, Loss: 0.2571
227: Forward: 16 | Train Error: 0.3730, Loss: 0.2599, Operator norm: 0.5040 | Test Error: 0.3750, Loss: 0.2571
228: Forward: 16 | Train Error: 0.3730, Loss: 0.2598, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2570
229: Forward: 16 | Train Error: 0.3730, Loss: 0.2597, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2570
230: Forward: 16 | Train Error: 0.3740, Loss: 0.2597, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2569
231: Forward: 16 | Train Error: 0.3740, Loss: 0.2596, Operator norm: 0.5040 | Test Error: 0.3760, Loss: 0.2568
232: Forward: 16 | Train Error: 0.3740, Loss: 0.2596, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2568
233: Forward: 16 | Train Error: 0.3730, Loss: 0.2595, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2567
234: Forward: 16 | Train Error: 0.3730, Loss: 0.2595, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2567
235: Forward: 16 | Train Error: 0.3730, Loss: 0.2594, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2566
236: Forward: 16 | Train Error: 0.3730, Loss: 0.2593, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2566
237: Forward: 16 | Train Error: 0.3730, Loss: 0.2593, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2565
238: Forward: 16 | Train Error: 0.3740, Loss: 0.2592, Operator norm: 0.5040 | Test Error: 0.3740, Loss: 0.2565
239: Forward: 16 | Train Error: 0.3740, Loss: 0.2592, Operator norm: 0.5041 | Test Error: 0.3750, Loss: 0.2564
240: Forward: 16 | Train Error: 0.3740, Loss: 0.2591, Operator norm: 0.5040 | Test Error: 0.3750, Loss: 0.2564
241: Forward: 16 | Train Error: 0.3730, Loss: 0.2591, Operator norm: 0.5041 | Test Error: 0.3750, Loss: 0.2563
242: Forward: 16 | Train Error: 0.3730, Loss: 0.2590, Operator norm: 0.5041 | Test Error: 0.3750, Loss: 0.2562
243: Forward: 16 | Train Error: 0.3720, Loss: 0.2589, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2562
244: Forward: 16 | Train Error: 0.3720, Loss: 0.2589, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2561
245: Forward: 16 | Train Error: 0.3720, Loss: 0.2588, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2561
246: Forward: 16 | Train Error: 0.3720, Loss: 0.2588, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2560
247: Forward: 16 | Train Error: 0.3710, Loss: 0.2587, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2560
248: Forward: 16 | Train Error: 0.3690, Loss: 0.2587, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2559
249: Forward: 16 | Train Error: 0.3690, Loss: 0.2586, Operator norm: 0.5041 | Test Error: 0.3740, Loss: 0.2559
250: Forward: 16 | Train Error: 0.3700, Loss: 0.2585, Operator norm: 0.5041 | Test Error: 0.3730, Loss: 0.2558
251: Forward: 16 | Train Error: 0.3700, Loss: 0.2585, Operator norm: 0.5041 | Test Error: 0.3730, Loss: 0.2558
252: Forward: 16 | Train Error: 0.3700, Loss: 0.2584, Operator norm: 0.5041 | Test Error: 0.3730, Loss: 0.2557
253: Forward: 16 | Train Error: 0.3710, Loss: 0.2584, Operator norm: 0.5041 | Test Error: 0.3720, Loss: 0.2557
254: Forward: 16 | Train Error: 0.3710, Loss: 0.2583, Operator norm: 0.5041 | Test Error: 0.3720, Loss: 0.2556
255: Forward: 16 | Train Error: 0.3710, Loss: 0.2583, Operator norm: 0.5041 | Test Error: 0.3710, Loss: 0.2555
256: Forward: 16 | Train Error: 0.3710, Loss: 0.2582, Operator norm: 0.5041 | Test Error: 0.3700, Loss: 0.2555
257: Forward: 16 | Train Error: 0.3710, Loss: 0.2582, Operator norm: 0.5041 | Test Error: 0.3700, Loss: 0.2554
258: Forward: 16 | Train Error: 0.3710, Loss: 0.2581, Operator norm: 0.5041 | Test Error: 0.3700, Loss: 0.2554
259: Forward: 16 | Train Error: 0.3710, Loss: 0.2580, Operator norm: 0.5041 | Test Error: 0.3700, Loss: 0.2553
260: Forward: 16 | Train Error: 0.3700, Loss: 0.2580, Operator norm: 0.5041 | Test Error: 0.3690, Loss: 0.2553
261: Forward: 16 | Train Error: 0.3690, Loss: 0.2579, Operator norm: 0.5041 | Test Error: 0.3690, Loss: 0.2552
262: Forward: 16 | Train Error: 0.3690, Loss: 0.2579, Operator norm: 0.5041 | Test Error: 0.3690, Loss: 0.2552
263: Forward: 16 | Train Error: 0.3680, Loss: 0.2578, Operator norm: 0.5041 | Test Error: 0.3690, Loss: 0.2551
264: Forward: 16 | Train Error: 0.3680, Loss: 0.2578, Operator norm: 0.5041 | Test Error: 0.3690, Loss: 0.2551
265: Forward: 16 | Train Error: 0.3680, Loss: 0.2577, Operator norm: 0.5041 | Test Error: 0.3690, Loss: 0.2550
266: Forward: 16 | Train Error: 0.3680, Loss: 0.2577, Operator norm: 0.5041 | Test Error: 0.3680, Loss: 0.2550
267: Forward: 16 | Train Error: 0.3680, Loss: 0.2576, Operator norm: 0.5041 | Test Error: 0.3680, Loss: 0.2549
268: Forward: 16 | Train Error: 0.3670, Loss: 0.2575, Operator norm: 0.5041 | Test Error: 0.3670, Loss: 0.2549
269: Forward: 16 | Train Error: 0.3670, Loss: 0.2575, Operator norm: 0.5041 | Test Error: 0.3670, Loss: 0.2548
270: Forward: 16 | Train Error: 0.3670, Loss: 0.2574, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2547
271: Forward: 16 | Train Error: 0.3660, Loss: 0.2574, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2547
272: Forward: 16 | Train Error: 0.3650, Loss: 0.2573, Operator norm: 0.5041 | Test Error: 0.3670, Loss: 0.2546
273: Forward: 16 | Train Error: 0.3650, Loss: 0.2573, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2546
274: Forward: 16 | Train Error: 0.3650, Loss: 0.2572, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2545
275: Forward: 16 | Train Error: 0.3650, Loss: 0.2572, Operator norm: 0.5041 | Test Error: 0.3650, Loss: 0.2545
276: Forward: 16 | Train Error: 0.3640, Loss: 0.2571, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2544
277: Forward: 16 | Train Error: 0.3640, Loss: 0.2570, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2544
278: Forward: 16 | Train Error: 0.3630, Loss: 0.2570, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2543
279: Forward: 16 | Train Error: 0.3620, Loss: 0.2569, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2543
280: Forward: 16 | Train Error: 0.3620, Loss: 0.2569, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2542
281: Forward: 16 | Train Error: 0.3620, Loss: 0.2568, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2542
282: Forward: 16 | Train Error: 0.3620, Loss: 0.2568, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2541
283: Forward: 16 | Train Error: 0.3620, Loss: 0.2567, Operator norm: 0.5041 | Test Error: 0.3660, Loss: 0.2541
284: Forward: 16 | Train Error: 0.3620, Loss: 0.2567, Operator norm: 0.5042 | Test Error: 0.3660, Loss: 0.2540
285: Forward: 16 | Train Error: 0.3620, Loss: 0.2566, Operator norm: 0.5041 | Test Error: 0.3650, Loss: 0.2540
286: Forward: 16 | Train Error: 0.3620, Loss: 0.2566, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2539
287: Forward: 16 | Train Error: 0.3620, Loss: 0.2565, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2539
288: Forward: 16 | Train Error: 0.3610, Loss: 0.2564, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2538
289: Forward: 16 | Train Error: 0.3610, Loss: 0.2564, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2538
290: Forward: 16 | Train Error: 0.3610, Loss: 0.2563, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2537
291: Forward: 16 | Train Error: 0.3610, Loss: 0.2563, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2537
292: Forward: 16 | Train Error: 0.3610, Loss: 0.2562, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2536
293: Forward: 16 | Train Error: 0.3610, Loss: 0.2562, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2536
294: Forward: 16 | Train Error: 0.3610, Loss: 0.2561, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2535
295: Forward: 16 | Train Error: 0.3610, Loss: 0.2561, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2534
296: Forward: 16 | Train Error: 0.3610, Loss: 0.2560, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2534
297: Forward: 16 | Train Error: 0.3610, Loss: 0.2560, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2533
298: Forward: 16 | Train Error: 0.3610, Loss: 0.2559, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2533
299: Forward: 16 | Train Error: 0.3600, Loss: 0.2558, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2532
300: Forward: 16 | Train Error: 0.3600, Loss: 0.2558, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2532
301: Forward: 16 | Train Error: 0.3600, Loss: 0.2557, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2531
302: Forward: 16 | Train Error: 0.3600, Loss: 0.2557, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2531
303: Forward: 16 | Train Error: 0.3600, Loss: 0.2556, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2530
304: Forward: 16 | Train Error: 0.3600, Loss: 0.2556, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2530
305: Forward: 16 | Train Error: 0.3600, Loss: 0.2555, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2529
306: Forward: 16 | Train Error: 0.3600, Loss: 0.2555, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2529
307: Forward: 16 | Train Error: 0.3600, Loss: 0.2554, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2528
308: Forward: 16 | Train Error: 0.3600, Loss: 0.2554, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2528
309: Forward: 16 | Train Error: 0.3610, Loss: 0.2553, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2527
310: Forward: 16 | Train Error: 0.3610, Loss: 0.2553, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2527
311: Forward: 16 | Train Error: 0.3610, Loss: 0.2552, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2526
312: Forward: 16 | Train Error: 0.3610, Loss: 0.2551, Operator norm: 0.5042 | Test Error: 0.3590, Loss: 0.2526
313: Forward: 16 | Train Error: 0.3610, Loss: 0.2551, Operator norm: 0.5042 | Test Error: 0.3590, Loss: 0.2525
314: Forward: 16 | Train Error: 0.3610, Loss: 0.2550, Operator norm: 0.5042 | Test Error: 0.3590, Loss: 0.2525
315: Forward: 16 | Train Error: 0.3610, Loss: 0.2550, Operator norm: 0.5042 | Test Error: 0.3590, Loss: 0.2524
316: Forward: 16 | Train Error: 0.3610, Loss: 0.2549, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2524
317: Forward: 16 | Train Error: 0.3610, Loss: 0.2549, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2523
318: Forward: 16 | Train Error: 0.3610, Loss: 0.2548, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2523
319: Forward: 16 | Train Error: 0.3610, Loss: 0.2548, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2522
320: Forward: 16 | Train Error: 0.3610, Loss: 0.2547, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2522
321: Forward: 16 | Train Error: 0.3600, Loss: 0.2547, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2521
322: Forward: 16 | Train Error: 0.3600, Loss: 0.2546, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2521
323: Forward: 16 | Train Error: 0.3610, Loss: 0.2546, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2520
324: Forward: 16 | Train Error: 0.3610, Loss: 0.2545, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2520
325: Forward: 16 | Train Error: 0.3600, Loss: 0.2545, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2519
326: Forward: 16 | Train Error: 0.3610, Loss: 0.2544, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2519
327: Forward: 16 | Train Error: 0.3600, Loss: 0.2544, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2518
328: Forward: 16 | Train Error: 0.3600, Loss: 0.2543, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2518
329: Forward: 16 | Train Error: 0.3600, Loss: 0.2542, Operator norm: 0.5042 | Test Error: 0.3610, Loss: 0.2517
330: Forward: 16 | Train Error: 0.3600, Loss: 0.2542, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2517
331: Forward: 16 | Train Error: 0.3600, Loss: 0.2541, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2516
332: Forward: 16 | Train Error: 0.3600, Loss: 0.2541, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2516
333: Forward: 16 | Train Error: 0.3600, Loss: 0.2540, Operator norm: 0.5042 | Test Error: 0.3630, Loss: 0.2515
334: Forward: 16 | Train Error: 0.3600, Loss: 0.2540, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2515
335: Forward: 16 | Train Error: 0.3600, Loss: 0.2539, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2514
336: Forward: 16 | Train Error: 0.3590, Loss: 0.2539, Operator norm: 0.5042 | Test Error: 0.3620, Loss: 0.2514
337: Forward: 16 | Train Error: 0.3590, Loss: 0.2538, Operator norm: 0.5043 | Test Error: 0.3610, Loss: 0.2513
338: Forward: 16 | Train Error: 0.3580, Loss: 0.2538, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2513
339: Forward: 16 | Train Error: 0.3590, Loss: 0.2537, Operator norm: 0.5042 | Test Error: 0.3600, Loss: 0.2512
340: Forward: 16 | Train Error: 0.3590, Loss: 0.2537, Operator norm: 0.5043 | Test Error: 0.3590, Loss: 0.2512
341: Forward: 16 | Train Error: 0.3590, Loss: 0.2536, Operator norm: 0.5043 | Test Error: 0.3580, Loss: 0.2511
342: Forward: 16 | Train Error: 0.3580, Loss: 0.2536, Operator norm: 0.5043 | Test Error: 0.3580, Loss: 0.2511
343: Forward: 16 | Train Error: 0.3580, Loss: 0.2535, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2510
344: Forward: 16 | Train Error: 0.3580, Loss: 0.2535, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2510
345: Forward: 16 | Train Error: 0.3570, Loss: 0.2534, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2509
346: Forward: 16 | Train Error: 0.3570, Loss: 0.2534, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2509
347: Forward: 16 | Train Error: 0.3570, Loss: 0.2533, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2508
348: Forward: 16 | Train Error: 0.3570, Loss: 0.2533, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2508
349: Forward: 16 | Train Error: 0.3560, Loss: 0.2532, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2507
350: Forward: 16 | Train Error: 0.3560, Loss: 0.2532, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2507
351: Forward: 16 | Train Error: 0.3550, Loss: 0.2531, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2506
352: Forward: 16 | Train Error: 0.3550, Loss: 0.2531, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2506
353: Forward: 16 | Train Error: 0.3560, Loss: 0.2530, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2505
354: Forward: 16 | Train Error: 0.3560, Loss: 0.2530, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2505
355: Forward: 16 | Train Error: 0.3560, Loss: 0.2529, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2504
356: Forward: 16 | Train Error: 0.3550, Loss: 0.2528, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2504
357: Forward: 16 | Train Error: 0.3550, Loss: 0.2528, Operator norm: 0.5043 | Test Error: 0.3570, Loss: 0.2503
358: Forward: 16 | Train Error: 0.3540, Loss: 0.2527, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2503
359: Forward: 16 | Train Error: 0.3540, Loss: 0.2527, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2502
360: Forward: 16 | Train Error: 0.3540, Loss: 0.2526, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2502
361: Forward: 16 | Train Error: 0.3530, Loss: 0.2526, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2501
362: Forward: 16 | Train Error: 0.3530, Loss: 0.2525, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2501
363: Forward: 16 | Train Error: 0.3530, Loss: 0.2525, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2500
364: Forward: 16 | Train Error: 0.3530, Loss: 0.2524, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2500
365: Forward: 16 | Train Error: 0.3520, Loss: 0.2524, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2500
366: Forward: 16 | Train Error: 0.3530, Loss: 0.2523, Operator norm: 0.5043 | Test Error: 0.3550, Loss: 0.2499
367: Forward: 16 | Train Error: 0.3530, Loss: 0.2523, Operator norm: 0.5043 | Test Error: 0.3550, Loss: 0.2499
368: Forward: 16 | Train Error: 0.3530, Loss: 0.2522, Operator norm: 0.5043 | Test Error: 0.3550, Loss: 0.2498
369: Forward: 16 | Train Error: 0.3530, Loss: 0.2522, Operator norm: 0.5043 | Test Error: 0.3550, Loss: 0.2498
370: Forward: 16 | Train Error: 0.3530, Loss: 0.2521, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2497
371: Forward: 16 | Train Error: 0.3530, Loss: 0.2521, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2497
372: Forward: 16 | Train Error: 0.3530, Loss: 0.2520, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2496
373: Forward: 16 | Train Error: 0.3530, Loss: 0.2520, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2496
374: Forward: 16 | Train Error: 0.3540, Loss: 0.2519, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2495
375: Forward: 16 | Train Error: 0.3540, Loss: 0.2519, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2495
376: Forward: 16 | Train Error: 0.3540, Loss: 0.2518, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2494
377: Forward: 16 | Train Error: 0.3530, Loss: 0.2518, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2494
378: Forward: 16 | Train Error: 0.3520, Loss: 0.2517, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2493
379: Forward: 16 | Train Error: 0.3520, Loss: 0.2517, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2493
380: Forward: 16 | Train Error: 0.3520, Loss: 0.2516, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2492
381: Forward: 16 | Train Error: 0.3520, Loss: 0.2516, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2492
382: Forward: 16 | Train Error: 0.3520, Loss: 0.2515, Operator norm: 0.5044 | Test Error: 0.3560, Loss: 0.2491
383: Forward: 16 | Train Error: 0.3510, Loss: 0.2515, Operator norm: 0.5044 | Test Error: 0.3560, Loss: 0.2491
384: Forward: 16 | Train Error: 0.3510, Loss: 0.2514, Operator norm: 0.5044 | Test Error: 0.3560, Loss: 0.2490
385: Forward: 16 | Train Error: 0.3510, Loss: 0.2514, Operator norm: 0.5044 | Test Error: 0.3560, Loss: 0.2490
386: Forward: 16 | Train Error: 0.3510, Loss: 0.2513, Operator norm: 0.5044 | Test Error: 0.3560, Loss: 0.2489
387: Forward: 16 | Train Error: 0.3500, Loss: 0.2513, Operator norm: 0.5043 | Test Error: 0.3560, Loss: 0.2489
388: Forward: 16 | Train Error: 0.3500, Loss: 0.2512, Operator norm: 0.5044 | Test Error: 0.3570, Loss: 0.2488
389: Forward: 16 | Train Error: 0.3490, Loss: 0.2512, Operator norm: 0.5044 | Test Error: 0.3560, Loss: 0.2488
390: Forward: 16 | Train Error: 0.3480, Loss: 0.2511, Operator norm: 0.5044 | Test Error: 0.3550, Loss: 0.2488
391: Forward: 16 | Train Error: 0.3480, Loss: 0.2511, Operator norm: 0.5044 | Test Error: 0.3550, Loss: 0.2487
392: Forward: 16 | Train Error: 0.3480, Loss: 0.2510, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2487
393: Forward: 16 | Train Error: 0.3480, Loss: 0.2510, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2486
394: Forward: 16 | Train Error: 0.3460, Loss: 0.2509, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2486
395: Forward: 16 | Train Error: 0.3450, Loss: 0.2509, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2485
396: Forward: 16 | Train Error: 0.3450, Loss: 0.2508, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2485
397: Forward: 16 | Train Error: 0.3440, Loss: 0.2508, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2484
398: Forward: 16 | Train Error: 0.3440, Loss: 0.2507, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2484
399: Forward: 16 | Train Error: 0.3440, Loss: 0.2507, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2483
400: Forward: 16 | Train Error: 0.3440, Loss: 0.2506, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2483
401: Forward: 16 | Train Error: 0.3430, Loss: 0.2506, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2482
402: Forward: 16 | Train Error: 0.3430, Loss: 0.2505, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2482
403: Forward: 16 | Train Error: 0.3430, Loss: 0.2505, Operator norm: 0.5044 | Test Error: 0.3540, Loss: 0.2481
404: Forward: 16 | Train Error: 0.3430, Loss: 0.2504, Operator norm: 0.5044 | Test Error: 0.3520, Loss: 0.2481
405: Forward: 16 | Train Error: 0.3430, Loss: 0.2504, Operator norm: 0.5044 | Test Error: 0.3520, Loss: 0.2481
406: Forward: 16 | Train Error: 0.3430, Loss: 0.2503, Operator norm: 0.5044 | Test Error: 0.3500, Loss: 0.2480
407: Forward: 16 | Train Error: 0.3430, Loss: 0.2503, Operator norm: 0.5044 | Test Error: 0.3490, Loss: 0.2480
408: Forward: 16 | Train Error: 0.3430, Loss: 0.2502, Operator norm: 0.5044 | Test Error: 0.3490, Loss: 0.2479
409: Forward: 16 | Train Error: 0.3430, Loss: 0.2502, Operator norm: 0.5044 | Test Error: 0.3490, Loss: 0.2479
410: Forward: 16 | Train Error: 0.3430, Loss: 0.2501, Operator norm: 0.5044 | Test Error: 0.3480, Loss: 0.2478
411: Forward: 16 | Train Error: 0.3440, Loss: 0.2501, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2478
412: Forward: 16 | Train Error: 0.3440, Loss: 0.2500, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2477
413: Forward: 16 | Train Error: 0.3430, Loss: 0.2500, Operator norm: 0.5044 | Test Error: 0.3480, Loss: 0.2477
414: Forward: 16 | Train Error: 0.3420, Loss: 0.2499, Operator norm: 0.5044 | Test Error: 0.3480, Loss: 0.2476
415: Forward: 16 | Train Error: 0.3420, Loss: 0.2499, Operator norm: 0.5044 | Test Error: 0.3480, Loss: 0.2476
416: Forward: 16 | Train Error: 0.3420, Loss: 0.2498, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2475
417: Forward: 16 | Train Error: 0.3410, Loss: 0.2498, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2475
418: Forward: 16 | Train Error: 0.3400, Loss: 0.2497, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2474
419: Forward: 16 | Train Error: 0.3400, Loss: 0.2497, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2474
420: Forward: 16 | Train Error: 0.3400, Loss: 0.2497, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2474
421: Forward: 16 | Train Error: 0.3400, Loss: 0.2496, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2473
422: Forward: 16 | Train Error: 0.3400, Loss: 0.2496, Operator norm: 0.5044 | Test Error: 0.3470, Loss: 0.2473
423: Forward: 16 | Train Error: 0.3380, Loss: 0.2495, Operator norm: 0.5044 | Test Error: 0.3460, Loss: 0.2472
424: Forward: 16 | Train Error: 0.3380, Loss: 0.2495, Operator norm: 0.5044 | Test Error: 0.3460, Loss: 0.2472
425: Forward: 16 | Train Error: 0.3380, Loss: 0.2494, Operator norm: 0.5044 | Test Error: 0.3460, Loss: 0.2471
426: Forward: 16 | Train Error: 0.3370, Loss: 0.2494, Operator norm: 0.5045 | Test Error: 0.3460, Loss: 0.2471
427: Forward: 16 | Train Error: 0.3370, Loss: 0.2493, Operator norm: 0.5045 | Test Error: 0.3460, Loss: 0.2470
428: Forward: 16 | Train Error: 0.3380, Loss: 0.2493, Operator norm: 0.5044 | Test Error: 0.3460, Loss: 0.2470
429: Forward: 16 | Train Error: 0.3380, Loss: 0.2492, Operator norm: 0.5045 | Test Error: 0.3470, Loss: 0.2469
430: Forward: 16 | Train Error: 0.3390, Loss: 0.2492, Operator norm: 0.5045 | Test Error: 0.3480, Loss: 0.2469
431: Forward: 16 | Train Error: 0.3390, Loss: 0.2491, Operator norm: 0.5045 | Test Error: 0.3480, Loss: 0.2469
432: Forward: 16 | Train Error: 0.3390, Loss: 0.2491, Operator norm: 0.5045 | Test Error: 0.3470, Loss: 0.2468
433: Forward: 16 | Train Error: 0.3390, Loss: 0.2490, Operator norm: 0.5045 | Test Error: 0.3460, Loss: 0.2468
434: Forward: 16 | Train Error: 0.3390, Loss: 0.2490, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2467
435: Forward: 16 | Train Error: 0.3390, Loss: 0.2489, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2467
436: Forward: 16 | Train Error: 0.3390, Loss: 0.2489, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2466
437: Forward: 16 | Train Error: 0.3390, Loss: 0.2488, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2466
438: Forward: 16 | Train Error: 0.3380, Loss: 0.2488, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2465
439: Forward: 16 | Train Error: 0.3380, Loss: 0.2487, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2465
440: Forward: 16 | Train Error: 0.3380, Loss: 0.2487, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2464
441: Forward: 16 | Train Error: 0.3390, Loss: 0.2486, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2464
442: Forward: 16 | Train Error: 0.3390, Loss: 0.2486, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2464
443: Forward: 16 | Train Error: 0.3370, Loss: 0.2486, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2463
444: Forward: 16 | Train Error: 0.3370, Loss: 0.2485, Operator norm: 0.5045 | Test Error: 0.3430, Loss: 0.2463
445: Forward: 16 | Train Error: 0.3370, Loss: 0.2485, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2462
446: Forward: 16 | Train Error: 0.3370, Loss: 0.2484, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2462
447: Forward: 16 | Train Error: 0.3370, Loss: 0.2484, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2461
448: Forward: 16 | Train Error: 0.3370, Loss: 0.2483, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2461
449: Forward: 16 | Train Error: 0.3370, Loss: 0.2483, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2460
450: Forward: 16 | Train Error: 0.3350, Loss: 0.2482, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2460
451: Forward: 16 | Train Error: 0.3350, Loss: 0.2482, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2459
452: Forward: 16 | Train Error: 0.3350, Loss: 0.2481, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2459
453: Forward: 16 | Train Error: 0.3350, Loss: 0.2481, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2459
454: Forward: 16 | Train Error: 0.3350, Loss: 0.2480, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2458
455: Forward: 16 | Train Error: 0.3350, Loss: 0.2480, Operator norm: 0.5045 | Test Error: 0.3440, Loss: 0.2458
456: Forward: 16 | Train Error: 0.3350, Loss: 0.2479, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2457
457: Forward: 16 | Train Error: 0.3350, Loss: 0.2479, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2457
458: Forward: 16 | Train Error: 0.3350, Loss: 0.2478, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2456
459: Forward: 16 | Train Error: 0.3340, Loss: 0.2478, Operator norm: 0.5045 | Test Error: 0.3460, Loss: 0.2456
460: Forward: 16 | Train Error: 0.3340, Loss: 0.2477, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2455
461: Forward: 16 | Train Error: 0.3350, Loss: 0.2477, Operator norm: 0.5045 | Test Error: 0.3450, Loss: 0.2455
462: Forward: 16 | Train Error: 0.3360, Loss: 0.2477, Operator norm: 0.5046 | Test Error: 0.3450, Loss: 0.2455
463: Forward: 16 | Train Error: 0.3360, Loss: 0.2476, Operator norm: 0.5046 | Test Error: 0.3440, Loss: 0.2454
464: Forward: 16 | Train Error: 0.3360, Loss: 0.2476, Operator norm: 0.5046 | Test Error: 0.3440, Loss: 0.2454
465: Forward: 16 | Train Error: 0.3360, Loss: 0.2475, Operator norm: 0.5046 | Test Error: 0.3450, Loss: 0.2453
466: Forward: 16 | Train Error: 0.3350, Loss: 0.2475, Operator norm: 0.5046 | Test Error: 0.3450, Loss: 0.2453
467: Forward: 16 | Train Error: 0.3350, Loss: 0.2474, Operator norm: 0.5046 | Test Error: 0.3450, Loss: 0.2452
468: Forward: 16 | Train Error: 0.3350, Loss: 0.2474, Operator norm: 0.5046 | Test Error: 0.3450, Loss: 0.2452
469: Forward: 16 | Train Error: 0.3340, Loss: 0.2473, Operator norm: 0.5046 | Test Error: 0.3450, Loss: 0.2452
470: Forward: 16 | Train Error: 0.3330, Loss: 0.2473, Operator norm: 0.5046 | Test Error: 0.3430, Loss: 0.2451
471: Forward: 16 | Train Error: 0.3330, Loss: 0.2472, Operator norm: 0.5046 | Test Error: 0.3430, Loss: 0.2451
472: Forward: 16 | Train Error: 0.3330, Loss: 0.2472, Operator norm: 0.5046 | Test Error: 0.3430, Loss: 0.2450
473: Forward: 16 | Train Error: 0.3330, Loss: 0.2471, Operator norm: 0.5046 | Test Error: 0.3430, Loss: 0.2450
474: Forward: 16 | Train Error: 0.3320, Loss: 0.2471, Operator norm: 0.5046 | Test Error: 0.3430, Loss: 0.2449
475: Forward: 16 | Train Error: 0.3320, Loss: 0.2471, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2449
476: Forward: 16 | Train Error: 0.3320, Loss: 0.2470, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2448
477: Forward: 16 | Train Error: 0.3320, Loss: 0.2470, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2448
478: Forward: 16 | Train Error: 0.3320, Loss: 0.2469, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2448
479: Forward: 16 | Train Error: 0.3320, Loss: 0.2469, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2447
480: Forward: 16 | Train Error: 0.3320, Loss: 0.2468, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2447
481: Forward: 16 | Train Error: 0.3320, Loss: 0.2468, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2446
482: Forward: 16 | Train Error: 0.3320, Loss: 0.2467, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2446
483: Forward: 16 | Train Error: 0.3320, Loss: 0.2467, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2445
484: Forward: 16 | Train Error: 0.3320, Loss: 0.2466, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2445
485: Forward: 16 | Train Error: 0.3320, Loss: 0.2466, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2445
486: Forward: 16 | Train Error: 0.3320, Loss: 0.2465, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2444
487: Forward: 16 | Train Error: 0.3320, Loss: 0.2465, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2444
488: Forward: 16 | Train Error: 0.3330, Loss: 0.2465, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2443
489: Forward: 16 | Train Error: 0.3330, Loss: 0.2464, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2443
490: Forward: 16 | Train Error: 0.3330, Loss: 0.2464, Operator norm: 0.5046 | Test Error: 0.3420, Loss: 0.2442
491: Forward: 16 | Train Error: 0.3330, Loss: 0.2463, Operator norm: 0.5046 | Test Error: 0.3410, Loss: 0.2442
492: Forward: 16 | Train Error: 0.3330, Loss: 0.2463, Operator norm: 0.5046 | Test Error: 0.3410, Loss: 0.2442
493: Forward: 16 | Train Error: 0.3320, Loss: 0.2462, Operator norm: 0.5046 | Test Error: 0.3400, Loss: 0.2441
494: Forward: 16 | Train Error: 0.3320, Loss: 0.2462, Operator norm: 0.5046 | Test Error: 0.3410, Loss: 0.2441
495: Forward: 16 | Train Error: 0.3330, Loss: 0.2461, Operator norm: 0.5047 | Test Error: 0.3410, Loss: 0.2440
496: Forward: 16 | Train Error: 0.3320, Loss: 0.2461, Operator norm: 0.5046 | Test Error: 0.3410, Loss: 0.2440
497: Forward: 16 | Train Error: 0.3320, Loss: 0.2460, Operator norm: 0.5047 | Test Error: 0.3400, Loss: 0.2439
498: Forward: 16 | Train Error: 0.3320, Loss: 0.2460, Operator norm: 0.5046 | Test Error: 0.3400, Loss: 0.2439
499: Forward: 16 | Train Error: 0.3320, Loss: 0.2460, Operator norm: 0.5047 | Test Error: 0.3400, Loss: 0.2439
grad at the end: grad_B=0.4094, grad_A=0.2213, grad_W=0.4856


==> lr/FashionMNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.01 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5040, Loss: 0.6651, Operator norm: 0.5077 | Test Error: 0.1260, Loss: 0.4332
1: Forward: 15 | Train Error: 0.1510, Loss: 0.4395, Operator norm: 0.5031 | Test Error: 0.0620, Loss: 0.2954
2: Forward: 16 | Train Error: 0.0680, Loss: 0.2978, Operator norm: 0.5049 | Test Error: 0.0520, Loss: 0.1817
3: Forward: 15 | Train Error: 0.0580, Loss: 0.1871, Operator norm: 0.5055 | Test Error: 0.0450, Loss: 0.1340
4: Forward: 16 | Train Error: 0.0580, Loss: 0.1380, Operator norm: 0.5065 | Test Error: 0.0430, Loss: 0.1058
5: Forward: 16 | Train Error: 0.0530, Loss: 0.1112, Operator norm: 0.5072 | Test Error: 0.0400, Loss: 0.0926
6: Forward: 16 | Train Error: 0.0530, Loss: 0.0976, Operator norm: 0.5079 | Test Error: 0.0400, Loss: 0.0842
7: Forward: 16 | Train Error: 0.0510, Loss: 0.0897, Operator norm: 0.5084 | Test Error: 0.0400, Loss: 0.0795
8: Forward: 16 | Train Error: 0.0480, Loss: 0.0848, Operator norm: 0.5089 | Test Error: 0.0400, Loss: 0.0761
9: Forward: 16 | Train Error: 0.0480, Loss: 0.0816, Operator norm: 0.5093 | Test Error: 0.0390, Loss: 0.0740
10: Forward: 16 | Train Error: 0.0480, Loss: 0.0794, Operator norm: 0.5096 | Test Error: 0.0390, Loss: 0.0724
11: Forward: 16 | Train Error: 0.0480, Loss: 0.0778, Operator norm: 0.5098 | Test Error: 0.0390, Loss: 0.0712
12: Forward: 16 | Train Error: 0.0450, Loss: 0.0766, Operator norm: 0.5101 | Test Error: 0.0380, Loss: 0.0703
13: Forward: 16 | Train Error: 0.0450, Loss: 0.0755, Operator norm: 0.5103 | Test Error: 0.0380, Loss: 0.0695
14: Forward: 16 | Train Error: 0.0440, Loss: 0.0747, Operator norm: 0.5104 | Test Error: 0.0360, Loss: 0.0689
15: Forward: 16 | Train Error: 0.0440, Loss: 0.0739, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0683
16: Forward: 16 | Train Error: 0.0440, Loss: 0.0732, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0678
17: Forward: 16 | Train Error: 0.0440, Loss: 0.0726, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0673
18: Forward: 16 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0669
19: Forward: 16 | Train Error: 0.0430, Loss: 0.0714, Operator norm: 0.5110 | Test Error: 0.0350, Loss: 0.0665
20: Forward: 16 | Train Error: 0.0430, Loss: 0.0709, Operator norm: 0.5110 | Test Error: 0.0340, Loss: 0.0661
21: Forward: 16 | Train Error: 0.0430, Loss: 0.0703, Operator norm: 0.5111 | Test Error: 0.0320, Loss: 0.0657
22: Forward: 16 | Train Error: 0.0430, Loss: 0.0698, Operator norm: 0.5112 | Test Error: 0.0320, Loss: 0.0654
23: Forward: 16 | Train Error: 0.0420, Loss: 0.0693, Operator norm: 0.5113 | Test Error: 0.0320, Loss: 0.0650
24: Forward: 16 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0647
25: Forward: 16 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0644
26: Forward: 16 | Train Error: 0.0410, Loss: 0.0680, Operator norm: 0.5114 | Test Error: 0.0290, Loss: 0.0640
27: Forward: 16 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.5115 | Test Error: 0.0300, Loss: 0.0637
28: Forward: 16 | Train Error: 0.0390, Loss: 0.0671, Operator norm: 0.5116 | Test Error: 0.0290, Loss: 0.0635
29: Forward: 16 | Train Error: 0.0370, Loss: 0.0667, Operator norm: 0.5116 | Test Error: 0.0280, Loss: 0.0632
30: Forward: 16 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0629
31: Forward: 16 | Train Error: 0.0350, Loss: 0.0659, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0626
32: Forward: 16 | Train Error: 0.0350, Loss: 0.0655, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0624
33: Forward: 16 | Train Error: 0.0350, Loss: 0.0652, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0621
34: Forward: 16 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0618
35: Forward: 16 | Train Error: 0.0320, Loss: 0.0644, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0616
36: Forward: 16 | Train Error: 0.0320, Loss: 0.0641, Operator norm: 0.5121 | Test Error: 0.0260, Loss: 0.0614
37: Forward: 16 | Train Error: 0.0310, Loss: 0.0638, Operator norm: 0.5121 | Test Error: 0.0260, Loss: 0.0611
38: Forward: 16 | Train Error: 0.0300, Loss: 0.0634, Operator norm: 0.5122 | Test Error: 0.0250, Loss: 0.0609
39: Forward: 16 | Train Error: 0.0300, Loss: 0.0631, Operator norm: 0.5123 | Test Error: 0.0240, Loss: 0.0607
40: Forward: 16 | Train Error: 0.0310, Loss: 0.0628, Operator norm: 0.5123 | Test Error: 0.0210, Loss: 0.0604
41: Forward: 16 | Train Error: 0.0310, Loss: 0.0625, Operator norm: 0.5124 | Test Error: 0.0220, Loss: 0.0602
42: Forward: 16 | Train Error: 0.0310, Loss: 0.0622, Operator norm: 0.5124 | Test Error: 0.0220, Loss: 0.0600
43: Forward: 16 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.5125 | Test Error: 0.0220, Loss: 0.0598
44: Forward: 16 | Train Error: 0.0300, Loss: 0.0616, Operator norm: 0.5125 | Test Error: 0.0220, Loss: 0.0596
45: Forward: 16 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0594
46: Forward: 16 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0592
47: Forward: 16 | Train Error: 0.0300, Loss: 0.0607, Operator norm: 0.5127 | Test Error: 0.0210, Loss: 0.0590
48: Forward: 16 | Train Error: 0.0300, Loss: 0.0604, Operator norm: 0.5128 | Test Error: 0.0210, Loss: 0.0588
49: Forward: 16 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.5129 | Test Error: 0.0200, Loss: 0.0586
50: Forward: 16 | Train Error: 0.0290, Loss: 0.0599, Operator norm: 0.5129 | Test Error: 0.0200, Loss: 0.0584
51: Forward: 16 | Train Error: 0.0280, Loss: 0.0596, Operator norm: 0.5130 | Test Error: 0.0200, Loss: 0.0582
52: Forward: 16 | Train Error: 0.0280, Loss: 0.0594, Operator norm: 0.5130 | Test Error: 0.0200, Loss: 0.0581
53: Forward: 16 | Train Error: 0.0270, Loss: 0.0591, Operator norm: 0.5131 | Test Error: 0.0200, Loss: 0.0579
54: Forward: 16 | Train Error: 0.0260, Loss: 0.0588, Operator norm: 0.5131 | Test Error: 0.0200, Loss: 0.0577
55: Forward: 16 | Train Error: 0.0260, Loss: 0.0586, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0575
56: Forward: 16 | Train Error: 0.0260, Loss: 0.0584, Operator norm: 0.5133 | Test Error: 0.0200, Loss: 0.0574
57: Forward: 16 | Train Error: 0.0270, Loss: 0.0581, Operator norm: 0.5133 | Test Error: 0.0200, Loss: 0.0572
58: Forward: 16 | Train Error: 0.0270, Loss: 0.0579, Operator norm: 0.5134 | Test Error: 0.0200, Loss: 0.0570
59: Forward: 16 | Train Error: 0.0270, Loss: 0.0576, Operator norm: 0.5135 | Test Error: 0.0200, Loss: 0.0569
60: Forward: 16 | Train Error: 0.0270, Loss: 0.0574, Operator norm: 0.5135 | Test Error: 0.0210, Loss: 0.0567
61: Forward: 16 | Train Error: 0.0270, Loss: 0.0572, Operator norm: 0.5136 | Test Error: 0.0210, Loss: 0.0565
62: Forward: 16 | Train Error: 0.0270, Loss: 0.0570, Operator norm: 0.5136 | Test Error: 0.0210, Loss: 0.0564
63: Forward: 16 | Train Error: 0.0270, Loss: 0.0567, Operator norm: 0.5137 | Test Error: 0.0210, Loss: 0.0562
64: Forward: 16 | Train Error: 0.0270, Loss: 0.0565, Operator norm: 0.5137 | Test Error: 0.0210, Loss: 0.0561
65: Forward: 16 | Train Error: 0.0270, Loss: 0.0563, Operator norm: 0.5138 | Test Error: 0.0210, Loss: 0.0559
66: Forward: 16 | Train Error: 0.0270, Loss: 0.0561, Operator norm: 0.5139 | Test Error: 0.0200, Loss: 0.0558
67: Forward: 16 | Train Error: 0.0270, Loss: 0.0559, Operator norm: 0.5139 | Test Error: 0.0210, Loss: 0.0556
68: Forward: 16 | Train Error: 0.0270, Loss: 0.0557, Operator norm: 0.5140 | Test Error: 0.0210, Loss: 0.0555
69: Forward: 16 | Train Error: 0.0270, Loss: 0.0555, Operator norm: 0.5140 | Test Error: 0.0210, Loss: 0.0553
70: Forward: 16 | Train Error: 0.0270, Loss: 0.0553, Operator norm: 0.5141 | Test Error: 0.0210, Loss: 0.0552
71: Forward: 16 | Train Error: 0.0270, Loss: 0.0551, Operator norm: 0.5142 | Test Error: 0.0210, Loss: 0.0550
72: Forward: 16 | Train Error: 0.0270, Loss: 0.0549, Operator norm: 0.5142 | Test Error: 0.0210, Loss: 0.0549
73: Forward: 16 | Train Error: 0.0250, Loss: 0.0547, Operator norm: 0.5143 | Test Error: 0.0210, Loss: 0.0547
74: Forward: 16 | Train Error: 0.0250, Loss: 0.0545, Operator norm: 0.5143 | Test Error: 0.0210, Loss: 0.0546
75: Forward: 16 | Train Error: 0.0250, Loss: 0.0543, Operator norm: 0.5144 | Test Error: 0.0210, Loss: 0.0544
76: Forward: 16 | Train Error: 0.0250, Loss: 0.0541, Operator norm: 0.5145 | Test Error: 0.0210, Loss: 0.0543
77: Forward: 16 | Train Error: 0.0250, Loss: 0.0539, Operator norm: 0.5145 | Test Error: 0.0210, Loss: 0.0542
78: Forward: 16 | Train Error: 0.0240, Loss: 0.0537, Operator norm: 0.5146 | Test Error: 0.0210, Loss: 0.0540
79: Forward: 16 | Train Error: 0.0240, Loss: 0.0535, Operator norm: 0.5146 | Test Error: 0.0210, Loss: 0.0539
80: Forward: 16 | Train Error: 0.0230, Loss: 0.0533, Operator norm: 0.5147 | Test Error: 0.0210, Loss: 0.0538
81: Forward: 16 | Train Error: 0.0230, Loss: 0.0532, Operator norm: 0.5147 | Test Error: 0.0210, Loss: 0.0536
82: Forward: 16 | Train Error: 0.0230, Loss: 0.0530, Operator norm: 0.5148 | Test Error: 0.0210, Loss: 0.0535
83: Forward: 16 | Train Error: 0.0230, Loss: 0.0528, Operator norm: 0.5149 | Test Error: 0.0210, Loss: 0.0534
84: Forward: 16 | Train Error: 0.0230, Loss: 0.0526, Operator norm: 0.5149 | Test Error: 0.0210, Loss: 0.0533
85: Forward: 16 | Train Error: 0.0230, Loss: 0.0525, Operator norm: 0.5150 | Test Error: 0.0210, Loss: 0.0531
86: Forward: 16 | Train Error: 0.0220, Loss: 0.0523, Operator norm: 0.5150 | Test Error: 0.0210, Loss: 0.0530
87: Forward: 16 | Train Error: 0.0220, Loss: 0.0521, Operator norm: 0.5151 | Test Error: 0.0210, Loss: 0.0529
88: Forward: 16 | Train Error: 0.0220, Loss: 0.0519, Operator norm: 0.5151 | Test Error: 0.0210, Loss: 0.0527
89: Forward: 16 | Train Error: 0.0220, Loss: 0.0518, Operator norm: 0.5152 | Test Error: 0.0210, Loss: 0.0526
90: Forward: 16 | Train Error: 0.0220, Loss: 0.0516, Operator norm: 0.5153 | Test Error: 0.0210, Loss: 0.0525
91: Forward: 16 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.5153 | Test Error: 0.0200, Loss: 0.0524
92: Forward: 16 | Train Error: 0.0220, Loss: 0.0513, Operator norm: 0.5154 | Test Error: 0.0200, Loss: 0.0523
93: Forward: 16 | Train Error: 0.0210, Loss: 0.0511, Operator norm: 0.5154 | Test Error: 0.0200, Loss: 0.0521
94: Forward: 16 | Train Error: 0.0210, Loss: 0.0510, Operator norm: 0.5155 | Test Error: 0.0200, Loss: 0.0520
95: Forward: 16 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.5156 | Test Error: 0.0200, Loss: 0.0519
96: Forward: 16 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.5156 | Test Error: 0.0200, Loss: 0.0518
97: Forward: 16 | Train Error: 0.0200, Loss: 0.0505, Operator norm: 0.5157 | Test Error: 0.0200, Loss: 0.0517
98: Forward: 16 | Train Error: 0.0200, Loss: 0.0503, Operator norm: 0.5157 | Test Error: 0.0200, Loss: 0.0516
99: Forward: 16 | Train Error: 0.0200, Loss: 0.0502, Operator norm: 0.5158 | Test Error: 0.0200, Loss: 0.0514
100: Forward: 16 | Train Error: 0.0200, Loss: 0.0500, Operator norm: 0.5158 | Test Error: 0.0200, Loss: 0.0513
101: Forward: 16 | Train Error: 0.0200, Loss: 0.0499, Operator norm: 0.5159 | Test Error: 0.0200, Loss: 0.0512
102: Forward: 16 | Train Error: 0.0200, Loss: 0.0497, Operator norm: 0.5160 | Test Error: 0.0200, Loss: 0.0511
103: Forward: 16 | Train Error: 0.0200, Loss: 0.0496, Operator norm: 0.5160 | Test Error: 0.0200, Loss: 0.0510
104: Forward: 16 | Train Error: 0.0200, Loss: 0.0494, Operator norm: 0.5161 | Test Error: 0.0200, Loss: 0.0509
105: Forward: 16 | Train Error: 0.0190, Loss: 0.0493, Operator norm: 0.5161 | Test Error: 0.0200, Loss: 0.0508
106: Forward: 16 | Train Error: 0.0190, Loss: 0.0491, Operator norm: 0.5162 | Test Error: 0.0200, Loss: 0.0507
107: Forward: 16 | Train Error: 0.0190, Loss: 0.0490, Operator norm: 0.5163 | Test Error: 0.0190, Loss: 0.0506
108: Forward: 16 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.5163 | Test Error: 0.0190, Loss: 0.0505
109: Forward: 16 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.5164 | Test Error: 0.0190, Loss: 0.0504
110: Forward: 16 | Train Error: 0.0180, Loss: 0.0485, Operator norm: 0.5164 | Test Error: 0.0190, Loss: 0.0503
111: Forward: 16 | Train Error: 0.0180, Loss: 0.0484, Operator norm: 0.5165 | Test Error: 0.0190, Loss: 0.0501
112: Forward: 16 | Train Error: 0.0180, Loss: 0.0483, Operator norm: 0.5165 | Test Error: 0.0180, Loss: 0.0500
113: Forward: 16 | Train Error: 0.0180, Loss: 0.0481, Operator norm: 0.5166 | Test Error: 0.0180, Loss: 0.0499
114: Forward: 16 | Train Error: 0.0180, Loss: 0.0480, Operator norm: 0.5167 | Test Error: 0.0180, Loss: 0.0498
115: Forward: 16 | Train Error: 0.0180, Loss: 0.0479, Operator norm: 0.5167 | Test Error: 0.0180, Loss: 0.0497
116: Forward: 16 | Train Error: 0.0180, Loss: 0.0477, Operator norm: 0.5168 | Test Error: 0.0180, Loss: 0.0496
117: Forward: 16 | Train Error: 0.0180, Loss: 0.0476, Operator norm: 0.5168 | Test Error: 0.0180, Loss: 0.0495
118: Forward: 16 | Train Error: 0.0180, Loss: 0.0475, Operator norm: 0.5169 | Test Error: 0.0180, Loss: 0.0494
119: Forward: 16 | Train Error: 0.0180, Loss: 0.0473, Operator norm: 0.5170 | Test Error: 0.0180, Loss: 0.0493
120: Forward: 16 | Train Error: 0.0180, Loss: 0.0472, Operator norm: 0.5170 | Test Error: 0.0180, Loss: 0.0493
121: Forward: 16 | Train Error: 0.0170, Loss: 0.0471, Operator norm: 0.5171 | Test Error: 0.0180, Loss: 0.0492
122: Forward: 16 | Train Error: 0.0170, Loss: 0.0469, Operator norm: 0.5171 | Test Error: 0.0180, Loss: 0.0491
123: Forward: 16 | Train Error: 0.0170, Loss: 0.0468, Operator norm: 0.5172 | Test Error: 0.0180, Loss: 0.0490
124: Forward: 16 | Train Error: 0.0170, Loss: 0.0467, Operator norm: 0.5172 | Test Error: 0.0180, Loss: 0.0489
125: Forward: 16 | Train Error: 0.0170, Loss: 0.0465, Operator norm: 0.5173 | Test Error: 0.0180, Loss: 0.0488
126: Forward: 16 | Train Error: 0.0170, Loss: 0.0464, Operator norm: 0.5174 | Test Error: 0.0180, Loss: 0.0487
127: Forward: 16 | Train Error: 0.0170, Loss: 0.0463, Operator norm: 0.5174 | Test Error: 0.0180, Loss: 0.0486
128: Forward: 16 | Train Error: 0.0170, Loss: 0.0462, Operator norm: 0.5175 | Test Error: 0.0180, Loss: 0.0485
129: Forward: 16 | Train Error: 0.0170, Loss: 0.0461, Operator norm: 0.5175 | Test Error: 0.0180, Loss: 0.0484
130: Forward: 16 | Train Error: 0.0170, Loss: 0.0459, Operator norm: 0.5176 | Test Error: 0.0180, Loss: 0.0483
131: Forward: 16 | Train Error: 0.0170, Loss: 0.0458, Operator norm: 0.5177 | Test Error: 0.0180, Loss: 0.0482
132: Forward: 16 | Train Error: 0.0170, Loss: 0.0457, Operator norm: 0.5177 | Test Error: 0.0180, Loss: 0.0481
133: Forward: 16 | Train Error: 0.0170, Loss: 0.0456, Operator norm: 0.5178 | Test Error: 0.0180, Loss: 0.0481
134: Forward: 16 | Train Error: 0.0160, Loss: 0.0454, Operator norm: 0.5178 | Test Error: 0.0180, Loss: 0.0480
135: Forward: 16 | Train Error: 0.0160, Loss: 0.0453, Operator norm: 0.5179 | Test Error: 0.0180, Loss: 0.0479
136: Forward: 16 | Train Error: 0.0160, Loss: 0.0452, Operator norm: 0.5180 | Test Error: 0.0180, Loss: 0.0478
137: Forward: 16 | Train Error: 0.0160, Loss: 0.0451, Operator norm: 0.5180 | Test Error: 0.0180, Loss: 0.0477
138: Forward: 16 | Train Error: 0.0150, Loss: 0.0450, Operator norm: 0.5181 | Test Error: 0.0180, Loss: 0.0476
139: Forward: 16 | Train Error: 0.0150, Loss: 0.0449, Operator norm: 0.5181 | Test Error: 0.0180, Loss: 0.0475
140: Forward: 16 | Train Error: 0.0150, Loss: 0.0447, Operator norm: 0.5182 | Test Error: 0.0180, Loss: 0.0475
141: Forward: 16 | Train Error: 0.0150, Loss: 0.0446, Operator norm: 0.5183 | Test Error: 0.0170, Loss: 0.0474
142: Forward: 16 | Train Error: 0.0150, Loss: 0.0445, Operator norm: 0.5183 | Test Error: 0.0170, Loss: 0.0473
143: Forward: 16 | Train Error: 0.0150, Loss: 0.0444, Operator norm: 0.5184 | Test Error: 0.0170, Loss: 0.0472
144: Forward: 16 | Train Error: 0.0150, Loss: 0.0443, Operator norm: 0.5184 | Test Error: 0.0170, Loss: 0.0471
145: Forward: 16 | Train Error: 0.0150, Loss: 0.0442, Operator norm: 0.5185 | Test Error: 0.0170, Loss: 0.0470
146: Forward: 16 | Train Error: 0.0150, Loss: 0.0441, Operator norm: 0.5186 | Test Error: 0.0170, Loss: 0.0470
147: Forward: 16 | Train Error: 0.0140, Loss: 0.0440, Operator norm: 0.5186 | Test Error: 0.0160, Loss: 0.0469
148: Forward: 16 | Train Error: 0.0140, Loss: 0.0438, Operator norm: 0.5187 | Test Error: 0.0160, Loss: 0.0468
149: Forward: 16 | Train Error: 0.0140, Loss: 0.0437, Operator norm: 0.5187 | Test Error: 0.0160, Loss: 0.0467
150: Forward: 16 | Train Error: 0.0140, Loss: 0.0436, Operator norm: 0.5188 | Test Error: 0.0160, Loss: 0.0466
151: Forward: 16 | Train Error: 0.0140, Loss: 0.0435, Operator norm: 0.5189 | Test Error: 0.0160, Loss: 0.0466
152: Forward: 16 | Train Error: 0.0140, Loss: 0.0434, Operator norm: 0.5189 | Test Error: 0.0160, Loss: 0.0465
153: Forward: 16 | Train Error: 0.0140, Loss: 0.0433, Operator norm: 0.5190 | Test Error: 0.0160, Loss: 0.0464
154: Forward: 16 | Train Error: 0.0140, Loss: 0.0432, Operator norm: 0.5190 | Test Error: 0.0160, Loss: 0.0463
155: Forward: 16 | Train Error: 0.0140, Loss: 0.0431, Operator norm: 0.5191 | Test Error: 0.0160, Loss: 0.0462
156: Forward: 16 | Train Error: 0.0140, Loss: 0.0430, Operator norm: 0.5192 | Test Error: 0.0170, Loss: 0.0462
157: Forward: 16 | Train Error: 0.0140, Loss: 0.0429, Operator norm: 0.5192 | Test Error: 0.0170, Loss: 0.0461
158: Forward: 16 | Train Error: 0.0140, Loss: 0.0428, Operator norm: 0.5193 | Test Error: 0.0170, Loss: 0.0460
159: Forward: 16 | Train Error: 0.0140, Loss: 0.0427, Operator norm: 0.5193 | Test Error: 0.0170, Loss: 0.0459
160: Forward: 16 | Train Error: 0.0140, Loss: 0.0426, Operator norm: 0.5194 | Test Error: 0.0170, Loss: 0.0459
161: Forward: 16 | Train Error: 0.0140, Loss: 0.0425, Operator norm: 0.5195 | Test Error: 0.0170, Loss: 0.0458
162: Forward: 16 | Train Error: 0.0140, Loss: 0.0424, Operator norm: 0.5195 | Test Error: 0.0170, Loss: 0.0457
163: Forward: 16 | Train Error: 0.0140, Loss: 0.0423, Operator norm: 0.5196 | Test Error: 0.0170, Loss: 0.0456
164: Forward: 16 | Train Error: 0.0130, Loss: 0.0422, Operator norm: 0.5197 | Test Error: 0.0170, Loss: 0.0456
165: Forward: 16 | Train Error: 0.0130, Loss: 0.0421, Operator norm: 0.5197 | Test Error: 0.0170, Loss: 0.0455
166: Forward: 16 | Train Error: 0.0130, Loss: 0.0420, Operator norm: 0.5198 | Test Error: 0.0170, Loss: 0.0454
167: Forward: 16 | Train Error: 0.0130, Loss: 0.0419, Operator norm: 0.5198 | Test Error: 0.0170, Loss: 0.0454
168: Forward: 16 | Train Error: 0.0130, Loss: 0.0418, Operator norm: 0.5199 | Test Error: 0.0170, Loss: 0.0453
169: Forward: 16 | Train Error: 0.0130, Loss: 0.0417, Operator norm: 0.5200 | Test Error: 0.0170, Loss: 0.0452
170: Forward: 16 | Train Error: 0.0130, Loss: 0.0416, Operator norm: 0.5200 | Test Error: 0.0170, Loss: 0.0451
171: Forward: 16 | Train Error: 0.0130, Loss: 0.0415, Operator norm: 0.5201 | Test Error: 0.0170, Loss: 0.0451
172: Forward: 16 | Train Error: 0.0120, Loss: 0.0414, Operator norm: 0.5201 | Test Error: 0.0170, Loss: 0.0450
173: Forward: 16 | Train Error: 0.0120, Loss: 0.0413, Operator norm: 0.5202 | Test Error: 0.0170, Loss: 0.0449
174: Forward: 16 | Train Error: 0.0120, Loss: 0.0412, Operator norm: 0.5203 | Test Error: 0.0170, Loss: 0.0449
175: Forward: 16 | Train Error: 0.0120, Loss: 0.0411, Operator norm: 0.5203 | Test Error: 0.0170, Loss: 0.0448
176: Forward: 16 | Train Error: 0.0120, Loss: 0.0410, Operator norm: 0.5204 | Test Error: 0.0170, Loss: 0.0447
177: Forward: 16 | Train Error: 0.0120, Loss: 0.0409, Operator norm: 0.5204 | Test Error: 0.0170, Loss: 0.0447
178: Forward: 16 | Train Error: 0.0120, Loss: 0.0408, Operator norm: 0.5205 | Test Error: 0.0170, Loss: 0.0446
179: Forward: 16 | Train Error: 0.0120, Loss: 0.0407, Operator norm: 0.5206 | Test Error: 0.0170, Loss: 0.0445
180: Forward: 16 | Train Error: 0.0120, Loss: 0.0406, Operator norm: 0.5206 | Test Error: 0.0170, Loss: 0.0445
181: Forward: 16 | Train Error: 0.0120, Loss: 0.0405, Operator norm: 0.5207 | Test Error: 0.0170, Loss: 0.0444
182: Forward: 16 | Train Error: 0.0120, Loss: 0.0404, Operator norm: 0.5208 | Test Error: 0.0170, Loss: 0.0443
183: Forward: 16 | Train Error: 0.0120, Loss: 0.0403, Operator norm: 0.5208 | Test Error: 0.0170, Loss: 0.0443
184: Forward: 16 | Train Error: 0.0120, Loss: 0.0402, Operator norm: 0.5209 | Test Error: 0.0170, Loss: 0.0442
185: Forward: 16 | Train Error: 0.0120, Loss: 0.0402, Operator norm: 0.5209 | Test Error: 0.0170, Loss: 0.0441
186: Forward: 16 | Train Error: 0.0120, Loss: 0.0401, Operator norm: 0.5210 | Test Error: 0.0170, Loss: 0.0441
187: Forward: 16 | Train Error: 0.0120, Loss: 0.0400, Operator norm: 0.5211 | Test Error: 0.0170, Loss: 0.0440
188: Forward: 16 | Train Error: 0.0120, Loss: 0.0399, Operator norm: 0.5211 | Test Error: 0.0170, Loss: 0.0439
189: Forward: 16 | Train Error: 0.0120, Loss: 0.0398, Operator norm: 0.5212 | Test Error: 0.0170, Loss: 0.0439
190: Forward: 16 | Train Error: 0.0120, Loss: 0.0397, Operator norm: 0.5213 | Test Error: 0.0170, Loss: 0.0438
191: Forward: 16 | Train Error: 0.0120, Loss: 0.0396, Operator norm: 0.5213 | Test Error: 0.0170, Loss: 0.0438
192: Forward: 16 | Train Error: 0.0120, Loss: 0.0395, Operator norm: 0.5214 | Test Error: 0.0170, Loss: 0.0437
193: Forward: 16 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.5214 | Test Error: 0.0170, Loss: 0.0436
194: Forward: 16 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.5215 | Test Error: 0.0170, Loss: 0.0436
195: Forward: 16 | Train Error: 0.0120, Loss: 0.0393, Operator norm: 0.5216 | Test Error: 0.0170, Loss: 0.0435
196: Forward: 16 | Train Error: 0.0120, Loss: 0.0392, Operator norm: 0.5216 | Test Error: 0.0170, Loss: 0.0435
197: Forward: 16 | Train Error: 0.0120, Loss: 0.0391, Operator norm: 0.5217 | Test Error: 0.0170, Loss: 0.0434
198: Forward: 16 | Train Error: 0.0120, Loss: 0.0390, Operator norm: 0.5218 | Test Error: 0.0170, Loss: 0.0433
199: Forward: 16 | Train Error: 0.0120, Loss: 0.0389, Operator norm: 0.5218 | Test Error: 0.0170, Loss: 0.0433
200: Forward: 16 | Train Error: 0.0120, Loss: 0.0388, Operator norm: 0.5219 | Test Error: 0.0170, Loss: 0.0432
201: Forward: 16 | Train Error: 0.0120, Loss: 0.0388, Operator norm: 0.5219 | Test Error: 0.0170, Loss: 0.0432
202: Forward: 16 | Train Error: 0.0120, Loss: 0.0387, Operator norm: 0.5220 | Test Error: 0.0170, Loss: 0.0431
203: Forward: 16 | Train Error: 0.0120, Loss: 0.0386, Operator norm: 0.5221 | Test Error: 0.0170, Loss: 0.0430
204: Forward: 16 | Train Error: 0.0120, Loss: 0.0385, Operator norm: 0.5221 | Test Error: 0.0170, Loss: 0.0430
205: Forward: 16 | Train Error: 0.0120, Loss: 0.0384, Operator norm: 0.5222 | Test Error: 0.0170, Loss: 0.0429
206: Forward: 16 | Train Error: 0.0120, Loss: 0.0384, Operator norm: 0.5222 | Test Error: 0.0170, Loss: 0.0429
207: Forward: 16 | Train Error: 0.0120, Loss: 0.0383, Operator norm: 0.5223 | Test Error: 0.0170, Loss: 0.0428
208: Forward: 16 | Train Error: 0.0120, Loss: 0.0382, Operator norm: 0.5224 | Test Error: 0.0170, Loss: 0.0428
209: Forward: 16 | Train Error: 0.0120, Loss: 0.0381, Operator norm: 0.5224 | Test Error: 0.0170, Loss: 0.0427
210: Forward: 16 | Train Error: 0.0120, Loss: 0.0380, Operator norm: 0.5225 | Test Error: 0.0170, Loss: 0.0426
211: Forward: 16 | Train Error: 0.0120, Loss: 0.0380, Operator norm: 0.5226 | Test Error: 0.0170, Loss: 0.0426
212: Forward: 16 | Train Error: 0.0120, Loss: 0.0379, Operator norm: 0.5226 | Test Error: 0.0170, Loss: 0.0425
213: Forward: 16 | Train Error: 0.0120, Loss: 0.0378, Operator norm: 0.5227 | Test Error: 0.0170, Loss: 0.0425
214: Forward: 16 | Train Error: 0.0120, Loss: 0.0377, Operator norm: 0.5227 | Test Error: 0.0170, Loss: 0.0424
215: Forward: 16 | Train Error: 0.0120, Loss: 0.0376, Operator norm: 0.5228 | Test Error: 0.0170, Loss: 0.0424
216: Forward: 16 | Train Error: 0.0120, Loss: 0.0376, Operator norm: 0.5229 | Test Error: 0.0170, Loss: 0.0423
217: Forward: 16 | Train Error: 0.0120, Loss: 0.0375, Operator norm: 0.5229 | Test Error: 0.0170, Loss: 0.0423
218: Forward: 16 | Train Error: 0.0120, Loss: 0.0374, Operator norm: 0.5230 | Test Error: 0.0170, Loss: 0.0422
219: Forward: 16 | Train Error: 0.0120, Loss: 0.0373, Operator norm: 0.5231 | Test Error: 0.0170, Loss: 0.0422
220: Forward: 16 | Train Error: 0.0120, Loss: 0.0373, Operator norm: 0.5231 | Test Error: 0.0170, Loss: 0.0421
221: Forward: 16 | Train Error: 0.0120, Loss: 0.0372, Operator norm: 0.5232 | Test Error: 0.0160, Loss: 0.0421
222: Forward: 16 | Train Error: 0.0120, Loss: 0.0371, Operator norm: 0.5232 | Test Error: 0.0170, Loss: 0.0420
223: Forward: 16 | Train Error: 0.0120, Loss: 0.0371, Operator norm: 0.5233 | Test Error: 0.0160, Loss: 0.0420
224: Forward: 16 | Train Error: 0.0120, Loss: 0.0370, Operator norm: 0.5234 | Test Error: 0.0170, Loss: 0.0419
225: Forward: 16 | Train Error: 0.0110, Loss: 0.0369, Operator norm: 0.5234 | Test Error: 0.0160, Loss: 0.0419
226: Forward: 16 | Train Error: 0.0120, Loss: 0.0369, Operator norm: 0.5235 | Test Error: 0.0170, Loss: 0.0419
227: Forward: 16 | Train Error: 0.0110, Loss: 0.0368, Operator norm: 0.5235 | Test Error: 0.0160, Loss: 0.0419
228: Forward: 16 | Train Error: 0.0120, Loss: 0.0368, Operator norm: 0.5236 | Test Error: 0.0170, Loss: 0.0418
229: Forward: 16 | Train Error: 0.0110, Loss: 0.0367, Operator norm: 0.5237 | Test Error: 0.0150, Loss: 0.0418
230: Forward: 16 | Train Error: 0.0120, Loss: 0.0367, Operator norm: 0.5237 | Test Error: 0.0180, Loss: 0.0418
231: Forward: 16 | Train Error: 0.0110, Loss: 0.0367, Operator norm: 0.5238 | Test Error: 0.0150, Loss: 0.0419
232: Forward: 16 | Train Error: 0.0120, Loss: 0.0367, Operator norm: 0.5239 | Test Error: 0.0180, Loss: 0.0419
233: Forward: 16 | Train Error: 0.0110, Loss: 0.0367, Operator norm: 0.5239 | Test Error: 0.0150, Loss: 0.0420
234: Forward: 16 | Train Error: 0.0120, Loss: 0.0367, Operator norm: 0.5240 | Test Error: 0.0180, Loss: 0.0420
235: Forward: 16 | Train Error: 0.0110, Loss: 0.0368, Operator norm: 0.5240 | Test Error: 0.0150, Loss: 0.0422
236: Forward: 16 | Train Error: 0.0120, Loss: 0.0369, Operator norm: 0.5241 | Test Error: 0.0200, Loss: 0.0424
237: Forward: 16 | Train Error: 0.0110, Loss: 0.0371, Operator norm: 0.5242 | Test Error: 0.0160, Loss: 0.0427
238: Forward: 16 | Train Error: 0.0120, Loss: 0.0374, Operator norm: 0.5242 | Test Error: 0.0200, Loss: 0.0430
239: Forward: 16 | Train Error: 0.0110, Loss: 0.0377, Operator norm: 0.5243 | Test Error: 0.0140, Loss: 0.0436
240: Forward: 16 | Train Error: 0.0110, Loss: 0.0382, Operator norm: 0.5243 | Test Error: 0.0210, Loss: 0.0442
241: Forward: 16 | Train Error: 0.0120, Loss: 0.0389, Operator norm: 0.5244 | Test Error: 0.0140, Loss: 0.0452
242: Forward: 16 | Train Error: 0.0130, Loss: 0.0398, Operator norm: 0.5244 | Test Error: 0.0210, Loss: 0.0463
243: Forward: 16 | Train Error: 0.0120, Loss: 0.0410, Operator norm: 0.5245 | Test Error: 0.0140, Loss: 0.0480
244: Forward: 16 | Train Error: 0.0130, Loss: 0.0426, Operator norm: 0.5245 | Test Error: 0.0240, Loss: 0.0500
245: Forward: 16 | Train Error: 0.0130, Loss: 0.0447, Operator norm: 0.5246 | Test Error: 0.0160, Loss: 0.0528
246: Forward: 16 | Train Error: 0.0120, Loss: 0.0474, Operator norm: 0.5246 | Test Error: 0.0270, Loss: 0.0561
247: Forward: 16 | Train Error: 0.0170, Loss: 0.0508, Operator norm: 0.5246 | Test Error: 0.0190, Loss: 0.0607
248: Forward: 16 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.5246 | Test Error: 0.0280, Loss: 0.0659
249: Forward: 16 | Train Error: 0.0210, Loss: 0.0607, Operator norm: 0.5246 | Test Error: 0.0250, Loss: 0.0729
250: Forward: 16 | Train Error: 0.0200, Loss: 0.0676, Operator norm: 0.5246 | Test Error: 0.0380, Loss: 0.0803
251: Forward: 16 | Train Error: 0.0250, Loss: 0.0752, Operator norm: 0.5245 | Test Error: 0.0340, Loss: 0.0897
252: Forward: 16 | Train Error: 0.0300, Loss: 0.0845, Operator norm: 0.5245 | Test Error: 0.0440, Loss: 0.0983
253: Forward: 16 | Train Error: 0.0350, Loss: 0.0934, Operator norm: 0.5244 | Test Error: 0.0510, Loss: 0.1082
254: Forward: 16 | Train Error: 0.0430, Loss: 0.1031, Operator norm: 0.5242 | Test Error: 0.0480, Loss: 0.1148
255: Forward: 16 | Train Error: 0.0430, Loss: 0.1102, Operator norm: 0.5240 | Test Error: 0.0640, Loss: 0.1210
256: Forward: 16 | Train Error: 0.0520, Loss: 0.1160, Operator norm: 0.5238 | Test Error: 0.0500, Loss: 0.1209
257: Forward: 16 | Train Error: 0.0440, Loss: 0.1165, Operator norm: 0.5237 | Test Error: 0.0630, Loss: 0.1195
258: Forward: 16 | Train Error: 0.0520, Loss: 0.1145, Operator norm: 0.5234 | Test Error: 0.0470, Loss: 0.1116
259: Forward: 16 | Train Error: 0.0430, Loss: 0.1071, Operator norm: 0.5233 | Test Error: 0.0440, Loss: 0.1036
260: Forward: 16 | Train Error: 0.0400, Loss: 0.0986, Operator norm: 0.5231 | Test Error: 0.0440, Loss: 0.0921
261: Forward: 16 | Train Error: 0.0320, Loss: 0.0875, Operator norm: 0.5230 | Test Error: 0.0310, Loss: 0.0827
262: Forward: 16 | Train Error: 0.0230, Loss: 0.0775, Operator norm: 0.5229 | Test Error: 0.0340, Loss: 0.0726
263: Forward: 16 | Train Error: 0.0240, Loss: 0.0678, Operator norm: 0.5229 | Test Error: 0.0210, Loss: 0.0654
264: Forward: 16 | Train Error: 0.0190, Loss: 0.0601, Operator norm: 0.5229 | Test Error: 0.0250, Loss: 0.0586
265: Forward: 16 | Train Error: 0.0190, Loss: 0.0536, Operator norm: 0.5229 | Test Error: 0.0190, Loss: 0.0542
266: Forward: 16 | Train Error: 0.0130, Loss: 0.0488, Operator norm: 0.5229 | Test Error: 0.0250, Loss: 0.0502
267: Forward: 16 | Train Error: 0.0150, Loss: 0.0450, Operator norm: 0.5230 | Test Error: 0.0140, Loss: 0.0477
268: Forward: 16 | Train Error: 0.0110, Loss: 0.0423, Operator norm: 0.5230 | Test Error: 0.0220, Loss: 0.0455
269: Forward: 16 | Train Error: 0.0110, Loss: 0.0402, Operator norm: 0.5231 | Test Error: 0.0130, Loss: 0.0442
270: Forward: 16 | Train Error: 0.0120, Loss: 0.0387, Operator norm: 0.5231 | Test Error: 0.0210, Loss: 0.0429
271: Forward: 16 | Train Error: 0.0100, Loss: 0.0376, Operator norm: 0.5232 | Test Error: 0.0140, Loss: 0.0423
272: Forward: 16 | Train Error: 0.0110, Loss: 0.0368, Operator norm: 0.5233 | Test Error: 0.0190, Loss: 0.0416
273: Forward: 16 | Train Error: 0.0100, Loss: 0.0361, Operator norm: 0.5233 | Test Error: 0.0140, Loss: 0.0412
274: Forward: 16 | Train Error: 0.0130, Loss: 0.0357, Operator norm: 0.5234 | Test Error: 0.0200, Loss: 0.0408
275: Forward: 16 | Train Error: 0.0100, Loss: 0.0353, Operator norm: 0.5234 | Test Error: 0.0150, Loss: 0.0406
276: Forward: 16 | Train Error: 0.0130, Loss: 0.0350, Operator norm: 0.5235 | Test Error: 0.0190, Loss: 0.0404
277: Forward: 16 | Train Error: 0.0100, Loss: 0.0348, Operator norm: 0.5236 | Test Error: 0.0150, Loss: 0.0403
278: Forward: 16 | Train Error: 0.0130, Loss: 0.0346, Operator norm: 0.5236 | Test Error: 0.0180, Loss: 0.0401
279: Forward: 16 | Train Error: 0.0100, Loss: 0.0345, Operator norm: 0.5237 | Test Error: 0.0150, Loss: 0.0400
280: Forward: 16 | Train Error: 0.0130, Loss: 0.0343, Operator norm: 0.5238 | Test Error: 0.0180, Loss: 0.0399
281: Forward: 16 | Train Error: 0.0100, Loss: 0.0342, Operator norm: 0.5238 | Test Error: 0.0150, Loss: 0.0399
282: Forward: 16 | Train Error: 0.0130, Loss: 0.0341, Operator norm: 0.5239 | Test Error: 0.0180, Loss: 0.0398
283: Forward: 16 | Train Error: 0.0100, Loss: 0.0340, Operator norm: 0.5240 | Test Error: 0.0150, Loss: 0.0397
284: Forward: 16 | Train Error: 0.0120, Loss: 0.0339, Operator norm: 0.5240 | Test Error: 0.0180, Loss: 0.0397
285: Forward: 16 | Train Error: 0.0100, Loss: 0.0339, Operator norm: 0.5241 | Test Error: 0.0150, Loss: 0.0396
286: Forward: 16 | Train Error: 0.0120, Loss: 0.0338, Operator norm: 0.5242 | Test Error: 0.0180, Loss: 0.0396
287: Forward: 16 | Train Error: 0.0100, Loss: 0.0337, Operator norm: 0.5242 | Test Error: 0.0150, Loss: 0.0395
288: Forward: 16 | Train Error: 0.0110, Loss: 0.0336, Operator norm: 0.5243 | Test Error: 0.0180, Loss: 0.0395
289: Forward: 16 | Train Error: 0.0100, Loss: 0.0336, Operator norm: 0.5243 | Test Error: 0.0160, Loss: 0.0394
290: Forward: 16 | Train Error: 0.0110, Loss: 0.0335, Operator norm: 0.5244 | Test Error: 0.0180, Loss: 0.0394
291: Forward: 16 | Train Error: 0.0100, Loss: 0.0334, Operator norm: 0.5245 | Test Error: 0.0160, Loss: 0.0394
292: Forward: 16 | Train Error: 0.0110, Loss: 0.0334, Operator norm: 0.5245 | Test Error: 0.0180, Loss: 0.0393
293: Forward: 16 | Train Error: 0.0100, Loss: 0.0333, Operator norm: 0.5246 | Test Error: 0.0170, Loss: 0.0393
294: Forward: 16 | Train Error: 0.0110, Loss: 0.0333, Operator norm: 0.5246 | Test Error: 0.0180, Loss: 0.0392
295: Forward: 16 | Train Error: 0.0100, Loss: 0.0332, Operator norm: 0.5247 | Test Error: 0.0180, Loss: 0.0392
296: Forward: 16 | Train Error: 0.0100, Loss: 0.0331, Operator norm: 0.5248 | Test Error: 0.0180, Loss: 0.0392
297: Forward: 16 | Train Error: 0.0100, Loss: 0.0331, Operator norm: 0.5248 | Test Error: 0.0180, Loss: 0.0391
298: Forward: 16 | Train Error: 0.0100, Loss: 0.0330, Operator norm: 0.5249 | Test Error: 0.0180, Loss: 0.0391
299: Forward: 16 | Train Error: 0.0100, Loss: 0.0330, Operator norm: 0.5250 | Test Error: 0.0180, Loss: 0.0391
300: Forward: 16 | Train Error: 0.0100, Loss: 0.0329, Operator norm: 0.5250 | Test Error: 0.0180, Loss: 0.0390
301: Forward: 16 | Train Error: 0.0100, Loss: 0.0328, Operator norm: 0.5251 | Test Error: 0.0180, Loss: 0.0390
302: Forward: 16 | Train Error: 0.0100, Loss: 0.0328, Operator norm: 0.5251 | Test Error: 0.0180, Loss: 0.0389
303: Forward: 16 | Train Error: 0.0100, Loss: 0.0327, Operator norm: 0.5252 | Test Error: 0.0170, Loss: 0.0389
304: Forward: 16 | Train Error: 0.0100, Loss: 0.0327, Operator norm: 0.5252 | Test Error: 0.0180, Loss: 0.0389
305: Forward: 16 | Train Error: 0.0100, Loss: 0.0326, Operator norm: 0.5253 | Test Error: 0.0170, Loss: 0.0388
306: Forward: 16 | Train Error: 0.0100, Loss: 0.0326, Operator norm: 0.5254 | Test Error: 0.0180, Loss: 0.0388
307: Forward: 16 | Train Error: 0.0100, Loss: 0.0325, Operator norm: 0.5254 | Test Error: 0.0170, Loss: 0.0388
308: Forward: 16 | Train Error: 0.0100, Loss: 0.0325, Operator norm: 0.5255 | Test Error: 0.0180, Loss: 0.0387
309: Forward: 16 | Train Error: 0.0100, Loss: 0.0324, Operator norm: 0.5256 | Test Error: 0.0170, Loss: 0.0387
310: Forward: 16 | Train Error: 0.0100, Loss: 0.0323, Operator norm: 0.5256 | Test Error: 0.0180, Loss: 0.0387
311: Forward: 16 | Train Error: 0.0100, Loss: 0.0323, Operator norm: 0.5257 | Test Error: 0.0170, Loss: 0.0386
312: Forward: 16 | Train Error: 0.0100, Loss: 0.0322, Operator norm: 0.5257 | Test Error: 0.0180, Loss: 0.0386
313: Forward: 16 | Train Error: 0.0100, Loss: 0.0322, Operator norm: 0.5258 | Test Error: 0.0170, Loss: 0.0386
314: Forward: 16 | Train Error: 0.0100, Loss: 0.0321, Operator norm: 0.5259 | Test Error: 0.0170, Loss: 0.0385
315: Forward: 16 | Train Error: 0.0100, Loss: 0.0321, Operator norm: 0.5259 | Test Error: 0.0170, Loss: 0.0385
316: Forward: 16 | Train Error: 0.0100, Loss: 0.0320, Operator norm: 0.5260 | Test Error: 0.0170, Loss: 0.0385
317: Forward: 16 | Train Error: 0.0100, Loss: 0.0320, Operator norm: 0.5260 | Test Error: 0.0170, Loss: 0.0384
318: Forward: 16 | Train Error: 0.0100, Loss: 0.0319, Operator norm: 0.5261 | Test Error: 0.0170, Loss: 0.0384
319: Forward: 16 | Train Error: 0.0100, Loss: 0.0319, Operator norm: 0.5262 | Test Error: 0.0170, Loss: 0.0384
320: Forward: 16 | Train Error: 0.0100, Loss: 0.0318, Operator norm: 0.5262 | Test Error: 0.0170, Loss: 0.0383
321: Forward: 16 | Train Error: 0.0100, Loss: 0.0318, Operator norm: 0.5263 | Test Error: 0.0170, Loss: 0.0383
322: Forward: 16 | Train Error: 0.0100, Loss: 0.0317, Operator norm: 0.5263 | Test Error: 0.0170, Loss: 0.0383
323: Forward: 16 | Train Error: 0.0100, Loss: 0.0317, Operator norm: 0.5264 | Test Error: 0.0170, Loss: 0.0382
324: Forward: 16 | Train Error: 0.0100, Loss: 0.0316, Operator norm: 0.5265 | Test Error: 0.0170, Loss: 0.0382
325: Forward: 16 | Train Error: 0.0100, Loss: 0.0316, Operator norm: 0.5265 | Test Error: 0.0170, Loss: 0.0382
326: Forward: 16 | Train Error: 0.0100, Loss: 0.0315, Operator norm: 0.5266 | Test Error: 0.0170, Loss: 0.0381
327: Forward: 16 | Train Error: 0.0100, Loss: 0.0315, Operator norm: 0.5267 | Test Error: 0.0170, Loss: 0.0381
328: Forward: 16 | Train Error: 0.0100, Loss: 0.0314, Operator norm: 0.5267 | Test Error: 0.0170, Loss: 0.0381
329: Forward: 16 | Train Error: 0.0100, Loss: 0.0314, Operator norm: 0.5268 | Test Error: 0.0170, Loss: 0.0380
330: Forward: 16 | Train Error: 0.0100, Loss: 0.0313, Operator norm: 0.5268 | Test Error: 0.0170, Loss: 0.0380
331: Forward: 16 | Train Error: 0.0100, Loss: 0.0313, Operator norm: 0.5269 | Test Error: 0.0170, Loss: 0.0380
332: Forward: 16 | Train Error: 0.0100, Loss: 0.0312, Operator norm: 0.5269 | Test Error: 0.0170, Loss: 0.0379
333: Forward: 16 | Train Error: 0.0100, Loss: 0.0312, Operator norm: 0.5270 | Test Error: 0.0170, Loss: 0.0379
334: Forward: 16 | Train Error: 0.0100, Loss: 0.0311, Operator norm: 0.5270 | Test Error: 0.0170, Loss: 0.0379
335: Forward: 16 | Train Error: 0.0100, Loss: 0.0311, Operator norm: 0.5271 | Test Error: 0.0170, Loss: 0.0378
336: Forward: 16 | Train Error: 0.0090, Loss: 0.0310, Operator norm: 0.5272 | Test Error: 0.0170, Loss: 0.0378
337: Forward: 16 | Train Error: 0.0090, Loss: 0.0310, Operator norm: 0.5272 | Test Error: 0.0170, Loss: 0.0378
338: Forward: 16 | Train Error: 0.0090, Loss: 0.0309, Operator norm: 0.5273 | Test Error: 0.0170, Loss: 0.0377
339: Forward: 16 | Train Error: 0.0090, Loss: 0.0309, Operator norm: 0.5274 | Test Error: 0.0170, Loss: 0.0377
340: Forward: 16 | Train Error: 0.0090, Loss: 0.0308, Operator norm: 0.5274 | Test Error: 0.0170, Loss: 0.0377
341: Forward: 16 | Train Error: 0.0090, Loss: 0.0308, Operator norm: 0.5275 | Test Error: 0.0170, Loss: 0.0377
342: Forward: 16 | Train Error: 0.0090, Loss: 0.0307, Operator norm: 0.5275 | Test Error: 0.0170, Loss: 0.0376
343: Forward: 16 | Train Error: 0.0090, Loss: 0.0307, Operator norm: 0.5276 | Test Error: 0.0170, Loss: 0.0376
344: Forward: 16 | Train Error: 0.0090, Loss: 0.0306, Operator norm: 0.5276 | Test Error: 0.0170, Loss: 0.0376
345: Forward: 16 | Train Error: 0.0090, Loss: 0.0306, Operator norm: 0.5277 | Test Error: 0.0170, Loss: 0.0375
346: Forward: 16 | Train Error: 0.0090, Loss: 0.0305, Operator norm: 0.5277 | Test Error: 0.0170, Loss: 0.0375
347: Forward: 16 | Train Error: 0.0090, Loss: 0.0305, Operator norm: 0.5278 | Test Error: 0.0170, Loss: 0.0375
348: Forward: 16 | Train Error: 0.0090, Loss: 0.0304, Operator norm: 0.5279 | Test Error: 0.0170, Loss: 0.0374
349: Forward: 16 | Train Error: 0.0090, Loss: 0.0304, Operator norm: 0.5279 | Test Error: 0.0170, Loss: 0.0374
350: Forward: 16 | Train Error: 0.0090, Loss: 0.0303, Operator norm: 0.5280 | Test Error: 0.0170, Loss: 0.0374
351: Forward: 16 | Train Error: 0.0090, Loss: 0.0303, Operator norm: 0.5281 | Test Error: 0.0170, Loss: 0.0374
352: Forward: 16 | Train Error: 0.0090, Loss: 0.0303, Operator norm: 0.5281 | Test Error: 0.0170, Loss: 0.0373
353: Forward: 16 | Train Error: 0.0090, Loss: 0.0302, Operator norm: 0.5282 | Test Error: 0.0170, Loss: 0.0373
354: Forward: 16 | Train Error: 0.0090, Loss: 0.0302, Operator norm: 0.5282 | Test Error: 0.0170, Loss: 0.0373
355: Forward: 16 | Train Error: 0.0090, Loss: 0.0301, Operator norm: 0.5283 | Test Error: 0.0170, Loss: 0.0372
356: Forward: 16 | Train Error: 0.0090, Loss: 0.0301, Operator norm: 0.5284 | Test Error: 0.0170, Loss: 0.0372
357: Forward: 16 | Train Error: 0.0090, Loss: 0.0300, Operator norm: 0.5284 | Test Error: 0.0170, Loss: 0.0372
358: Forward: 16 | Train Error: 0.0090, Loss: 0.0300, Operator norm: 0.5285 | Test Error: 0.0170, Loss: 0.0372
359: Forward: 16 | Train Error: 0.0090, Loss: 0.0299, Operator norm: 0.5285 | Test Error: 0.0170, Loss: 0.0371
360: Forward: 16 | Train Error: 0.0090, Loss: 0.0299, Operator norm: 0.5286 | Test Error: 0.0170, Loss: 0.0371
361: Forward: 16 | Train Error: 0.0090, Loss: 0.0299, Operator norm: 0.5286 | Test Error: 0.0170, Loss: 0.0371
362: Forward: 16 | Train Error: 0.0090, Loss: 0.0298, Operator norm: 0.5287 | Test Error: 0.0170, Loss: 0.0370
363: Forward: 16 | Train Error: 0.0080, Loss: 0.0298, Operator norm: 0.5287 | Test Error: 0.0170, Loss: 0.0370
364: Forward: 16 | Train Error: 0.0090, Loss: 0.0297, Operator norm: 0.5288 | Test Error: 0.0170, Loss: 0.0370
365: Forward: 16 | Train Error: 0.0080, Loss: 0.0297, Operator norm: 0.5288 | Test Error: 0.0170, Loss: 0.0370
366: Forward: 16 | Train Error: 0.0080, Loss: 0.0296, Operator norm: 0.5289 | Test Error: 0.0170, Loss: 0.0369
367: Forward: 16 | Train Error: 0.0080, Loss: 0.0296, Operator norm: 0.5290 | Test Error: 0.0170, Loss: 0.0369
368: Forward: 16 | Train Error: 0.0080, Loss: 0.0296, Operator norm: 0.5290 | Test Error: 0.0170, Loss: 0.0369
369: Forward: 16 | Train Error: 0.0080, Loss: 0.0295, Operator norm: 0.5291 | Test Error: 0.0170, Loss: 0.0369
370: Forward: 16 | Train Error: 0.0080, Loss: 0.0295, Operator norm: 0.5292 | Test Error: 0.0170, Loss: 0.0368
371: Forward: 16 | Train Error: 0.0080, Loss: 0.0294, Operator norm: 0.5292 | Test Error: 0.0170, Loss: 0.0368
372: Forward: 16 | Train Error: 0.0080, Loss: 0.0294, Operator norm: 0.5293 | Test Error: 0.0170, Loss: 0.0368
373: Forward: 16 | Train Error: 0.0080, Loss: 0.0293, Operator norm: 0.5293 | Test Error: 0.0170, Loss: 0.0367
374: Forward: 16 | Train Error: 0.0080, Loss: 0.0293, Operator norm: 0.5294 | Test Error: 0.0170, Loss: 0.0367
375: Forward: 16 | Train Error: 0.0080, Loss: 0.0293, Operator norm: 0.5294 | Test Error: 0.0170, Loss: 0.0367
376: Forward: 16 | Train Error: 0.0080, Loss: 0.0292, Operator norm: 0.5295 | Test Error: 0.0170, Loss: 0.0367
377: Forward: 16 | Train Error: 0.0080, Loss: 0.0292, Operator norm: 0.5295 | Test Error: 0.0170, Loss: 0.0366
378: Forward: 16 | Train Error: 0.0080, Loss: 0.0291, Operator norm: 0.5296 | Test Error: 0.0170, Loss: 0.0366
379: Forward: 16 | Train Error: 0.0080, Loss: 0.0291, Operator norm: 0.5297 | Test Error: 0.0170, Loss: 0.0366
380: Forward: 16 | Train Error: 0.0080, Loss: 0.0291, Operator norm: 0.5297 | Test Error: 0.0170, Loss: 0.0366
381: Forward: 16 | Train Error: 0.0080, Loss: 0.0290, Operator norm: 0.5298 | Test Error: 0.0170, Loss: 0.0365
382: Forward: 16 | Train Error: 0.0080, Loss: 0.0290, Operator norm: 0.5298 | Test Error: 0.0170, Loss: 0.0365
383: Forward: 16 | Train Error: 0.0080, Loss: 0.0289, Operator norm: 0.5299 | Test Error: 0.0170, Loss: 0.0365
384: Forward: 16 | Train Error: 0.0080, Loss: 0.0289, Operator norm: 0.5299 | Test Error: 0.0170, Loss: 0.0365
385: Forward: 16 | Train Error: 0.0080, Loss: 0.0289, Operator norm: 0.5300 | Test Error: 0.0160, Loss: 0.0364
386: Forward: 16 | Train Error: 0.0080, Loss: 0.0288, Operator norm: 0.5301 | Test Error: 0.0170, Loss: 0.0364
387: Forward: 16 | Train Error: 0.0080, Loss: 0.0288, Operator norm: 0.5301 | Test Error: 0.0160, Loss: 0.0364
388: Forward: 16 | Train Error: 0.0080, Loss: 0.0287, Operator norm: 0.5302 | Test Error: 0.0170, Loss: 0.0364
389: Forward: 16 | Train Error: 0.0080, Loss: 0.0287, Operator norm: 0.5302 | Test Error: 0.0160, Loss: 0.0364
390: Forward: 16 | Train Error: 0.0080, Loss: 0.0287, Operator norm: 0.5303 | Test Error: 0.0170, Loss: 0.0363
391: Forward: 16 | Train Error: 0.0080, Loss: 0.0286, Operator norm: 0.5303 | Test Error: 0.0160, Loss: 0.0363
392: Forward: 16 | Train Error: 0.0080, Loss: 0.0286, Operator norm: 0.5304 | Test Error: 0.0170, Loss: 0.0363
393: Forward: 16 | Train Error: 0.0080, Loss: 0.0286, Operator norm: 0.5304 | Test Error: 0.0160, Loss: 0.0363
394: Forward: 16 | Train Error: 0.0080, Loss: 0.0285, Operator norm: 0.5305 | Test Error: 0.0170, Loss: 0.0362
395: Forward: 16 | Train Error: 0.0080, Loss: 0.0285, Operator norm: 0.5305 | Test Error: 0.0150, Loss: 0.0362
396: Forward: 16 | Train Error: 0.0080, Loss: 0.0285, Operator norm: 0.5306 | Test Error: 0.0170, Loss: 0.0362
397: Forward: 16 | Train Error: 0.0080, Loss: 0.0284, Operator norm: 0.5307 | Test Error: 0.0150, Loss: 0.0362
398: Forward: 16 | Train Error: 0.0080, Loss: 0.0284, Operator norm: 0.5307 | Test Error: 0.0180, Loss: 0.0361
399: Forward: 16 | Train Error: 0.0080, Loss: 0.0284, Operator norm: 0.5308 | Test Error: 0.0150, Loss: 0.0362
400: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5308 | Test Error: 0.0180, Loss: 0.0361
401: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5309 | Test Error: 0.0150, Loss: 0.0361
402: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5309 | Test Error: 0.0180, Loss: 0.0361
403: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5310 | Test Error: 0.0150, Loss: 0.0361
404: Forward: 16 | Train Error: 0.0070, Loss: 0.0282, Operator norm: 0.5310 | Test Error: 0.0180, Loss: 0.0361
405: Forward: 16 | Train Error: 0.0080, Loss: 0.0282, Operator norm: 0.5311 | Test Error: 0.0140, Loss: 0.0361
406: Forward: 16 | Train Error: 0.0070, Loss: 0.0282, Operator norm: 0.5312 | Test Error: 0.0170, Loss: 0.0361
407: Forward: 16 | Train Error: 0.0080, Loss: 0.0282, Operator norm: 0.5312 | Test Error: 0.0130, Loss: 0.0362
408: Forward: 16 | Train Error: 0.0080, Loss: 0.0282, Operator norm: 0.5313 | Test Error: 0.0170, Loss: 0.0361
409: Forward: 16 | Train Error: 0.0080, Loss: 0.0282, Operator norm: 0.5313 | Test Error: 0.0120, Loss: 0.0362
410: Forward: 16 | Train Error: 0.0080, Loss: 0.0282, Operator norm: 0.5314 | Test Error: 0.0180, Loss: 0.0362
411: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5314 | Test Error: 0.0110, Loss: 0.0363
412: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5315 | Test Error: 0.0180, Loss: 0.0363
413: Forward: 16 | Train Error: 0.0080, Loss: 0.0284, Operator norm: 0.5315 | Test Error: 0.0110, Loss: 0.0365
414: Forward: 16 | Train Error: 0.0090, Loss: 0.0284, Operator norm: 0.5316 | Test Error: 0.0180, Loss: 0.0365
415: Forward: 16 | Train Error: 0.0080, Loss: 0.0286, Operator norm: 0.5316 | Test Error: 0.0110, Loss: 0.0368
416: Forward: 16 | Train Error: 0.0090, Loss: 0.0287, Operator norm: 0.5317 | Test Error: 0.0180, Loss: 0.0368
417: Forward: 16 | Train Error: 0.0080, Loss: 0.0289, Operator norm: 0.5317 | Test Error: 0.0110, Loss: 0.0373
418: Forward: 16 | Train Error: 0.0090, Loss: 0.0291, Operator norm: 0.5318 | Test Error: 0.0180, Loss: 0.0374
419: Forward: 16 | Train Error: 0.0090, Loss: 0.0294, Operator norm: 0.5318 | Test Error: 0.0110, Loss: 0.0380
420: Forward: 16 | Train Error: 0.0080, Loss: 0.0298, Operator norm: 0.5319 | Test Error: 0.0190, Loss: 0.0382
421: Forward: 16 | Train Error: 0.0090, Loss: 0.0302, Operator norm: 0.5319 | Test Error: 0.0110, Loss: 0.0390
422: Forward: 16 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.5320 | Test Error: 0.0190, Loss: 0.0394
423: Forward: 16 | Train Error: 0.0090, Loss: 0.0315, Operator norm: 0.5320 | Test Error: 0.0110, Loss: 0.0406
424: Forward: 16 | Train Error: 0.0070, Loss: 0.0324, Operator norm: 0.5321 | Test Error: 0.0200, Loss: 0.0413
425: Forward: 16 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.5321 | Test Error: 0.0110, Loss: 0.0431
426: Forward: 16 | Train Error: 0.0080, Loss: 0.0347, Operator norm: 0.5321 | Test Error: 0.0200, Loss: 0.0441
427: Forward: 16 | Train Error: 0.0100, Loss: 0.0363, Operator norm: 0.5321 | Test Error: 0.0150, Loss: 0.0466
428: Forward: 16 | Train Error: 0.0080, Loss: 0.0382, Operator norm: 0.5322 | Test Error: 0.0210, Loss: 0.0481
429: Forward: 16 | Train Error: 0.0100, Loss: 0.0404, Operator norm: 0.5321 | Test Error: 0.0160, Loss: 0.0515
430: Forward: 16 | Train Error: 0.0070, Loss: 0.0431, Operator norm: 0.5322 | Test Error: 0.0210, Loss: 0.0537
431: Forward: 16 | Train Error: 0.0110, Loss: 0.0460, Operator norm: 0.5321 | Test Error: 0.0200, Loss: 0.0580
432: Forward: 16 | Train Error: 0.0090, Loss: 0.0496, Operator norm: 0.5322 | Test Error: 0.0220, Loss: 0.0607
433: Forward: 16 | Train Error: 0.0150, Loss: 0.0532, Operator norm: 0.5320 | Test Error: 0.0240, Loss: 0.0659
434: Forward: 16 | Train Error: 0.0090, Loss: 0.0575, Operator norm: 0.5321 | Test Error: 0.0280, Loss: 0.0686
435: Forward: 16 | Train Error: 0.0180, Loss: 0.0613, Operator norm: 0.5319 | Test Error: 0.0270, Loss: 0.0740
436: Forward: 16 | Train Error: 0.0120, Loss: 0.0656, Operator norm: 0.5320 | Test Error: 0.0320, Loss: 0.0758
437: Forward: 16 | Train Error: 0.0200, Loss: 0.0686, Operator norm: 0.5318 | Test Error: 0.0280, Loss: 0.0802
438: Forward: 16 | Train Error: 0.0160, Loss: 0.0719, Operator norm: 0.5318 | Test Error: 0.0350, Loss: 0.0800
439: Forward: 16 | Train Error: 0.0200, Loss: 0.0729, Operator norm: 0.5315 | Test Error: 0.0290, Loss: 0.0821
440: Forward: 16 | Train Error: 0.0170, Loss: 0.0738, Operator norm: 0.5316 | Test Error: 0.0350, Loss: 0.0793
441: Forward: 16 | Train Error: 0.0210, Loss: 0.0722, Operator norm: 0.5313 | Test Error: 0.0280, Loss: 0.0788
442: Forward: 16 | Train Error: 0.0160, Loss: 0.0705, Operator norm: 0.5314 | Test Error: 0.0320, Loss: 0.0738
443: Forward: 16 | Train Error: 0.0190, Loss: 0.0666, Operator norm: 0.5312 | Test Error: 0.0270, Loss: 0.0713
444: Forward: 16 | Train Error: 0.0100, Loss: 0.0630, Operator norm: 0.5312 | Test Error: 0.0260, Loss: 0.0655
445: Forward: 16 | Train Error: 0.0190, Loss: 0.0582, Operator norm: 0.5311 | Test Error: 0.0210, Loss: 0.0624
446: Forward: 16 | Train Error: 0.0090, Loss: 0.0541, Operator norm: 0.5311 | Test Error: 0.0230, Loss: 0.0570
447: Forward: 16 | Train Error: 0.0140, Loss: 0.0496, Operator norm: 0.5311 | Test Error: 0.0190, Loss: 0.0543
448: Forward: 16 | Train Error: 0.0070, Loss: 0.0460, Operator norm: 0.5311 | Test Error: 0.0220, Loss: 0.0500
449: Forward: 16 | Train Error: 0.0110, Loss: 0.0425, Operator norm: 0.5310 | Test Error: 0.0150, Loss: 0.0480
450: Forward: 16 | Train Error: 0.0070, Loss: 0.0397, Operator norm: 0.5311 | Test Error: 0.0200, Loss: 0.0449
451: Forward: 16 | Train Error: 0.0100, Loss: 0.0372, Operator norm: 0.5311 | Test Error: 0.0140, Loss: 0.0436
452: Forward: 16 | Train Error: 0.0070, Loss: 0.0353, Operator norm: 0.5312 | Test Error: 0.0190, Loss: 0.0414
453: Forward: 16 | Train Error: 0.0100, Loss: 0.0336, Operator norm: 0.5312 | Test Error: 0.0120, Loss: 0.0406
454: Forward: 16 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.5313 | Test Error: 0.0200, Loss: 0.0392
455: Forward: 16 | Train Error: 0.0090, Loss: 0.0312, Operator norm: 0.5313 | Test Error: 0.0110, Loss: 0.0387
456: Forward: 16 | Train Error: 0.0070, Loss: 0.0304, Operator norm: 0.5313 | Test Error: 0.0180, Loss: 0.0377
457: Forward: 16 | Train Error: 0.0090, Loss: 0.0297, Operator norm: 0.5314 | Test Error: 0.0110, Loss: 0.0374
458: Forward: 16 | Train Error: 0.0080, Loss: 0.0291, Operator norm: 0.5314 | Test Error: 0.0180, Loss: 0.0367
459: Forward: 16 | Train Error: 0.0090, Loss: 0.0286, Operator norm: 0.5315 | Test Error: 0.0110, Loss: 0.0366
460: Forward: 16 | Train Error: 0.0080, Loss: 0.0283, Operator norm: 0.5315 | Test Error: 0.0180, Loss: 0.0361
461: Forward: 16 | Train Error: 0.0080, Loss: 0.0280, Operator norm: 0.5316 | Test Error: 0.0110, Loss: 0.0361
462: Forward: 16 | Train Error: 0.0070, Loss: 0.0277, Operator norm: 0.5317 | Test Error: 0.0180, Loss: 0.0357
463: Forward: 16 | Train Error: 0.0080, Loss: 0.0275, Operator norm: 0.5317 | Test Error: 0.0110, Loss: 0.0357
464: Forward: 16 | Train Error: 0.0070, Loss: 0.0273, Operator norm: 0.5318 | Test Error: 0.0180, Loss: 0.0354
465: Forward: 16 | Train Error: 0.0080, Loss: 0.0272, Operator norm: 0.5318 | Test Error: 0.0100, Loss: 0.0354
466: Forward: 16 | Train Error: 0.0070, Loss: 0.0270, Operator norm: 0.5319 | Test Error: 0.0170, Loss: 0.0352
467: Forward: 16 | Train Error: 0.0080, Loss: 0.0269, Operator norm: 0.5319 | Test Error: 0.0100, Loss: 0.0353
468: Forward: 16 | Train Error: 0.0080, Loss: 0.0268, Operator norm: 0.5320 | Test Error: 0.0160, Loss: 0.0351
469: Forward: 16 | Train Error: 0.0080, Loss: 0.0267, Operator norm: 0.5320 | Test Error: 0.0100, Loss: 0.0351
470: Forward: 16 | Train Error: 0.0070, Loss: 0.0267, Operator norm: 0.5321 | Test Error: 0.0160, Loss: 0.0350
471: Forward: 16 | Train Error: 0.0080, Loss: 0.0266, Operator norm: 0.5321 | Test Error: 0.0100, Loss: 0.0350
472: Forward: 16 | Train Error: 0.0070, Loss: 0.0265, Operator norm: 0.5322 | Test Error: 0.0160, Loss: 0.0349
473: Forward: 16 | Train Error: 0.0080, Loss: 0.0265, Operator norm: 0.5322 | Test Error: 0.0110, Loss: 0.0349
474: Forward: 16 | Train Error: 0.0070, Loss: 0.0264, Operator norm: 0.5323 | Test Error: 0.0150, Loss: 0.0348
475: Forward: 16 | Train Error: 0.0080, Loss: 0.0264, Operator norm: 0.5324 | Test Error: 0.0110, Loss: 0.0349
476: Forward: 16 | Train Error: 0.0070, Loss: 0.0263, Operator norm: 0.5324 | Test Error: 0.0150, Loss: 0.0348
477: Forward: 16 | Train Error: 0.0080, Loss: 0.0263, Operator norm: 0.5325 | Test Error: 0.0110, Loss: 0.0348
478: Forward: 16 | Train Error: 0.0070, Loss: 0.0262, Operator norm: 0.5325 | Test Error: 0.0150, Loss: 0.0347
479: Forward: 16 | Train Error: 0.0080, Loss: 0.0262, Operator norm: 0.5326 | Test Error: 0.0110, Loss: 0.0348
480: Forward: 16 | Train Error: 0.0070, Loss: 0.0261, Operator norm: 0.5326 | Test Error: 0.0150, Loss: 0.0347
481: Forward: 16 | Train Error: 0.0080, Loss: 0.0261, Operator norm: 0.5327 | Test Error: 0.0110, Loss: 0.0347
482: Forward: 16 | Train Error: 0.0070, Loss: 0.0261, Operator norm: 0.5328 | Test Error: 0.0150, Loss: 0.0347
483: Forward: 16 | Train Error: 0.0080, Loss: 0.0260, Operator norm: 0.5328 | Test Error: 0.0110, Loss: 0.0347
484: Forward: 16 | Train Error: 0.0070, Loss: 0.0260, Operator norm: 0.5328 | Test Error: 0.0150, Loss: 0.0346
485: Forward: 16 | Train Error: 0.0080, Loss: 0.0259, Operator norm: 0.5329 | Test Error: 0.0110, Loss: 0.0346
486: Forward: 16 | Train Error: 0.0070, Loss: 0.0259, Operator norm: 0.5329 | Test Error: 0.0140, Loss: 0.0346
487: Forward: 16 | Train Error: 0.0080, Loss: 0.0259, Operator norm: 0.5330 | Test Error: 0.0110, Loss: 0.0346
488: Forward: 16 | Train Error: 0.0070, Loss: 0.0258, Operator norm: 0.5331 | Test Error: 0.0130, Loss: 0.0345
489: Forward: 16 | Train Error: 0.0080, Loss: 0.0258, Operator norm: 0.5331 | Test Error: 0.0120, Loss: 0.0345
490: Forward: 16 | Train Error: 0.0070, Loss: 0.0258, Operator norm: 0.5331 | Test Error: 0.0130, Loss: 0.0345
491: Forward: 16 | Train Error: 0.0080, Loss: 0.0257, Operator norm: 0.5332 | Test Error: 0.0120, Loss: 0.0345
492: Forward: 16 | Train Error: 0.0060, Loss: 0.0257, Operator norm: 0.5333 | Test Error: 0.0130, Loss: 0.0345
493: Forward: 16 | Train Error: 0.0080, Loss: 0.0257, Operator norm: 0.5333 | Test Error: 0.0120, Loss: 0.0345
494: Forward: 16 | Train Error: 0.0060, Loss: 0.0256, Operator norm: 0.5334 | Test Error: 0.0130, Loss: 0.0344
495: Forward: 16 | Train Error: 0.0080, Loss: 0.0256, Operator norm: 0.5334 | Test Error: 0.0120, Loss: 0.0344
496: Forward: 16 | Train Error: 0.0060, Loss: 0.0256, Operator norm: 0.5335 | Test Error: 0.0130, Loss: 0.0344
497: Forward: 16 | Train Error: 0.0080, Loss: 0.0255, Operator norm: 0.5335 | Test Error: 0.0120, Loss: 0.0344
498: Forward: 16 | Train Error: 0.0060, Loss: 0.0255, Operator norm: 0.5336 | Test Error: 0.0130, Loss: 0.0344
499: Forward: 16 | Train Error: 0.0080, Loss: 0.0255, Operator norm: 0.5336 | Test Error: 0.0120, Loss: 0.0344
grad at the end: grad_B=0.0545, grad_A=0.0276, grad_W=0.0628
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5040, Loss: 0.6651, Operator norm: 0.5008 | Test Error: 0.4770, Loss: 0.5318
1: Forward: 16 | Train Error: 0.4660, Loss: 0.5319, Operator norm: 0.5014 | Test Error: 0.4460, Loss: 0.4400
2: Forward: 16 | Train Error: 0.4260, Loss: 0.4400, Operator norm: 0.5020 | Test Error: 0.3990, Loss: 0.3758
3: Forward: 16 | Train Error: 0.3910, Loss: 0.3758, Operator norm: 0.5025 | Test Error: 0.3640, Loss: 0.3303
4: Forward: 16 | Train Error: 0.3370, Loss: 0.3305, Operator norm: 0.5029 | Test Error: 0.3180, Loss: 0.2975
5: Forward: 16 | Train Error: 0.2880, Loss: 0.2979, Operator norm: 0.5033 | Test Error: 0.2740, Loss: 0.2735
6: Forward: 16 | Train Error: 0.2510, Loss: 0.2741, Operator norm: 0.5036 | Test Error: 0.2220, Loss: 0.2554
7: Forward: 16 | Train Error: 0.2260, Loss: 0.2562, Operator norm: 0.5038 | Test Error: 0.1910, Loss: 0.2414
8: Forward: 16 | Train Error: 0.2010, Loss: 0.2425, Operator norm: 0.5040 | Test Error: 0.1550, Loss: 0.2303
9: Forward: 16 | Train Error: 0.1710, Loss: 0.2315, Operator norm: 0.5042 | Test Error: 0.1320, Loss: 0.2212
10: Forward: 16 | Train Error: 0.1480, Loss: 0.2226, Operator norm: 0.5044 | Test Error: 0.1200, Loss: 0.2135
11: Forward: 16 | Train Error: 0.1280, Loss: 0.2151, Operator norm: 0.5045 | Test Error: 0.1050, Loss: 0.2067
12: Forward: 16 | Train Error: 0.1190, Loss: 0.2085, Operator norm: 0.5046 | Test Error: 0.0960, Loss: 0.2007
13: Forward: 16 | Train Error: 0.1100, Loss: 0.2027, Operator norm: 0.5047 | Test Error: 0.0830, Loss: 0.1953
14: Forward: 16 | Train Error: 0.0940, Loss: 0.1974, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1903
15: Forward: 16 | Train Error: 0.0920, Loss: 0.1925, Operator norm: 0.5049 | Test Error: 0.0750, Loss: 0.1856
16: Forward: 16 | Train Error: 0.0820, Loss: 0.1880, Operator norm: 0.5050 | Test Error: 0.0700, Loss: 0.1812
17: Forward: 16 | Train Error: 0.0770, Loss: 0.1837, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1770
18: Forward: 16 | Train Error: 0.0730, Loss: 0.1796, Operator norm: 0.5051 | Test Error: 0.0610, Loss: 0.1730
19: Forward: 16 | Train Error: 0.0710, Loss: 0.1757, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1692
20: Forward: 16 | Train Error: 0.0660, Loss: 0.1720, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1656
21: Forward: 16 | Train Error: 0.0610, Loss: 0.1685, Operator norm: 0.5053 | Test Error: 0.0580, Loss: 0.1621
22: Forward: 16 | Train Error: 0.0620, Loss: 0.1651, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1587
23: Forward: 16 | Train Error: 0.0630, Loss: 0.1618, Operator norm: 0.5054 | Test Error: 0.0560, Loss: 0.1555
24: Forward: 16 | Train Error: 0.0640, Loss: 0.1587, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1524
25: Forward: 16 | Train Error: 0.0630, Loss: 0.1557, Operator norm: 0.5055 | Test Error: 0.0550, Loss: 0.1494
26: Forward: 16 | Train Error: 0.0620, Loss: 0.1528, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1465
27: Forward: 16 | Train Error: 0.0610, Loss: 0.1500, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1437
28: Forward: 16 | Train Error: 0.0610, Loss: 0.1473, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1411
29: Forward: 16 | Train Error: 0.0610, Loss: 0.1447, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1385
30: Forward: 16 | Train Error: 0.0600, Loss: 0.1422, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1360
31: Forward: 16 | Train Error: 0.0600, Loss: 0.1397, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1336
32: Forward: 16 | Train Error: 0.0600, Loss: 0.1374, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1313
33: Forward: 16 | Train Error: 0.0600, Loss: 0.1352, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1291
34: Forward: 16 | Train Error: 0.0600, Loss: 0.1330, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1270
35: Forward: 16 | Train Error: 0.0590, Loss: 0.1310, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1249
36: Forward: 16 | Train Error: 0.0580, Loss: 0.1290, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1229
37: Forward: 16 | Train Error: 0.0580, Loss: 0.1270, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1210
38: Forward: 16 | Train Error: 0.0580, Loss: 0.1252, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1192
39: Forward: 16 | Train Error: 0.0580, Loss: 0.1234, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1174
40: Forward: 16 | Train Error: 0.0570, Loss: 0.1217, Operator norm: 0.5064 | Test Error: 0.0490, Loss: 0.1157
41: Forward: 16 | Train Error: 0.0570, Loss: 0.1200, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1141
42: Forward: 16 | Train Error: 0.0580, Loss: 0.1184, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1125
43: Forward: 16 | Train Error: 0.0580, Loss: 0.1169, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1109
44: Forward: 16 | Train Error: 0.0570, Loss: 0.1154, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1095
45: Forward: 16 | Train Error: 0.0570, Loss: 0.1140, Operator norm: 0.5067 | Test Error: 0.0440, Loss: 0.1080
46: Forward: 16 | Train Error: 0.0560, Loss: 0.1126, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1067
47: Forward: 16 | Train Error: 0.0550, Loss: 0.1113, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1054
48: Forward: 16 | Train Error: 0.0540, Loss: 0.1100, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1041
49: Forward: 16 | Train Error: 0.0530, Loss: 0.1087, Operator norm: 0.5070 | Test Error: 0.0450, Loss: 0.1029
50: Forward: 16 | Train Error: 0.0530, Loss: 0.1075, Operator norm: 0.5070 | Test Error: 0.0440, Loss: 0.1017
51: Forward: 16 | Train Error: 0.0530, Loss: 0.1064, Operator norm: 0.5071 | Test Error: 0.0440, Loss: 0.1005
52: Forward: 16 | Train Error: 0.0520, Loss: 0.1053, Operator norm: 0.5071 | Test Error: 0.0440, Loss: 0.0995
53: Forward: 16 | Train Error: 0.0530, Loss: 0.1042, Operator norm: 0.5072 | Test Error: 0.0430, Loss: 0.0984
54: Forward: 16 | Train Error: 0.0530, Loss: 0.1032, Operator norm: 0.5073 | Test Error: 0.0430, Loss: 0.0974
55: Forward: 16 | Train Error: 0.0530, Loss: 0.1022, Operator norm: 0.5073 | Test Error: 0.0420, Loss: 0.0964
56: Forward: 16 | Train Error: 0.0530, Loss: 0.1013, Operator norm: 0.5074 | Test Error: 0.0410, Loss: 0.0955
57: Forward: 16 | Train Error: 0.0530, Loss: 0.1004, Operator norm: 0.5075 | Test Error: 0.0410, Loss: 0.0945
58: Forward: 16 | Train Error: 0.0530, Loss: 0.0995, Operator norm: 0.5075 | Test Error: 0.0410, Loss: 0.0937
59: Forward: 16 | Train Error: 0.0530, Loss: 0.0986, Operator norm: 0.5076 | Test Error: 0.0410, Loss: 0.0928
60: Forward: 16 | Train Error: 0.0530, Loss: 0.0978, Operator norm: 0.5077 | Test Error: 0.0400, Loss: 0.0920
61: Forward: 16 | Train Error: 0.0530, Loss: 0.0970, Operator norm: 0.5077 | Test Error: 0.0400, Loss: 0.0912
62: Forward: 16 | Train Error: 0.0530, Loss: 0.0962, Operator norm: 0.5078 | Test Error: 0.0400, Loss: 0.0905
63: Forward: 16 | Train Error: 0.0530, Loss: 0.0955, Operator norm: 0.5078 | Test Error: 0.0400, Loss: 0.0897
64: Forward: 16 | Train Error: 0.0530, Loss: 0.0948, Operator norm: 0.5079 | Test Error: 0.0400, Loss: 0.0890
65: Forward: 16 | Train Error: 0.0530, Loss: 0.0941, Operator norm: 0.5079 | Test Error: 0.0400, Loss: 0.0883
66: Forward: 16 | Train Error: 0.0520, Loss: 0.0934, Operator norm: 0.5080 | Test Error: 0.0400, Loss: 0.0877
67: Forward: 16 | Train Error: 0.0520, Loss: 0.0928, Operator norm: 0.5080 | Test Error: 0.0400, Loss: 0.0871
68: Forward: 16 | Train Error: 0.0520, Loss: 0.0922, Operator norm: 0.5081 | Test Error: 0.0400, Loss: 0.0864
69: Forward: 16 | Train Error: 0.0520, Loss: 0.0916, Operator norm: 0.5081 | Test Error: 0.0400, Loss: 0.0859
70: Forward: 16 | Train Error: 0.0520, Loss: 0.0910, Operator norm: 0.5082 | Test Error: 0.0400, Loss: 0.0853
71: Forward: 16 | Train Error: 0.0520, Loss: 0.0905, Operator norm: 0.5083 | Test Error: 0.0400, Loss: 0.0847
72: Forward: 16 | Train Error: 0.0520, Loss: 0.0899, Operator norm: 0.5083 | Test Error: 0.0400, Loss: 0.0842
73: Forward: 16 | Train Error: 0.0520, Loss: 0.0894, Operator norm: 0.5084 | Test Error: 0.0400, Loss: 0.0837
74: Forward: 16 | Train Error: 0.0520, Loss: 0.0889, Operator norm: 0.5084 | Test Error: 0.0400, Loss: 0.0832
75: Forward: 16 | Train Error: 0.0510, Loss: 0.0884, Operator norm: 0.5085 | Test Error: 0.0400, Loss: 0.0827
76: Forward: 16 | Train Error: 0.0510, Loss: 0.0880, Operator norm: 0.5085 | Test Error: 0.0400, Loss: 0.0823
77: Forward: 16 | Train Error: 0.0490, Loss: 0.0875, Operator norm: 0.5086 | Test Error: 0.0400, Loss: 0.0818
78: Forward: 16 | Train Error: 0.0490, Loss: 0.0871, Operator norm: 0.5086 | Test Error: 0.0400, Loss: 0.0814
79: Forward: 16 | Train Error: 0.0490, Loss: 0.0867, Operator norm: 0.5087 | Test Error: 0.0400, Loss: 0.0810
80: Forward: 16 | Train Error: 0.0490, Loss: 0.0863, Operator norm: 0.5087 | Test Error: 0.0400, Loss: 0.0806
81: Forward: 16 | Train Error: 0.0490, Loss: 0.0859, Operator norm: 0.5088 | Test Error: 0.0400, Loss: 0.0802
82: Forward: 16 | Train Error: 0.0480, Loss: 0.0855, Operator norm: 0.5088 | Test Error: 0.0400, Loss: 0.0798
83: Forward: 16 | Train Error: 0.0480, Loss: 0.0851, Operator norm: 0.5089 | Test Error: 0.0400, Loss: 0.0795
84: Forward: 16 | Train Error: 0.0480, Loss: 0.0848, Operator norm: 0.5089 | Test Error: 0.0400, Loss: 0.0791
85: Forward: 16 | Train Error: 0.0480, Loss: 0.0844, Operator norm: 0.5089 | Test Error: 0.0400, Loss: 0.0788
86: Forward: 16 | Train Error: 0.0480, Loss: 0.0841, Operator norm: 0.5090 | Test Error: 0.0400, Loss: 0.0785
87: Forward: 16 | Train Error: 0.0480, Loss: 0.0838, Operator norm: 0.5090 | Test Error: 0.0400, Loss: 0.0782
88: Forward: 16 | Train Error: 0.0480, Loss: 0.0835, Operator norm: 0.5091 | Test Error: 0.0400, Loss: 0.0778
89: Forward: 16 | Train Error: 0.0480, Loss: 0.0832, Operator norm: 0.5091 | Test Error: 0.0400, Loss: 0.0776
90: Forward: 16 | Train Error: 0.0480, Loss: 0.0829, Operator norm: 0.5091 | Test Error: 0.0400, Loss: 0.0773
91: Forward: 16 | Train Error: 0.0480, Loss: 0.0826, Operator norm: 0.5092 | Test Error: 0.0400, Loss: 0.0770
92: Forward: 16 | Train Error: 0.0480, Loss: 0.0823, Operator norm: 0.5092 | Test Error: 0.0400, Loss: 0.0767
93: Forward: 16 | Train Error: 0.0480, Loss: 0.0821, Operator norm: 0.5093 | Test Error: 0.0400, Loss: 0.0765
94: Forward: 16 | Train Error: 0.0480, Loss: 0.0818, Operator norm: 0.5093 | Test Error: 0.0400, Loss: 0.0762
95: Forward: 16 | Train Error: 0.0480, Loss: 0.0816, Operator norm: 0.5093 | Test Error: 0.0400, Loss: 0.0760
96: Forward: 16 | Train Error: 0.0480, Loss: 0.0813, Operator norm: 0.5094 | Test Error: 0.0400, Loss: 0.0757
97: Forward: 16 | Train Error: 0.0480, Loss: 0.0811, Operator norm: 0.5094 | Test Error: 0.0400, Loss: 0.0755
98: Forward: 16 | Train Error: 0.0480, Loss: 0.0809, Operator norm: 0.5094 | Test Error: 0.0400, Loss: 0.0753
99: Forward: 16 | Train Error: 0.0480, Loss: 0.0806, Operator norm: 0.5095 | Test Error: 0.0400, Loss: 0.0751
100: Forward: 16 | Train Error: 0.0480, Loss: 0.0804, Operator norm: 0.5095 | Test Error: 0.0400, Loss: 0.0749
101: Forward: 16 | Train Error: 0.0480, Loss: 0.0802, Operator norm: 0.5095 | Test Error: 0.0400, Loss: 0.0747
102: Forward: 16 | Train Error: 0.0480, Loss: 0.0800, Operator norm: 0.5096 | Test Error: 0.0400, Loss: 0.0745
103: Forward: 16 | Train Error: 0.0480, Loss: 0.0798, Operator norm: 0.5096 | Test Error: 0.0400, Loss: 0.0743
104: Forward: 16 | Train Error: 0.0480, Loss: 0.0796, Operator norm: 0.5097 | Test Error: 0.0400, Loss: 0.0741
105: Forward: 16 | Train Error: 0.0480, Loss: 0.0794, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0739
106: Forward: 16 | Train Error: 0.0480, Loss: 0.0792, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0738
107: Forward: 16 | Train Error: 0.0480, Loss: 0.0791, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0736
108: Forward: 16 | Train Error: 0.0480, Loss: 0.0789, Operator norm: 0.5098 | Test Error: 0.0390, Loss: 0.0734
109: Forward: 16 | Train Error: 0.0480, Loss: 0.0787, Operator norm: 0.5098 | Test Error: 0.0390, Loss: 0.0733
110: Forward: 16 | Train Error: 0.0480, Loss: 0.0786, Operator norm: 0.5098 | Test Error: 0.0390, Loss: 0.0731
111: Forward: 16 | Train Error: 0.0480, Loss: 0.0784, Operator norm: 0.5099 | Test Error: 0.0390, Loss: 0.0730
112: Forward: 16 | Train Error: 0.0480, Loss: 0.0783, Operator norm: 0.5099 | Test Error: 0.0390, Loss: 0.0728
113: Forward: 16 | Train Error: 0.0480, Loss: 0.0781, Operator norm: 0.5099 | Test Error: 0.0390, Loss: 0.0727
114: Forward: 16 | Train Error: 0.0480, Loss: 0.0780, Operator norm: 0.5099 | Test Error: 0.0390, Loss: 0.0725
115: Forward: 16 | Train Error: 0.0480, Loss: 0.0778, Operator norm: 0.5100 | Test Error: 0.0390, Loss: 0.0724
116: Forward: 16 | Train Error: 0.0470, Loss: 0.0777, Operator norm: 0.5100 | Test Error: 0.0390, Loss: 0.0723
117: Forward: 16 | Train Error: 0.0470, Loss: 0.0775, Operator norm: 0.5100 | Test Error: 0.0390, Loss: 0.0721
118: Forward: 16 | Train Error: 0.0460, Loss: 0.0774, Operator norm: 0.5101 | Test Error: 0.0390, Loss: 0.0720
119: Forward: 16 | Train Error: 0.0460, Loss: 0.0773, Operator norm: 0.5101 | Test Error: 0.0380, Loss: 0.0719
120: Forward: 16 | Train Error: 0.0460, Loss: 0.0771, Operator norm: 0.5101 | Test Error: 0.0380, Loss: 0.0718
121: Forward: 16 | Train Error: 0.0460, Loss: 0.0770, Operator norm: 0.5101 | Test Error: 0.0380, Loss: 0.0716
122: Forward: 16 | Train Error: 0.0460, Loss: 0.0769, Operator norm: 0.5102 | Test Error: 0.0380, Loss: 0.0715
123: Forward: 16 | Train Error: 0.0460, Loss: 0.0768, Operator norm: 0.5102 | Test Error: 0.0380, Loss: 0.0714
124: Forward: 16 | Train Error: 0.0450, Loss: 0.0766, Operator norm: 0.5102 | Test Error: 0.0380, Loss: 0.0713
125: Forward: 16 | Train Error: 0.0450, Loss: 0.0765, Operator norm: 0.5102 | Test Error: 0.0380, Loss: 0.0712
126: Forward: 16 | Train Error: 0.0450, Loss: 0.0764, Operator norm: 0.5103 | Test Error: 0.0380, Loss: 0.0711
127: Forward: 16 | Train Error: 0.0450, Loss: 0.0763, Operator norm: 0.5103 | Test Error: 0.0380, Loss: 0.0710
128: Forward: 16 | Train Error: 0.0450, Loss: 0.0762, Operator norm: 0.5103 | Test Error: 0.0380, Loss: 0.0709
129: Forward: 16 | Train Error: 0.0450, Loss: 0.0761, Operator norm: 0.5103 | Test Error: 0.0380, Loss: 0.0708
130: Forward: 16 | Train Error: 0.0450, Loss: 0.0760, Operator norm: 0.5103 | Test Error: 0.0380, Loss: 0.0707
131: Forward: 16 | Train Error: 0.0450, Loss: 0.0759, Operator norm: 0.5104 | Test Error: 0.0380, Loss: 0.0706
132: Forward: 16 | Train Error: 0.0450, Loss: 0.0758, Operator norm: 0.5104 | Test Error: 0.0380, Loss: 0.0705
133: Forward: 16 | Train Error: 0.0450, Loss: 0.0757, Operator norm: 0.5104 | Test Error: 0.0380, Loss: 0.0704
134: Forward: 16 | Train Error: 0.0450, Loss: 0.0756, Operator norm: 0.5104 | Test Error: 0.0380, Loss: 0.0704
135: Forward: 16 | Train Error: 0.0450, Loss: 0.0755, Operator norm: 0.5104 | Test Error: 0.0380, Loss: 0.0703
136: Forward: 16 | Train Error: 0.0450, Loss: 0.0754, Operator norm: 0.5105 | Test Error: 0.0380, Loss: 0.0702
137: Forward: 16 | Train Error: 0.0450, Loss: 0.0753, Operator norm: 0.5105 | Test Error: 0.0380, Loss: 0.0701
138: Forward: 16 | Train Error: 0.0450, Loss: 0.0752, Operator norm: 0.5105 | Test Error: 0.0380, Loss: 0.0700
139: Forward: 16 | Train Error: 0.0450, Loss: 0.0751, Operator norm: 0.5105 | Test Error: 0.0370, Loss: 0.0699
140: Forward: 16 | Train Error: 0.0450, Loss: 0.0750, Operator norm: 0.5105 | Test Error: 0.0370, Loss: 0.0699
141: Forward: 16 | Train Error: 0.0450, Loss: 0.0749, Operator norm: 0.5106 | Test Error: 0.0370, Loss: 0.0698
142: Forward: 16 | Train Error: 0.0450, Loss: 0.0748, Operator norm: 0.5106 | Test Error: 0.0370, Loss: 0.0697
143: Forward: 16 | Train Error: 0.0450, Loss: 0.0747, Operator norm: 0.5106 | Test Error: 0.0370, Loss: 0.0696
144: Forward: 16 | Train Error: 0.0450, Loss: 0.0747, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0696
145: Forward: 16 | Train Error: 0.0450, Loss: 0.0746, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0695
146: Forward: 16 | Train Error: 0.0450, Loss: 0.0745, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0694
147: Forward: 16 | Train Error: 0.0450, Loss: 0.0744, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0693
148: Forward: 16 | Train Error: 0.0450, Loss: 0.0743, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0693
149: Forward: 16 | Train Error: 0.0440, Loss: 0.0742, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0692
150: Forward: 16 | Train Error: 0.0450, Loss: 0.0742, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0691
151: Forward: 16 | Train Error: 0.0450, Loss: 0.0741, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0691
152: Forward: 16 | Train Error: 0.0450, Loss: 0.0740, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0690
153: Forward: 16 | Train Error: 0.0450, Loss: 0.0739, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0689
154: Forward: 16 | Train Error: 0.0450, Loss: 0.0739, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0689
155: Forward: 16 | Train Error: 0.0450, Loss: 0.0738, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0688
156: Forward: 16 | Train Error: 0.0450, Loss: 0.0737, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0688
157: Forward: 16 | Train Error: 0.0450, Loss: 0.0736, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0687
158: Forward: 16 | Train Error: 0.0450, Loss: 0.0736, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0686
159: Forward: 16 | Train Error: 0.0450, Loss: 0.0735, Operator norm: 0.5108 | Test Error: 0.0360, Loss: 0.0686
160: Forward: 16 | Train Error: 0.0450, Loss: 0.0734, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0685
161: Forward: 16 | Train Error: 0.0450, Loss: 0.0733, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0685
162: Forward: 16 | Train Error: 0.0450, Loss: 0.0733, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0684
163: Forward: 16 | Train Error: 0.0440, Loss: 0.0732, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0683
164: Forward: 16 | Train Error: 0.0440, Loss: 0.0731, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0683
165: Forward: 16 | Train Error: 0.0440, Loss: 0.0731, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0682
166: Forward: 16 | Train Error: 0.0440, Loss: 0.0730, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0682
167: Forward: 16 | Train Error: 0.0440, Loss: 0.0729, Operator norm: 0.5109 | Test Error: 0.0360, Loss: 0.0681
168: Forward: 16 | Train Error: 0.0440, Loss: 0.0729, Operator norm: 0.5110 | Test Error: 0.0360, Loss: 0.0681
169: Forward: 16 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.5110 | Test Error: 0.0360, Loss: 0.0680
170: Forward: 16 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.5110 | Test Error: 0.0360, Loss: 0.0680
171: Forward: 16 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.5110 | Test Error: 0.0360, Loss: 0.0679
172: Forward: 16 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.5110 | Test Error: 0.0360, Loss: 0.0679
173: Forward: 16 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.5110 | Test Error: 0.0350, Loss: 0.0678
174: Forward: 16 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.5110 | Test Error: 0.0350, Loss: 0.0678
175: Forward: 16 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.5110 | Test Error: 0.0350, Loss: 0.0677
176: Forward: 16 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0677
177: Forward: 16 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0676
178: Forward: 16 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0676
179: Forward: 16 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0675
180: Forward: 16 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0675
181: Forward: 16 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0674
182: Forward: 16 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0674
183: Forward: 16 | Train Error: 0.0430, Loss: 0.0719, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0673
184: Forward: 16 | Train Error: 0.0430, Loss: 0.0719, Operator norm: 0.5111 | Test Error: 0.0350, Loss: 0.0673
185: Forward: 16 | Train Error: 0.0430, Loss: 0.0718, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0672
186: Forward: 16 | Train Error: 0.0430, Loss: 0.0717, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0672
187: Forward: 16 | Train Error: 0.0430, Loss: 0.0717, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0671
188: Forward: 16 | Train Error: 0.0430, Loss: 0.0716, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0671
189: Forward: 16 | Train Error: 0.0430, Loss: 0.0716, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0670
190: Forward: 16 | Train Error: 0.0430, Loss: 0.0715, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0670
191: Forward: 16 | Train Error: 0.0430, Loss: 0.0714, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0670
192: Forward: 16 | Train Error: 0.0430, Loss: 0.0714, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0669
193: Forward: 16 | Train Error: 0.0430, Loss: 0.0713, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0669
194: Forward: 16 | Train Error: 0.0430, Loss: 0.0713, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0668
195: Forward: 16 | Train Error: 0.0430, Loss: 0.0712, Operator norm: 0.5112 | Test Error: 0.0350, Loss: 0.0668
196: Forward: 16 | Train Error: 0.0430, Loss: 0.0712, Operator norm: 0.5113 | Test Error: 0.0350, Loss: 0.0667
197: Forward: 16 | Train Error: 0.0430, Loss: 0.0711, Operator norm: 0.5113 | Test Error: 0.0350, Loss: 0.0667
198: Forward: 16 | Train Error: 0.0430, Loss: 0.0710, Operator norm: 0.5113 | Test Error: 0.0350, Loss: 0.0666
199: Forward: 16 | Train Error: 0.0430, Loss: 0.0710, Operator norm: 0.5113 | Test Error: 0.0350, Loss: 0.0666
200: Forward: 16 | Train Error: 0.0430, Loss: 0.0709, Operator norm: 0.5113 | Test Error: 0.0350, Loss: 0.0666
201: Forward: 16 | Train Error: 0.0430, Loss: 0.0709, Operator norm: 0.5113 | Test Error: 0.0350, Loss: 0.0665
202: Forward: 16 | Train Error: 0.0430, Loss: 0.0708, Operator norm: 0.5113 | Test Error: 0.0340, Loss: 0.0665
203: Forward: 16 | Train Error: 0.0430, Loss: 0.0708, Operator norm: 0.5113 | Test Error: 0.0340, Loss: 0.0664
204: Forward: 16 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.5113 | Test Error: 0.0340, Loss: 0.0664
205: Forward: 16 | Train Error: 0.0430, Loss: 0.0707, Operator norm: 0.5113 | Test Error: 0.0340, Loss: 0.0664
206: Forward: 16 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.5114 | Test Error: 0.0340, Loss: 0.0663
207: Forward: 16 | Train Error: 0.0430, Loss: 0.0706, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0663
208: Forward: 16 | Train Error: 0.0420, Loss: 0.0705, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0662
209: Forward: 16 | Train Error: 0.0420, Loss: 0.0704, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0662
210: Forward: 16 | Train Error: 0.0420, Loss: 0.0704, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0662
211: Forward: 16 | Train Error: 0.0420, Loss: 0.0703, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0661
212: Forward: 16 | Train Error: 0.0420, Loss: 0.0703, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0661
213: Forward: 16 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0660
214: Forward: 16 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0660
215: Forward: 16 | Train Error: 0.0420, Loss: 0.0701, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0660
216: Forward: 16 | Train Error: 0.0420, Loss: 0.0701, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0659
217: Forward: 16 | Train Error: 0.0420, Loss: 0.0700, Operator norm: 0.5114 | Test Error: 0.0330, Loss: 0.0659
218: Forward: 16 | Train Error: 0.0420, Loss: 0.0700, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0658
219: Forward: 16 | Train Error: 0.0420, Loss: 0.0699, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0658
220: Forward: 16 | Train Error: 0.0420, Loss: 0.0699, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0658
221: Forward: 16 | Train Error: 0.0420, Loss: 0.0698, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0657
222: Forward: 16 | Train Error: 0.0420, Loss: 0.0698, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0657
223: Forward: 16 | Train Error: 0.0420, Loss: 0.0697, Operator norm: 0.5115 | Test Error: 0.0330, Loss: 0.0657
224: Forward: 16 | Train Error: 0.0420, Loss: 0.0697, Operator norm: 0.5115 | Test Error: 0.0320, Loss: 0.0656
225: Forward: 16 | Train Error: 0.0420, Loss: 0.0696, Operator norm: 0.5115 | Test Error: 0.0320, Loss: 0.0656
226: Forward: 16 | Train Error: 0.0420, Loss: 0.0696, Operator norm: 0.5115 | Test Error: 0.0320, Loss: 0.0655
227: Forward: 16 | Train Error: 0.0420, Loss: 0.0695, Operator norm: 0.5115 | Test Error: 0.0320, Loss: 0.0655
228: Forward: 16 | Train Error: 0.0420, Loss: 0.0695, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0655
229: Forward: 16 | Train Error: 0.0420, Loss: 0.0694, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0654
230: Forward: 16 | Train Error: 0.0420, Loss: 0.0694, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0654
231: Forward: 16 | Train Error: 0.0420, Loss: 0.0693, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0654
232: Forward: 16 | Train Error: 0.0420, Loss: 0.0693, Operator norm: 0.5115 | Test Error: 0.0320, Loss: 0.0653
233: Forward: 16 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0653
234: Forward: 16 | Train Error: 0.0420, Loss: 0.0692, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0653
235: Forward: 16 | Train Error: 0.0420, Loss: 0.0691, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0652
236: Forward: 16 | Train Error: 0.0420, Loss: 0.0691, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0652
237: Forward: 16 | Train Error: 0.0420, Loss: 0.0690, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0651
238: Forward: 16 | Train Error: 0.0420, Loss: 0.0690, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0651
239: Forward: 16 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0651
240: Forward: 16 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.5116 | Test Error: 0.0320, Loss: 0.0650
241: Forward: 16 | Train Error: 0.0420, Loss: 0.0688, Operator norm: 0.5117 | Test Error: 0.0310, Loss: 0.0650
242: Forward: 16 | Train Error: 0.0420, Loss: 0.0688, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0650
243: Forward: 16 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0649
244: Forward: 16 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0649
245: Forward: 16 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0649
246: Forward: 16 | Train Error: 0.0410, Loss: 0.0686, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0648
247: Forward: 16 | Train Error: 0.0410, Loss: 0.0686, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0648
248: Forward: 16 | Train Error: 0.0410, Loss: 0.0685, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0648
249: Forward: 16 | Train Error: 0.0410, Loss: 0.0685, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0647
250: Forward: 16 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0647
251: Forward: 16 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0647
252: Forward: 16 | Train Error: 0.0410, Loss: 0.0683, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0646
253: Forward: 16 | Train Error: 0.0410, Loss: 0.0683, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0646
254: Forward: 16 | Train Error: 0.0410, Loss: 0.0682, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0646
255: Forward: 16 | Train Error: 0.0400, Loss: 0.0682, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0645
256: Forward: 16 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0645
257: Forward: 16 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.5117 | Test Error: 0.0300, Loss: 0.0645
258: Forward: 16 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0644
259: Forward: 16 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0644
260: Forward: 16 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0644
261: Forward: 16 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0643
262: Forward: 16 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0643
263: Forward: 16 | Train Error: 0.0410, Loss: 0.0678, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0643
264: Forward: 16 | Train Error: 0.0410, Loss: 0.0678, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0642
265: Forward: 16 | Train Error: 0.0410, Loss: 0.0677, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0642
266: Forward: 16 | Train Error: 0.0410, Loss: 0.0677, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0642
267: Forward: 16 | Train Error: 0.0410, Loss: 0.0677, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0642
268: Forward: 16 | Train Error: 0.0410, Loss: 0.0676, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0641
269: Forward: 16 | Train Error: 0.0400, Loss: 0.0676, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0641
270: Forward: 16 | Train Error: 0.0400, Loss: 0.0675, Operator norm: 0.5118 | Test Error: 0.0290, Loss: 0.0641
271: Forward: 16 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0640
272: Forward: 16 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0640
273: Forward: 16 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0640
274: Forward: 16 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.5118 | Test Error: 0.0300, Loss: 0.0639
275: Forward: 16 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.5119 | Test Error: 0.0300, Loss: 0.0639
276: Forward: 16 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.5119 | Test Error: 0.0300, Loss: 0.0639
277: Forward: 16 | Train Error: 0.0390, Loss: 0.0672, Operator norm: 0.5119 | Test Error: 0.0300, Loss: 0.0638
278: Forward: 16 | Train Error: 0.0390, Loss: 0.0672, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0638
279: Forward: 16 | Train Error: 0.0390, Loss: 0.0671, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0638
280: Forward: 16 | Train Error: 0.0390, Loss: 0.0671, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0637
281: Forward: 16 | Train Error: 0.0390, Loss: 0.0671, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0637
282: Forward: 16 | Train Error: 0.0390, Loss: 0.0670, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0637
283: Forward: 16 | Train Error: 0.0390, Loss: 0.0670, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0637
284: Forward: 16 | Train Error: 0.0390, Loss: 0.0669, Operator norm: 0.5119 | Test Error: 0.0290, Loss: 0.0636
285: Forward: 16 | Train Error: 0.0380, Loss: 0.0669, Operator norm: 0.5119 | Test Error: 0.0280, Loss: 0.0636
286: Forward: 16 | Train Error: 0.0380, Loss: 0.0668, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0636
287: Forward: 16 | Train Error: 0.0370, Loss: 0.0668, Operator norm: 0.5119 | Test Error: 0.0280, Loss: 0.0635
288: Forward: 16 | Train Error: 0.0370, Loss: 0.0668, Operator norm: 0.5119 | Test Error: 0.0280, Loss: 0.0635
289: Forward: 16 | Train Error: 0.0370, Loss: 0.0667, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0635
290: Forward: 16 | Train Error: 0.0370, Loss: 0.0667, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0634
291: Forward: 16 | Train Error: 0.0370, Loss: 0.0666, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0634
292: Forward: 16 | Train Error: 0.0370, Loss: 0.0666, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0634
293: Forward: 16 | Train Error: 0.0370, Loss: 0.0666, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0634
294: Forward: 16 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0633
295: Forward: 16 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0633
296: Forward: 16 | Train Error: 0.0360, Loss: 0.0664, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0633
297: Forward: 16 | Train Error: 0.0360, Loss: 0.0664, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0632
298: Forward: 16 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0632
299: Forward: 16 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0632
300: Forward: 16 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0632
301: Forward: 16 | Train Error: 0.0350, Loss: 0.0662, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0631
302: Forward: 16 | Train Error: 0.0350, Loss: 0.0662, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0631
303: Forward: 16 | Train Error: 0.0350, Loss: 0.0661, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0631
304: Forward: 16 | Train Error: 0.0350, Loss: 0.0661, Operator norm: 0.5120 | Test Error: 0.0280, Loss: 0.0630
305: Forward: 16 | Train Error: 0.0350, Loss: 0.0661, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0630
306: Forward: 16 | Train Error: 0.0350, Loss: 0.0660, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0630
307: Forward: 16 | Train Error: 0.0350, Loss: 0.0660, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0630
308: Forward: 16 | Train Error: 0.0350, Loss: 0.0659, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0629
309: Forward: 16 | Train Error: 0.0350, Loss: 0.0659, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0629
310: Forward: 16 | Train Error: 0.0350, Loss: 0.0659, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0629
311: Forward: 16 | Train Error: 0.0350, Loss: 0.0658, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0628
312: Forward: 16 | Train Error: 0.0350, Loss: 0.0658, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0628
313: Forward: 16 | Train Error: 0.0350, Loss: 0.0657, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0628
314: Forward: 16 | Train Error: 0.0350, Loss: 0.0657, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0628
315: Forward: 16 | Train Error: 0.0350, Loss: 0.0657, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0627
316: Forward: 16 | Train Error: 0.0350, Loss: 0.0656, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0627
317: Forward: 16 | Train Error: 0.0350, Loss: 0.0656, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0627
318: Forward: 16 | Train Error: 0.0350, Loss: 0.0656, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0627
319: Forward: 16 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0626
320: Forward: 16 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0626
321: Forward: 16 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.5121 | Test Error: 0.0280, Loss: 0.0626
322: Forward: 16 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0625
323: Forward: 16 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0625
324: Forward: 16 | Train Error: 0.0340, Loss: 0.0653, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0625
325: Forward: 16 | Train Error: 0.0340, Loss: 0.0653, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0625
326: Forward: 16 | Train Error: 0.0340, Loss: 0.0652, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0624
327: Forward: 16 | Train Error: 0.0340, Loss: 0.0652, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0624
328: Forward: 16 | Train Error: 0.0340, Loss: 0.0652, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0624
329: Forward: 16 | Train Error: 0.0340, Loss: 0.0651, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0624
330: Forward: 16 | Train Error: 0.0340, Loss: 0.0651, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0623
331: Forward: 16 | Train Error: 0.0330, Loss: 0.0651, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0623
332: Forward: 16 | Train Error: 0.0320, Loss: 0.0650, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0623
333: Forward: 16 | Train Error: 0.0320, Loss: 0.0650, Operator norm: 0.5122 | Test Error: 0.0280, Loss: 0.0622
334: Forward: 16 | Train Error: 0.0330, Loss: 0.0649, Operator norm: 0.5122 | Test Error: 0.0270, Loss: 0.0622
335: Forward: 16 | Train Error: 0.0330, Loss: 0.0649, Operator norm: 0.5122 | Test Error: 0.0270, Loss: 0.0622
336: Forward: 16 | Train Error: 0.0330, Loss: 0.0649, Operator norm: 0.5122 | Test Error: 0.0270, Loss: 0.0622
337: Forward: 16 | Train Error: 0.0330, Loss: 0.0648, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0621
338: Forward: 16 | Train Error: 0.0330, Loss: 0.0648, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0621
339: Forward: 16 | Train Error: 0.0330, Loss: 0.0648, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0621
340: Forward: 16 | Train Error: 0.0330, Loss: 0.0647, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0621
341: Forward: 16 | Train Error: 0.0330, Loss: 0.0647, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0620
342: Forward: 16 | Train Error: 0.0330, Loss: 0.0647, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0620
343: Forward: 16 | Train Error: 0.0330, Loss: 0.0646, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0620
344: Forward: 16 | Train Error: 0.0330, Loss: 0.0646, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0620
345: Forward: 16 | Train Error: 0.0320, Loss: 0.0645, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0619
346: Forward: 16 | Train Error: 0.0320, Loss: 0.0645, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0619
347: Forward: 16 | Train Error: 0.0320, Loss: 0.0645, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0619
348: Forward: 16 | Train Error: 0.0320, Loss: 0.0644, Operator norm: 0.5123 | Test Error: 0.0270, Loss: 0.0619
349: Forward: 16 | Train Error: 0.0320, Loss: 0.0644, Operator norm: 0.5123 | Test Error: 0.0260, Loss: 0.0618
350: Forward: 16 | Train Error: 0.0320, Loss: 0.0644, Operator norm: 0.5123 | Test Error: 0.0260, Loss: 0.0618
351: Forward: 16 | Train Error: 0.0320, Loss: 0.0643, Operator norm: 0.5123 | Test Error: 0.0260, Loss: 0.0618
352: Forward: 16 | Train Error: 0.0320, Loss: 0.0643, Operator norm: 0.5123 | Test Error: 0.0260, Loss: 0.0618
353: Forward: 16 | Train Error: 0.0320, Loss: 0.0643, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0617
354: Forward: 16 | Train Error: 0.0320, Loss: 0.0642, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0617
355: Forward: 16 | Train Error: 0.0320, Loss: 0.0642, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0617
356: Forward: 16 | Train Error: 0.0320, Loss: 0.0642, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0617
357: Forward: 16 | Train Error: 0.0320, Loss: 0.0641, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0616
358: Forward: 16 | Train Error: 0.0320, Loss: 0.0641, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0616
359: Forward: 16 | Train Error: 0.0320, Loss: 0.0640, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0616
360: Forward: 16 | Train Error: 0.0320, Loss: 0.0640, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0616
361: Forward: 16 | Train Error: 0.0320, Loss: 0.0640, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0615
362: Forward: 16 | Train Error: 0.0320, Loss: 0.0639, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0615
363: Forward: 16 | Train Error: 0.0320, Loss: 0.0639, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0615
364: Forward: 16 | Train Error: 0.0320, Loss: 0.0639, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0615
365: Forward: 16 | Train Error: 0.0310, Loss: 0.0638, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0614
366: Forward: 16 | Train Error: 0.0310, Loss: 0.0638, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0614
367: Forward: 16 | Train Error: 0.0310, Loss: 0.0638, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0614
368: Forward: 16 | Train Error: 0.0310, Loss: 0.0637, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0614
369: Forward: 16 | Train Error: 0.0310, Loss: 0.0637, Operator norm: 0.5124 | Test Error: 0.0260, Loss: 0.0613
370: Forward: 16 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0613
371: Forward: 16 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0613
372: Forward: 16 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0613
373: Forward: 16 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0612
374: Forward: 16 | Train Error: 0.0300, Loss: 0.0635, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0612
375: Forward: 16 | Train Error: 0.0300, Loss: 0.0635, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0612
376: Forward: 16 | Train Error: 0.0300, Loss: 0.0635, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0612
377: Forward: 16 | Train Error: 0.0300, Loss: 0.0634, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0611
378: Forward: 16 | Train Error: 0.0300, Loss: 0.0634, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0611
379: Forward: 16 | Train Error: 0.0300, Loss: 0.0634, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0611
380: Forward: 16 | Train Error: 0.0300, Loss: 0.0633, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0611
381: Forward: 16 | Train Error: 0.0300, Loss: 0.0633, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0611
382: Forward: 16 | Train Error: 0.0300, Loss: 0.0633, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0610
383: Forward: 16 | Train Error: 0.0300, Loss: 0.0632, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0610
384: Forward: 16 | Train Error: 0.0300, Loss: 0.0632, Operator norm: 0.5125 | Test Error: 0.0260, Loss: 0.0610
385: Forward: 16 | Train Error: 0.0300, Loss: 0.0632, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0610
386: Forward: 16 | Train Error: 0.0300, Loss: 0.0631, Operator norm: 0.5125 | Test Error: 0.0250, Loss: 0.0609
387: Forward: 16 | Train Error: 0.0300, Loss: 0.0631, Operator norm: 0.5125 | Test Error: 0.0250, Loss: 0.0609
388: Forward: 16 | Train Error: 0.0300, Loss: 0.0631, Operator norm: 0.5126 | Test Error: 0.0260, Loss: 0.0609
389: Forward: 16 | Train Error: 0.0300, Loss: 0.0630, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0609
390: Forward: 16 | Train Error: 0.0310, Loss: 0.0630, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0608
391: Forward: 16 | Train Error: 0.0310, Loss: 0.0630, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0608
392: Forward: 16 | Train Error: 0.0310, Loss: 0.0629, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0608
393: Forward: 16 | Train Error: 0.0310, Loss: 0.0629, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0608
394: Forward: 16 | Train Error: 0.0310, Loss: 0.0629, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0607
395: Forward: 16 | Train Error: 0.0310, Loss: 0.0628, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0607
396: Forward: 16 | Train Error: 0.0310, Loss: 0.0628, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0607
397: Forward: 16 | Train Error: 0.0310, Loss: 0.0628, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0607
398: Forward: 16 | Train Error: 0.0310, Loss: 0.0627, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0607
399: Forward: 16 | Train Error: 0.0310, Loss: 0.0627, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0606
400: Forward: 16 | Train Error: 0.0310, Loss: 0.0627, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0606
401: Forward: 16 | Train Error: 0.0310, Loss: 0.0626, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0606
402: Forward: 16 | Train Error: 0.0310, Loss: 0.0626, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0606
403: Forward: 16 | Train Error: 0.0310, Loss: 0.0626, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0605
404: Forward: 16 | Train Error: 0.0310, Loss: 0.0625, Operator norm: 0.5126 | Test Error: 0.0220, Loss: 0.0605
405: Forward: 16 | Train Error: 0.0310, Loss: 0.0625, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0605
406: Forward: 16 | Train Error: 0.0310, Loss: 0.0625, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0605
407: Forward: 16 | Train Error: 0.0310, Loss: 0.0624, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0605
408: Forward: 16 | Train Error: 0.0310, Loss: 0.0624, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0604
409: Forward: 16 | Train Error: 0.0310, Loss: 0.0624, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0604
410: Forward: 16 | Train Error: 0.0310, Loss: 0.0624, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0604
411: Forward: 16 | Train Error: 0.0310, Loss: 0.0623, Operator norm: 0.5127 | Test Error: 0.0220, Loss: 0.0604
412: Forward: 16 | Train Error: 0.0310, Loss: 0.0623, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0603
413: Forward: 16 | Train Error: 0.0310, Loss: 0.0623, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0603
414: Forward: 16 | Train Error: 0.0310, Loss: 0.0622, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0603
415: Forward: 16 | Train Error: 0.0310, Loss: 0.0622, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0603
416: Forward: 16 | Train Error: 0.0310, Loss: 0.0622, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0603
417: Forward: 16 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0602
418: Forward: 16 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0602
419: Forward: 16 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0602
420: Forward: 16 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.5127 | Test Error: 0.0230, Loss: 0.0602
421: Forward: 16 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0601
422: Forward: 16 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0601
423: Forward: 16 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0601
424: Forward: 16 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0601
425: Forward: 16 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0601
426: Forward: 16 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0600
427: Forward: 16 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0600
428: Forward: 16 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0600
429: Forward: 16 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0600
430: Forward: 16 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0599
431: Forward: 16 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0599
432: Forward: 16 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0599
433: Forward: 16 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0599
434: Forward: 16 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0599
435: Forward: 16 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0598
436: Forward: 16 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.5128 | Test Error: 0.0230, Loss: 0.0598
437: Forward: 16 | Train Error: 0.0300, Loss: 0.0615, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0598
438: Forward: 16 | Train Error: 0.0300, Loss: 0.0615, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0598
439: Forward: 16 | Train Error: 0.0300, Loss: 0.0615, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0598
440: Forward: 16 | Train Error: 0.0300, Loss: 0.0614, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0597
441: Forward: 16 | Train Error: 0.0300, Loss: 0.0614, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0597
442: Forward: 16 | Train Error: 0.0300, Loss: 0.0614, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0597
443: Forward: 16 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0597
444: Forward: 16 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0597
445: Forward: 16 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0596
446: Forward: 16 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0596
447: Forward: 16 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0596
448: Forward: 16 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0596
449: Forward: 16 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0595
450: Forward: 16 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0595
451: Forward: 16 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0595
452: Forward: 16 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0595
453: Forward: 16 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.5129 | Test Error: 0.0230, Loss: 0.0595
454: Forward: 16 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.5130 | Test Error: 0.0230, Loss: 0.0594
455: Forward: 16 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.5130 | Test Error: 0.0230, Loss: 0.0594
456: Forward: 16 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0594
457: Forward: 16 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0594
458: Forward: 16 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0594
459: Forward: 16 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0593
460: Forward: 16 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0593
461: Forward: 16 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0593
462: Forward: 16 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0593
463: Forward: 16 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0593
464: Forward: 16 | Train Error: 0.0300, Loss: 0.0607, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0592
465: Forward: 16 | Train Error: 0.0300, Loss: 0.0607, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0592
466: Forward: 16 | Train Error: 0.0300, Loss: 0.0607, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0592
467: Forward: 16 | Train Error: 0.0300, Loss: 0.0607, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0592
468: Forward: 16 | Train Error: 0.0300, Loss: 0.0606, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0592
469: Forward: 16 | Train Error: 0.0300, Loss: 0.0606, Operator norm: 0.5130 | Test Error: 0.0220, Loss: 0.0591
470: Forward: 16 | Train Error: 0.0300, Loss: 0.0606, Operator norm: 0.5131 | Test Error: 0.0220, Loss: 0.0591
471: Forward: 16 | Train Error: 0.0300, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0591
472: Forward: 16 | Train Error: 0.0300, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0591
473: Forward: 16 | Train Error: 0.0300, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0591
474: Forward: 16 | Train Error: 0.0300, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0590
475: Forward: 16 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0590
476: Forward: 16 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0590
477: Forward: 16 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0590
478: Forward: 16 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0590
479: Forward: 16 | Train Error: 0.0290, Loss: 0.0603, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0589
480: Forward: 16 | Train Error: 0.0290, Loss: 0.0603, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0589
481: Forward: 16 | Train Error: 0.0290, Loss: 0.0603, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0589
482: Forward: 16 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0589
483: Forward: 16 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0589
484: Forward: 16 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0588
485: Forward: 16 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0588
486: Forward: 16 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.5131 | Test Error: 0.0210, Loss: 0.0588
487: Forward: 16 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0588
488: Forward: 16 | Train Error: 0.0280, Loss: 0.0601, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0588
489: Forward: 16 | Train Error: 0.0280, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0588
490: Forward: 16 | Train Error: 0.0280, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0587
491: Forward: 16 | Train Error: 0.0280, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0587
492: Forward: 16 | Train Error: 0.0280, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0587
493: Forward: 16 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0587
494: Forward: 16 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0587
495: Forward: 16 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0586
496: Forward: 16 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0586
497: Forward: 16 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0586
498: Forward: 16 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0586
499: Forward: 16 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.5132 | Test Error: 0.0200, Loss: 0.0586
grad at the end: grad_B=0.0998, grad_A=0.0533, grad_W=0.1179
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.0001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5040, Loss: 0.6651, Operator norm: 0.5001 | Test Error: 0.5200, Loss: 0.6503
1: Forward: 16 | Train Error: 0.4970, Loss: 0.6507, Operator norm: 0.5002 | Test Error: 0.5120, Loss: 0.6363
2: Forward: 16 | Train Error: 0.4920, Loss: 0.6367, Operator norm: 0.5003 | Test Error: 0.5080, Loss: 0.6229
3: Forward: 16 | Train Error: 0.4890, Loss: 0.6232, Operator norm: 0.5003 | Test Error: 0.5070, Loss: 0.6099
4: Forward: 16 | Train Error: 0.4870, Loss: 0.6102, Operator norm: 0.5004 | Test Error: 0.5000, Loss: 0.5974
5: Forward: 16 | Train Error: 0.4820, Loss: 0.5976, Operator norm: 0.5005 | Test Error: 0.4970, Loss: 0.5852
6: Forward: 16 | Train Error: 0.4800, Loss: 0.5854, Operator norm: 0.5005 | Test Error: 0.4890, Loss: 0.5735
7: Forward: 16 | Train Error: 0.4760, Loss: 0.5737, Operator norm: 0.5006 | Test Error: 0.4870, Loss: 0.5622
8: Forward: 16 | Train Error: 0.4710, Loss: 0.5623, Operator norm: 0.5007 | Test Error: 0.4820, Loss: 0.5512
9: Forward: 16 | Train Error: 0.4690, Loss: 0.5513, Operator norm: 0.5007 | Test Error: 0.4770, Loss: 0.5406
10: Forward: 16 | Train Error: 0.4660, Loss: 0.5407, Operator norm: 0.5008 | Test Error: 0.4760, Loss: 0.5304
11: Forward: 16 | Train Error: 0.4610, Loss: 0.5305, Operator norm: 0.5009 | Test Error: 0.4720, Loss: 0.5204
12: Forward: 16 | Train Error: 0.4580, Loss: 0.5205, Operator norm: 0.5010 | Test Error: 0.4690, Loss: 0.5109
13: Forward: 16 | Train Error: 0.4530, Loss: 0.5110, Operator norm: 0.5010 | Test Error: 0.4640, Loss: 0.5016
14: Forward: 16 | Train Error: 0.4490, Loss: 0.5017, Operator norm: 0.5011 | Test Error: 0.4640, Loss: 0.4926
15: Forward: 16 | Train Error: 0.4450, Loss: 0.4927, Operator norm: 0.5011 | Test Error: 0.4590, Loss: 0.4840
16: Forward: 16 | Train Error: 0.4410, Loss: 0.4840, Operator norm: 0.5012 | Test Error: 0.4550, Loss: 0.4756
17: Forward: 16 | Train Error: 0.4370, Loss: 0.4756, Operator norm: 0.5012 | Test Error: 0.4530, Loss: 0.4675
18: Forward: 16 | Train Error: 0.4360, Loss: 0.4675, Operator norm: 0.5013 | Test Error: 0.4490, Loss: 0.4596
19: Forward: 16 | Train Error: 0.4330, Loss: 0.4597, Operator norm: 0.5014 | Test Error: 0.4460, Loss: 0.4520
20: Forward: 16 | Train Error: 0.4270, Loss: 0.4521, Operator norm: 0.5014 | Test Error: 0.4440, Loss: 0.4447
21: Forward: 16 | Train Error: 0.4240, Loss: 0.4447, Operator norm: 0.5015 | Test Error: 0.4400, Loss: 0.4376
22: Forward: 16 | Train Error: 0.4200, Loss: 0.4376, Operator norm: 0.5015 | Test Error: 0.4320, Loss: 0.4307
23: Forward: 16 | Train Error: 0.4200, Loss: 0.4307, Operator norm: 0.5016 | Test Error: 0.4270, Loss: 0.4240
24: Forward: 16 | Train Error: 0.4150, Loss: 0.4241, Operator norm: 0.5017 | Test Error: 0.4230, Loss: 0.4176
25: Forward: 16 | Train Error: 0.4120, Loss: 0.4176, Operator norm: 0.5017 | Test Error: 0.4180, Loss: 0.4113
26: Forward: 16 | Train Error: 0.4070, Loss: 0.4114, Operator norm: 0.5018 | Test Error: 0.4140, Loss: 0.4053
27: Forward: 16 | Train Error: 0.4020, Loss: 0.4053, Operator norm: 0.5018 | Test Error: 0.4090, Loss: 0.3994
28: Forward: 16 | Train Error: 0.3980, Loss: 0.3995, Operator norm: 0.5019 | Test Error: 0.4010, Loss: 0.3937
29: Forward: 16 | Train Error: 0.3980, Loss: 0.3938, Operator norm: 0.5019 | Test Error: 0.4000, Loss: 0.3882
30: Forward: 16 | Train Error: 0.3910, Loss: 0.3883, Operator norm: 0.5020 | Test Error: 0.3960, Loss: 0.3829
31: Forward: 16 | Train Error: 0.3810, Loss: 0.3830, Operator norm: 0.5020 | Test Error: 0.3920, Loss: 0.3777
32: Forward: 16 | Train Error: 0.3770, Loss: 0.3778, Operator norm: 0.5021 | Test Error: 0.3910, Loss: 0.3727
33: Forward: 16 | Train Error: 0.3750, Loss: 0.3728, Operator norm: 0.5021 | Test Error: 0.3830, Loss: 0.3679
34: Forward: 16 | Train Error: 0.3670, Loss: 0.3680, Operator norm: 0.5022 | Test Error: 0.3820, Loss: 0.3632
35: Forward: 16 | Train Error: 0.3630, Loss: 0.3633, Operator norm: 0.5022 | Test Error: 0.3790, Loss: 0.3586
36: Forward: 16 | Train Error: 0.3580, Loss: 0.3588, Operator norm: 0.5023 | Test Error: 0.3740, Loss: 0.3542
37: Forward: 16 | Train Error: 0.3560, Loss: 0.3544, Operator norm: 0.5023 | Test Error: 0.3710, Loss: 0.3499
38: Forward: 16 | Train Error: 0.3540, Loss: 0.3501, Operator norm: 0.5024 | Test Error: 0.3690, Loss: 0.3458
39: Forward: 16 | Train Error: 0.3490, Loss: 0.3460, Operator norm: 0.5024 | Test Error: 0.3650, Loss: 0.3417
40: Forward: 16 | Train Error: 0.3420, Loss: 0.3419, Operator norm: 0.5024 | Test Error: 0.3620, Loss: 0.3378
41: Forward: 16 | Train Error: 0.3340, Loss: 0.3380, Operator norm: 0.5025 | Test Error: 0.3570, Loss: 0.3340
42: Forward: 16 | Train Error: 0.3310, Loss: 0.3343, Operator norm: 0.5025 | Test Error: 0.3500, Loss: 0.3304
43: Forward: 16 | Train Error: 0.3210, Loss: 0.3306, Operator norm: 0.5026 | Test Error: 0.3480, Loss: 0.3268
44: Forward: 16 | Train Error: 0.3160, Loss: 0.3271, Operator norm: 0.5026 | Test Error: 0.3460, Loss: 0.3233
45: Forward: 16 | Train Error: 0.3100, Loss: 0.3236, Operator norm: 0.5026 | Test Error: 0.3420, Loss: 0.3200
46: Forward: 16 | Train Error: 0.3060, Loss: 0.3203, Operator norm: 0.5027 | Test Error: 0.3340, Loss: 0.3167
47: Forward: 16 | Train Error: 0.3030, Loss: 0.3170, Operator norm: 0.5027 | Test Error: 0.3300, Loss: 0.3135
48: Forward: 16 | Train Error: 0.2990, Loss: 0.3139, Operator norm: 0.5028 | Test Error: 0.3270, Loss: 0.3104
49: Forward: 16 | Train Error: 0.2940, Loss: 0.3108, Operator norm: 0.5028 | Test Error: 0.3190, Loss: 0.3075
50: Forward: 16 | Train Error: 0.2880, Loss: 0.3078, Operator norm: 0.5028 | Test Error: 0.3160, Loss: 0.3045
51: Forward: 16 | Train Error: 0.2850, Loss: 0.3049, Operator norm: 0.5029 | Test Error: 0.3130, Loss: 0.3017
52: Forward: 16 | Train Error: 0.2810, Loss: 0.3021, Operator norm: 0.5029 | Test Error: 0.3080, Loss: 0.2990
53: Forward: 16 | Train Error: 0.2780, Loss: 0.2994, Operator norm: 0.5029 | Test Error: 0.3020, Loss: 0.2963
54: Forward: 16 | Train Error: 0.2750, Loss: 0.2967, Operator norm: 0.5030 | Test Error: 0.2980, Loss: 0.2937
55: Forward: 16 | Train Error: 0.2700, Loss: 0.2942, Operator norm: 0.5030 | Test Error: 0.2930, Loss: 0.2912
56: Forward: 16 | Train Error: 0.2650, Loss: 0.2917, Operator norm: 0.5031 | Test Error: 0.2880, Loss: 0.2887
57: Forward: 16 | Train Error: 0.2620, Loss: 0.2892, Operator norm: 0.5031 | Test Error: 0.2840, Loss: 0.2863
58: Forward: 16 | Train Error: 0.2590, Loss: 0.2869, Operator norm: 0.5031 | Test Error: 0.2820, Loss: 0.2840
59: Forward: 16 | Train Error: 0.2550, Loss: 0.2846, Operator norm: 0.5032 | Test Error: 0.2760, Loss: 0.2818
60: Forward: 16 | Train Error: 0.2530, Loss: 0.2823, Operator norm: 0.5032 | Test Error: 0.2690, Loss: 0.2796
61: Forward: 16 | Train Error: 0.2510, Loss: 0.2801, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2774
62: Forward: 16 | Train Error: 0.2470, Loss: 0.2780, Operator norm: 0.5033 | Test Error: 0.2610, Loss: 0.2753
63: Forward: 16 | Train Error: 0.2420, Loss: 0.2759, Operator norm: 0.5033 | Test Error: 0.2560, Loss: 0.2733
64: Forward: 16 | Train Error: 0.2410, Loss: 0.2739, Operator norm: 0.5033 | Test Error: 0.2490, Loss: 0.2713
65: Forward: 16 | Train Error: 0.2370, Loss: 0.2720, Operator norm: 0.5033 | Test Error: 0.2420, Loss: 0.2694
66: Forward: 16 | Train Error: 0.2350, Loss: 0.2701, Operator norm: 0.5034 | Test Error: 0.2380, Loss: 0.2675
67: Forward: 16 | Train Error: 0.2350, Loss: 0.2682, Operator norm: 0.5034 | Test Error: 0.2330, Loss: 0.2657
68: Forward: 16 | Train Error: 0.2300, Loss: 0.2664, Operator norm: 0.5034 | Test Error: 0.2300, Loss: 0.2639
69: Forward: 16 | Train Error: 0.2290, Loss: 0.2646, Operator norm: 0.5035 | Test Error: 0.2230, Loss: 0.2621
70: Forward: 16 | Train Error: 0.2250, Loss: 0.2629, Operator norm: 0.5035 | Test Error: 0.2200, Loss: 0.2604
71: Forward: 16 | Train Error: 0.2250, Loss: 0.2612, Operator norm: 0.5035 | Test Error: 0.2150, Loss: 0.2588
72: Forward: 16 | Train Error: 0.2220, Loss: 0.2596, Operator norm: 0.5035 | Test Error: 0.2130, Loss: 0.2572
73: Forward: 16 | Train Error: 0.2190, Loss: 0.2580, Operator norm: 0.5036 | Test Error: 0.2090, Loss: 0.2556
74: Forward: 16 | Train Error: 0.2170, Loss: 0.2564, Operator norm: 0.5036 | Test Error: 0.2050, Loss: 0.2540
75: Forward: 16 | Train Error: 0.2140, Loss: 0.2549, Operator norm: 0.5036 | Test Error: 0.2030, Loss: 0.2525
76: Forward: 16 | Train Error: 0.2080, Loss: 0.2534, Operator norm: 0.5036 | Test Error: 0.1970, Loss: 0.2511
77: Forward: 16 | Train Error: 0.2070, Loss: 0.2520, Operator norm: 0.5037 | Test Error: 0.1930, Loss: 0.2496
78: Forward: 16 | Train Error: 0.2040, Loss: 0.2505, Operator norm: 0.5037 | Test Error: 0.1920, Loss: 0.2482
79: Forward: 16 | Train Error: 0.2010, Loss: 0.2492, Operator norm: 0.5037 | Test Error: 0.1910, Loss: 0.2468
80: Forward: 16 | Train Error: 0.2010, Loss: 0.2478, Operator norm: 0.5037 | Test Error: 0.1900, Loss: 0.2455
81: Forward: 16 | Train Error: 0.1970, Loss: 0.2465, Operator norm: 0.5038 | Test Error: 0.1840, Loss: 0.2442
82: Forward: 16 | Train Error: 0.1940, Loss: 0.2452, Operator norm: 0.5038 | Test Error: 0.1820, Loss: 0.2429
83: Forward: 16 | Train Error: 0.1920, Loss: 0.2439, Operator norm: 0.5038 | Test Error: 0.1770, Loss: 0.2416
84: Forward: 16 | Train Error: 0.1900, Loss: 0.2427, Operator norm: 0.5038 | Test Error: 0.1750, Loss: 0.2404
85: Forward: 16 | Train Error: 0.1880, Loss: 0.2415, Operator norm: 0.5038 | Test Error: 0.1710, Loss: 0.2392
86: Forward: 16 | Train Error: 0.1830, Loss: 0.2403, Operator norm: 0.5039 | Test Error: 0.1680, Loss: 0.2380
87: Forward: 16 | Train Error: 0.1810, Loss: 0.2391, Operator norm: 0.5039 | Test Error: 0.1660, Loss: 0.2369
88: Forward: 16 | Train Error: 0.1790, Loss: 0.2380, Operator norm: 0.5039 | Test Error: 0.1640, Loss: 0.2357
89: Forward: 16 | Train Error: 0.1770, Loss: 0.2369, Operator norm: 0.5039 | Test Error: 0.1600, Loss: 0.2346
90: Forward: 16 | Train Error: 0.1720, Loss: 0.2358, Operator norm: 0.5039 | Test Error: 0.1520, Loss: 0.2335
91: Forward: 16 | Train Error: 0.1710, Loss: 0.2347, Operator norm: 0.5040 | Test Error: 0.1510, Loss: 0.2325
92: Forward: 16 | Train Error: 0.1650, Loss: 0.2337, Operator norm: 0.5040 | Test Error: 0.1490, Loss: 0.2314
93: Forward: 16 | Train Error: 0.1640, Loss: 0.2326, Operator norm: 0.5040 | Test Error: 0.1480, Loss: 0.2304
94: Forward: 16 | Train Error: 0.1620, Loss: 0.2316, Operator norm: 0.5040 | Test Error: 0.1460, Loss: 0.2294
95: Forward: 16 | Train Error: 0.1590, Loss: 0.2306, Operator norm: 0.5040 | Test Error: 0.1410, Loss: 0.2284
96: Forward: 16 | Train Error: 0.1580, Loss: 0.2297, Operator norm: 0.5041 | Test Error: 0.1400, Loss: 0.2274
97: Forward: 16 | Train Error: 0.1550, Loss: 0.2287, Operator norm: 0.5041 | Test Error: 0.1390, Loss: 0.2265
98: Forward: 16 | Train Error: 0.1550, Loss: 0.2278, Operator norm: 0.5041 | Test Error: 0.1370, Loss: 0.2255
99: Forward: 16 | Train Error: 0.1540, Loss: 0.2268, Operator norm: 0.5041 | Test Error: 0.1370, Loss: 0.2246
100: Forward: 16 | Train Error: 0.1510, Loss: 0.2259, Operator norm: 0.5042 | Test Error: 0.1320, Loss: 0.2237
101: Forward: 16 | Train Error: 0.1460, Loss: 0.2251, Operator norm: 0.5042 | Test Error: 0.1310, Loss: 0.2228
102: Forward: 16 | Train Error: 0.1450, Loss: 0.2242, Operator norm: 0.5042 | Test Error: 0.1310, Loss: 0.2219
103: Forward: 16 | Train Error: 0.1430, Loss: 0.2233, Operator norm: 0.5042 | Test Error: 0.1300, Loss: 0.2211
104: Forward: 16 | Train Error: 0.1430, Loss: 0.2225, Operator norm: 0.5042 | Test Error: 0.1280, Loss: 0.2202
105: Forward: 16 | Train Error: 0.1420, Loss: 0.2217, Operator norm: 0.5042 | Test Error: 0.1270, Loss: 0.2194
106: Forward: 16 | Train Error: 0.1370, Loss: 0.2208, Operator norm: 0.5043 | Test Error: 0.1240, Loss: 0.2186
107: Forward: 16 | Train Error: 0.1340, Loss: 0.2200, Operator norm: 0.5043 | Test Error: 0.1230, Loss: 0.2177
108: Forward: 16 | Train Error: 0.1340, Loss: 0.2192, Operator norm: 0.5043 | Test Error: 0.1230, Loss: 0.2170
109: Forward: 16 | Train Error: 0.1290, Loss: 0.2185, Operator norm: 0.5043 | Test Error: 0.1210, Loss: 0.2162
110: Forward: 16 | Train Error: 0.1290, Loss: 0.2177, Operator norm: 0.5043 | Test Error: 0.1190, Loss: 0.2154
111: Forward: 16 | Train Error: 0.1270, Loss: 0.2169, Operator norm: 0.5043 | Test Error: 0.1190, Loss: 0.2146
112: Forward: 16 | Train Error: 0.1270, Loss: 0.2162, Operator norm: 0.5044 | Test Error: 0.1190, Loss: 0.2139
113: Forward: 16 | Train Error: 0.1260, Loss: 0.2155, Operator norm: 0.5044 | Test Error: 0.1180, Loss: 0.2131
114: Forward: 16 | Train Error: 0.1230, Loss: 0.2147, Operator norm: 0.5044 | Test Error: 0.1160, Loss: 0.2124
115: Forward: 16 | Train Error: 0.1230, Loss: 0.2140, Operator norm: 0.5044 | Test Error: 0.1130, Loss: 0.2117
116: Forward: 16 | Train Error: 0.1200, Loss: 0.2133, Operator norm: 0.5044 | Test Error: 0.1120, Loss: 0.2110
117: Forward: 16 | Train Error: 0.1200, Loss: 0.2126, Operator norm: 0.5044 | Test Error: 0.1090, Loss: 0.2103
118: Forward: 16 | Train Error: 0.1200, Loss: 0.2120, Operator norm: 0.5044 | Test Error: 0.1080, Loss: 0.2096
119: Forward: 16 | Train Error: 0.1200, Loss: 0.2113, Operator norm: 0.5045 | Test Error: 0.1080, Loss: 0.2089
120: Forward: 16 | Train Error: 0.1200, Loss: 0.2106, Operator norm: 0.5045 | Test Error: 0.1040, Loss: 0.2082
121: Forward: 16 | Train Error: 0.1190, Loss: 0.2100, Operator norm: 0.5045 | Test Error: 0.1030, Loss: 0.2076
122: Forward: 16 | Train Error: 0.1160, Loss: 0.2093, Operator norm: 0.5045 | Test Error: 0.1020, Loss: 0.2069
123: Forward: 16 | Train Error: 0.1150, Loss: 0.2087, Operator norm: 0.5045 | Test Error: 0.1010, Loss: 0.2063
124: Forward: 16 | Train Error: 0.1140, Loss: 0.2080, Operator norm: 0.5045 | Test Error: 0.1000, Loss: 0.2056
125: Forward: 16 | Train Error: 0.1130, Loss: 0.2074, Operator norm: 0.5045 | Test Error: 0.1000, Loss: 0.2050
126: Forward: 16 | Train Error: 0.1130, Loss: 0.2068, Operator norm: 0.5046 | Test Error: 0.1000, Loss: 0.2043
127: Forward: 16 | Train Error: 0.1140, Loss: 0.2062, Operator norm: 0.5046 | Test Error: 0.0970, Loss: 0.2037
128: Forward: 16 | Train Error: 0.1140, Loss: 0.2056, Operator norm: 0.5046 | Test Error: 0.0970, Loss: 0.2031
129: Forward: 16 | Train Error: 0.1120, Loss: 0.2050, Operator norm: 0.5046 | Test Error: 0.0960, Loss: 0.2025
130: Forward: 16 | Train Error: 0.1110, Loss: 0.2044, Operator norm: 0.5046 | Test Error: 0.0940, Loss: 0.2019
131: Forward: 16 | Train Error: 0.1110, Loss: 0.2038, Operator norm: 0.5046 | Test Error: 0.0930, Loss: 0.2013
132: Forward: 16 | Train Error: 0.1110, Loss: 0.2032, Operator norm: 0.5046 | Test Error: 0.0920, Loss: 0.2007
133: Forward: 16 | Train Error: 0.1080, Loss: 0.2026, Operator norm: 0.5046 | Test Error: 0.0900, Loss: 0.2001
134: Forward: 16 | Train Error: 0.1070, Loss: 0.2021, Operator norm: 0.5047 | Test Error: 0.0890, Loss: 0.1996
135: Forward: 16 | Train Error: 0.1050, Loss: 0.2015, Operator norm: 0.5047 | Test Error: 0.0870, Loss: 0.1990
136: Forward: 16 | Train Error: 0.1040, Loss: 0.2010, Operator norm: 0.5047 | Test Error: 0.0870, Loss: 0.1984
137: Forward: 16 | Train Error: 0.1010, Loss: 0.2004, Operator norm: 0.5047 | Test Error: 0.0870, Loss: 0.1979
138: Forward: 16 | Train Error: 0.1000, Loss: 0.1999, Operator norm: 0.5047 | Test Error: 0.0860, Loss: 0.1973
139: Forward: 16 | Train Error: 0.0960, Loss: 0.1993, Operator norm: 0.5047 | Test Error: 0.0830, Loss: 0.1968
140: Forward: 16 | Train Error: 0.0940, Loss: 0.1988, Operator norm: 0.5047 | Test Error: 0.0830, Loss: 0.1962
141: Forward: 16 | Train Error: 0.0940, Loss: 0.1982, Operator norm: 0.5047 | Test Error: 0.0810, Loss: 0.1957
142: Forward: 16 | Train Error: 0.0940, Loss: 0.1977, Operator norm: 0.5047 | Test Error: 0.0810, Loss: 0.1951
143: Forward: 16 | Train Error: 0.0940, Loss: 0.1972, Operator norm: 0.5047 | Test Error: 0.0810, Loss: 0.1946
144: Forward: 16 | Train Error: 0.0930, Loss: 0.1967, Operator norm: 0.5048 | Test Error: 0.0810, Loss: 0.1941
145: Forward: 16 | Train Error: 0.0920, Loss: 0.1962, Operator norm: 0.5048 | Test Error: 0.0800, Loss: 0.1936
146: Forward: 16 | Train Error: 0.0920, Loss: 0.1957, Operator norm: 0.5048 | Test Error: 0.0790, Loss: 0.1930
147: Forward: 16 | Train Error: 0.0930, Loss: 0.1952, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1925
148: Forward: 16 | Train Error: 0.0930, Loss: 0.1947, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1920
149: Forward: 16 | Train Error: 0.0920, Loss: 0.1942, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1915
150: Forward: 16 | Train Error: 0.0920, Loss: 0.1937, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1910
151: Forward: 16 | Train Error: 0.0920, Loss: 0.1932, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1905
152: Forward: 16 | Train Error: 0.0920, Loss: 0.1927, Operator norm: 0.5048 | Test Error: 0.0770, Loss: 0.1900
153: Forward: 16 | Train Error: 0.0910, Loss: 0.1922, Operator norm: 0.5048 | Test Error: 0.0760, Loss: 0.1895
154: Forward: 16 | Train Error: 0.0880, Loss: 0.1917, Operator norm: 0.5048 | Test Error: 0.0760, Loss: 0.1890
155: Forward: 16 | Train Error: 0.0870, Loss: 0.1913, Operator norm: 0.5049 | Test Error: 0.0760, Loss: 0.1886
156: Forward: 16 | Train Error: 0.0870, Loss: 0.1908, Operator norm: 0.5049 | Test Error: 0.0750, Loss: 0.1881
157: Forward: 16 | Train Error: 0.0870, Loss: 0.1903, Operator norm: 0.5049 | Test Error: 0.0750, Loss: 0.1876
158: Forward: 16 | Train Error: 0.0850, Loss: 0.1899, Operator norm: 0.5049 | Test Error: 0.0750, Loss: 0.1871
159: Forward: 16 | Train Error: 0.0850, Loss: 0.1894, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1867
160: Forward: 16 | Train Error: 0.0840, Loss: 0.1890, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1862
161: Forward: 16 | Train Error: 0.0820, Loss: 0.1885, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1857
162: Forward: 16 | Train Error: 0.0820, Loss: 0.1881, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1853
163: Forward: 16 | Train Error: 0.0820, Loss: 0.1876, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1848
164: Forward: 16 | Train Error: 0.0820, Loss: 0.1872, Operator norm: 0.5049 | Test Error: 0.0710, Loss: 0.1844
165: Forward: 16 | Train Error: 0.0810, Loss: 0.1867, Operator norm: 0.5049 | Test Error: 0.0710, Loss: 0.1839
166: Forward: 16 | Train Error: 0.0810, Loss: 0.1863, Operator norm: 0.5050 | Test Error: 0.0710, Loss: 0.1834
167: Forward: 16 | Train Error: 0.0810, Loss: 0.1858, Operator norm: 0.5050 | Test Error: 0.0710, Loss: 0.1830
168: Forward: 16 | Train Error: 0.0800, Loss: 0.1854, Operator norm: 0.5050 | Test Error: 0.0710, Loss: 0.1826
169: Forward: 16 | Train Error: 0.0780, Loss: 0.1850, Operator norm: 0.5050 | Test Error: 0.0710, Loss: 0.1821
170: Forward: 16 | Train Error: 0.0770, Loss: 0.1846, Operator norm: 0.5050 | Test Error: 0.0710, Loss: 0.1817
171: Forward: 16 | Train Error: 0.0770, Loss: 0.1841, Operator norm: 0.5050 | Test Error: 0.0700, Loss: 0.1812
172: Forward: 16 | Train Error: 0.0770, Loss: 0.1837, Operator norm: 0.5050 | Test Error: 0.0700, Loss: 0.1808
173: Forward: 16 | Train Error: 0.0760, Loss: 0.1833, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1804
174: Forward: 16 | Train Error: 0.0760, Loss: 0.1829, Operator norm: 0.5050 | Test Error: 0.0680, Loss: 0.1800
175: Forward: 16 | Train Error: 0.0760, Loss: 0.1824, Operator norm: 0.5050 | Test Error: 0.0680, Loss: 0.1795
176: Forward: 16 | Train Error: 0.0760, Loss: 0.1820, Operator norm: 0.5050 | Test Error: 0.0670, Loss: 0.1791
177: Forward: 16 | Train Error: 0.0750, Loss: 0.1816, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1787
178: Forward: 16 | Train Error: 0.0740, Loss: 0.1812, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1783
179: Forward: 16 | Train Error: 0.0740, Loss: 0.1808, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1778
180: Forward: 16 | Train Error: 0.0740, Loss: 0.1804, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1774
181: Forward: 16 | Train Error: 0.0730, Loss: 0.1800, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1770
182: Forward: 16 | Train Error: 0.0730, Loss: 0.1796, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1766
183: Forward: 16 | Train Error: 0.0730, Loss: 0.1792, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1762
184: Forward: 16 | Train Error: 0.0730, Loss: 0.1788, Operator norm: 0.5051 | Test Error: 0.0660, Loss: 0.1758
185: Forward: 16 | Train Error: 0.0730, Loss: 0.1784, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1754
186: Forward: 16 | Train Error: 0.0730, Loss: 0.1780, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1750
187: Forward: 16 | Train Error: 0.0720, Loss: 0.1776, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1746
188: Forward: 16 | Train Error: 0.0720, Loss: 0.1772, Operator norm: 0.5051 | Test Error: 0.0640, Loss: 0.1742
189: Forward: 16 | Train Error: 0.0720, Loss: 0.1769, Operator norm: 0.5051 | Test Error: 0.0640, Loss: 0.1738
190: Forward: 16 | Train Error: 0.0720, Loss: 0.1765, Operator norm: 0.5051 | Test Error: 0.0620, Loss: 0.1734
191: Forward: 16 | Train Error: 0.0720, Loss: 0.1761, Operator norm: 0.5051 | Test Error: 0.0600, Loss: 0.1730
192: Forward: 16 | Train Error: 0.0710, Loss: 0.1757, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1726
193: Forward: 16 | Train Error: 0.0690, Loss: 0.1753, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1722
194: Forward: 16 | Train Error: 0.0680, Loss: 0.1750, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1719
195: Forward: 16 | Train Error: 0.0670, Loss: 0.1746, Operator norm: 0.5052 | Test Error: 0.0610, Loss: 0.1715
196: Forward: 16 | Train Error: 0.0670, Loss: 0.1742, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1711
197: Forward: 16 | Train Error: 0.0670, Loss: 0.1738, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1707
198: Forward: 16 | Train Error: 0.0670, Loss: 0.1735, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1703
199: Forward: 16 | Train Error: 0.0670, Loss: 0.1731, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1699
200: Forward: 16 | Train Error: 0.0660, Loss: 0.1727, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1696
201: Forward: 16 | Train Error: 0.0660, Loss: 0.1724, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1692
202: Forward: 16 | Train Error: 0.0660, Loss: 0.1720, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1688
203: Forward: 16 | Train Error: 0.0650, Loss: 0.1716, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1685
204: Forward: 16 | Train Error: 0.0650, Loss: 0.1713, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1681
205: Forward: 16 | Train Error: 0.0650, Loss: 0.1709, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1677
206: Forward: 16 | Train Error: 0.0650, Loss: 0.1706, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1674
207: Forward: 16 | Train Error: 0.0640, Loss: 0.1702, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1670
208: Forward: 16 | Train Error: 0.0630, Loss: 0.1699, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1666
209: Forward: 16 | Train Error: 0.0620, Loss: 0.1695, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1663
210: Forward: 16 | Train Error: 0.0620, Loss: 0.1692, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1659
211: Forward: 16 | Train Error: 0.0620, Loss: 0.1688, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1656
212: Forward: 16 | Train Error: 0.0610, Loss: 0.1685, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1652
213: Forward: 16 | Train Error: 0.0610, Loss: 0.1681, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1648
214: Forward: 16 | Train Error: 0.0610, Loss: 0.1678, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1645
215: Forward: 16 | Train Error: 0.0610, Loss: 0.1674, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1641
216: Forward: 16 | Train Error: 0.0610, Loss: 0.1671, Operator norm: 0.5053 | Test Error: 0.0610, Loss: 0.1638
217: Forward: 16 | Train Error: 0.0610, Loss: 0.1667, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1634
218: Forward: 16 | Train Error: 0.0610, Loss: 0.1664, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1631
219: Forward: 16 | Train Error: 0.0610, Loss: 0.1661, Operator norm: 0.5053 | Test Error: 0.0580, Loss: 0.1628
220: Forward: 16 | Train Error: 0.0620, Loss: 0.1657, Operator norm: 0.5053 | Test Error: 0.0580, Loss: 0.1624
221: Forward: 16 | Train Error: 0.0620, Loss: 0.1654, Operator norm: 0.5054 | Test Error: 0.0580, Loss: 0.1621
222: Forward: 16 | Train Error: 0.0620, Loss: 0.1651, Operator norm: 0.5054 | Test Error: 0.0580, Loss: 0.1617
223: Forward: 16 | Train Error: 0.0620, Loss: 0.1647, Operator norm: 0.5054 | Test Error: 0.0580, Loss: 0.1614
224: Forward: 16 | Train Error: 0.0620, Loss: 0.1644, Operator norm: 0.5054 | Test Error: 0.0580, Loss: 0.1610
225: Forward: 16 | Train Error: 0.0620, Loss: 0.1641, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1607
226: Forward: 16 | Train Error: 0.0630, Loss: 0.1637, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1604
227: Forward: 16 | Train Error: 0.0630, Loss: 0.1634, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1600
228: Forward: 16 | Train Error: 0.0630, Loss: 0.1631, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1597
229: Forward: 16 | Train Error: 0.0630, Loss: 0.1628, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1594
230: Forward: 16 | Train Error: 0.0630, Loss: 0.1625, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1590
231: Forward: 16 | Train Error: 0.0630, Loss: 0.1621, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1587
232: Forward: 16 | Train Error: 0.0630, Loss: 0.1618, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1584
233: Forward: 16 | Train Error: 0.0630, Loss: 0.1615, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1581
234: Forward: 16 | Train Error: 0.0640, Loss: 0.1612, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1577
235: Forward: 16 | Train Error: 0.0640, Loss: 0.1609, Operator norm: 0.5054 | Test Error: 0.0560, Loss: 0.1574
236: Forward: 16 | Train Error: 0.0640, Loss: 0.1605, Operator norm: 0.5054 | Test Error: 0.0560, Loss: 0.1571
237: Forward: 16 | Train Error: 0.0640, Loss: 0.1602, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1568
238: Forward: 16 | Train Error: 0.0640, Loss: 0.1599, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1565
239: Forward: 16 | Train Error: 0.0640, Loss: 0.1596, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1561
240: Forward: 16 | Train Error: 0.0640, Loss: 0.1593, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1558
241: Forward: 16 | Train Error: 0.0640, Loss: 0.1590, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1555
242: Forward: 16 | Train Error: 0.0640, Loss: 0.1587, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1552
243: Forward: 16 | Train Error: 0.0640, Loss: 0.1584, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1549
244: Forward: 16 | Train Error: 0.0640, Loss: 0.1581, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1546
245: Forward: 16 | Train Error: 0.0640, Loss: 0.1578, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1542
246: Forward: 16 | Train Error: 0.0640, Loss: 0.1575, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1539
247: Forward: 16 | Train Error: 0.0640, Loss: 0.1572, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1536
248: Forward: 16 | Train Error: 0.0640, Loss: 0.1569, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1533
249: Forward: 16 | Train Error: 0.0630, Loss: 0.1566, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1530
250: Forward: 16 | Train Error: 0.0630, Loss: 0.1563, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1527
251: Forward: 16 | Train Error: 0.0630, Loss: 0.1560, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1524
252: Forward: 16 | Train Error: 0.0630, Loss: 0.1557, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1521
253: Forward: 16 | Train Error: 0.0630, Loss: 0.1554, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1518
254: Forward: 16 | Train Error: 0.0630, Loss: 0.1551, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1515
255: Forward: 16 | Train Error: 0.0630, Loss: 0.1548, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1512
256: Forward: 16 | Train Error: 0.0630, Loss: 0.1545, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1509
257: Forward: 16 | Train Error: 0.0630, Loss: 0.1542, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1506
258: Forward: 16 | Train Error: 0.0630, Loss: 0.1539, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1503
259: Forward: 16 | Train Error: 0.0630, Loss: 0.1536, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1500
260: Forward: 16 | Train Error: 0.0630, Loss: 0.1534, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1497
261: Forward: 16 | Train Error: 0.0620, Loss: 0.1531, Operator norm: 0.5056 | Test Error: 0.0560, Loss: 0.1494
262: Forward: 16 | Train Error: 0.0620, Loss: 0.1528, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1491
263: Forward: 16 | Train Error: 0.0620, Loss: 0.1525, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1489
264: Forward: 16 | Train Error: 0.0620, Loss: 0.1522, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1486
265: Forward: 16 | Train Error: 0.0620, Loss: 0.1519, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1483
266: Forward: 16 | Train Error: 0.0620, Loss: 0.1517, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1480
267: Forward: 16 | Train Error: 0.0620, Loss: 0.1514, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1477
268: Forward: 16 | Train Error: 0.0620, Loss: 0.1511, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1474
269: Forward: 16 | Train Error: 0.0610, Loss: 0.1508, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1471
270: Forward: 16 | Train Error: 0.0610, Loss: 0.1505, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1468
271: Forward: 16 | Train Error: 0.0610, Loss: 0.1503, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1466
272: Forward: 16 | Train Error: 0.0610, Loss: 0.1500, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1463
273: Forward: 16 | Train Error: 0.0610, Loss: 0.1497, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1460
274: Forward: 16 | Train Error: 0.0610, Loss: 0.1495, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1457
275: Forward: 16 | Train Error: 0.0610, Loss: 0.1492, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1455
276: Forward: 16 | Train Error: 0.0610, Loss: 0.1489, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1452
277: Forward: 16 | Train Error: 0.0610, Loss: 0.1486, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1449
278: Forward: 16 | Train Error: 0.0610, Loss: 0.1484, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1446
279: Forward: 16 | Train Error: 0.0610, Loss: 0.1481, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1444
280: Forward: 16 | Train Error: 0.0610, Loss: 0.1478, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1441
281: Forward: 16 | Train Error: 0.0610, Loss: 0.1476, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1438
282: Forward: 16 | Train Error: 0.0610, Loss: 0.1473, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1435
283: Forward: 16 | Train Error: 0.0610, Loss: 0.1471, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1433
284: Forward: 16 | Train Error: 0.0610, Loss: 0.1468, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1430
285: Forward: 16 | Train Error: 0.0610, Loss: 0.1465, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1427
286: Forward: 16 | Train Error: 0.0610, Loss: 0.1463, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1425
287: Forward: 16 | Train Error: 0.0610, Loss: 0.1460, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1422
288: Forward: 16 | Train Error: 0.0610, Loss: 0.1458, Operator norm: 0.5057 | Test Error: 0.0540, Loss: 0.1419
289: Forward: 16 | Train Error: 0.0610, Loss: 0.1455, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1417
290: Forward: 16 | Train Error: 0.0610, Loss: 0.1452, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1414
291: Forward: 16 | Train Error: 0.0610, Loss: 0.1450, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1412
292: Forward: 16 | Train Error: 0.0610, Loss: 0.1447, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1409
293: Forward: 16 | Train Error: 0.0610, Loss: 0.1445, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1406
294: Forward: 16 | Train Error: 0.0610, Loss: 0.1442, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1404
295: Forward: 16 | Train Error: 0.0610, Loss: 0.1440, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1401
296: Forward: 16 | Train Error: 0.0610, Loss: 0.1437, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1399
297: Forward: 16 | Train Error: 0.0610, Loss: 0.1435, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1396
298: Forward: 16 | Train Error: 0.0600, Loss: 0.1432, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1394
299: Forward: 16 | Train Error: 0.0600, Loss: 0.1430, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1391
300: Forward: 16 | Train Error: 0.0600, Loss: 0.1427, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1388
301: Forward: 16 | Train Error: 0.0600, Loss: 0.1425, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1386
302: Forward: 16 | Train Error: 0.0600, Loss: 0.1422, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1383
303: Forward: 16 | Train Error: 0.0600, Loss: 0.1420, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1381
304: Forward: 16 | Train Error: 0.0600, Loss: 0.1418, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1378
305: Forward: 16 | Train Error: 0.0600, Loss: 0.1415, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1376
306: Forward: 16 | Train Error: 0.0600, Loss: 0.1413, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1373
307: Forward: 16 | Train Error: 0.0600, Loss: 0.1410, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1371
308: Forward: 16 | Train Error: 0.0600, Loss: 0.1408, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1369
309: Forward: 16 | Train Error: 0.0600, Loss: 0.1406, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1366
310: Forward: 16 | Train Error: 0.0600, Loss: 0.1403, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1364
311: Forward: 16 | Train Error: 0.0600, Loss: 0.1401, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1361
312: Forward: 16 | Train Error: 0.0600, Loss: 0.1398, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1359
313: Forward: 16 | Train Error: 0.0600, Loss: 0.1396, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1356
314: Forward: 16 | Train Error: 0.0600, Loss: 0.1394, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1354
315: Forward: 16 | Train Error: 0.0600, Loss: 0.1391, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1352
316: Forward: 16 | Train Error: 0.0600, Loss: 0.1389, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1349
317: Forward: 16 | Train Error: 0.0600, Loss: 0.1387, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1347
318: Forward: 16 | Train Error: 0.0600, Loss: 0.1385, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1345
319: Forward: 16 | Train Error: 0.0600, Loss: 0.1382, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1342
320: Forward: 16 | Train Error: 0.0600, Loss: 0.1380, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1340
321: Forward: 16 | Train Error: 0.0600, Loss: 0.1378, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1338
322: Forward: 16 | Train Error: 0.0600, Loss: 0.1375, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1335
323: Forward: 16 | Train Error: 0.0600, Loss: 0.1373, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1333
324: Forward: 16 | Train Error: 0.0600, Loss: 0.1371, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1331
325: Forward: 16 | Train Error: 0.0600, Loss: 0.1369, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1328
326: Forward: 16 | Train Error: 0.0600, Loss: 0.1366, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1326
327: Forward: 16 | Train Error: 0.0600, Loss: 0.1364, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1324
328: Forward: 16 | Train Error: 0.0600, Loss: 0.1362, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1321
329: Forward: 16 | Train Error: 0.0600, Loss: 0.1360, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1319
330: Forward: 16 | Train Error: 0.0600, Loss: 0.1358, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1317
331: Forward: 16 | Train Error: 0.0600, Loss: 0.1355, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1315
332: Forward: 16 | Train Error: 0.0600, Loss: 0.1353, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1312
333: Forward: 16 | Train Error: 0.0600, Loss: 0.1351, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1310
334: Forward: 16 | Train Error: 0.0600, Loss: 0.1349, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1308
335: Forward: 16 | Train Error: 0.0600, Loss: 0.1347, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1306
336: Forward: 16 | Train Error: 0.0600, Loss: 0.1344, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1303
337: Forward: 16 | Train Error: 0.0600, Loss: 0.1342, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1301
338: Forward: 16 | Train Error: 0.0600, Loss: 0.1340, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1299
339: Forward: 16 | Train Error: 0.0600, Loss: 0.1338, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1297
340: Forward: 16 | Train Error: 0.0600, Loss: 0.1336, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1295
341: Forward: 16 | Train Error: 0.0600, Loss: 0.1334, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1293
342: Forward: 16 | Train Error: 0.0600, Loss: 0.1332, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1290
343: Forward: 16 | Train Error: 0.0600, Loss: 0.1330, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1288
344: Forward: 16 | Train Error: 0.0600, Loss: 0.1328, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1286
345: Forward: 16 | Train Error: 0.0600, Loss: 0.1325, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1284
346: Forward: 16 | Train Error: 0.0600, Loss: 0.1323, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1282
347: Forward: 16 | Train Error: 0.0600, Loss: 0.1321, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1280
348: Forward: 16 | Train Error: 0.0600, Loss: 0.1319, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1278
349: Forward: 16 | Train Error: 0.0590, Loss: 0.1317, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1275
350: Forward: 16 | Train Error: 0.0590, Loss: 0.1315, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1273
351: Forward: 16 | Train Error: 0.0590, Loss: 0.1313, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1271
352: Forward: 16 | Train Error: 0.0590, Loss: 0.1311, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1269
353: Forward: 16 | Train Error: 0.0590, Loss: 0.1309, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1267
354: Forward: 16 | Train Error: 0.0590, Loss: 0.1307, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1265
355: Forward: 16 | Train Error: 0.0580, Loss: 0.1305, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1263
356: Forward: 16 | Train Error: 0.0580, Loss: 0.1303, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1261
357: Forward: 16 | Train Error: 0.0580, Loss: 0.1301, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1259
358: Forward: 16 | Train Error: 0.0580, Loss: 0.1299, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1257
359: Forward: 16 | Train Error: 0.0580, Loss: 0.1297, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1255
360: Forward: 16 | Train Error: 0.0580, Loss: 0.1295, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1253
361: Forward: 16 | Train Error: 0.0580, Loss: 0.1293, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1251
362: Forward: 16 | Train Error: 0.0580, Loss: 0.1291, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1249
363: Forward: 16 | Train Error: 0.0580, Loss: 0.1289, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1247
364: Forward: 16 | Train Error: 0.0580, Loss: 0.1287, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1245
365: Forward: 16 | Train Error: 0.0580, Loss: 0.1285, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1243
366: Forward: 16 | Train Error: 0.0580, Loss: 0.1283, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1241
367: Forward: 16 | Train Error: 0.0580, Loss: 0.1281, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1239
368: Forward: 16 | Train Error: 0.0580, Loss: 0.1280, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1237
369: Forward: 16 | Train Error: 0.0580, Loss: 0.1278, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1235
370: Forward: 16 | Train Error: 0.0580, Loss: 0.1276, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1233
371: Forward: 16 | Train Error: 0.0580, Loss: 0.1274, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1231
372: Forward: 16 | Train Error: 0.0580, Loss: 0.1272, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1229
373: Forward: 16 | Train Error: 0.0580, Loss: 0.1270, Operator norm: 0.5062 | Test Error: 0.0510, Loss: 0.1227
374: Forward: 16 | Train Error: 0.0580, Loss: 0.1268, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1225
375: Forward: 16 | Train Error: 0.0580, Loss: 0.1266, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1223
376: Forward: 16 | Train Error: 0.0580, Loss: 0.1265, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1221
377: Forward: 16 | Train Error: 0.0580, Loss: 0.1263, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1220
378: Forward: 16 | Train Error: 0.0580, Loss: 0.1261, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1218
379: Forward: 16 | Train Error: 0.0580, Loss: 0.1259, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1216
380: Forward: 16 | Train Error: 0.0580, Loss: 0.1257, Operator norm: 0.5062 | Test Error: 0.0500, Loss: 0.1214
381: Forward: 16 | Train Error: 0.0580, Loss: 0.1255, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1212
382: Forward: 16 | Train Error: 0.0580, Loss: 0.1253, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1210
383: Forward: 16 | Train Error: 0.0580, Loss: 0.1252, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1208
384: Forward: 16 | Train Error: 0.0580, Loss: 0.1250, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1206
385: Forward: 16 | Train Error: 0.0580, Loss: 0.1248, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1205
386: Forward: 16 | Train Error: 0.0580, Loss: 0.1246, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1203
387: Forward: 16 | Train Error: 0.0580, Loss: 0.1245, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1201
388: Forward: 16 | Train Error: 0.0580, Loss: 0.1243, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1199
389: Forward: 16 | Train Error: 0.0580, Loss: 0.1241, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1197
390: Forward: 16 | Train Error: 0.0580, Loss: 0.1239, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1196
391: Forward: 16 | Train Error: 0.0580, Loss: 0.1237, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1194
392: Forward: 16 | Train Error: 0.0580, Loss: 0.1236, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1192
393: Forward: 16 | Train Error: 0.0580, Loss: 0.1234, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1190
394: Forward: 16 | Train Error: 0.0570, Loss: 0.1232, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1188
395: Forward: 16 | Train Error: 0.0570, Loss: 0.1230, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1187
396: Forward: 16 | Train Error: 0.0570, Loss: 0.1229, Operator norm: 0.5063 | Test Error: 0.0500, Loss: 0.1185
397: Forward: 16 | Train Error: 0.0570, Loss: 0.1227, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1183
398: Forward: 16 | Train Error: 0.0570, Loss: 0.1225, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1181
399: Forward: 16 | Train Error: 0.0570, Loss: 0.1224, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1180
400: Forward: 16 | Train Error: 0.0570, Loss: 0.1222, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1178
401: Forward: 16 | Train Error: 0.0570, Loss: 0.1220, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1176
402: Forward: 16 | Train Error: 0.0570, Loss: 0.1219, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1174
403: Forward: 16 | Train Error: 0.0570, Loss: 0.1217, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1173
404: Forward: 16 | Train Error: 0.0570, Loss: 0.1215, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1171
405: Forward: 16 | Train Error: 0.0570, Loss: 0.1213, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1169
406: Forward: 16 | Train Error: 0.0570, Loss: 0.1212, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1167
407: Forward: 16 | Train Error: 0.0570, Loss: 0.1210, Operator norm: 0.5064 | Test Error: 0.0500, Loss: 0.1166
408: Forward: 16 | Train Error: 0.0570, Loss: 0.1209, Operator norm: 0.5064 | Test Error: 0.0490, Loss: 0.1164
409: Forward: 16 | Train Error: 0.0570, Loss: 0.1207, Operator norm: 0.5064 | Test Error: 0.0490, Loss: 0.1162
410: Forward: 16 | Train Error: 0.0570, Loss: 0.1205, Operator norm: 0.5064 | Test Error: 0.0490, Loss: 0.1161
411: Forward: 16 | Train Error: 0.0570, Loss: 0.1204, Operator norm: 0.5064 | Test Error: 0.0490, Loss: 0.1159
412: Forward: 16 | Train Error: 0.0570, Loss: 0.1202, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1157
413: Forward: 16 | Train Error: 0.0570, Loss: 0.1200, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1156
414: Forward: 16 | Train Error: 0.0570, Loss: 0.1199, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1154
415: Forward: 16 | Train Error: 0.0570, Loss: 0.1197, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1152
416: Forward: 16 | Train Error: 0.0570, Loss: 0.1196, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1151
417: Forward: 16 | Train Error: 0.0580, Loss: 0.1194, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1149
418: Forward: 16 | Train Error: 0.0580, Loss: 0.1192, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1147
419: Forward: 16 | Train Error: 0.0580, Loss: 0.1191, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1146
420: Forward: 16 | Train Error: 0.0580, Loss: 0.1189, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1144
421: Forward: 16 | Train Error: 0.0580, Loss: 0.1188, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1143
422: Forward: 16 | Train Error: 0.0580, Loss: 0.1186, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1141
423: Forward: 16 | Train Error: 0.0580, Loss: 0.1184, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1139
424: Forward: 16 | Train Error: 0.0580, Loss: 0.1183, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1138
425: Forward: 16 | Train Error: 0.0580, Loss: 0.1181, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1136
426: Forward: 16 | Train Error: 0.0580, Loss: 0.1180, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1135
427: Forward: 16 | Train Error: 0.0580, Loss: 0.1178, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1133
428: Forward: 16 | Train Error: 0.0580, Loss: 0.1177, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1131
429: Forward: 16 | Train Error: 0.0580, Loss: 0.1175, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1130
430: Forward: 16 | Train Error: 0.0580, Loss: 0.1174, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1128
431: Forward: 16 | Train Error: 0.0580, Loss: 0.1172, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1127
432: Forward: 16 | Train Error: 0.0580, Loss: 0.1171, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1125
433: Forward: 16 | Train Error: 0.0580, Loss: 0.1169, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1124
434: Forward: 16 | Train Error: 0.0580, Loss: 0.1168, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1122
435: Forward: 16 | Train Error: 0.0580, Loss: 0.1166, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1121
436: Forward: 16 | Train Error: 0.0580, Loss: 0.1165, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1119
437: Forward: 16 | Train Error: 0.0580, Loss: 0.1163, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1117
438: Forward: 16 | Train Error: 0.0580, Loss: 0.1162, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1116
439: Forward: 16 | Train Error: 0.0580, Loss: 0.1160, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1114
440: Forward: 16 | Train Error: 0.0580, Loss: 0.1159, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1113
441: Forward: 16 | Train Error: 0.0570, Loss: 0.1157, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1111
442: Forward: 16 | Train Error: 0.0570, Loss: 0.1156, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1110
443: Forward: 16 | Train Error: 0.0570, Loss: 0.1154, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1108
444: Forward: 16 | Train Error: 0.0570, Loss: 0.1153, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1107
445: Forward: 16 | Train Error: 0.0570, Loss: 0.1151, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1106
446: Forward: 16 | Train Error: 0.0570, Loss: 0.1150, Operator norm: 0.5066 | Test Error: 0.0460, Loss: 0.1104
447: Forward: 16 | Train Error: 0.0570, Loss: 0.1149, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1103
448: Forward: 16 | Train Error: 0.0570, Loss: 0.1147, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1101
449: Forward: 16 | Train Error: 0.0570, Loss: 0.1146, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1100
450: Forward: 16 | Train Error: 0.0570, Loss: 0.1144, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1098
451: Forward: 16 | Train Error: 0.0570, Loss: 0.1143, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1097
452: Forward: 16 | Train Error: 0.0570, Loss: 0.1142, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1095
453: Forward: 16 | Train Error: 0.0570, Loss: 0.1140, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1094
454: Forward: 16 | Train Error: 0.0570, Loss: 0.1139, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1092
455: Forward: 16 | Train Error: 0.0570, Loss: 0.1137, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1091
456: Forward: 16 | Train Error: 0.0570, Loss: 0.1136, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1090
457: Forward: 16 | Train Error: 0.0560, Loss: 0.1135, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1088
458: Forward: 16 | Train Error: 0.0560, Loss: 0.1133, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1087
459: Forward: 16 | Train Error: 0.0560, Loss: 0.1132, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1085
460: Forward: 16 | Train Error: 0.0560, Loss: 0.1130, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1084
461: Forward: 16 | Train Error: 0.0560, Loss: 0.1129, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1083
462: Forward: 16 | Train Error: 0.0560, Loss: 0.1128, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1081
463: Forward: 16 | Train Error: 0.0560, Loss: 0.1126, Operator norm: 0.5068 | Test Error: 0.0450, Loss: 0.1080
464: Forward: 16 | Train Error: 0.0560, Loss: 0.1125, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1078
465: Forward: 16 | Train Error: 0.0560, Loss: 0.1124, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1077
466: Forward: 16 | Train Error: 0.0550, Loss: 0.1122, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1076
467: Forward: 16 | Train Error: 0.0550, Loss: 0.1121, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1074
468: Forward: 16 | Train Error: 0.0550, Loss: 0.1120, Operator norm: 0.5068 | Test Error: 0.0450, Loss: 0.1073
469: Forward: 16 | Train Error: 0.0550, Loss: 0.1118, Operator norm: 0.5068 | Test Error: 0.0450, Loss: 0.1072
470: Forward: 16 | Train Error: 0.0550, Loss: 0.1117, Operator norm: 0.5068 | Test Error: 0.0450, Loss: 0.1070
471: Forward: 16 | Train Error: 0.0550, Loss: 0.1116, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1069
472: Forward: 16 | Train Error: 0.0550, Loss: 0.1115, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1068
473: Forward: 16 | Train Error: 0.0550, Loss: 0.1113, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1066
474: Forward: 16 | Train Error: 0.0550, Loss: 0.1112, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1065
475: Forward: 16 | Train Error: 0.0540, Loss: 0.1111, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1064
476: Forward: 16 | Train Error: 0.0540, Loss: 0.1109, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1062
477: Forward: 16 | Train Error: 0.0540, Loss: 0.1108, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1061
478: Forward: 16 | Train Error: 0.0540, Loss: 0.1107, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1060
479: Forward: 16 | Train Error: 0.0540, Loss: 0.1106, Operator norm: 0.5068 | Test Error: 0.0440, Loss: 0.1058
480: Forward: 16 | Train Error: 0.0540, Loss: 0.1104, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1057
481: Forward: 16 | Train Error: 0.0540, Loss: 0.1103, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1056
482: Forward: 16 | Train Error: 0.0540, Loss: 0.1102, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1054
483: Forward: 16 | Train Error: 0.0540, Loss: 0.1100, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1053
484: Forward: 16 | Train Error: 0.0540, Loss: 0.1099, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1052
485: Forward: 16 | Train Error: 0.0540, Loss: 0.1098, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1051
486: Forward: 16 | Train Error: 0.0540, Loss: 0.1097, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1049
487: Forward: 16 | Train Error: 0.0540, Loss: 0.1095, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1048
488: Forward: 16 | Train Error: 0.0540, Loss: 0.1094, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1047
489: Forward: 16 | Train Error: 0.0540, Loss: 0.1093, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1046
490: Forward: 16 | Train Error: 0.0540, Loss: 0.1092, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1044
491: Forward: 16 | Train Error: 0.0540, Loss: 0.1091, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1043
492: Forward: 16 | Train Error: 0.0530, Loss: 0.1089, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1042
493: Forward: 16 | Train Error: 0.0530, Loss: 0.1088, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1041
494: Forward: 16 | Train Error: 0.0530, Loss: 0.1087, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1039
495: Forward: 16 | Train Error: 0.0530, Loss: 0.1086, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1038
496: Forward: 16 | Train Error: 0.0530, Loss: 0.1085, Operator norm: 0.5070 | Test Error: 0.0450, Loss: 0.1037
497: Forward: 16 | Train Error: 0.0530, Loss: 0.1083, Operator norm: 0.5070 | Test Error: 0.0450, Loss: 0.1036
498: Forward: 16 | Train Error: 0.0530, Loss: 0.1082, Operator norm: 0.5070 | Test Error: 0.0450, Loss: 0.1034
499: Forward: 16 | Train Error: 0.0530, Loss: 0.1081, Operator norm: 0.5070 | Test Error: 0.0450, Loss: 0.1033
grad at the end: grad_B=0.7179, grad_A=0.3292, grad_W=0.7447


==> lr/MNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.01 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 15 | Train Error: 0.4760, Loss: 0.5660, Operator norm: 0.5041 | Test Error: 0.1340, Loss: 0.2426
1: Forward: 15 | Train Error: 0.1600, Loss: 0.2446, Operator norm: 0.5061 | Test Error: 0.0710, Loss: 0.1640
2: Forward: 15 | Train Error: 0.0800, Loss: 0.1664, Operator norm: 0.5071 | Test Error: 0.0420, Loss: 0.1266
3: Forward: 15 | Train Error: 0.0420, Loss: 0.1297, Operator norm: 0.5076 | Test Error: 0.0250, Loss: 0.1019
4: Forward: 15 | Train Error: 0.0250, Loss: 0.1055, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0843
5: Forward: 15 | Train Error: 0.0140, Loss: 0.0880, Operator norm: 0.5086 | Test Error: 0.0090, Loss: 0.0715
6: Forward: 15 | Train Error: 0.0120, Loss: 0.0752, Operator norm: 0.5091 | Test Error: 0.0060, Loss: 0.0623
7: Forward: 15 | Train Error: 0.0100, Loss: 0.0657, Operator norm: 0.5096 | Test Error: 0.0030, Loss: 0.0556
8: Forward: 15 | Train Error: 0.0070, Loss: 0.0588, Operator norm: 0.5101 | Test Error: 0.0030, Loss: 0.0507
9: Forward: 15 | Train Error: 0.0050, Loss: 0.0536, Operator norm: 0.5106 | Test Error: 0.0020, Loss: 0.0472
10: Forward: 15 | Train Error: 0.0040, Loss: 0.0498, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0445
11: Forward: 15 | Train Error: 0.0030, Loss: 0.0468, Operator norm: 0.5113 | Test Error: 0.0020, Loss: 0.0426
12: Forward: 15 | Train Error: 0.0030, Loss: 0.0446, Operator norm: 0.5116 | Test Error: 0.0020, Loss: 0.0411
13: Forward: 15 | Train Error: 0.0030, Loss: 0.0428, Operator norm: 0.5119 | Test Error: 0.0020, Loss: 0.0399
14: Forward: 15 | Train Error: 0.0030, Loss: 0.0414, Operator norm: 0.5121 | Test Error: 0.0020, Loss: 0.0389
15: Forward: 15 | Train Error: 0.0030, Loss: 0.0402, Operator norm: 0.5123 | Test Error: 0.0020, Loss: 0.0381
16: Forward: 15 | Train Error: 0.0030, Loss: 0.0392, Operator norm: 0.5125 | Test Error: 0.0020, Loss: 0.0374
17: Forward: 15 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.5126 | Test Error: 0.0010, Loss: 0.0368
18: Forward: 15 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.5127 | Test Error: 0.0010, Loss: 0.0363
19: Forward: 15 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0357
20: Forward: 15 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0353
21: Forward: 15 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0348
22: Forward: 15 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0344
23: Forward: 15 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0340
24: Forward: 15 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0336
25: Forward: 15 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0332
26: Forward: 15 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.5134 | Test Error: 0.0000, Loss: 0.0328
27: Forward: 15 | Train Error: 0.0030, Loss: 0.0328, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0324
28: Forward: 15 | Train Error: 0.0030, Loss: 0.0324, Operator norm: 0.5135 | Test Error: 0.0000, Loss: 0.0321
29: Forward: 15 | Train Error: 0.0030, Loss: 0.0320, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0318
30: Forward: 15 | Train Error: 0.0030, Loss: 0.0316, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0314
31: Forward: 15 | Train Error: 0.0030, Loss: 0.0313, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0311
32: Forward: 15 | Train Error: 0.0030, Loss: 0.0309, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0308
33: Forward: 15 | Train Error: 0.0030, Loss: 0.0306, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0305
34: Forward: 15 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0302
35: Forward: 15 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0299
36: Forward: 15 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0297
37: Forward: 15 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0294
38: Forward: 15 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0292
39: Forward: 15 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0289
40: Forward: 15 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0287
41: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0284
42: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0282
43: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0280
44: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0278
45: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0275
46: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0273
47: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0271
48: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0269
49: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0267
50: Forward: 15 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0266
51: Forward: 15 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0264
52: Forward: 15 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0262
53: Forward: 15 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0260
54: Forward: 15 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0259
55: Forward: 15 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0257
56: Forward: 15 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0255
57: Forward: 15 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0254
58: Forward: 15 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.5149 | Test Error: 0.0000, Loss: 0.0252
59: Forward: 15 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.5149 | Test Error: 0.0000, Loss: 0.0250
60: Forward: 15 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.5150 | Test Error: 0.0000, Loss: 0.0249
61: Forward: 15 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.5150 | Test Error: 0.0000, Loss: 0.0247
62: Forward: 15 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.5150 | Test Error: 0.0000, Loss: 0.0246
63: Forward: 15 | Train Error: 0.0020, Loss: 0.0237, Operator norm: 0.5151 | Test Error: 0.0000, Loss: 0.0245
64: Forward: 15 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.5151 | Test Error: 0.0000, Loss: 0.0243
65: Forward: 15 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.5152 | Test Error: 0.0000, Loss: 0.0242
66: Forward: 15 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.5152 | Test Error: 0.0000, Loss: 0.0241
67: Forward: 15 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.5152 | Test Error: 0.0000, Loss: 0.0239
68: Forward: 15 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.5153 | Test Error: 0.0000, Loss: 0.0238
69: Forward: 15 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.5153 | Test Error: 0.0000, Loss: 0.0237
70: Forward: 15 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.5154 | Test Error: 0.0000, Loss: 0.0235
71: Forward: 15 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.5154 | Test Error: 0.0000, Loss: 0.0234
72: Forward: 15 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.5154 | Test Error: 0.0000, Loss: 0.0233
73: Forward: 15 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.5155 | Test Error: 0.0000, Loss: 0.0232
74: Forward: 15 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.5155 | Test Error: 0.0000, Loss: 0.0231
75: Forward: 15 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.5155 | Test Error: 0.0000, Loss: 0.0229
76: Forward: 15 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.5155 | Test Error: 0.0000, Loss: 0.0228
77: Forward: 15 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.5156 | Test Error: 0.0000, Loss: 0.0227
78: Forward: 15 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.5156 | Test Error: 0.0000, Loss: 0.0226
79: Forward: 15 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.5156 | Test Error: 0.0000, Loss: 0.0225
80: Forward: 15 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.5157 | Test Error: 0.0000, Loss: 0.0224
81: Forward: 15 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.5157 | Test Error: 0.0000, Loss: 0.0223
82: Forward: 15 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.5158 | Test Error: 0.0000, Loss: 0.0222
83: Forward: 15 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.5158 | Test Error: 0.0000, Loss: 0.0221
84: Forward: 15 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.5158 | Test Error: 0.0000, Loss: 0.0220
85: Forward: 15 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.5159 | Test Error: 0.0000, Loss: 0.0219
86: Forward: 15 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.5159 | Test Error: 0.0000, Loss: 0.0218
87: Forward: 15 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.5159 | Test Error: 0.0000, Loss: 0.0217
88: Forward: 15 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.5160 | Test Error: 0.0000, Loss: 0.0216
89: Forward: 15 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.5160 | Test Error: 0.0000, Loss: 0.0215
90: Forward: 15 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.5160 | Test Error: 0.0000, Loss: 0.0214
91: Forward: 15 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.5161 | Test Error: 0.0000, Loss: 0.0213
92: Forward: 15 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.5161 | Test Error: 0.0000, Loss: 0.0212
93: Forward: 15 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.5161 | Test Error: 0.0000, Loss: 0.0212
94: Forward: 15 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.5161 | Test Error: 0.0000, Loss: 0.0211
95: Forward: 15 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.5162 | Test Error: 0.0000, Loss: 0.0210
96: Forward: 15 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.5162 | Test Error: 0.0000, Loss: 0.0209
97: Forward: 15 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.5163 | Test Error: 0.0000, Loss: 0.0208
98: Forward: 15 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.5163 | Test Error: 0.0000, Loss: 0.0207
99: Forward: 15 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.5163 | Test Error: 0.0000, Loss: 0.0206
100: Forward: 15 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.5163 | Test Error: 0.0000, Loss: 0.0206
101: Forward: 15 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.5164 | Test Error: 0.0000, Loss: 0.0205
102: Forward: 15 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.5164 | Test Error: 0.0000, Loss: 0.0204
103: Forward: 15 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.5164 | Test Error: 0.0000, Loss: 0.0203
104: Forward: 15 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.5164 | Test Error: 0.0000, Loss: 0.0202
105: Forward: 15 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.5165 | Test Error: 0.0000, Loss: 0.0202
106: Forward: 15 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.5165 | Test Error: 0.0000, Loss: 0.0201
107: Forward: 15 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.5166 | Test Error: 0.0000, Loss: 0.0200
108: Forward: 15 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.5166 | Test Error: 0.0000, Loss: 0.0199
109: Forward: 15 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.5166 | Test Error: 0.0000, Loss: 0.0199
110: Forward: 15 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.5166 | Test Error: 0.0000, Loss: 0.0198
111: Forward: 15 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.5167 | Test Error: 0.0000, Loss: 0.0197
112: Forward: 15 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.5167 | Test Error: 0.0000, Loss: 0.0197
113: Forward: 15 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.5167 | Test Error: 0.0000, Loss: 0.0196
114: Forward: 15 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.5168 | Test Error: 0.0000, Loss: 0.0195
115: Forward: 15 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.5168 | Test Error: 0.0000, Loss: 0.0195
116: Forward: 15 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.5168 | Test Error: 0.0000, Loss: 0.0194
117: Forward: 15 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.5168 | Test Error: 0.0000, Loss: 0.0193
118: Forward: 15 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.5169 | Test Error: 0.0000, Loss: 0.0193
119: Forward: 15 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.5169 | Test Error: 0.0000, Loss: 0.0192
120: Forward: 15 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.5169 | Test Error: 0.0000, Loss: 0.0191
121: Forward: 15 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.5170 | Test Error: 0.0000, Loss: 0.0191
122: Forward: 15 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.5170 | Test Error: 0.0000, Loss: 0.0190
123: Forward: 15 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.5170 | Test Error: 0.0000, Loss: 0.0189
124: Forward: 15 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.5170 | Test Error: 0.0000, Loss: 0.0189
125: Forward: 15 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.5171 | Test Error: 0.0000, Loss: 0.0188
126: Forward: 15 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.5171 | Test Error: 0.0000, Loss: 0.0188
127: Forward: 15 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.5171 | Test Error: 0.0000, Loss: 0.0187
128: Forward: 15 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.5171 | Test Error: 0.0000, Loss: 0.0186
129: Forward: 15 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.5172 | Test Error: 0.0000, Loss: 0.0186
130: Forward: 15 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.5172 | Test Error: 0.0000, Loss: 0.0185
131: Forward: 15 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.5172 | Test Error: 0.0000, Loss: 0.0185
132: Forward: 15 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.5172 | Test Error: 0.0000, Loss: 0.0184
133: Forward: 15 | Train Error: 0.0020, Loss: 0.0169, Operator norm: 0.5173 | Test Error: 0.0000, Loss: 0.0183
134: Forward: 15 | Train Error: 0.0020, Loss: 0.0168, Operator norm: 0.5173 | Test Error: 0.0000, Loss: 0.0183
135: Forward: 15 | Train Error: 0.0020, Loss: 0.0168, Operator norm: 0.5173 | Test Error: 0.0000, Loss: 0.0182
136: Forward: 15 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.5174 | Test Error: 0.0000, Loss: 0.0182
137: Forward: 15 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.5174 | Test Error: 0.0000, Loss: 0.0181
138: Forward: 15 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.5174 | Test Error: 0.0000, Loss: 0.0181
139: Forward: 15 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.5174 | Test Error: 0.0000, Loss: 0.0180
140: Forward: 15 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.5175 | Test Error: 0.0000, Loss: 0.0180
141: Forward: 15 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.5175 | Test Error: 0.0000, Loss: 0.0179
142: Forward: 15 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.5175 | Test Error: 0.0000, Loss: 0.0178
143: Forward: 15 | Train Error: 0.0020, Loss: 0.0163, Operator norm: 0.5175 | Test Error: 0.0000, Loss: 0.0178
144: Forward: 15 | Train Error: 0.0020, Loss: 0.0162, Operator norm: 0.5176 | Test Error: 0.0000, Loss: 0.0177
145: Forward: 15 | Train Error: 0.0020, Loss: 0.0162, Operator norm: 0.5176 | Test Error: 0.0000, Loss: 0.0177
146: Forward: 15 | Train Error: 0.0020, Loss: 0.0161, Operator norm: 0.5176 | Test Error: 0.0000, Loss: 0.0176
147: Forward: 15 | Train Error: 0.0020, Loss: 0.0161, Operator norm: 0.5176 | Test Error: 0.0000, Loss: 0.0176
148: Forward: 15 | Train Error: 0.0020, Loss: 0.0160, Operator norm: 0.5177 | Test Error: 0.0000, Loss: 0.0175
149: Forward: 15 | Train Error: 0.0020, Loss: 0.0160, Operator norm: 0.5177 | Test Error: 0.0000, Loss: 0.0175
150: Forward: 15 | Train Error: 0.0020, Loss: 0.0159, Operator norm: 0.5177 | Test Error: 0.0000, Loss: 0.0174
151: Forward: 15 | Train Error: 0.0020, Loss: 0.0159, Operator norm: 0.5177 | Test Error: 0.0000, Loss: 0.0174
152: Forward: 15 | Train Error: 0.0020, Loss: 0.0158, Operator norm: 0.5178 | Test Error: 0.0000, Loss: 0.0173
153: Forward: 15 | Train Error: 0.0020, Loss: 0.0158, Operator norm: 0.5178 | Test Error: 0.0000, Loss: 0.0173
154: Forward: 15 | Train Error: 0.0020, Loss: 0.0157, Operator norm: 0.5178 | Test Error: 0.0000, Loss: 0.0173
155: Forward: 15 | Train Error: 0.0020, Loss: 0.0157, Operator norm: 0.5178 | Test Error: 0.0000, Loss: 0.0172
156: Forward: 15 | Train Error: 0.0020, Loss: 0.0156, Operator norm: 0.5179 | Test Error: 0.0000, Loss: 0.0172
157: Forward: 15 | Train Error: 0.0020, Loss: 0.0156, Operator norm: 0.5179 | Test Error: 0.0000, Loss: 0.0171
158: Forward: 15 | Train Error: 0.0020, Loss: 0.0155, Operator norm: 0.5179 | Test Error: 0.0000, Loss: 0.0171
159: Forward: 15 | Train Error: 0.0020, Loss: 0.0155, Operator norm: 0.5179 | Test Error: 0.0000, Loss: 0.0170
160: Forward: 15 | Train Error: 0.0020, Loss: 0.0154, Operator norm: 0.5180 | Test Error: 0.0000, Loss: 0.0170
161: Forward: 15 | Train Error: 0.0020, Loss: 0.0154, Operator norm: 0.5180 | Test Error: 0.0000, Loss: 0.0169
162: Forward: 15 | Train Error: 0.0020, Loss: 0.0153, Operator norm: 0.5180 | Test Error: 0.0000, Loss: 0.0169
163: Forward: 15 | Train Error: 0.0020, Loss: 0.0153, Operator norm: 0.5180 | Test Error: 0.0000, Loss: 0.0168
164: Forward: 15 | Train Error: 0.0020, Loss: 0.0152, Operator norm: 0.5181 | Test Error: 0.0000, Loss: 0.0168
165: Forward: 15 | Train Error: 0.0020, Loss: 0.0152, Operator norm: 0.5181 | Test Error: 0.0000, Loss: 0.0168
166: Forward: 15 | Train Error: 0.0020, Loss: 0.0151, Operator norm: 0.5181 | Test Error: 0.0000, Loss: 0.0167
167: Forward: 15 | Train Error: 0.0020, Loss: 0.0151, Operator norm: 0.5181 | Test Error: 0.0000, Loss: 0.0167
168: Forward: 15 | Train Error: 0.0020, Loss: 0.0150, Operator norm: 0.5182 | Test Error: 0.0000, Loss: 0.0166
169: Forward: 15 | Train Error: 0.0020, Loss: 0.0150, Operator norm: 0.5182 | Test Error: 0.0000, Loss: 0.0166
170: Forward: 15 | Train Error: 0.0020, Loss: 0.0149, Operator norm: 0.5182 | Test Error: 0.0000, Loss: 0.0165
171: Forward: 15 | Train Error: 0.0020, Loss: 0.0149, Operator norm: 0.5182 | Test Error: 0.0000, Loss: 0.0165
172: Forward: 15 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.5183 | Test Error: 0.0000, Loss: 0.0165
173: Forward: 15 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.5183 | Test Error: 0.0000, Loss: 0.0164
174: Forward: 15 | Train Error: 0.0020, Loss: 0.0148, Operator norm: 0.5183 | Test Error: 0.0000, Loss: 0.0164
175: Forward: 15 | Train Error: 0.0020, Loss: 0.0147, Operator norm: 0.5183 | Test Error: 0.0000, Loss: 0.0163
176: Forward: 15 | Train Error: 0.0020, Loss: 0.0147, Operator norm: 0.5184 | Test Error: 0.0000, Loss: 0.0163
177: Forward: 15 | Train Error: 0.0020, Loss: 0.0146, Operator norm: 0.5184 | Test Error: 0.0000, Loss: 0.0163
178: Forward: 15 | Train Error: 0.0020, Loss: 0.0146, Operator norm: 0.5184 | Test Error: 0.0000, Loss: 0.0162
179: Forward: 15 | Train Error: 0.0020, Loss: 0.0145, Operator norm: 0.5184 | Test Error: 0.0000, Loss: 0.0162
180: Forward: 15 | Train Error: 0.0020, Loss: 0.0145, Operator norm: 0.5185 | Test Error: 0.0000, Loss: 0.0161
181: Forward: 15 | Train Error: 0.0020, Loss: 0.0145, Operator norm: 0.5185 | Test Error: 0.0000, Loss: 0.0161
182: Forward: 15 | Train Error: 0.0020, Loss: 0.0144, Operator norm: 0.5185 | Test Error: 0.0000, Loss: 0.0161
183: Forward: 15 | Train Error: 0.0020, Loss: 0.0144, Operator norm: 0.5185 | Test Error: 0.0000, Loss: 0.0160
184: Forward: 15 | Train Error: 0.0020, Loss: 0.0143, Operator norm: 0.5185 | Test Error: 0.0000, Loss: 0.0160
185: Forward: 15 | Train Error: 0.0020, Loss: 0.0143, Operator norm: 0.5186 | Test Error: 0.0000, Loss: 0.0160
186: Forward: 15 | Train Error: 0.0020, Loss: 0.0143, Operator norm: 0.5186 | Test Error: 0.0000, Loss: 0.0159
187: Forward: 15 | Train Error: 0.0020, Loss: 0.0142, Operator norm: 0.5186 | Test Error: 0.0000, Loss: 0.0159
188: Forward: 15 | Train Error: 0.0020, Loss: 0.0142, Operator norm: 0.5186 | Test Error: 0.0000, Loss: 0.0158
189: Forward: 15 | Train Error: 0.0020, Loss: 0.0141, Operator norm: 0.5187 | Test Error: 0.0000, Loss: 0.0158
190: Forward: 15 | Train Error: 0.0020, Loss: 0.0141, Operator norm: 0.5187 | Test Error: 0.0000, Loss: 0.0158
191: Forward: 15 | Train Error: 0.0020, Loss: 0.0141, Operator norm: 0.5187 | Test Error: 0.0000, Loss: 0.0157
192: Forward: 15 | Train Error: 0.0020, Loss: 0.0140, Operator norm: 0.5187 | Test Error: 0.0000, Loss: 0.0157
193: Forward: 15 | Train Error: 0.0020, Loss: 0.0140, Operator norm: 0.5187 | Test Error: 0.0000, Loss: 0.0157
194: Forward: 15 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.5188 | Test Error: 0.0000, Loss: 0.0156
195: Forward: 15 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.5188 | Test Error: 0.0000, Loss: 0.0156
196: Forward: 15 | Train Error: 0.0020, Loss: 0.0139, Operator norm: 0.5188 | Test Error: 0.0000, Loss: 0.0156
197: Forward: 15 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.5188 | Test Error: 0.0000, Loss: 0.0155
198: Forward: 15 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.5189 | Test Error: 0.0000, Loss: 0.0155
199: Forward: 15 | Train Error: 0.0020, Loss: 0.0138, Operator norm: 0.5189 | Test Error: 0.0000, Loss: 0.0155
200: Forward: 15 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.5189 | Test Error: 0.0000, Loss: 0.0154
201: Forward: 15 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.5189 | Test Error: 0.0000, Loss: 0.0154
202: Forward: 15 | Train Error: 0.0020, Loss: 0.0137, Operator norm: 0.5189 | Test Error: 0.0000, Loss: 0.0154
203: Forward: 15 | Train Error: 0.0020, Loss: 0.0136, Operator norm: 0.5190 | Test Error: 0.0000, Loss: 0.0153
204: Forward: 15 | Train Error: 0.0020, Loss: 0.0136, Operator norm: 0.5190 | Test Error: 0.0000, Loss: 0.0153
205: Forward: 15 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.5190 | Test Error: 0.0000, Loss: 0.0153
206: Forward: 15 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.5190 | Test Error: 0.0000, Loss: 0.0152
207: Forward: 15 | Train Error: 0.0020, Loss: 0.0135, Operator norm: 0.5191 | Test Error: 0.0000, Loss: 0.0152
208: Forward: 15 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.5191 | Test Error: 0.0000, Loss: 0.0152
209: Forward: 15 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.5191 | Test Error: 0.0000, Loss: 0.0151
210: Forward: 15 | Train Error: 0.0020, Loss: 0.0134, Operator norm: 0.5191 | Test Error: 0.0000, Loss: 0.0151
211: Forward: 15 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.5191 | Test Error: 0.0000, Loss: 0.0151
212: Forward: 15 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.5192 | Test Error: 0.0000, Loss: 0.0150
213: Forward: 15 | Train Error: 0.0020, Loss: 0.0133, Operator norm: 0.5192 | Test Error: 0.0000, Loss: 0.0150
214: Forward: 15 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.5192 | Test Error: 0.0000, Loss: 0.0150
215: Forward: 15 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.5192 | Test Error: 0.0000, Loss: 0.0149
216: Forward: 15 | Train Error: 0.0020, Loss: 0.0132, Operator norm: 0.5193 | Test Error: 0.0000, Loss: 0.0149
217: Forward: 15 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.5193 | Test Error: 0.0000, Loss: 0.0149
218: Forward: 15 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.5193 | Test Error: 0.0000, Loss: 0.0149
219: Forward: 15 | Train Error: 0.0020, Loss: 0.0131, Operator norm: 0.5193 | Test Error: 0.0000, Loss: 0.0148
220: Forward: 15 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.5193 | Test Error: 0.0000, Loss: 0.0148
221: Forward: 15 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.5194 | Test Error: 0.0000, Loss: 0.0148
222: Forward: 15 | Train Error: 0.0020, Loss: 0.0130, Operator norm: 0.5194 | Test Error: 0.0000, Loss: 0.0147
223: Forward: 15 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.5194 | Test Error: 0.0000, Loss: 0.0147
224: Forward: 15 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.5194 | Test Error: 0.0000, Loss: 0.0147
225: Forward: 15 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.5194 | Test Error: 0.0000, Loss: 0.0147
226: Forward: 15 | Train Error: 0.0020, Loss: 0.0129, Operator norm: 0.5195 | Test Error: 0.0000, Loss: 0.0146
227: Forward: 15 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.5195 | Test Error: 0.0000, Loss: 0.0146
228: Forward: 15 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.5195 | Test Error: 0.0000, Loss: 0.0146
229: Forward: 15 | Train Error: 0.0020, Loss: 0.0128, Operator norm: 0.5195 | Test Error: 0.0000, Loss: 0.0145
230: Forward: 15 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.5195 | Test Error: 0.0000, Loss: 0.0145
231: Forward: 15 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.5196 | Test Error: 0.0000, Loss: 0.0145
232: Forward: 15 | Train Error: 0.0020, Loss: 0.0127, Operator norm: 0.5196 | Test Error: 0.0000, Loss: 0.0145
233: Forward: 15 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.5196 | Test Error: 0.0000, Loss: 0.0144
234: Forward: 15 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.5196 | Test Error: 0.0000, Loss: 0.0144
235: Forward: 15 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.5197 | Test Error: 0.0000, Loss: 0.0144
236: Forward: 15 | Train Error: 0.0020, Loss: 0.0126, Operator norm: 0.5197 | Test Error: 0.0000, Loss: 0.0144
237: Forward: 15 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.5197 | Test Error: 0.0000, Loss: 0.0143
238: Forward: 15 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.5197 | Test Error: 0.0000, Loss: 0.0143
239: Forward: 15 | Train Error: 0.0020, Loss: 0.0125, Operator norm: 0.5197 | Test Error: 0.0000, Loss: 0.0143
240: Forward: 15 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.5198 | Test Error: 0.0000, Loss: 0.0142
241: Forward: 15 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.5198 | Test Error: 0.0000, Loss: 0.0142
242: Forward: 15 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.5198 | Test Error: 0.0000, Loss: 0.0142
243: Forward: 15 | Train Error: 0.0020, Loss: 0.0124, Operator norm: 0.5198 | Test Error: 0.0000, Loss: 0.0142
244: Forward: 15 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.5198 | Test Error: 0.0000, Loss: 0.0141
245: Forward: 15 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.5199 | Test Error: 0.0000, Loss: 0.0141
246: Forward: 15 | Train Error: 0.0020, Loss: 0.0123, Operator norm: 0.5199 | Test Error: 0.0000, Loss: 0.0141
247: Forward: 15 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.5199 | Test Error: 0.0000, Loss: 0.0141
248: Forward: 15 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.5199 | Test Error: 0.0000, Loss: 0.0140
249: Forward: 15 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.5199 | Test Error: 0.0000, Loss: 0.0140
250: Forward: 15 | Train Error: 0.0020, Loss: 0.0122, Operator norm: 0.5200 | Test Error: 0.0000, Loss: 0.0140
251: Forward: 15 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.5200 | Test Error: 0.0000, Loss: 0.0140
252: Forward: 15 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.5200 | Test Error: 0.0000, Loss: 0.0139
253: Forward: 15 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.5200 | Test Error: 0.0000, Loss: 0.0139
254: Forward: 15 | Train Error: 0.0020, Loss: 0.0121, Operator norm: 0.5200 | Test Error: 0.0000, Loss: 0.0139
255: Forward: 15 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.5200 | Test Error: 0.0000, Loss: 0.0139
256: Forward: 15 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.5201 | Test Error: 0.0000, Loss: 0.0138
257: Forward: 15 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.5201 | Test Error: 0.0000, Loss: 0.0138
258: Forward: 15 | Train Error: 0.0020, Loss: 0.0120, Operator norm: 0.5201 | Test Error: 0.0000, Loss: 0.0138
259: Forward: 15 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.5201 | Test Error: 0.0000, Loss: 0.0138
260: Forward: 15 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.5201 | Test Error: 0.0000, Loss: 0.0138
261: Forward: 15 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.5202 | Test Error: 0.0000, Loss: 0.0137
262: Forward: 15 | Train Error: 0.0020, Loss: 0.0119, Operator norm: 0.5202 | Test Error: 0.0000, Loss: 0.0137
263: Forward: 15 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.5202 | Test Error: 0.0000, Loss: 0.0137
264: Forward: 15 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.5202 | Test Error: 0.0000, Loss: 0.0137
265: Forward: 15 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.5202 | Test Error: 0.0000, Loss: 0.0136
266: Forward: 15 | Train Error: 0.0020, Loss: 0.0118, Operator norm: 0.5202 | Test Error: 0.0000, Loss: 0.0136
267: Forward: 15 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.5203 | Test Error: 0.0000, Loss: 0.0136
268: Forward: 15 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.5203 | Test Error: 0.0000, Loss: 0.0136
269: Forward: 15 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.5203 | Test Error: 0.0000, Loss: 0.0136
270: Forward: 15 | Train Error: 0.0020, Loss: 0.0117, Operator norm: 0.5203 | Test Error: 0.0000, Loss: 0.0135
271: Forward: 15 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.5204 | Test Error: 0.0000, Loss: 0.0135
272: Forward: 15 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.5204 | Test Error: 0.0000, Loss: 0.0135
273: Forward: 15 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.5204 | Test Error: 0.0000, Loss: 0.0135
274: Forward: 15 | Train Error: 0.0020, Loss: 0.0116, Operator norm: 0.5204 | Test Error: 0.0000, Loss: 0.0134
275: Forward: 15 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.5204 | Test Error: 0.0000, Loss: 0.0134
276: Forward: 15 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.5204 | Test Error: 0.0000, Loss: 0.0134
277: Forward: 15 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.5205 | Test Error: 0.0000, Loss: 0.0134
278: Forward: 15 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.5205 | Test Error: 0.0000, Loss: 0.0134
279: Forward: 15 | Train Error: 0.0020, Loss: 0.0115, Operator norm: 0.5205 | Test Error: 0.0000, Loss: 0.0133
280: Forward: 15 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.5205 | Test Error: 0.0000, Loss: 0.0133
281: Forward: 15 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.5205 | Test Error: 0.0000, Loss: 0.0133
282: Forward: 15 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.5206 | Test Error: 0.0000, Loss: 0.0133
283: Forward: 15 | Train Error: 0.0020, Loss: 0.0114, Operator norm: 0.5206 | Test Error: 0.0000, Loss: 0.0133
284: Forward: 15 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.5206 | Test Error: 0.0000, Loss: 0.0132
285: Forward: 15 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.5206 | Test Error: 0.0000, Loss: 0.0132
286: Forward: 15 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.5206 | Test Error: 0.0000, Loss: 0.0132
287: Forward: 15 | Train Error: 0.0020, Loss: 0.0113, Operator norm: 0.5207 | Test Error: 0.0000, Loss: 0.0132
288: Forward: 15 | Train Error: 0.0020, Loss: 0.0112, Operator norm: 0.5207 | Test Error: 0.0000, Loss: 0.0132
289: Forward: 15 | Train Error: 0.0020, Loss: 0.0112, Operator norm: 0.5207 | Test Error: 0.0000, Loss: 0.0131
290: Forward: 15 | Train Error: 0.0020, Loss: 0.0112, Operator norm: 0.5207 | Test Error: 0.0000, Loss: 0.0131
291: Forward: 15 | Train Error: 0.0020, Loss: 0.0112, Operator norm: 0.5207 | Test Error: 0.0000, Loss: 0.0131
292: Forward: 15 | Train Error: 0.0020, Loss: 0.0112, Operator norm: 0.5207 | Test Error: 0.0000, Loss: 0.0131
293: Forward: 15 | Train Error: 0.0020, Loss: 0.0111, Operator norm: 0.5208 | Test Error: 0.0000, Loss: 0.0131
294: Forward: 15 | Train Error: 0.0020, Loss: 0.0111, Operator norm: 0.5208 | Test Error: 0.0000, Loss: 0.0130
295: Forward: 15 | Train Error: 0.0020, Loss: 0.0111, Operator norm: 0.5208 | Test Error: 0.0000, Loss: 0.0130
296: Forward: 15 | Train Error: 0.0020, Loss: 0.0111, Operator norm: 0.5208 | Test Error: 0.0000, Loss: 0.0130
297: Forward: 15 | Train Error: 0.0020, Loss: 0.0111, Operator norm: 0.5208 | Test Error: 0.0000, Loss: 0.0130
298: Forward: 15 | Train Error: 0.0020, Loss: 0.0110, Operator norm: 0.5209 | Test Error: 0.0000, Loss: 0.0130
299: Forward: 15 | Train Error: 0.0020, Loss: 0.0110, Operator norm: 0.5209 | Test Error: 0.0000, Loss: 0.0129
300: Forward: 15 | Train Error: 0.0020, Loss: 0.0110, Operator norm: 0.5209 | Test Error: 0.0000, Loss: 0.0129
301: Forward: 15 | Train Error: 0.0020, Loss: 0.0110, Operator norm: 0.5209 | Test Error: 0.0000, Loss: 0.0129
302: Forward: 15 | Train Error: 0.0020, Loss: 0.0110, Operator norm: 0.5209 | Test Error: 0.0000, Loss: 0.0129
303: Forward: 15 | Train Error: 0.0020, Loss: 0.0109, Operator norm: 0.5209 | Test Error: 0.0000, Loss: 0.0129
304: Forward: 15 | Train Error: 0.0020, Loss: 0.0109, Operator norm: 0.5210 | Test Error: 0.0000, Loss: 0.0128
305: Forward: 15 | Train Error: 0.0020, Loss: 0.0109, Operator norm: 0.5210 | Test Error: 0.0000, Loss: 0.0128
306: Forward: 15 | Train Error: 0.0020, Loss: 0.0109, Operator norm: 0.5210 | Test Error: 0.0000, Loss: 0.0128
307: Forward: 15 | Train Error: 0.0020, Loss: 0.0109, Operator norm: 0.5210 | Test Error: 0.0000, Loss: 0.0128
308: Forward: 15 | Train Error: 0.0020, Loss: 0.0108, Operator norm: 0.5210 | Test Error: 0.0000, Loss: 0.0128
309: Forward: 15 | Train Error: 0.0020, Loss: 0.0108, Operator norm: 0.5211 | Test Error: 0.0000, Loss: 0.0128
310: Forward: 15 | Train Error: 0.0020, Loss: 0.0108, Operator norm: 0.5211 | Test Error: 0.0000, Loss: 0.0127
311: Forward: 15 | Train Error: 0.0020, Loss: 0.0108, Operator norm: 0.5211 | Test Error: 0.0000, Loss: 0.0127
312: Forward: 15 | Train Error: 0.0020, Loss: 0.0108, Operator norm: 0.5211 | Test Error: 0.0000, Loss: 0.0127
313: Forward: 15 | Train Error: 0.0020, Loss: 0.0107, Operator norm: 0.5211 | Test Error: 0.0000, Loss: 0.0127
314: Forward: 15 | Train Error: 0.0020, Loss: 0.0107, Operator norm: 0.5211 | Test Error: 0.0000, Loss: 0.0127
315: Forward: 15 | Train Error: 0.0020, Loss: 0.0107, Operator norm: 0.5212 | Test Error: 0.0000, Loss: 0.0126
316: Forward: 15 | Train Error: 0.0020, Loss: 0.0107, Operator norm: 0.5212 | Test Error: 0.0000, Loss: 0.0126
317: Forward: 15 | Train Error: 0.0020, Loss: 0.0107, Operator norm: 0.5212 | Test Error: 0.0000, Loss: 0.0126
318: Forward: 15 | Train Error: 0.0020, Loss: 0.0106, Operator norm: 0.5212 | Test Error: 0.0000, Loss: 0.0126
319: Forward: 15 | Train Error: 0.0020, Loss: 0.0106, Operator norm: 0.5212 | Test Error: 0.0000, Loss: 0.0126
320: Forward: 15 | Train Error: 0.0020, Loss: 0.0106, Operator norm: 0.5212 | Test Error: 0.0000, Loss: 0.0126
321: Forward: 15 | Train Error: 0.0020, Loss: 0.0106, Operator norm: 0.5213 | Test Error: 0.0000, Loss: 0.0125
322: Forward: 15 | Train Error: 0.0020, Loss: 0.0106, Operator norm: 0.5213 | Test Error: 0.0000, Loss: 0.0125
323: Forward: 15 | Train Error: 0.0020, Loss: 0.0105, Operator norm: 0.5213 | Test Error: 0.0000, Loss: 0.0125
324: Forward: 15 | Train Error: 0.0020, Loss: 0.0105, Operator norm: 0.5213 | Test Error: 0.0000, Loss: 0.0125
325: Forward: 15 | Train Error: 0.0020, Loss: 0.0105, Operator norm: 0.5213 | Test Error: 0.0000, Loss: 0.0125
326: Forward: 15 | Train Error: 0.0020, Loss: 0.0105, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0125
327: Forward: 15 | Train Error: 0.0020, Loss: 0.0105, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0124
328: Forward: 15 | Train Error: 0.0020, Loss: 0.0105, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0124
329: Forward: 15 | Train Error: 0.0020, Loss: 0.0104, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0124
330: Forward: 15 | Train Error: 0.0020, Loss: 0.0104, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0124
331: Forward: 15 | Train Error: 0.0020, Loss: 0.0104, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0124
332: Forward: 15 | Train Error: 0.0020, Loss: 0.0104, Operator norm: 0.5214 | Test Error: 0.0000, Loss: 0.0124
333: Forward: 15 | Train Error: 0.0020, Loss: 0.0104, Operator norm: 0.5215 | Test Error: 0.0000, Loss: 0.0123
334: Forward: 15 | Train Error: 0.0020, Loss: 0.0103, Operator norm: 0.5215 | Test Error: 0.0000, Loss: 0.0123
335: Forward: 15 | Train Error: 0.0020, Loss: 0.0103, Operator norm: 0.5215 | Test Error: 0.0000, Loss: 0.0123
336: Forward: 15 | Train Error: 0.0020, Loss: 0.0103, Operator norm: 0.5215 | Test Error: 0.0000, Loss: 0.0123
337: Forward: 15 | Train Error: 0.0020, Loss: 0.0103, Operator norm: 0.5215 | Test Error: 0.0000, Loss: 0.0123
338: Forward: 15 | Train Error: 0.0020, Loss: 0.0103, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0123
339: Forward: 15 | Train Error: 0.0020, Loss: 0.0103, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0122
340: Forward: 15 | Train Error: 0.0020, Loss: 0.0102, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0122
341: Forward: 15 | Train Error: 0.0020, Loss: 0.0102, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0122
342: Forward: 15 | Train Error: 0.0020, Loss: 0.0102, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0122
343: Forward: 15 | Train Error: 0.0020, Loss: 0.0102, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0122
344: Forward: 15 | Train Error: 0.0020, Loss: 0.0102, Operator norm: 0.5216 | Test Error: 0.0000, Loss: 0.0122
345: Forward: 15 | Train Error: 0.0020, Loss: 0.0102, Operator norm: 0.5217 | Test Error: 0.0000, Loss: 0.0122
346: Forward: 15 | Train Error: 0.0020, Loss: 0.0101, Operator norm: 0.5217 | Test Error: 0.0000, Loss: 0.0121
347: Forward: 15 | Train Error: 0.0020, Loss: 0.0101, Operator norm: 0.5217 | Test Error: 0.0000, Loss: 0.0121
348: Forward: 15 | Train Error: 0.0020, Loss: 0.0101, Operator norm: 0.5217 | Test Error: 0.0000, Loss: 0.0121
349: Forward: 15 | Train Error: 0.0020, Loss: 0.0101, Operator norm: 0.5217 | Test Error: 0.0000, Loss: 0.0121
350: Forward: 15 | Train Error: 0.0020, Loss: 0.0101, Operator norm: 0.5217 | Test Error: 0.0000, Loss: 0.0121
351: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5218 | Test Error: 0.0000, Loss: 0.0121
352: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5218 | Test Error: 0.0000, Loss: 0.0120
353: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5218 | Test Error: 0.0000, Loss: 0.0120
354: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5218 | Test Error: 0.0000, Loss: 0.0120
355: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5218 | Test Error: 0.0000, Loss: 0.0120
356: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5218 | Test Error: 0.0000, Loss: 0.0120
357: Forward: 15 | Train Error: 0.0020, Loss: 0.0100, Operator norm: 0.5219 | Test Error: 0.0000, Loss: 0.0120
358: Forward: 15 | Train Error: 0.0020, Loss: 0.0099, Operator norm: 0.5219 | Test Error: 0.0000, Loss: 0.0120
359: Forward: 15 | Train Error: 0.0020, Loss: 0.0099, Operator norm: 0.5219 | Test Error: 0.0000, Loss: 0.0119
360: Forward: 15 | Train Error: 0.0020, Loss: 0.0099, Operator norm: 0.5219 | Test Error: 0.0000, Loss: 0.0119
361: Forward: 15 | Train Error: 0.0020, Loss: 0.0099, Operator norm: 0.5219 | Test Error: 0.0000, Loss: 0.0119
362: Forward: 15 | Train Error: 0.0020, Loss: 0.0099, Operator norm: 0.5219 | Test Error: 0.0000, Loss: 0.0119
363: Forward: 15 | Train Error: 0.0020, Loss: 0.0099, Operator norm: 0.5220 | Test Error: 0.0000, Loss: 0.0119
364: Forward: 15 | Train Error: 0.0020, Loss: 0.0098, Operator norm: 0.5220 | Test Error: 0.0000, Loss: 0.0119
365: Forward: 15 | Train Error: 0.0020, Loss: 0.0098, Operator norm: 0.5220 | Test Error: 0.0000, Loss: 0.0119
366: Forward: 15 | Train Error: 0.0020, Loss: 0.0098, Operator norm: 0.5220 | Test Error: 0.0000, Loss: 0.0118
367: Forward: 15 | Train Error: 0.0020, Loss: 0.0098, Operator norm: 0.5220 | Test Error: 0.0000, Loss: 0.0118
368: Forward: 15 | Train Error: 0.0020, Loss: 0.0098, Operator norm: 0.5220 | Test Error: 0.0000, Loss: 0.0118
369: Forward: 15 | Train Error: 0.0020, Loss: 0.0098, Operator norm: 0.5221 | Test Error: 0.0000, Loss: 0.0118
370: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5221 | Test Error: 0.0000, Loss: 0.0118
371: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5221 | Test Error: 0.0000, Loss: 0.0118
372: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5221 | Test Error: 0.0000, Loss: 0.0118
373: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5221 | Test Error: 0.0000, Loss: 0.0118
374: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5221 | Test Error: 0.0000, Loss: 0.0117
375: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0117
376: Forward: 15 | Train Error: 0.0020, Loss: 0.0097, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0117
377: Forward: 15 | Train Error: 0.0020, Loss: 0.0096, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0117
378: Forward: 15 | Train Error: 0.0020, Loss: 0.0096, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0117
379: Forward: 15 | Train Error: 0.0020, Loss: 0.0096, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0117
380: Forward: 15 | Train Error: 0.0020, Loss: 0.0096, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0117
381: Forward: 15 | Train Error: 0.0020, Loss: 0.0096, Operator norm: 0.5222 | Test Error: 0.0000, Loss: 0.0116
382: Forward: 15 | Train Error: 0.0020, Loss: 0.0096, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
383: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
384: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
385: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
386: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
387: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
388: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5223 | Test Error: 0.0000, Loss: 0.0116
389: Forward: 15 | Train Error: 0.0020, Loss: 0.0095, Operator norm: 0.5224 | Test Error: 0.0000, Loss: 0.0115
390: Forward: 15 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5224 | Test Error: 0.0000, Loss: 0.0115
391: Forward: 15 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5224 | Test Error: 0.0000, Loss: 0.0115
392: Forward: 15 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5224 | Test Error: 0.0000, Loss: 0.0115
393: Forward: 16 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5224 | Test Error: 0.0000, Loss: 0.0115
394: Forward: 16 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0115
395: Forward: 16 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0115
396: Forward: 16 | Train Error: 0.0020, Loss: 0.0094, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0115
397: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0114
398: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0114
399: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0114
400: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0114
401: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5225 | Test Error: 0.0000, Loss: 0.0114
402: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0114
403: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0114
404: Forward: 16 | Train Error: 0.0020, Loss: 0.0093, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0114
405: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0113
406: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0113
407: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0113
408: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5226 | Test Error: 0.0000, Loss: 0.0113
409: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5227 | Test Error: 0.0000, Loss: 0.0113
410: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5227 | Test Error: 0.0000, Loss: 0.0113
411: Forward: 16 | Train Error: 0.0020, Loss: 0.0092, Operator norm: 0.5227 | Test Error: 0.0000, Loss: 0.0113
412: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5227 | Test Error: 0.0000, Loss: 0.0113
413: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5227 | Test Error: 0.0000, Loss: 0.0112
414: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5227 | Test Error: 0.0000, Loss: 0.0112
415: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
416: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
417: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
418: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
419: Forward: 16 | Train Error: 0.0020, Loss: 0.0091, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
420: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
421: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5228 | Test Error: 0.0000, Loss: 0.0112
422: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
423: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
424: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
425: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
426: Forward: 16 | Train Error: 0.0020, Loss: 0.0090, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
427: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
428: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5229 | Test Error: 0.0000, Loss: 0.0111
429: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5230 | Test Error: 0.0000, Loss: 0.0111
430: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5230 | Test Error: 0.0000, Loss: 0.0111
431: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5230 | Test Error: 0.0000, Loss: 0.0110
432: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5230 | Test Error: 0.0000, Loss: 0.0110
433: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5230 | Test Error: 0.0000, Loss: 0.0110
434: Forward: 16 | Train Error: 0.0020, Loss: 0.0089, Operator norm: 0.5230 | Test Error: 0.0000, Loss: 0.0110
435: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0110
436: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0110
437: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0110
438: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0110
439: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0110
440: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0109
441: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0109
442: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5231 | Test Error: 0.0000, Loss: 0.0109
443: Forward: 16 | Train Error: 0.0020, Loss: 0.0088, Operator norm: 0.5232 | Test Error: 0.0000, Loss: 0.0109
444: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5232 | Test Error: 0.0000, Loss: 0.0109
445: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5232 | Test Error: 0.0000, Loss: 0.0109
446: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5232 | Test Error: 0.0000, Loss: 0.0109
447: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5232 | Test Error: 0.0000, Loss: 0.0109
448: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5232 | Test Error: 0.0000, Loss: 0.0109
449: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0109
450: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0108
451: Forward: 16 | Train Error: 0.0020, Loss: 0.0087, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0108
452: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0108
453: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0108
454: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0108
455: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5233 | Test Error: 0.0000, Loss: 0.0108
456: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0108
457: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0108
458: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0108
459: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0108
460: Forward: 16 | Train Error: 0.0020, Loss: 0.0086, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0107
461: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0107
462: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
463: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5234 | Test Error: 0.0000, Loss: 0.0107
464: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
465: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
466: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
467: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
468: Forward: 16 | Train Error: 0.0020, Loss: 0.0085, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
469: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0107
470: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5235 | Test Error: 0.0000, Loss: 0.0106
471: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
472: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
473: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
474: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
475: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
476: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
477: Forward: 16 | Train Error: 0.0020, Loss: 0.0084, Operator norm: 0.5236 | Test Error: 0.0000, Loss: 0.0106
478: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0106
479: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0106
480: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0106
481: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0105
482: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0105
483: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0105
484: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0105
485: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5237 | Test Error: 0.0000, Loss: 0.0105
486: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0105
487: Forward: 16 | Train Error: 0.0020, Loss: 0.0083, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0105
488: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0105
489: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0105
490: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0105
491: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0105
492: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5238 | Test Error: 0.0000, Loss: 0.0104
493: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
494: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
495: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
496: Forward: 16 | Train Error: 0.0020, Loss: 0.0082, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
497: Forward: 16 | Train Error: 0.0020, Loss: 0.0081, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
498: Forward: 16 | Train Error: 0.0020, Loss: 0.0081, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
499: Forward: 16 | Train Error: 0.0020, Loss: 0.0081, Operator norm: 0.5239 | Test Error: 0.0000, Loss: 0.0104
grad at the end: grad_B=0.0185, grad_A=0.0113, grad_W=0.0235
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 15 | Train Error: 0.4760, Loss: 0.5660, Operator norm: 0.5004 | Test Error: 0.3970, Loss: 0.5148
1: Forward: 15 | Train Error: 0.4280, Loss: 0.5224, Operator norm: 0.5008 | Test Error: 0.3480, Loss: 0.4768
2: Forward: 15 | Train Error: 0.3770, Loss: 0.4835, Operator norm: 0.5012 | Test Error: 0.3000, Loss: 0.4429
3: Forward: 15 | Train Error: 0.3350, Loss: 0.4489, Operator norm: 0.5016 | Test Error: 0.2590, Loss: 0.4126
4: Forward: 15 | Train Error: 0.2920, Loss: 0.4180, Operator norm: 0.5019 | Test Error: 0.2250, Loss: 0.3854
5: Forward: 15 | Train Error: 0.2560, Loss: 0.3903, Operator norm: 0.5022 | Test Error: 0.2030, Loss: 0.3610
6: Forward: 15 | Train Error: 0.2270, Loss: 0.3655, Operator norm: 0.5026 | Test Error: 0.1850, Loss: 0.3391
7: Forward: 15 | Train Error: 0.1970, Loss: 0.3432, Operator norm: 0.5029 | Test Error: 0.1650, Loss: 0.3194
8: Forward: 15 | Train Error: 0.1780, Loss: 0.3232, Operator norm: 0.5032 | Test Error: 0.1420, Loss: 0.3015
9: Forward: 15 | Train Error: 0.1610, Loss: 0.3051, Operator norm: 0.5034 | Test Error: 0.1310, Loss: 0.2854
10: Forward: 15 | Train Error: 0.1480, Loss: 0.2888, Operator norm: 0.5037 | Test Error: 0.1240, Loss: 0.2708
11: Forward: 15 | Train Error: 0.1370, Loss: 0.2740, Operator norm: 0.5039 | Test Error: 0.1140, Loss: 0.2575
12: Forward: 15 | Train Error: 0.1300, Loss: 0.2606, Operator norm: 0.5042 | Test Error: 0.1080, Loss: 0.2454
13: Forward: 15 | Train Error: 0.1230, Loss: 0.2484, Operator norm: 0.5044 | Test Error: 0.1020, Loss: 0.2343
14: Forward: 15 | Train Error: 0.1160, Loss: 0.2372, Operator norm: 0.5046 | Test Error: 0.0950, Loss: 0.2242
15: Forward: 15 | Train Error: 0.1100, Loss: 0.2271, Operator norm: 0.5048 | Test Error: 0.0890, Loss: 0.2149
16: Forward: 15 | Train Error: 0.0980, Loss: 0.2177, Operator norm: 0.5050 | Test Error: 0.0840, Loss: 0.2063
17: Forward: 15 | Train Error: 0.0920, Loss: 0.2092, Operator norm: 0.5052 | Test Error: 0.0800, Loss: 0.1985
18: Forward: 15 | Train Error: 0.0860, Loss: 0.2013, Operator norm: 0.5054 | Test Error: 0.0740, Loss: 0.1912
19: Forward: 15 | Train Error: 0.0810, Loss: 0.1940, Operator norm: 0.5055 | Test Error: 0.0650, Loss: 0.1844
20: Forward: 15 | Train Error: 0.0780, Loss: 0.1873, Operator norm: 0.5057 | Test Error: 0.0590, Loss: 0.1781
21: Forward: 15 | Train Error: 0.0720, Loss: 0.1810, Operator norm: 0.5058 | Test Error: 0.0570, Loss: 0.1723
22: Forward: 15 | Train Error: 0.0660, Loss: 0.1752, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1668
23: Forward: 15 | Train Error: 0.0630, Loss: 0.1697, Operator norm: 0.5061 | Test Error: 0.0500, Loss: 0.1617
24: Forward: 15 | Train Error: 0.0560, Loss: 0.1647, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1569
25: Forward: 15 | Train Error: 0.0550, Loss: 0.1599, Operator norm: 0.5064 | Test Error: 0.0470, Loss: 0.1524
26: Forward: 15 | Train Error: 0.0550, Loss: 0.1554, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1481
27: Forward: 15 | Train Error: 0.0470, Loss: 0.1512, Operator norm: 0.5066 | Test Error: 0.0440, Loss: 0.1441
28: Forward: 15 | Train Error: 0.0450, Loss: 0.1472, Operator norm: 0.5067 | Test Error: 0.0420, Loss: 0.1403
29: Forward: 15 | Train Error: 0.0420, Loss: 0.1434, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1366
30: Forward: 15 | Train Error: 0.0410, Loss: 0.1399, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1332
31: Forward: 15 | Train Error: 0.0380, Loss: 0.1365, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1299
32: Forward: 15 | Train Error: 0.0340, Loss: 0.1332, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1268
33: Forward: 15 | Train Error: 0.0340, Loss: 0.1302, Operator norm: 0.5072 | Test Error: 0.0340, Loss: 0.1238
34: Forward: 15 | Train Error: 0.0320, Loss: 0.1272, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1210
35: Forward: 15 | Train Error: 0.0310, Loss: 0.1244, Operator norm: 0.5074 | Test Error: 0.0320, Loss: 0.1183
36: Forward: 15 | Train Error: 0.0290, Loss: 0.1217, Operator norm: 0.5074 | Test Error: 0.0300, Loss: 0.1157
37: Forward: 15 | Train Error: 0.0270, Loss: 0.1191, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1131
38: Forward: 15 | Train Error: 0.0260, Loss: 0.1167, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1107
39: Forward: 15 | Train Error: 0.0260, Loss: 0.1143, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1084
40: Forward: 15 | Train Error: 0.0250, Loss: 0.1120, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1062
41: Forward: 15 | Train Error: 0.0250, Loss: 0.1098, Operator norm: 0.5078 | Test Error: 0.0240, Loss: 0.1040
42: Forward: 15 | Train Error: 0.0220, Loss: 0.1076, Operator norm: 0.5079 | Test Error: 0.0220, Loss: 0.1020
43: Forward: 15 | Train Error: 0.0200, Loss: 0.1056, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.1000
44: Forward: 15 | Train Error: 0.0190, Loss: 0.1036, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0980
45: Forward: 15 | Train Error: 0.0180, Loss: 0.1017, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0962
46: Forward: 15 | Train Error: 0.0170, Loss: 0.0999, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0944
47: Forward: 15 | Train Error: 0.0160, Loss: 0.0981, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0926
48: Forward: 15 | Train Error: 0.0150, Loss: 0.0964, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0910
49: Forward: 15 | Train Error: 0.0150, Loss: 0.0947, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0893
50: Forward: 15 | Train Error: 0.0150, Loss: 0.0931, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0878
51: Forward: 15 | Train Error: 0.0150, Loss: 0.0915, Operator norm: 0.5084 | Test Error: 0.0160, Loss: 0.0862
52: Forward: 15 | Train Error: 0.0140, Loss: 0.0900, Operator norm: 0.5084 | Test Error: 0.0150, Loss: 0.0848
53: Forward: 15 | Train Error: 0.0140, Loss: 0.0885, Operator norm: 0.5085 | Test Error: 0.0150, Loss: 0.0834
54: Forward: 15 | Train Error: 0.0140, Loss: 0.0871, Operator norm: 0.5086 | Test Error: 0.0140, Loss: 0.0820
55: Forward: 15 | Train Error: 0.0140, Loss: 0.0857, Operator norm: 0.5086 | Test Error: 0.0140, Loss: 0.0806
56: Forward: 15 | Train Error: 0.0140, Loss: 0.0844, Operator norm: 0.5086 | Test Error: 0.0110, Loss: 0.0793
57: Forward: 15 | Train Error: 0.0140, Loss: 0.0831, Operator norm: 0.5087 | Test Error: 0.0110, Loss: 0.0781
58: Forward: 15 | Train Error: 0.0140, Loss: 0.0818, Operator norm: 0.5088 | Test Error: 0.0110, Loss: 0.0769
59: Forward: 15 | Train Error: 0.0140, Loss: 0.0806, Operator norm: 0.5088 | Test Error: 0.0110, Loss: 0.0757
60: Forward: 15 | Train Error: 0.0130, Loss: 0.0794, Operator norm: 0.5088 | Test Error: 0.0110, Loss: 0.0745
61: Forward: 15 | Train Error: 0.0130, Loss: 0.0782, Operator norm: 0.5089 | Test Error: 0.0100, Loss: 0.0734
62: Forward: 15 | Train Error: 0.0120, Loss: 0.0771, Operator norm: 0.5089 | Test Error: 0.0090, Loss: 0.0724
63: Forward: 15 | Train Error: 0.0120, Loss: 0.0760, Operator norm: 0.5090 | Test Error: 0.0080, Loss: 0.0713
64: Forward: 15 | Train Error: 0.0110, Loss: 0.0750, Operator norm: 0.5090 | Test Error: 0.0070, Loss: 0.0703
65: Forward: 15 | Train Error: 0.0110, Loss: 0.0740, Operator norm: 0.5091 | Test Error: 0.0070, Loss: 0.0693
66: Forward: 15 | Train Error: 0.0100, Loss: 0.0730, Operator norm: 0.5091 | Test Error: 0.0070, Loss: 0.0684
67: Forward: 15 | Train Error: 0.0100, Loss: 0.0720, Operator norm: 0.5092 | Test Error: 0.0070, Loss: 0.0675
68: Forward: 15 | Train Error: 0.0100, Loss: 0.0711, Operator norm: 0.5092 | Test Error: 0.0070, Loss: 0.0666
69: Forward: 15 | Train Error: 0.0100, Loss: 0.0702, Operator norm: 0.5093 | Test Error: 0.0070, Loss: 0.0657
70: Forward: 15 | Train Error: 0.0100, Loss: 0.0693, Operator norm: 0.5093 | Test Error: 0.0070, Loss: 0.0649
71: Forward: 15 | Train Error: 0.0100, Loss: 0.0684, Operator norm: 0.5094 | Test Error: 0.0070, Loss: 0.0641
72: Forward: 15 | Train Error: 0.0100, Loss: 0.0676, Operator norm: 0.5094 | Test Error: 0.0060, Loss: 0.0633
73: Forward: 15 | Train Error: 0.0100, Loss: 0.0668, Operator norm: 0.5095 | Test Error: 0.0060, Loss: 0.0625
74: Forward: 15 | Train Error: 0.0100, Loss: 0.0660, Operator norm: 0.5095 | Test Error: 0.0060, Loss: 0.0618
75: Forward: 15 | Train Error: 0.0090, Loss: 0.0652, Operator norm: 0.5096 | Test Error: 0.0060, Loss: 0.0611
76: Forward: 15 | Train Error: 0.0090, Loss: 0.0645, Operator norm: 0.5096 | Test Error: 0.0050, Loss: 0.0604
77: Forward: 15 | Train Error: 0.0090, Loss: 0.0638, Operator norm: 0.5097 | Test Error: 0.0040, Loss: 0.0597
78: Forward: 15 | Train Error: 0.0090, Loss: 0.0631, Operator norm: 0.5097 | Test Error: 0.0040, Loss: 0.0590
79: Forward: 15 | Train Error: 0.0090, Loss: 0.0624, Operator norm: 0.5098 | Test Error: 0.0040, Loss: 0.0584
80: Forward: 15 | Train Error: 0.0080, Loss: 0.0617, Operator norm: 0.5098 | Test Error: 0.0030, Loss: 0.0578
81: Forward: 15 | Train Error: 0.0080, Loss: 0.0611, Operator norm: 0.5098 | Test Error: 0.0030, Loss: 0.0572
82: Forward: 15 | Train Error: 0.0070, Loss: 0.0604, Operator norm: 0.5099 | Test Error: 0.0030, Loss: 0.0566
83: Forward: 15 | Train Error: 0.0070, Loss: 0.0598, Operator norm: 0.5099 | Test Error: 0.0030, Loss: 0.0560
84: Forward: 15 | Train Error: 0.0070, Loss: 0.0592, Operator norm: 0.5100 | Test Error: 0.0030, Loss: 0.0555
85: Forward: 15 | Train Error: 0.0060, Loss: 0.0587, Operator norm: 0.5100 | Test Error: 0.0030, Loss: 0.0549
86: Forward: 15 | Train Error: 0.0060, Loss: 0.0581, Operator norm: 0.5101 | Test Error: 0.0030, Loss: 0.0544
87: Forward: 15 | Train Error: 0.0060, Loss: 0.0576, Operator norm: 0.5101 | Test Error: 0.0030, Loss: 0.0539
88: Forward: 15 | Train Error: 0.0060, Loss: 0.0570, Operator norm: 0.5102 | Test Error: 0.0020, Loss: 0.0534
89: Forward: 15 | Train Error: 0.0050, Loss: 0.0565, Operator norm: 0.5102 | Test Error: 0.0020, Loss: 0.0530
90: Forward: 15 | Train Error: 0.0050, Loss: 0.0560, Operator norm: 0.5103 | Test Error: 0.0020, Loss: 0.0525
91: Forward: 15 | Train Error: 0.0050, Loss: 0.0555, Operator norm: 0.5103 | Test Error: 0.0020, Loss: 0.0521
92: Forward: 15 | Train Error: 0.0050, Loss: 0.0551, Operator norm: 0.5103 | Test Error: 0.0020, Loss: 0.0516
93: Forward: 15 | Train Error: 0.0050, Loss: 0.0546, Operator norm: 0.5104 | Test Error: 0.0020, Loss: 0.0512
94: Forward: 15 | Train Error: 0.0050, Loss: 0.0541, Operator norm: 0.5104 | Test Error: 0.0020, Loss: 0.0508
95: Forward: 15 | Train Error: 0.0040, Loss: 0.0537, Operator norm: 0.5105 | Test Error: 0.0020, Loss: 0.0504
96: Forward: 15 | Train Error: 0.0040, Loss: 0.0533, Operator norm: 0.5105 | Test Error: 0.0020, Loss: 0.0500
97: Forward: 15 | Train Error: 0.0040, Loss: 0.0529, Operator norm: 0.5106 | Test Error: 0.0030, Loss: 0.0496
98: Forward: 15 | Train Error: 0.0040, Loss: 0.0525, Operator norm: 0.5106 | Test Error: 0.0020, Loss: 0.0493
99: Forward: 15 | Train Error: 0.0040, Loss: 0.0521, Operator norm: 0.5106 | Test Error: 0.0020, Loss: 0.0489
100: Forward: 15 | Train Error: 0.0040, Loss: 0.0517, Operator norm: 0.5107 | Test Error: 0.0020, Loss: 0.0486
101: Forward: 15 | Train Error: 0.0040, Loss: 0.0513, Operator norm: 0.5107 | Test Error: 0.0020, Loss: 0.0483
102: Forward: 15 | Train Error: 0.0040, Loss: 0.0510, Operator norm: 0.5108 | Test Error: 0.0020, Loss: 0.0479
103: Forward: 15 | Train Error: 0.0040, Loss: 0.0506, Operator norm: 0.5108 | Test Error: 0.0020, Loss: 0.0476
104: Forward: 15 | Train Error: 0.0040, Loss: 0.0503, Operator norm: 0.5108 | Test Error: 0.0020, Loss: 0.0473
105: Forward: 15 | Train Error: 0.0040, Loss: 0.0499, Operator norm: 0.5109 | Test Error: 0.0020, Loss: 0.0470
106: Forward: 15 | Train Error: 0.0030, Loss: 0.0496, Operator norm: 0.5109 | Test Error: 0.0020, Loss: 0.0467
107: Forward: 15 | Train Error: 0.0030, Loss: 0.0493, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0464
108: Forward: 15 | Train Error: 0.0030, Loss: 0.0490, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0462
109: Forward: 15 | Train Error: 0.0030, Loss: 0.0487, Operator norm: 0.5110 | Test Error: 0.0020, Loss: 0.0459
110: Forward: 15 | Train Error: 0.0030, Loss: 0.0484, Operator norm: 0.5111 | Test Error: 0.0020, Loss: 0.0457
111: Forward: 15 | Train Error: 0.0030, Loss: 0.0481, Operator norm: 0.5111 | Test Error: 0.0020, Loss: 0.0454
112: Forward: 15 | Train Error: 0.0030, Loss: 0.0478, Operator norm: 0.5111 | Test Error: 0.0020, Loss: 0.0452
113: Forward: 15 | Train Error: 0.0030, Loss: 0.0475, Operator norm: 0.5112 | Test Error: 0.0020, Loss: 0.0449
114: Forward: 15 | Train Error: 0.0030, Loss: 0.0473, Operator norm: 0.5112 | Test Error: 0.0020, Loss: 0.0447
115: Forward: 15 | Train Error: 0.0030, Loss: 0.0470, Operator norm: 0.5113 | Test Error: 0.0020, Loss: 0.0445
116: Forward: 15 | Train Error: 0.0030, Loss: 0.0468, Operator norm: 0.5113 | Test Error: 0.0020, Loss: 0.0442
117: Forward: 15 | Train Error: 0.0030, Loss: 0.0465, Operator norm: 0.5113 | Test Error: 0.0020, Loss: 0.0440
118: Forward: 15 | Train Error: 0.0030, Loss: 0.0463, Operator norm: 0.5114 | Test Error: 0.0020, Loss: 0.0438
119: Forward: 15 | Train Error: 0.0030, Loss: 0.0460, Operator norm: 0.5114 | Test Error: 0.0020, Loss: 0.0436
120: Forward: 15 | Train Error: 0.0030, Loss: 0.0458, Operator norm: 0.5114 | Test Error: 0.0020, Loss: 0.0434
121: Forward: 15 | Train Error: 0.0030, Loss: 0.0456, Operator norm: 0.5115 | Test Error: 0.0020, Loss: 0.0432
122: Forward: 15 | Train Error: 0.0030, Loss: 0.0454, Operator norm: 0.5115 | Test Error: 0.0020, Loss: 0.0430
123: Forward: 15 | Train Error: 0.0030, Loss: 0.0452, Operator norm: 0.5115 | Test Error: 0.0020, Loss: 0.0429
124: Forward: 15 | Train Error: 0.0030, Loss: 0.0450, Operator norm: 0.5116 | Test Error: 0.0020, Loss: 0.0427
125: Forward: 15 | Train Error: 0.0030, Loss: 0.0447, Operator norm: 0.5116 | Test Error: 0.0020, Loss: 0.0425
126: Forward: 15 | Train Error: 0.0030, Loss: 0.0445, Operator norm: 0.5116 | Test Error: 0.0020, Loss: 0.0423
127: Forward: 15 | Train Error: 0.0030, Loss: 0.0444, Operator norm: 0.5116 | Test Error: 0.0020, Loss: 0.0422
128: Forward: 15 | Train Error: 0.0030, Loss: 0.0442, Operator norm: 0.5117 | Test Error: 0.0020, Loss: 0.0420
129: Forward: 15 | Train Error: 0.0030, Loss: 0.0440, Operator norm: 0.5117 | Test Error: 0.0020, Loss: 0.0419
130: Forward: 15 | Train Error: 0.0030, Loss: 0.0438, Operator norm: 0.5117 | Test Error: 0.0020, Loss: 0.0417
131: Forward: 15 | Train Error: 0.0030, Loss: 0.0436, Operator norm: 0.5118 | Test Error: 0.0020, Loss: 0.0416
132: Forward: 15 | Train Error: 0.0030, Loss: 0.0434, Operator norm: 0.5118 | Test Error: 0.0020, Loss: 0.0414
133: Forward: 15 | Train Error: 0.0030, Loss: 0.0433, Operator norm: 0.5118 | Test Error: 0.0020, Loss: 0.0413
134: Forward: 15 | Train Error: 0.0030, Loss: 0.0431, Operator norm: 0.5118 | Test Error: 0.0020, Loss: 0.0411
135: Forward: 15 | Train Error: 0.0030, Loss: 0.0429, Operator norm: 0.5119 | Test Error: 0.0020, Loss: 0.0410
136: Forward: 15 | Train Error: 0.0030, Loss: 0.0428, Operator norm: 0.5119 | Test Error: 0.0020, Loss: 0.0409
137: Forward: 15 | Train Error: 0.0030, Loss: 0.0426, Operator norm: 0.5119 | Test Error: 0.0020, Loss: 0.0407
138: Forward: 15 | Train Error: 0.0030, Loss: 0.0425, Operator norm: 0.5119 | Test Error: 0.0020, Loss: 0.0406
139: Forward: 15 | Train Error: 0.0030, Loss: 0.0423, Operator norm: 0.5120 | Test Error: 0.0020, Loss: 0.0405
140: Forward: 15 | Train Error: 0.0030, Loss: 0.0422, Operator norm: 0.5120 | Test Error: 0.0020, Loss: 0.0404
141: Forward: 15 | Train Error: 0.0030, Loss: 0.0420, Operator norm: 0.5120 | Test Error: 0.0020, Loss: 0.0402
142: Forward: 15 | Train Error: 0.0030, Loss: 0.0419, Operator norm: 0.5120 | Test Error: 0.0020, Loss: 0.0401
143: Forward: 15 | Train Error: 0.0030, Loss: 0.0417, Operator norm: 0.5121 | Test Error: 0.0020, Loss: 0.0400
144: Forward: 15 | Train Error: 0.0030, Loss: 0.0416, Operator norm: 0.5121 | Test Error: 0.0020, Loss: 0.0399
145: Forward: 15 | Train Error: 0.0030, Loss: 0.0415, Operator norm: 0.5121 | Test Error: 0.0020, Loss: 0.0398
146: Forward: 15 | Train Error: 0.0030, Loss: 0.0413, Operator norm: 0.5121 | Test Error: 0.0020, Loss: 0.0397
147: Forward: 15 | Train Error: 0.0030, Loss: 0.0412, Operator norm: 0.5122 | Test Error: 0.0020, Loss: 0.0396
148: Forward: 15 | Train Error: 0.0030, Loss: 0.0411, Operator norm: 0.5122 | Test Error: 0.0020, Loss: 0.0395
149: Forward: 15 | Train Error: 0.0030, Loss: 0.0410, Operator norm: 0.5122 | Test Error: 0.0020, Loss: 0.0394
150: Forward: 15 | Train Error: 0.0030, Loss: 0.0408, Operator norm: 0.5122 | Test Error: 0.0020, Loss: 0.0393
151: Forward: 15 | Train Error: 0.0030, Loss: 0.0407, Operator norm: 0.5123 | Test Error: 0.0020, Loss: 0.0392
152: Forward: 15 | Train Error: 0.0030, Loss: 0.0406, Operator norm: 0.5123 | Test Error: 0.0020, Loss: 0.0391
153: Forward: 15 | Train Error: 0.0030, Loss: 0.0405, Operator norm: 0.5123 | Test Error: 0.0020, Loss: 0.0390
154: Forward: 15 | Train Error: 0.0030, Loss: 0.0404, Operator norm: 0.5123 | Test Error: 0.0020, Loss: 0.0389
155: Forward: 15 | Train Error: 0.0030, Loss: 0.0403, Operator norm: 0.5123 | Test Error: 0.0020, Loss: 0.0388
156: Forward: 15 | Train Error: 0.0030, Loss: 0.0401, Operator norm: 0.5124 | Test Error: 0.0020, Loss: 0.0387
157: Forward: 15 | Train Error: 0.0030, Loss: 0.0400, Operator norm: 0.5124 | Test Error: 0.0020, Loss: 0.0386
158: Forward: 15 | Train Error: 0.0030, Loss: 0.0399, Operator norm: 0.5124 | Test Error: 0.0020, Loss: 0.0385
159: Forward: 15 | Train Error: 0.0030, Loss: 0.0398, Operator norm: 0.5124 | Test Error: 0.0020, Loss: 0.0385
160: Forward: 15 | Train Error: 0.0030, Loss: 0.0397, Operator norm: 0.5124 | Test Error: 0.0020, Loss: 0.0384
161: Forward: 15 | Train Error: 0.0030, Loss: 0.0396, Operator norm: 0.5125 | Test Error: 0.0020, Loss: 0.0383
162: Forward: 15 | Train Error: 0.0030, Loss: 0.0395, Operator norm: 0.5125 | Test Error: 0.0020, Loss: 0.0382
163: Forward: 15 | Train Error: 0.0030, Loss: 0.0394, Operator norm: 0.5125 | Test Error: 0.0020, Loss: 0.0381
164: Forward: 15 | Train Error: 0.0030, Loss: 0.0393, Operator norm: 0.5125 | Test Error: 0.0020, Loss: 0.0381
165: Forward: 15 | Train Error: 0.0030, Loss: 0.0392, Operator norm: 0.5125 | Test Error: 0.0020, Loss: 0.0380
166: Forward: 15 | Train Error: 0.0030, Loss: 0.0391, Operator norm: 0.5126 | Test Error: 0.0020, Loss: 0.0379
167: Forward: 15 | Train Error: 0.0030, Loss: 0.0390, Operator norm: 0.5126 | Test Error: 0.0020, Loss: 0.0378
168: Forward: 15 | Train Error: 0.0030, Loss: 0.0389, Operator norm: 0.5126 | Test Error: 0.0020, Loss: 0.0378
169: Forward: 15 | Train Error: 0.0030, Loss: 0.0389, Operator norm: 0.5126 | Test Error: 0.0020, Loss: 0.0377
170: Forward: 15 | Train Error: 0.0030, Loss: 0.0388, Operator norm: 0.5126 | Test Error: 0.0020, Loss: 0.0376
171: Forward: 15 | Train Error: 0.0030, Loss: 0.0387, Operator norm: 0.5126 | Test Error: 0.0020, Loss: 0.0375
172: Forward: 15 | Train Error: 0.0030, Loss: 0.0386, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0375
173: Forward: 15 | Train Error: 0.0030, Loss: 0.0385, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0374
174: Forward: 15 | Train Error: 0.0030, Loss: 0.0384, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0373
175: Forward: 15 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0373
176: Forward: 15 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0372
177: Forward: 15 | Train Error: 0.0030, Loss: 0.0382, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0371
178: Forward: 15 | Train Error: 0.0030, Loss: 0.0381, Operator norm: 0.5127 | Test Error: 0.0020, Loss: 0.0371
179: Forward: 15 | Train Error: 0.0030, Loss: 0.0380, Operator norm: 0.5128 | Test Error: 0.0020, Loss: 0.0370
180: Forward: 15 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.5128 | Test Error: 0.0020, Loss: 0.0369
181: Forward: 15 | Train Error: 0.0030, Loss: 0.0379, Operator norm: 0.5128 | Test Error: 0.0020, Loss: 0.0369
182: Forward: 15 | Train Error: 0.0030, Loss: 0.0378, Operator norm: 0.5128 | Test Error: 0.0020, Loss: 0.0368
183: Forward: 15 | Train Error: 0.0030, Loss: 0.0377, Operator norm: 0.5128 | Test Error: 0.0020, Loss: 0.0368
184: Forward: 15 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.5128 | Test Error: 0.0020, Loss: 0.0367
185: Forward: 15 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.5129 | Test Error: 0.0020, Loss: 0.0366
186: Forward: 15 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.5129 | Test Error: 0.0020, Loss: 0.0366
187: Forward: 15 | Train Error: 0.0030, Loss: 0.0374, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0365
188: Forward: 15 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0365
189: Forward: 15 | Train Error: 0.0030, Loss: 0.0373, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0364
190: Forward: 15 | Train Error: 0.0030, Loss: 0.0372, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0364
191: Forward: 15 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.5129 | Test Error: 0.0010, Loss: 0.0363
192: Forward: 15 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0362
193: Forward: 15 | Train Error: 0.0030, Loss: 0.0370, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0362
194: Forward: 15 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0361
195: Forward: 15 | Train Error: 0.0030, Loss: 0.0369, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0361
196: Forward: 15 | Train Error: 0.0030, Loss: 0.0368, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0360
197: Forward: 15 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0360
198: Forward: 15 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0359
199: Forward: 15 | Train Error: 0.0030, Loss: 0.0366, Operator norm: 0.5130 | Test Error: 0.0010, Loss: 0.0359
200: Forward: 15 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0358
201: Forward: 15 | Train Error: 0.0030, Loss: 0.0365, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0358
202: Forward: 15 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0357
203: Forward: 15 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0357
204: Forward: 15 | Train Error: 0.0030, Loss: 0.0363, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0356
205: Forward: 15 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0356
206: Forward: 15 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0355
207: Forward: 15 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0355
208: Forward: 15 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.5131 | Test Error: 0.0010, Loss: 0.0354
209: Forward: 15 | Train Error: 0.0030, Loss: 0.0360, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0354
210: Forward: 15 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0353
211: Forward: 15 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0353
212: Forward: 15 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0352
213: Forward: 15 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0352
214: Forward: 15 | Train Error: 0.0030, Loss: 0.0357, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0351
215: Forward: 15 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0351
216: Forward: 15 | Train Error: 0.0030, Loss: 0.0356, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0350
217: Forward: 15 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0350
218: Forward: 15 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0350
219: Forward: 15 | Train Error: 0.0030, Loss: 0.0354, Operator norm: 0.5132 | Test Error: 0.0010, Loss: 0.0349
220: Forward: 15 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0349
221: Forward: 15 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0348
222: Forward: 15 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0348
223: Forward: 15 | Train Error: 0.0030, Loss: 0.0352, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0347
224: Forward: 15 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0347
225: Forward: 15 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0346
226: Forward: 15 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0346
227: Forward: 15 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0345
228: Forward: 15 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0345
229: Forward: 15 | Train Error: 0.0030, Loss: 0.0349, Operator norm: 0.5133 | Test Error: 0.0010, Loss: 0.0345
230: Forward: 15 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0344
231: Forward: 15 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0344
232: Forward: 15 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0343
233: Forward: 15 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0343
234: Forward: 15 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0343
235: Forward: 15 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0342
236: Forward: 15 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0342
237: Forward: 15 | Train Error: 0.0030, Loss: 0.0345, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0341
238: Forward: 15 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0341
239: Forward: 15 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0340
240: Forward: 15 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.5134 | Test Error: 0.0010, Loss: 0.0340
241: Forward: 15 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0340
242: Forward: 15 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0339
243: Forward: 15 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0339
244: Forward: 15 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0338
245: Forward: 15 | Train Error: 0.0030, Loss: 0.0341, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0338
246: Forward: 15 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0338
247: Forward: 15 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0337
248: Forward: 15 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0337
249: Forward: 15 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0336
250: Forward: 15 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0336
251: Forward: 15 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0336
252: Forward: 15 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0335
253: Forward: 15 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0335
254: Forward: 15 | Train Error: 0.0030, Loss: 0.0337, Operator norm: 0.5135 | Test Error: 0.0010, Loss: 0.0334
255: Forward: 15 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0334
256: Forward: 15 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.5136 | Test Error: 0.0010, Loss: 0.0334
257: Forward: 15 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0333
258: Forward: 15 | Train Error: 0.0030, Loss: 0.0335, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0333
259: Forward: 15 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0333
260: Forward: 15 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0332
261: Forward: 15 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0332
262: Forward: 15 | Train Error: 0.0030, Loss: 0.0333, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0331
263: Forward: 15 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0331
264: Forward: 15 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0331
265: Forward: 15 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0330
266: Forward: 15 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.5136 | Test Error: 0.0000, Loss: 0.0330
267: Forward: 15 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0330
268: Forward: 15 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0329
269: Forward: 15 | Train Error: 0.0030, Loss: 0.0330, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0329
270: Forward: 15 | Train Error: 0.0030, Loss: 0.0329, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0328
271: Forward: 15 | Train Error: 0.0030, Loss: 0.0329, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0328
272: Forward: 15 | Train Error: 0.0030, Loss: 0.0329, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0328
273: Forward: 15 | Train Error: 0.0030, Loss: 0.0328, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0327
274: Forward: 15 | Train Error: 0.0030, Loss: 0.0328, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0327
275: Forward: 15 | Train Error: 0.0030, Loss: 0.0327, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0327
276: Forward: 15 | Train Error: 0.0030, Loss: 0.0327, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0326
277: Forward: 15 | Train Error: 0.0030, Loss: 0.0327, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0326
278: Forward: 15 | Train Error: 0.0030, Loss: 0.0326, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0326
279: Forward: 15 | Train Error: 0.0030, Loss: 0.0326, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0325
280: Forward: 15 | Train Error: 0.0030, Loss: 0.0325, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0325
281: Forward: 15 | Train Error: 0.0030, Loss: 0.0325, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0325
282: Forward: 15 | Train Error: 0.0030, Loss: 0.0325, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0324
283: Forward: 15 | Train Error: 0.0030, Loss: 0.0324, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0324
284: Forward: 15 | Train Error: 0.0030, Loss: 0.0324, Operator norm: 0.5137 | Test Error: 0.0000, Loss: 0.0323
285: Forward: 15 | Train Error: 0.0030, Loss: 0.0323, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0323
286: Forward: 15 | Train Error: 0.0030, Loss: 0.0323, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0323
287: Forward: 15 | Train Error: 0.0030, Loss: 0.0323, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0322
288: Forward: 15 | Train Error: 0.0030, Loss: 0.0322, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0322
289: Forward: 15 | Train Error: 0.0030, Loss: 0.0322, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0322
290: Forward: 15 | Train Error: 0.0030, Loss: 0.0321, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0321
291: Forward: 15 | Train Error: 0.0030, Loss: 0.0321, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0321
292: Forward: 15 | Train Error: 0.0030, Loss: 0.0321, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0321
293: Forward: 15 | Train Error: 0.0030, Loss: 0.0320, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0320
294: Forward: 15 | Train Error: 0.0030, Loss: 0.0320, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0320
295: Forward: 15 | Train Error: 0.0030, Loss: 0.0319, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0320
296: Forward: 15 | Train Error: 0.0030, Loss: 0.0319, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0319
297: Forward: 15 | Train Error: 0.0030, Loss: 0.0319, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0319
298: Forward: 15 | Train Error: 0.0030, Loss: 0.0318, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0319
299: Forward: 15 | Train Error: 0.0030, Loss: 0.0318, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0318
300: Forward: 15 | Train Error: 0.0030, Loss: 0.0318, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0318
301: Forward: 15 | Train Error: 0.0030, Loss: 0.0317, Operator norm: 0.5138 | Test Error: 0.0000, Loss: 0.0318
302: Forward: 15 | Train Error: 0.0030, Loss: 0.0317, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0317
303: Forward: 15 | Train Error: 0.0030, Loss: 0.0316, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0317
304: Forward: 15 | Train Error: 0.0030, Loss: 0.0316, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0317
305: Forward: 15 | Train Error: 0.0030, Loss: 0.0316, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0316
306: Forward: 15 | Train Error: 0.0030, Loss: 0.0315, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0316
307: Forward: 15 | Train Error: 0.0030, Loss: 0.0315, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0316
308: Forward: 15 | Train Error: 0.0030, Loss: 0.0315, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0315
309: Forward: 15 | Train Error: 0.0030, Loss: 0.0314, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0315
310: Forward: 15 | Train Error: 0.0030, Loss: 0.0314, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0315
311: Forward: 15 | Train Error: 0.0030, Loss: 0.0313, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0315
312: Forward: 15 | Train Error: 0.0030, Loss: 0.0313, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0314
313: Forward: 15 | Train Error: 0.0030, Loss: 0.0313, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0314
314: Forward: 15 | Train Error: 0.0030, Loss: 0.0312, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0314
315: Forward: 15 | Train Error: 0.0030, Loss: 0.0312, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0313
316: Forward: 15 | Train Error: 0.0030, Loss: 0.0312, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0313
317: Forward: 15 | Train Error: 0.0030, Loss: 0.0311, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0313
318: Forward: 15 | Train Error: 0.0030, Loss: 0.0311, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0312
319: Forward: 15 | Train Error: 0.0030, Loss: 0.0311, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0312
320: Forward: 15 | Train Error: 0.0030, Loss: 0.0310, Operator norm: 0.5139 | Test Error: 0.0000, Loss: 0.0312
321: Forward: 15 | Train Error: 0.0030, Loss: 0.0310, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0311
322: Forward: 15 | Train Error: 0.0030, Loss: 0.0310, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0311
323: Forward: 15 | Train Error: 0.0030, Loss: 0.0309, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0311
324: Forward: 15 | Train Error: 0.0030, Loss: 0.0309, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0310
325: Forward: 15 | Train Error: 0.0030, Loss: 0.0308, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0310
326: Forward: 15 | Train Error: 0.0030, Loss: 0.0308, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0310
327: Forward: 15 | Train Error: 0.0030, Loss: 0.0308, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0310
328: Forward: 15 | Train Error: 0.0030, Loss: 0.0307, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0309
329: Forward: 15 | Train Error: 0.0030, Loss: 0.0307, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0309
330: Forward: 15 | Train Error: 0.0030, Loss: 0.0307, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0309
331: Forward: 15 | Train Error: 0.0030, Loss: 0.0306, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0308
332: Forward: 15 | Train Error: 0.0030, Loss: 0.0306, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0308
333: Forward: 15 | Train Error: 0.0030, Loss: 0.0306, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0308
334: Forward: 15 | Train Error: 0.0030, Loss: 0.0305, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0307
335: Forward: 15 | Train Error: 0.0030, Loss: 0.0305, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0307
336: Forward: 15 | Train Error: 0.0030, Loss: 0.0305, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0307
337: Forward: 15 | Train Error: 0.0030, Loss: 0.0304, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0307
338: Forward: 15 | Train Error: 0.0030, Loss: 0.0304, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0306
339: Forward: 15 | Train Error: 0.0030, Loss: 0.0304, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0306
340: Forward: 15 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.5140 | Test Error: 0.0000, Loss: 0.0306
341: Forward: 15 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0305
342: Forward: 15 | Train Error: 0.0030, Loss: 0.0303, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0305
343: Forward: 15 | Train Error: 0.0030, Loss: 0.0302, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0305
344: Forward: 15 | Train Error: 0.0030, Loss: 0.0302, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0305
345: Forward: 15 | Train Error: 0.0030, Loss: 0.0302, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0304
346: Forward: 15 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0304
347: Forward: 15 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0304
348: Forward: 15 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0303
349: Forward: 15 | Train Error: 0.0030, Loss: 0.0301, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0303
350: Forward: 15 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0303
351: Forward: 15 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0303
352: Forward: 15 | Train Error: 0.0030, Loss: 0.0300, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0302
353: Forward: 15 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0302
354: Forward: 15 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0302
355: Forward: 15 | Train Error: 0.0030, Loss: 0.0299, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0301
356: Forward: 15 | Train Error: 0.0030, Loss: 0.0298, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0301
357: Forward: 15 | Train Error: 0.0030, Loss: 0.0298, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0301
358: Forward: 15 | Train Error: 0.0030, Loss: 0.0298, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0301
359: Forward: 15 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.5141 | Test Error: 0.0000, Loss: 0.0300
360: Forward: 15 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0300
361: Forward: 15 | Train Error: 0.0030, Loss: 0.0297, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0300
362: Forward: 15 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0299
363: Forward: 15 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0299
364: Forward: 15 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0299
365: Forward: 15 | Train Error: 0.0030, Loss: 0.0296, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0299
366: Forward: 15 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0298
367: Forward: 15 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0298
368: Forward: 15 | Train Error: 0.0030, Loss: 0.0295, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0298
369: Forward: 15 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0298
370: Forward: 15 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0297
371: Forward: 15 | Train Error: 0.0030, Loss: 0.0294, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0297
372: Forward: 15 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0297
373: Forward: 15 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0296
374: Forward: 15 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0296
375: Forward: 15 | Train Error: 0.0030, Loss: 0.0293, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0296
376: Forward: 15 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0296
377: Forward: 15 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0295
378: Forward: 15 | Train Error: 0.0030, Loss: 0.0292, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0295
379: Forward: 15 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0295
380: Forward: 15 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0295
381: Forward: 15 | Train Error: 0.0030, Loss: 0.0291, Operator norm: 0.5142 | Test Error: 0.0000, Loss: 0.0294
382: Forward: 15 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0294
383: Forward: 15 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0294
384: Forward: 15 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0294
385: Forward: 15 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0293
386: Forward: 15 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0293
387: Forward: 15 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0293
388: Forward: 15 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0293
389: Forward: 15 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0292
390: Forward: 15 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0292
391: Forward: 15 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0292
392: Forward: 15 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0292
393: Forward: 15 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0291
394: Forward: 15 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0291
395: Forward: 15 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0291
396: Forward: 15 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0291
397: Forward: 15 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0290
398: Forward: 15 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0290
399: Forward: 15 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0290
400: Forward: 15 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0290
401: Forward: 15 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0289
402: Forward: 15 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.5143 | Test Error: 0.0000, Loss: 0.0289
403: Forward: 15 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0289
404: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0289
405: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0288
406: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0288
407: Forward: 15 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0288
408: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0288
409: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0287
410: Forward: 15 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0287
411: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0287
412: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0287
413: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0286
414: Forward: 15 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0286
415: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0286
416: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0286
417: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0286
418: Forward: 15 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0285
419: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0285
420: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0285
421: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5144 | Test Error: 0.0000, Loss: 0.0285
422: Forward: 15 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0284
423: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0284
424: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0284
425: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0284
426: Forward: 15 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0283
427: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0283
428: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0283
429: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0283
430: Forward: 15 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0283
431: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0282
432: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0282
433: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0282
434: Forward: 15 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0282
435: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0281
436: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0281
437: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0281
438: Forward: 15 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0281
439: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0280
440: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0280
441: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0280
442: Forward: 15 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0280
443: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0280
444: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5145 | Test Error: 0.0000, Loss: 0.0279
445: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0279
446: Forward: 15 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0279
447: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0279
448: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0279
449: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0278
450: Forward: 15 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0278
451: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0278
452: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0278
453: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0277
454: Forward: 15 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0277
455: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0277
456: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0277
457: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0277
458: Forward: 15 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0276
459: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0276
460: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0276
461: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0276
462: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0276
463: Forward: 15 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0275
464: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0275
465: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0275
466: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0275
467: Forward: 15 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0275
468: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0274
469: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0274
470: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5146 | Test Error: 0.0000, Loss: 0.0274
471: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0274
472: Forward: 15 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0273
473: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0273
474: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0273
475: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0273
476: Forward: 15 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0273
477: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0272
478: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0272
479: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0272
480: Forward: 15 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0272
481: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0272
482: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0271
483: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0271
484: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0271
485: Forward: 15 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0271
486: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0271
487: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0270
488: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0270
489: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0270
490: Forward: 15 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0270
491: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5147 | Test Error: 0.0000, Loss: 0.0270
492: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0270
493: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0269
494: Forward: 15 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0269
495: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0269
496: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0269
497: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0269
498: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0268
499: Forward: 15 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.5148 | Test Error: 0.0000, Loss: 0.0268
grad at the end: grad_B=0.0939, grad_A=0.0462, grad_W=0.1012
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.0001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 15 | Train Error: 0.4760, Loss: 0.5660, Operator norm: 0.5001 | Test Error: 0.4500, Loss: 0.5532
1: Forward: 15 | Train Error: 0.4710, Loss: 0.5616, Operator norm: 0.5001 | Test Error: 0.4450, Loss: 0.5488
2: Forward: 15 | Train Error: 0.4670, Loss: 0.5571, Operator norm: 0.5001 | Test Error: 0.4370, Loss: 0.5445
3: Forward: 15 | Train Error: 0.4620, Loss: 0.5527, Operator norm: 0.5002 | Test Error: 0.4280, Loss: 0.5403
4: Forward: 15 | Train Error: 0.4550, Loss: 0.5484, Operator norm: 0.5002 | Test Error: 0.4210, Loss: 0.5361
5: Forward: 15 | Train Error: 0.4510, Loss: 0.5441, Operator norm: 0.5003 | Test Error: 0.4160, Loss: 0.5320
6: Forward: 15 | Train Error: 0.4430, Loss: 0.5399, Operator norm: 0.5003 | Test Error: 0.4110, Loss: 0.5279
7: Forward: 15 | Train Error: 0.4390, Loss: 0.5357, Operator norm: 0.5004 | Test Error: 0.4070, Loss: 0.5238
8: Forward: 15 | Train Error: 0.4360, Loss: 0.5316, Operator norm: 0.5004 | Test Error: 0.4030, Loss: 0.5198
9: Forward: 15 | Train Error: 0.4310, Loss: 0.5275, Operator norm: 0.5004 | Test Error: 0.3980, Loss: 0.5159
10: Forward: 15 | Train Error: 0.4280, Loss: 0.5234, Operator norm: 0.5005 | Test Error: 0.3930, Loss: 0.5120
11: Forward: 15 | Train Error: 0.4250, Loss: 0.5194, Operator norm: 0.5005 | Test Error: 0.3900, Loss: 0.5081
12: Forward: 15 | Train Error: 0.4190, Loss: 0.5155, Operator norm: 0.5005 | Test Error: 0.3840, Loss: 0.5043
13: Forward: 15 | Train Error: 0.4180, Loss: 0.5116, Operator norm: 0.5006 | Test Error: 0.3780, Loss: 0.5005
14: Forward: 15 | Train Error: 0.4110, Loss: 0.5077, Operator norm: 0.5006 | Test Error: 0.3730, Loss: 0.4967
15: Forward: 15 | Train Error: 0.4080, Loss: 0.5039, Operator norm: 0.5007 | Test Error: 0.3690, Loss: 0.4930
16: Forward: 15 | Train Error: 0.4030, Loss: 0.5001, Operator norm: 0.5007 | Test Error: 0.3670, Loss: 0.4894
17: Forward: 15 | Train Error: 0.3960, Loss: 0.4963, Operator norm: 0.5007 | Test Error: 0.3610, Loss: 0.4858
18: Forward: 15 | Train Error: 0.3920, Loss: 0.4926, Operator norm: 0.5008 | Test Error: 0.3520, Loss: 0.4822
19: Forward: 15 | Train Error: 0.3860, Loss: 0.4890, Operator norm: 0.5008 | Test Error: 0.3500, Loss: 0.4786
20: Forward: 15 | Train Error: 0.3800, Loss: 0.4854, Operator norm: 0.5008 | Test Error: 0.3430, Loss: 0.4751
21: Forward: 15 | Train Error: 0.3730, Loss: 0.4818, Operator norm: 0.5009 | Test Error: 0.3390, Loss: 0.4717
22: Forward: 15 | Train Error: 0.3680, Loss: 0.4783, Operator norm: 0.5009 | Test Error: 0.3370, Loss: 0.4682
23: Forward: 15 | Train Error: 0.3650, Loss: 0.4748, Operator norm: 0.5010 | Test Error: 0.3320, Loss: 0.4649
24: Forward: 15 | Train Error: 0.3630, Loss: 0.4713, Operator norm: 0.5010 | Test Error: 0.3250, Loss: 0.4615
25: Forward: 15 | Train Error: 0.3590, Loss: 0.4679, Operator norm: 0.5010 | Test Error: 0.3220, Loss: 0.4582
26: Forward: 15 | Train Error: 0.3540, Loss: 0.4645, Operator norm: 0.5011 | Test Error: 0.3180, Loss: 0.4549
27: Forward: 15 | Train Error: 0.3520, Loss: 0.4612, Operator norm: 0.5011 | Test Error: 0.3160, Loss: 0.4517
28: Forward: 15 | Train Error: 0.3470, Loss: 0.4579, Operator norm: 0.5011 | Test Error: 0.3090, Loss: 0.4485
29: Forward: 15 | Train Error: 0.3420, Loss: 0.4546, Operator norm: 0.5012 | Test Error: 0.3020, Loss: 0.4453
30: Forward: 15 | Train Error: 0.3370, Loss: 0.4514, Operator norm: 0.5012 | Test Error: 0.2970, Loss: 0.4422
31: Forward: 15 | Train Error: 0.3330, Loss: 0.4482, Operator norm: 0.5012 | Test Error: 0.2910, Loss: 0.4390
32: Forward: 15 | Train Error: 0.3310, Loss: 0.4450, Operator norm: 0.5013 | Test Error: 0.2870, Loss: 0.4360
33: Forward: 15 | Train Error: 0.3270, Loss: 0.4419, Operator norm: 0.5013 | Test Error: 0.2830, Loss: 0.4329
34: Forward: 15 | Train Error: 0.3220, Loss: 0.4388, Operator norm: 0.5014 | Test Error: 0.2760, Loss: 0.4299
35: Forward: 15 | Train Error: 0.3180, Loss: 0.4357, Operator norm: 0.5014 | Test Error: 0.2750, Loss: 0.4270
36: Forward: 15 | Train Error: 0.3130, Loss: 0.4327, Operator norm: 0.5014 | Test Error: 0.2720, Loss: 0.4240
37: Forward: 15 | Train Error: 0.3060, Loss: 0.4297, Operator norm: 0.5015 | Test Error: 0.2690, Loss: 0.4211
38: Forward: 15 | Train Error: 0.3000, Loss: 0.4267, Operator norm: 0.5015 | Test Error: 0.2640, Loss: 0.4182
39: Forward: 15 | Train Error: 0.2960, Loss: 0.4238, Operator norm: 0.5015 | Test Error: 0.2600, Loss: 0.4154
40: Forward: 15 | Train Error: 0.2910, Loss: 0.4209, Operator norm: 0.5016 | Test Error: 0.2590, Loss: 0.4126
41: Forward: 15 | Train Error: 0.2890, Loss: 0.4180, Operator norm: 0.5016 | Test Error: 0.2510, Loss: 0.4098
42: Forward: 15 | Train Error: 0.2890, Loss: 0.4152, Operator norm: 0.5016 | Test Error: 0.2490, Loss: 0.4070
43: Forward: 15 | Train Error: 0.2860, Loss: 0.4123, Operator norm: 0.5017 | Test Error: 0.2460, Loss: 0.4043
44: Forward: 15 | Train Error: 0.2810, Loss: 0.4096, Operator norm: 0.5017 | Test Error: 0.2420, Loss: 0.4016
45: Forward: 15 | Train Error: 0.2760, Loss: 0.4068, Operator norm: 0.5017 | Test Error: 0.2370, Loss: 0.3989
46: Forward: 15 | Train Error: 0.2720, Loss: 0.4041, Operator norm: 0.5018 | Test Error: 0.2340, Loss: 0.3963
47: Forward: 15 | Train Error: 0.2700, Loss: 0.4014, Operator norm: 0.5018 | Test Error: 0.2320, Loss: 0.3937
48: Forward: 15 | Train Error: 0.2640, Loss: 0.3987, Operator norm: 0.5018 | Test Error: 0.2300, Loss: 0.3911
49: Forward: 15 | Train Error: 0.2600, Loss: 0.3961, Operator norm: 0.5019 | Test Error: 0.2280, Loss: 0.3885
50: Forward: 15 | Train Error: 0.2570, Loss: 0.3935, Operator norm: 0.5019 | Test Error: 0.2200, Loss: 0.3860
51: Forward: 15 | Train Error: 0.2550, Loss: 0.3909, Operator norm: 0.5019 | Test Error: 0.2180, Loss: 0.3835
52: Forward: 15 | Train Error: 0.2530, Loss: 0.3884, Operator norm: 0.5020 | Test Error: 0.2120, Loss: 0.3810
53: Forward: 15 | Train Error: 0.2490, Loss: 0.3858, Operator norm: 0.5020 | Test Error: 0.2100, Loss: 0.3785
54: Forward: 15 | Train Error: 0.2440, Loss: 0.3833, Operator norm: 0.5020 | Test Error: 0.2100, Loss: 0.3761
55: Forward: 15 | Train Error: 0.2400, Loss: 0.3809, Operator norm: 0.5021 | Test Error: 0.2080, Loss: 0.3737
56: Forward: 15 | Train Error: 0.2360, Loss: 0.3784, Operator norm: 0.5021 | Test Error: 0.2060, Loss: 0.3713
57: Forward: 15 | Train Error: 0.2340, Loss: 0.3760, Operator norm: 0.5021 | Test Error: 0.2050, Loss: 0.3689
58: Forward: 15 | Train Error: 0.2310, Loss: 0.3736, Operator norm: 0.5022 | Test Error: 0.2050, Loss: 0.3666
59: Forward: 15 | Train Error: 0.2300, Loss: 0.3712, Operator norm: 0.5022 | Test Error: 0.2040, Loss: 0.3643
60: Forward: 15 | Train Error: 0.2280, Loss: 0.3689, Operator norm: 0.5022 | Test Error: 0.2020, Loss: 0.3620
61: Forward: 15 | Train Error: 0.2260, Loss: 0.3666, Operator norm: 0.5023 | Test Error: 0.2010, Loss: 0.3598
62: Forward: 15 | Train Error: 0.2230, Loss: 0.3643, Operator norm: 0.5023 | Test Error: 0.2000, Loss: 0.3575
63: Forward: 15 | Train Error: 0.2200, Loss: 0.3620, Operator norm: 0.5023 | Test Error: 0.1950, Loss: 0.3553
64: Forward: 15 | Train Error: 0.2160, Loss: 0.3597, Operator norm: 0.5024 | Test Error: 0.1930, Loss: 0.3531
65: Forward: 15 | Train Error: 0.2150, Loss: 0.3575, Operator norm: 0.5024 | Test Error: 0.1890, Loss: 0.3509
66: Forward: 15 | Train Error: 0.2120, Loss: 0.3553, Operator norm: 0.5024 | Test Error: 0.1890, Loss: 0.3488
67: Forward: 15 | Train Error: 0.2070, Loss: 0.3531, Operator norm: 0.5025 | Test Error: 0.1860, Loss: 0.3467
68: Forward: 15 | Train Error: 0.2010, Loss: 0.3510, Operator norm: 0.5025 | Test Error: 0.1850, Loss: 0.3446
69: Forward: 15 | Train Error: 0.1990, Loss: 0.3488, Operator norm: 0.5025 | Test Error: 0.1850, Loss: 0.3425
70: Forward: 15 | Train Error: 0.1980, Loss: 0.3467, Operator norm: 0.5025 | Test Error: 0.1830, Loss: 0.3404
71: Forward: 15 | Train Error: 0.1960, Loss: 0.3446, Operator norm: 0.5026 | Test Error: 0.1820, Loss: 0.3384
72: Forward: 15 | Train Error: 0.1940, Loss: 0.3425, Operator norm: 0.5026 | Test Error: 0.1770, Loss: 0.3364
73: Forward: 15 | Train Error: 0.1930, Loss: 0.3405, Operator norm: 0.5027 | Test Error: 0.1720, Loss: 0.3344
74: Forward: 15 | Train Error: 0.1900, Loss: 0.3385, Operator norm: 0.5027 | Test Error: 0.1710, Loss: 0.3324
75: Forward: 15 | Train Error: 0.1830, Loss: 0.3364, Operator norm: 0.5027 | Test Error: 0.1710, Loss: 0.3304
76: Forward: 15 | Train Error: 0.1830, Loss: 0.3345, Operator norm: 0.5027 | Test Error: 0.1700, Loss: 0.3285
77: Forward: 15 | Train Error: 0.1820, Loss: 0.3325, Operator norm: 0.5027 | Test Error: 0.1690, Loss: 0.3266
78: Forward: 15 | Train Error: 0.1810, Loss: 0.3305, Operator norm: 0.5028 | Test Error: 0.1670, Loss: 0.3246
79: Forward: 15 | Train Error: 0.1800, Loss: 0.3286, Operator norm: 0.5028 | Test Error: 0.1650, Loss: 0.3228
80: Forward: 15 | Train Error: 0.1770, Loss: 0.3267, Operator norm: 0.5028 | Test Error: 0.1640, Loss: 0.3209
81: Forward: 15 | Train Error: 0.1760, Loss: 0.3248, Operator norm: 0.5029 | Test Error: 0.1620, Loss: 0.3191
82: Forward: 15 | Train Error: 0.1750, Loss: 0.3229, Operator norm: 0.5029 | Test Error: 0.1580, Loss: 0.3172
83: Forward: 15 | Train Error: 0.1710, Loss: 0.3211, Operator norm: 0.5029 | Test Error: 0.1560, Loss: 0.3154
84: Forward: 15 | Train Error: 0.1700, Loss: 0.3192, Operator norm: 0.5029 | Test Error: 0.1550, Loss: 0.3136
85: Forward: 15 | Train Error: 0.1700, Loss: 0.3174, Operator norm: 0.5030 | Test Error: 0.1540, Loss: 0.3118
86: Forward: 15 | Train Error: 0.1690, Loss: 0.3156, Operator norm: 0.5030 | Test Error: 0.1510, Loss: 0.3101
87: Forward: 15 | Train Error: 0.1660, Loss: 0.3138, Operator norm: 0.5030 | Test Error: 0.1490, Loss: 0.3083
88: Forward: 15 | Train Error: 0.1640, Loss: 0.3121, Operator norm: 0.5031 | Test Error: 0.1470, Loss: 0.3066
89: Forward: 15 | Train Error: 0.1620, Loss: 0.3103, Operator norm: 0.5031 | Test Error: 0.1450, Loss: 0.3049
90: Forward: 15 | Train Error: 0.1620, Loss: 0.3086, Operator norm: 0.5031 | Test Error: 0.1440, Loss: 0.3032
91: Forward: 15 | Train Error: 0.1590, Loss: 0.3069, Operator norm: 0.5032 | Test Error: 0.1420, Loss: 0.3016
92: Forward: 15 | Train Error: 0.1580, Loss: 0.3052, Operator norm: 0.5032 | Test Error: 0.1400, Loss: 0.2999
93: Forward: 15 | Train Error: 0.1560, Loss: 0.3035, Operator norm: 0.5032 | Test Error: 0.1390, Loss: 0.2983
94: Forward: 15 | Train Error: 0.1550, Loss: 0.3018, Operator norm: 0.5032 | Test Error: 0.1380, Loss: 0.2966
95: Forward: 15 | Train Error: 0.1540, Loss: 0.3002, Operator norm: 0.5033 | Test Error: 0.1380, Loss: 0.2950
96: Forward: 15 | Train Error: 0.1540, Loss: 0.2986, Operator norm: 0.5033 | Test Error: 0.1360, Loss: 0.2934
97: Forward: 15 | Train Error: 0.1530, Loss: 0.2970, Operator norm: 0.5033 | Test Error: 0.1350, Loss: 0.2918
98: Forward: 15 | Train Error: 0.1510, Loss: 0.2954, Operator norm: 0.5033 | Test Error: 0.1330, Loss: 0.2903
99: Forward: 15 | Train Error: 0.1490, Loss: 0.2938, Operator norm: 0.5034 | Test Error: 0.1310, Loss: 0.2887
100: Forward: 15 | Train Error: 0.1480, Loss: 0.2922, Operator norm: 0.5034 | Test Error: 0.1300, Loss: 0.2872
101: Forward: 15 | Train Error: 0.1470, Loss: 0.2907, Operator norm: 0.5034 | Test Error: 0.1300, Loss: 0.2857
102: Forward: 15 | Train Error: 0.1450, Loss: 0.2891, Operator norm: 0.5034 | Test Error: 0.1270, Loss: 0.2842
103: Forward: 15 | Train Error: 0.1440, Loss: 0.2876, Operator norm: 0.5035 | Test Error: 0.1270, Loss: 0.2827
104: Forward: 15 | Train Error: 0.1440, Loss: 0.2861, Operator norm: 0.5035 | Test Error: 0.1250, Loss: 0.2812
105: Forward: 15 | Train Error: 0.1440, Loss: 0.2846, Operator norm: 0.5035 | Test Error: 0.1250, Loss: 0.2797
106: Forward: 15 | Train Error: 0.1400, Loss: 0.2831, Operator norm: 0.5035 | Test Error: 0.1240, Loss: 0.2783
107: Forward: 15 | Train Error: 0.1390, Loss: 0.2816, Operator norm: 0.5036 | Test Error: 0.1240, Loss: 0.2768
108: Forward: 15 | Train Error: 0.1380, Loss: 0.2802, Operator norm: 0.5036 | Test Error: 0.1240, Loss: 0.2754
109: Forward: 15 | Train Error: 0.1380, Loss: 0.2788, Operator norm: 0.5036 | Test Error: 0.1240, Loss: 0.2740
110: Forward: 15 | Train Error: 0.1380, Loss: 0.2773, Operator norm: 0.5037 | Test Error: 0.1230, Loss: 0.2726
111: Forward: 15 | Train Error: 0.1370, Loss: 0.2759, Operator norm: 0.5037 | Test Error: 0.1230, Loss: 0.2712
112: Forward: 15 | Train Error: 0.1360, Loss: 0.2745, Operator norm: 0.5037 | Test Error: 0.1210, Loss: 0.2699
113: Forward: 15 | Train Error: 0.1360, Loss: 0.2731, Operator norm: 0.5037 | Test Error: 0.1210, Loss: 0.2685
114: Forward: 15 | Train Error: 0.1330, Loss: 0.2718, Operator norm: 0.5038 | Test Error: 0.1160, Loss: 0.2672
115: Forward: 15 | Train Error: 0.1330, Loss: 0.2704, Operator norm: 0.5038 | Test Error: 0.1150, Loss: 0.2658
116: Forward: 15 | Train Error: 0.1310, Loss: 0.2691, Operator norm: 0.5038 | Test Error: 0.1140, Loss: 0.2645
117: Forward: 15 | Train Error: 0.1310, Loss: 0.2677, Operator norm: 0.5038 | Test Error: 0.1140, Loss: 0.2632
118: Forward: 15 | Train Error: 0.1300, Loss: 0.2664, Operator norm: 0.5039 | Test Error: 0.1140, Loss: 0.2619
119: Forward: 15 | Train Error: 0.1300, Loss: 0.2651, Operator norm: 0.5039 | Test Error: 0.1130, Loss: 0.2606
120: Forward: 15 | Train Error: 0.1300, Loss: 0.2638, Operator norm: 0.5039 | Test Error: 0.1110, Loss: 0.2593
121: Forward: 15 | Train Error: 0.1300, Loss: 0.2625, Operator norm: 0.5039 | Test Error: 0.1110, Loss: 0.2581
122: Forward: 15 | Train Error: 0.1290, Loss: 0.2612, Operator norm: 0.5040 | Test Error: 0.1110, Loss: 0.2568
123: Forward: 15 | Train Error: 0.1280, Loss: 0.2600, Operator norm: 0.5040 | Test Error: 0.1110, Loss: 0.2556
124: Forward: 15 | Train Error: 0.1280, Loss: 0.2587, Operator norm: 0.5040 | Test Error: 0.1100, Loss: 0.2544
125: Forward: 15 | Train Error: 0.1260, Loss: 0.2575, Operator norm: 0.5040 | Test Error: 0.1090, Loss: 0.2531
126: Forward: 15 | Train Error: 0.1250, Loss: 0.2563, Operator norm: 0.5040 | Test Error: 0.1090, Loss: 0.2519
127: Forward: 15 | Train Error: 0.1240, Loss: 0.2550, Operator norm: 0.5041 | Test Error: 0.1090, Loss: 0.2507
128: Forward: 15 | Train Error: 0.1240, Loss: 0.2538, Operator norm: 0.5041 | Test Error: 0.1080, Loss: 0.2496
129: Forward: 15 | Train Error: 0.1240, Loss: 0.2526, Operator norm: 0.5041 | Test Error: 0.1070, Loss: 0.2484
130: Forward: 15 | Train Error: 0.1240, Loss: 0.2515, Operator norm: 0.5041 | Test Error: 0.1070, Loss: 0.2472
131: Forward: 15 | Train Error: 0.1240, Loss: 0.2503, Operator norm: 0.5042 | Test Error: 0.1060, Loss: 0.2461
132: Forward: 15 | Train Error: 0.1230, Loss: 0.2491, Operator norm: 0.5042 | Test Error: 0.1060, Loss: 0.2449
133: Forward: 15 | Train Error: 0.1200, Loss: 0.2480, Operator norm: 0.5042 | Test Error: 0.1060, Loss: 0.2438
134: Forward: 15 | Train Error: 0.1200, Loss: 0.2468, Operator norm: 0.5042 | Test Error: 0.1050, Loss: 0.2427
135: Forward: 15 | Train Error: 0.1190, Loss: 0.2457, Operator norm: 0.5042 | Test Error: 0.1040, Loss: 0.2415
136: Forward: 15 | Train Error: 0.1180, Loss: 0.2446, Operator norm: 0.5043 | Test Error: 0.1040, Loss: 0.2404
137: Forward: 15 | Train Error: 0.1180, Loss: 0.2435, Operator norm: 0.5043 | Test Error: 0.1040, Loss: 0.2393
138: Forward: 15 | Train Error: 0.1160, Loss: 0.2424, Operator norm: 0.5043 | Test Error: 0.1020, Loss: 0.2383
139: Forward: 15 | Train Error: 0.1160, Loss: 0.2413, Operator norm: 0.5043 | Test Error: 0.1010, Loss: 0.2372
140: Forward: 15 | Train Error: 0.1160, Loss: 0.2402, Operator norm: 0.5044 | Test Error: 0.1010, Loss: 0.2361
141: Forward: 15 | Train Error: 0.1140, Loss: 0.2391, Operator norm: 0.5044 | Test Error: 0.1000, Loss: 0.2351
142: Forward: 15 | Train Error: 0.1130, Loss: 0.2381, Operator norm: 0.5044 | Test Error: 0.1000, Loss: 0.2340
143: Forward: 15 | Train Error: 0.1110, Loss: 0.2370, Operator norm: 0.5044 | Test Error: 0.1000, Loss: 0.2330
144: Forward: 15 | Train Error: 0.1110, Loss: 0.2360, Operator norm: 0.5044 | Test Error: 0.1000, Loss: 0.2319
145: Forward: 15 | Train Error: 0.1110, Loss: 0.2349, Operator norm: 0.5045 | Test Error: 0.0990, Loss: 0.2309
146: Forward: 15 | Train Error: 0.1110, Loss: 0.2339, Operator norm: 0.5045 | Test Error: 0.0980, Loss: 0.2299
147: Forward: 15 | Train Error: 0.1100, Loss: 0.2329, Operator norm: 0.5045 | Test Error: 0.0970, Loss: 0.2289
148: Forward: 15 | Train Error: 0.1090, Loss: 0.2319, Operator norm: 0.5045 | Test Error: 0.0970, Loss: 0.2279
149: Forward: 15 | Train Error: 0.1100, Loss: 0.2309, Operator norm: 0.5045 | Test Error: 0.0960, Loss: 0.2269
150: Forward: 15 | Train Error: 0.1100, Loss: 0.2299, Operator norm: 0.5046 | Test Error: 0.0940, Loss: 0.2260
151: Forward: 15 | Train Error: 0.1100, Loss: 0.2289, Operator norm: 0.5046 | Test Error: 0.0930, Loss: 0.2250
152: Forward: 15 | Train Error: 0.1100, Loss: 0.2279, Operator norm: 0.5046 | Test Error: 0.0920, Loss: 0.2240
153: Forward: 15 | Train Error: 0.1100, Loss: 0.2270, Operator norm: 0.5046 | Test Error: 0.0920, Loss: 0.2231
154: Forward: 15 | Train Error: 0.1100, Loss: 0.2260, Operator norm: 0.5047 | Test Error: 0.0920, Loss: 0.2221
155: Forward: 15 | Train Error: 0.1080, Loss: 0.2251, Operator norm: 0.5047 | Test Error: 0.0920, Loss: 0.2212
156: Forward: 15 | Train Error: 0.1060, Loss: 0.2241, Operator norm: 0.5047 | Test Error: 0.0920, Loss: 0.2202
157: Forward: 15 | Train Error: 0.1040, Loss: 0.2232, Operator norm: 0.5047 | Test Error: 0.0910, Loss: 0.2193
158: Forward: 15 | Train Error: 0.1030, Loss: 0.2222, Operator norm: 0.5047 | Test Error: 0.0900, Loss: 0.2184
159: Forward: 15 | Train Error: 0.1010, Loss: 0.2213, Operator norm: 0.5048 | Test Error: 0.0890, Loss: 0.2175
160: Forward: 15 | Train Error: 0.0990, Loss: 0.2204, Operator norm: 0.5048 | Test Error: 0.0890, Loss: 0.2166
161: Forward: 15 | Train Error: 0.0980, Loss: 0.2195, Operator norm: 0.5048 | Test Error: 0.0890, Loss: 0.2157
162: Forward: 15 | Train Error: 0.0980, Loss: 0.2186, Operator norm: 0.5048 | Test Error: 0.0890, Loss: 0.2148
163: Forward: 15 | Train Error: 0.0980, Loss: 0.2177, Operator norm: 0.5048 | Test Error: 0.0890, Loss: 0.2139
164: Forward: 15 | Train Error: 0.0950, Loss: 0.2168, Operator norm: 0.5049 | Test Error: 0.0890, Loss: 0.2131
165: Forward: 15 | Train Error: 0.0950, Loss: 0.2160, Operator norm: 0.5049 | Test Error: 0.0880, Loss: 0.2122
166: Forward: 15 | Train Error: 0.0940, Loss: 0.2151, Operator norm: 0.5049 | Test Error: 0.0870, Loss: 0.2114
167: Forward: 15 | Train Error: 0.0930, Loss: 0.2142, Operator norm: 0.5049 | Test Error: 0.0860, Loss: 0.2105
168: Forward: 15 | Train Error: 0.0930, Loss: 0.2134, Operator norm: 0.5049 | Test Error: 0.0840, Loss: 0.2097
169: Forward: 15 | Train Error: 0.0930, Loss: 0.2126, Operator norm: 0.5050 | Test Error: 0.0840, Loss: 0.2088
170: Forward: 15 | Train Error: 0.0930, Loss: 0.2117, Operator norm: 0.5050 | Test Error: 0.0840, Loss: 0.2080
171: Forward: 15 | Train Error: 0.0920, Loss: 0.2109, Operator norm: 0.5050 | Test Error: 0.0840, Loss: 0.2072
172: Forward: 15 | Train Error: 0.0900, Loss: 0.2101, Operator norm: 0.5050 | Test Error: 0.0830, Loss: 0.2063
173: Forward: 15 | Train Error: 0.0900, Loss: 0.2092, Operator norm: 0.5050 | Test Error: 0.0830, Loss: 0.2055
174: Forward: 15 | Train Error: 0.0900, Loss: 0.2084, Operator norm: 0.5050 | Test Error: 0.0820, Loss: 0.2047
175: Forward: 15 | Train Error: 0.0900, Loss: 0.2076, Operator norm: 0.5051 | Test Error: 0.0820, Loss: 0.2039
176: Forward: 15 | Train Error: 0.0900, Loss: 0.2068, Operator norm: 0.5051 | Test Error: 0.0810, Loss: 0.2031
177: Forward: 15 | Train Error: 0.0900, Loss: 0.2060, Operator norm: 0.5051 | Test Error: 0.0810, Loss: 0.2024
178: Forward: 15 | Train Error: 0.0900, Loss: 0.2052, Operator norm: 0.5051 | Test Error: 0.0800, Loss: 0.2016
179: Forward: 15 | Train Error: 0.0870, Loss: 0.2045, Operator norm: 0.5051 | Test Error: 0.0800, Loss: 0.2008
180: Forward: 15 | Train Error: 0.0870, Loss: 0.2037, Operator norm: 0.5052 | Test Error: 0.0790, Loss: 0.2000
181: Forward: 15 | Train Error: 0.0870, Loss: 0.2029, Operator norm: 0.5052 | Test Error: 0.0780, Loss: 0.1993
182: Forward: 15 | Train Error: 0.0860, Loss: 0.2022, Operator norm: 0.5052 | Test Error: 0.0780, Loss: 0.1985
183: Forward: 15 | Train Error: 0.0850, Loss: 0.2014, Operator norm: 0.5052 | Test Error: 0.0770, Loss: 0.1978
184: Forward: 15 | Train Error: 0.0850, Loss: 0.2006, Operator norm: 0.5052 | Test Error: 0.0760, Loss: 0.1970
185: Forward: 15 | Train Error: 0.0830, Loss: 0.1999, Operator norm: 0.5052 | Test Error: 0.0760, Loss: 0.1963
186: Forward: 15 | Train Error: 0.0820, Loss: 0.1992, Operator norm: 0.5053 | Test Error: 0.0740, Loss: 0.1955
187: Forward: 15 | Train Error: 0.0820, Loss: 0.1984, Operator norm: 0.5053 | Test Error: 0.0740, Loss: 0.1948
188: Forward: 15 | Train Error: 0.0820, Loss: 0.1977, Operator norm: 0.5053 | Test Error: 0.0740, Loss: 0.1941
189: Forward: 15 | Train Error: 0.0810, Loss: 0.1970, Operator norm: 0.5053 | Test Error: 0.0740, Loss: 0.1934
190: Forward: 15 | Train Error: 0.0810, Loss: 0.1963, Operator norm: 0.5053 | Test Error: 0.0740, Loss: 0.1927
191: Forward: 15 | Train Error: 0.0800, Loss: 0.1956, Operator norm: 0.5054 | Test Error: 0.0730, Loss: 0.1920
192: Forward: 15 | Train Error: 0.0800, Loss: 0.1948, Operator norm: 0.5054 | Test Error: 0.0730, Loss: 0.1913
193: Forward: 15 | Train Error: 0.0800, Loss: 0.1941, Operator norm: 0.5054 | Test Error: 0.0710, Loss: 0.1906
194: Forward: 15 | Train Error: 0.0800, Loss: 0.1935, Operator norm: 0.5054 | Test Error: 0.0710, Loss: 0.1899
195: Forward: 15 | Train Error: 0.0790, Loss: 0.1928, Operator norm: 0.5054 | Test Error: 0.0710, Loss: 0.1892
196: Forward: 15 | Train Error: 0.0790, Loss: 0.1921, Operator norm: 0.5054 | Test Error: 0.0700, Loss: 0.1885
197: Forward: 15 | Train Error: 0.0790, Loss: 0.1914, Operator norm: 0.5054 | Test Error: 0.0680, Loss: 0.1878
198: Forward: 15 | Train Error: 0.0780, Loss: 0.1907, Operator norm: 0.5055 | Test Error: 0.0650, Loss: 0.1872
199: Forward: 15 | Train Error: 0.0780, Loss: 0.1901, Operator norm: 0.5055 | Test Error: 0.0650, Loss: 0.1865
200: Forward: 15 | Train Error: 0.0780, Loss: 0.1894, Operator norm: 0.5055 | Test Error: 0.0640, Loss: 0.1858
201: Forward: 15 | Train Error: 0.0760, Loss: 0.1887, Operator norm: 0.5055 | Test Error: 0.0640, Loss: 0.1852
202: Forward: 15 | Train Error: 0.0760, Loss: 0.1881, Operator norm: 0.5055 | Test Error: 0.0630, Loss: 0.1845
203: Forward: 15 | Train Error: 0.0750, Loss: 0.1874, Operator norm: 0.5056 | Test Error: 0.0630, Loss: 0.1839
204: Forward: 15 | Train Error: 0.0740, Loss: 0.1868, Operator norm: 0.5056 | Test Error: 0.0620, Loss: 0.1832
205: Forward: 15 | Train Error: 0.0740, Loss: 0.1861, Operator norm: 0.5056 | Test Error: 0.0600, Loss: 0.1826
206: Forward: 15 | Train Error: 0.0740, Loss: 0.1855, Operator norm: 0.5056 | Test Error: 0.0600, Loss: 0.1820
207: Forward: 15 | Train Error: 0.0740, Loss: 0.1849, Operator norm: 0.5056 | Test Error: 0.0590, Loss: 0.1813
208: Forward: 15 | Train Error: 0.0740, Loss: 0.1842, Operator norm: 0.5056 | Test Error: 0.0590, Loss: 0.1807
209: Forward: 15 | Train Error: 0.0740, Loss: 0.1836, Operator norm: 0.5056 | Test Error: 0.0590, Loss: 0.1801
210: Forward: 15 | Train Error: 0.0720, Loss: 0.1830, Operator norm: 0.5057 | Test Error: 0.0590, Loss: 0.1795
211: Forward: 15 | Train Error: 0.0720, Loss: 0.1824, Operator norm: 0.5057 | Test Error: 0.0590, Loss: 0.1789
212: Forward: 15 | Train Error: 0.0720, Loss: 0.1818, Operator norm: 0.5057 | Test Error: 0.0580, Loss: 0.1783
213: Forward: 15 | Train Error: 0.0720, Loss: 0.1812, Operator norm: 0.5057 | Test Error: 0.0580, Loss: 0.1777
214: Forward: 15 | Train Error: 0.0720, Loss: 0.1806, Operator norm: 0.5057 | Test Error: 0.0580, Loss: 0.1771
215: Forward: 15 | Train Error: 0.0690, Loss: 0.1800, Operator norm: 0.5057 | Test Error: 0.0580, Loss: 0.1765
216: Forward: 15 | Train Error: 0.0680, Loss: 0.1794, Operator norm: 0.5058 | Test Error: 0.0580, Loss: 0.1759
217: Forward: 15 | Train Error: 0.0670, Loss: 0.1788, Operator norm: 0.5058 | Test Error: 0.0580, Loss: 0.1753
218: Forward: 15 | Train Error: 0.0670, Loss: 0.1782, Operator norm: 0.5058 | Test Error: 0.0580, Loss: 0.1747
219: Forward: 15 | Train Error: 0.0660, Loss: 0.1776, Operator norm: 0.5058 | Test Error: 0.0570, Loss: 0.1741
220: Forward: 15 | Train Error: 0.0660, Loss: 0.1771, Operator norm: 0.5058 | Test Error: 0.0570, Loss: 0.1736
221: Forward: 15 | Train Error: 0.0660, Loss: 0.1765, Operator norm: 0.5058 | Test Error: 0.0570, Loss: 0.1730
222: Forward: 15 | Train Error: 0.0650, Loss: 0.1759, Operator norm: 0.5058 | Test Error: 0.0550, Loss: 0.1724
223: Forward: 15 | Train Error: 0.0650, Loss: 0.1754, Operator norm: 0.5059 | Test Error: 0.0540, Loss: 0.1719
224: Forward: 15 | Train Error: 0.0650, Loss: 0.1748, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1713
225: Forward: 15 | Train Error: 0.0650, Loss: 0.1742, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1707
226: Forward: 15 | Train Error: 0.0640, Loss: 0.1737, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1702
227: Forward: 15 | Train Error: 0.0630, Loss: 0.1731, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1696
228: Forward: 15 | Train Error: 0.0630, Loss: 0.1726, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1691
229: Forward: 15 | Train Error: 0.0630, Loss: 0.1721, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1686
230: Forward: 15 | Train Error: 0.0620, Loss: 0.1715, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1680
231: Forward: 15 | Train Error: 0.0620, Loss: 0.1710, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1675
232: Forward: 15 | Train Error: 0.0620, Loss: 0.1705, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1670
233: Forward: 15 | Train Error: 0.0620, Loss: 0.1699, Operator norm: 0.5060 | Test Error: 0.0520, Loss: 0.1664
234: Forward: 15 | Train Error: 0.0610, Loss: 0.1694, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1659
235: Forward: 15 | Train Error: 0.0590, Loss: 0.1689, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1654
236: Forward: 15 | Train Error: 0.0580, Loss: 0.1684, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1649
237: Forward: 15 | Train Error: 0.0580, Loss: 0.1679, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1644
238: Forward: 15 | Train Error: 0.0570, Loss: 0.1673, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1638
239: Forward: 15 | Train Error: 0.0560, Loss: 0.1668, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1633
240: Forward: 15 | Train Error: 0.0560, Loss: 0.1663, Operator norm: 0.5061 | Test Error: 0.0510, Loss: 0.1628
241: Forward: 15 | Train Error: 0.0570, Loss: 0.1658, Operator norm: 0.5061 | Test Error: 0.0500, Loss: 0.1623
242: Forward: 15 | Train Error: 0.0560, Loss: 0.1653, Operator norm: 0.5061 | Test Error: 0.0500, Loss: 0.1618
243: Forward: 15 | Train Error: 0.0560, Loss: 0.1648, Operator norm: 0.5061 | Test Error: 0.0490, Loss: 0.1613
244: Forward: 15 | Train Error: 0.0560, Loss: 0.1644, Operator norm: 0.5061 | Test Error: 0.0490, Loss: 0.1608
245: Forward: 15 | Train Error: 0.0560, Loss: 0.1639, Operator norm: 0.5061 | Test Error: 0.0490, Loss: 0.1604
246: Forward: 15 | Train Error: 0.0560, Loss: 0.1634, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1599
247: Forward: 15 | Train Error: 0.0560, Loss: 0.1629, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1594
248: Forward: 15 | Train Error: 0.0550, Loss: 0.1624, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1589
249: Forward: 15 | Train Error: 0.0550, Loss: 0.1619, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1584
250: Forward: 15 | Train Error: 0.0550, Loss: 0.1615, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1580
251: Forward: 15 | Train Error: 0.0550, Loss: 0.1610, Operator norm: 0.5062 | Test Error: 0.0470, Loss: 0.1575
252: Forward: 15 | Train Error: 0.0550, Loss: 0.1605, Operator norm: 0.5062 | Test Error: 0.0470, Loss: 0.1570
253: Forward: 15 | Train Error: 0.0550, Loss: 0.1601, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1566
254: Forward: 15 | Train Error: 0.0550, Loss: 0.1596, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1561
255: Forward: 15 | Train Error: 0.0550, Loss: 0.1591, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1556
256: Forward: 15 | Train Error: 0.0550, Loss: 0.1587, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1552
257: Forward: 15 | Train Error: 0.0550, Loss: 0.1582, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1547
258: Forward: 15 | Train Error: 0.0550, Loss: 0.1578, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1543
259: Forward: 15 | Train Error: 0.0550, Loss: 0.1573, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1538
260: Forward: 15 | Train Error: 0.0550, Loss: 0.1569, Operator norm: 0.5063 | Test Error: 0.0470, Loss: 0.1534
261: Forward: 15 | Train Error: 0.0540, Loss: 0.1565, Operator norm: 0.5064 | Test Error: 0.0470, Loss: 0.1529
262: Forward: 15 | Train Error: 0.0510, Loss: 0.1560, Operator norm: 0.5064 | Test Error: 0.0470, Loss: 0.1525
263: Forward: 15 | Train Error: 0.0490, Loss: 0.1556, Operator norm: 0.5064 | Test Error: 0.0470, Loss: 0.1521
264: Forward: 15 | Train Error: 0.0490, Loss: 0.1551, Operator norm: 0.5064 | Test Error: 0.0470, Loss: 0.1516
265: Forward: 15 | Train Error: 0.0490, Loss: 0.1547, Operator norm: 0.5064 | Test Error: 0.0470, Loss: 0.1512
266: Forward: 15 | Train Error: 0.0470, Loss: 0.1543, Operator norm: 0.5064 | Test Error: 0.0460, Loss: 0.1508
267: Forward: 15 | Train Error: 0.0470, Loss: 0.1539, Operator norm: 0.5064 | Test Error: 0.0460, Loss: 0.1503
268: Forward: 15 | Train Error: 0.0470, Loss: 0.1534, Operator norm: 0.5064 | Test Error: 0.0460, Loss: 0.1499
269: Forward: 15 | Train Error: 0.0470, Loss: 0.1530, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1495
270: Forward: 15 | Train Error: 0.0470, Loss: 0.1526, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1491
271: Forward: 15 | Train Error: 0.0470, Loss: 0.1522, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1486
272: Forward: 15 | Train Error: 0.0470, Loss: 0.1518, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1482
273: Forward: 15 | Train Error: 0.0460, Loss: 0.1513, Operator norm: 0.5065 | Test Error: 0.0460, Loss: 0.1478
274: Forward: 15 | Train Error: 0.0460, Loss: 0.1509, Operator norm: 0.5065 | Test Error: 0.0450, Loss: 0.1474
275: Forward: 15 | Train Error: 0.0450, Loss: 0.1505, Operator norm: 0.5065 | Test Error: 0.0440, Loss: 0.1470
276: Forward: 15 | Train Error: 0.0450, Loss: 0.1501, Operator norm: 0.5065 | Test Error: 0.0440, Loss: 0.1466
277: Forward: 15 | Train Error: 0.0450, Loss: 0.1497, Operator norm: 0.5065 | Test Error: 0.0440, Loss: 0.1462
278: Forward: 15 | Train Error: 0.0450, Loss: 0.1493, Operator norm: 0.5066 | Test Error: 0.0440, Loss: 0.1458
279: Forward: 15 | Train Error: 0.0450, Loss: 0.1489, Operator norm: 0.5066 | Test Error: 0.0440, Loss: 0.1454
280: Forward: 15 | Train Error: 0.0450, Loss: 0.1485, Operator norm: 0.5066 | Test Error: 0.0430, Loss: 0.1450
281: Forward: 15 | Train Error: 0.0450, Loss: 0.1481, Operator norm: 0.5066 | Test Error: 0.0430, Loss: 0.1446
282: Forward: 15 | Train Error: 0.0450, Loss: 0.1477, Operator norm: 0.5066 | Test Error: 0.0430, Loss: 0.1442
283: Forward: 15 | Train Error: 0.0440, Loss: 0.1474, Operator norm: 0.5066 | Test Error: 0.0430, Loss: 0.1438
284: Forward: 15 | Train Error: 0.0430, Loss: 0.1470, Operator norm: 0.5066 | Test Error: 0.0430, Loss: 0.1434
285: Forward: 15 | Train Error: 0.0430, Loss: 0.1466, Operator norm: 0.5066 | Test Error: 0.0430, Loss: 0.1430
286: Forward: 15 | Train Error: 0.0430, Loss: 0.1462, Operator norm: 0.5067 | Test Error: 0.0430, Loss: 0.1426
287: Forward: 15 | Train Error: 0.0430, Loss: 0.1458, Operator norm: 0.5067 | Test Error: 0.0430, Loss: 0.1423
288: Forward: 15 | Train Error: 0.0420, Loss: 0.1454, Operator norm: 0.5067 | Test Error: 0.0430, Loss: 0.1419
289: Forward: 15 | Train Error: 0.0420, Loss: 0.1451, Operator norm: 0.5067 | Test Error: 0.0430, Loss: 0.1415
290: Forward: 15 | Train Error: 0.0420, Loss: 0.1447, Operator norm: 0.5067 | Test Error: 0.0420, Loss: 0.1411
291: Forward: 15 | Train Error: 0.0420, Loss: 0.1443, Operator norm: 0.5067 | Test Error: 0.0420, Loss: 0.1407
292: Forward: 15 | Train Error: 0.0420, Loss: 0.1439, Operator norm: 0.5067 | Test Error: 0.0420, Loss: 0.1404
293: Forward: 15 | Train Error: 0.0420, Loss: 0.1436, Operator norm: 0.5067 | Test Error: 0.0420, Loss: 0.1400
294: Forward: 15 | Train Error: 0.0420, Loss: 0.1432, Operator norm: 0.5067 | Test Error: 0.0420, Loss: 0.1396
295: Forward: 15 | Train Error: 0.0420, Loss: 0.1428, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1393
296: Forward: 15 | Train Error: 0.0420, Loss: 0.1425, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1389
297: Forward: 15 | Train Error: 0.0420, Loss: 0.1421, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1385
298: Forward: 15 | Train Error: 0.0410, Loss: 0.1418, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1382
299: Forward: 15 | Train Error: 0.0410, Loss: 0.1414, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1378
300: Forward: 15 | Train Error: 0.0410, Loss: 0.1410, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1375
301: Forward: 15 | Train Error: 0.0410, Loss: 0.1407, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1371
302: Forward: 15 | Train Error: 0.0400, Loss: 0.1403, Operator norm: 0.5068 | Test Error: 0.0420, Loss: 0.1367
303: Forward: 15 | Train Error: 0.0400, Loss: 0.1400, Operator norm: 0.5068 | Test Error: 0.0410, Loss: 0.1364
304: Forward: 15 | Train Error: 0.0390, Loss: 0.1396, Operator norm: 0.5068 | Test Error: 0.0410, Loss: 0.1360
305: Forward: 15 | Train Error: 0.0390, Loss: 0.1393, Operator norm: 0.5068 | Test Error: 0.0410, Loss: 0.1357
306: Forward: 15 | Train Error: 0.0390, Loss: 0.1389, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1353
307: Forward: 15 | Train Error: 0.0380, Loss: 0.1386, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1350
308: Forward: 15 | Train Error: 0.0380, Loss: 0.1383, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1347
309: Forward: 15 | Train Error: 0.0380, Loss: 0.1379, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1343
310: Forward: 15 | Train Error: 0.0380, Loss: 0.1376, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1340
311: Forward: 15 | Train Error: 0.0380, Loss: 0.1372, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1336
312: Forward: 15 | Train Error: 0.0370, Loss: 0.1369, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1333
313: Forward: 15 | Train Error: 0.0360, Loss: 0.1366, Operator norm: 0.5069 | Test Error: 0.0400, Loss: 0.1330
314: Forward: 15 | Train Error: 0.0360, Loss: 0.1362, Operator norm: 0.5070 | Test Error: 0.0400, Loss: 0.1326
315: Forward: 15 | Train Error: 0.0350, Loss: 0.1359, Operator norm: 0.5070 | Test Error: 0.0390, Loss: 0.1323
316: Forward: 15 | Train Error: 0.0350, Loss: 0.1356, Operator norm: 0.5070 | Test Error: 0.0390, Loss: 0.1320
317: Forward: 15 | Train Error: 0.0340, Loss: 0.1353, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1316
318: Forward: 15 | Train Error: 0.0340, Loss: 0.1349, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1313
319: Forward: 15 | Train Error: 0.0340, Loss: 0.1346, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1310
320: Forward: 15 | Train Error: 0.0340, Loss: 0.1343, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1307
321: Forward: 15 | Train Error: 0.0340, Loss: 0.1340, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1303
322: Forward: 15 | Train Error: 0.0340, Loss: 0.1337, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1300
323: Forward: 15 | Train Error: 0.0340, Loss: 0.1333, Operator norm: 0.5070 | Test Error: 0.0380, Loss: 0.1297
324: Forward: 15 | Train Error: 0.0340, Loss: 0.1330, Operator norm: 0.5070 | Test Error: 0.0360, Loss: 0.1294
325: Forward: 15 | Train Error: 0.0340, Loss: 0.1327, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1291
326: Forward: 15 | Train Error: 0.0340, Loss: 0.1324, Operator norm: 0.5070 | Test Error: 0.0360, Loss: 0.1287
327: Forward: 15 | Train Error: 0.0340, Loss: 0.1321, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1284
328: Forward: 15 | Train Error: 0.0340, Loss: 0.1318, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1281
329: Forward: 15 | Train Error: 0.0340, Loss: 0.1315, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1278
330: Forward: 15 | Train Error: 0.0340, Loss: 0.1312, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1275
331: Forward: 15 | Train Error: 0.0340, Loss: 0.1309, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1272
332: Forward: 15 | Train Error: 0.0340, Loss: 0.1306, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1269
333: Forward: 15 | Train Error: 0.0340, Loss: 0.1302, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1266
334: Forward: 15 | Train Error: 0.0340, Loss: 0.1299, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1263
335: Forward: 15 | Train Error: 0.0340, Loss: 0.1296, Operator norm: 0.5071 | Test Error: 0.0360, Loss: 0.1260
336: Forward: 15 | Train Error: 0.0340, Loss: 0.1293, Operator norm: 0.5072 | Test Error: 0.0350, Loss: 0.1257
337: Forward: 15 | Train Error: 0.0340, Loss: 0.1291, Operator norm: 0.5071 | Test Error: 0.0350, Loss: 0.1254
338: Forward: 15 | Train Error: 0.0330, Loss: 0.1288, Operator norm: 0.5072 | Test Error: 0.0350, Loss: 0.1251
339: Forward: 15 | Train Error: 0.0320, Loss: 0.1285, Operator norm: 0.5072 | Test Error: 0.0340, Loss: 0.1248
340: Forward: 15 | Train Error: 0.0320, Loss: 0.1282, Operator norm: 0.5072 | Test Error: 0.0340, Loss: 0.1245
341: Forward: 15 | Train Error: 0.0320, Loss: 0.1279, Operator norm: 0.5072 | Test Error: 0.0340, Loss: 0.1242
342: Forward: 15 | Train Error: 0.0320, Loss: 0.1276, Operator norm: 0.5072 | Test Error: 0.0340, Loss: 0.1239
343: Forward: 15 | Train Error: 0.0320, Loss: 0.1273, Operator norm: 0.5072 | Test Error: 0.0340, Loss: 0.1236
344: Forward: 15 | Train Error: 0.0320, Loss: 0.1270, Operator norm: 0.5072 | Test Error: 0.0330, Loss: 0.1233
345: Forward: 15 | Train Error: 0.0320, Loss: 0.1267, Operator norm: 0.5072 | Test Error: 0.0330, Loss: 0.1230
346: Forward: 15 | Train Error: 0.0320, Loss: 0.1264, Operator norm: 0.5072 | Test Error: 0.0330, Loss: 0.1227
347: Forward: 15 | Train Error: 0.0320, Loss: 0.1262, Operator norm: 0.5072 | Test Error: 0.0330, Loss: 0.1225
348: Forward: 15 | Train Error: 0.0310, Loss: 0.1259, Operator norm: 0.5072 | Test Error: 0.0330, Loss: 0.1222
349: Forward: 15 | Train Error: 0.0310, Loss: 0.1256, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1219
350: Forward: 15 | Train Error: 0.0310, Loss: 0.1253, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1216
351: Forward: 15 | Train Error: 0.0310, Loss: 0.1250, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1213
352: Forward: 15 | Train Error: 0.0310, Loss: 0.1248, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1210
353: Forward: 15 | Train Error: 0.0310, Loss: 0.1245, Operator norm: 0.5073 | Test Error: 0.0330, Loss: 0.1208
354: Forward: 15 | Train Error: 0.0310, Loss: 0.1242, Operator norm: 0.5073 | Test Error: 0.0320, Loss: 0.1205
355: Forward: 15 | Train Error: 0.0310, Loss: 0.1239, Operator norm: 0.5073 | Test Error: 0.0320, Loss: 0.1202
356: Forward: 15 | Train Error: 0.0300, Loss: 0.1237, Operator norm: 0.5073 | Test Error: 0.0320, Loss: 0.1199
357: Forward: 15 | Train Error: 0.0290, Loss: 0.1234, Operator norm: 0.5073 | Test Error: 0.0320, Loss: 0.1197
358: Forward: 15 | Train Error: 0.0290, Loss: 0.1231, Operator norm: 0.5073 | Test Error: 0.0320, Loss: 0.1194
359: Forward: 15 | Train Error: 0.0290, Loss: 0.1228, Operator norm: 0.5073 | Test Error: 0.0320, Loss: 0.1191
360: Forward: 15 | Train Error: 0.0290, Loss: 0.1226, Operator norm: 0.5074 | Test Error: 0.0320, Loss: 0.1189
361: Forward: 15 | Train Error: 0.0290, Loss: 0.1223, Operator norm: 0.5074 | Test Error: 0.0320, Loss: 0.1186
362: Forward: 15 | Train Error: 0.0290, Loss: 0.1220, Operator norm: 0.5074 | Test Error: 0.0320, Loss: 0.1183
363: Forward: 15 | Train Error: 0.0290, Loss: 0.1218, Operator norm: 0.5074 | Test Error: 0.0320, Loss: 0.1181
364: Forward: 15 | Train Error: 0.0290, Loss: 0.1215, Operator norm: 0.5074 | Test Error: 0.0320, Loss: 0.1178
365: Forward: 15 | Train Error: 0.0280, Loss: 0.1213, Operator norm: 0.5074 | Test Error: 0.0310, Loss: 0.1175
366: Forward: 15 | Train Error: 0.0280, Loss: 0.1210, Operator norm: 0.5074 | Test Error: 0.0310, Loss: 0.1173
367: Forward: 15 | Train Error: 0.0280, Loss: 0.1207, Operator norm: 0.5074 | Test Error: 0.0310, Loss: 0.1170
368: Forward: 15 | Train Error: 0.0270, Loss: 0.1205, Operator norm: 0.5074 | Test Error: 0.0310, Loss: 0.1167
369: Forward: 15 | Train Error: 0.0270, Loss: 0.1202, Operator norm: 0.5074 | Test Error: 0.0310, Loss: 0.1165
370: Forward: 15 | Train Error: 0.0270, Loss: 0.1200, Operator norm: 0.5074 | Test Error: 0.0300, Loss: 0.1162
371: Forward: 15 | Train Error: 0.0270, Loss: 0.1197, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1160
372: Forward: 15 | Train Error: 0.0260, Loss: 0.1194, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1157
373: Forward: 15 | Train Error: 0.0260, Loss: 0.1192, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1154
374: Forward: 15 | Train Error: 0.0260, Loss: 0.1189, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1152
375: Forward: 15 | Train Error: 0.0260, Loss: 0.1187, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1149
376: Forward: 15 | Train Error: 0.0260, Loss: 0.1184, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1147
377: Forward: 15 | Train Error: 0.0260, Loss: 0.1182, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1144
378: Forward: 15 | Train Error: 0.0260, Loss: 0.1179, Operator norm: 0.5075 | Test Error: 0.0300, Loss: 0.1142
379: Forward: 15 | Train Error: 0.0260, Loss: 0.1177, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1139
380: Forward: 15 | Train Error: 0.0260, Loss: 0.1174, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1137
381: Forward: 15 | Train Error: 0.0260, Loss: 0.1172, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1134
382: Forward: 15 | Train Error: 0.0260, Loss: 0.1170, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1132
383: Forward: 15 | Train Error: 0.0260, Loss: 0.1167, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1129
384: Forward: 15 | Train Error: 0.0260, Loss: 0.1165, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1127
385: Forward: 15 | Train Error: 0.0260, Loss: 0.1162, Operator norm: 0.5075 | Test Error: 0.0290, Loss: 0.1125
386: Forward: 15 | Train Error: 0.0260, Loss: 0.1160, Operator norm: 0.5076 | Test Error: 0.0280, Loss: 0.1122
387: Forward: 15 | Train Error: 0.0260, Loss: 0.1157, Operator norm: 0.5076 | Test Error: 0.0280, Loss: 0.1120
388: Forward: 15 | Train Error: 0.0260, Loss: 0.1155, Operator norm: 0.5076 | Test Error: 0.0280, Loss: 0.1117
389: Forward: 15 | Train Error: 0.0260, Loss: 0.1153, Operator norm: 0.5076 | Test Error: 0.0280, Loss: 0.1115
390: Forward: 15 | Train Error: 0.0260, Loss: 0.1150, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1112
391: Forward: 15 | Train Error: 0.0260, Loss: 0.1148, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1110
392: Forward: 15 | Train Error: 0.0260, Loss: 0.1146, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1108
393: Forward: 15 | Train Error: 0.0260, Loss: 0.1143, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1105
394: Forward: 15 | Train Error: 0.0260, Loss: 0.1141, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1103
395: Forward: 15 | Train Error: 0.0260, Loss: 0.1139, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1101
396: Forward: 15 | Train Error: 0.0260, Loss: 0.1136, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1098
397: Forward: 15 | Train Error: 0.0250, Loss: 0.1134, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1096
398: Forward: 15 | Train Error: 0.0250, Loss: 0.1132, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1094
399: Forward: 15 | Train Error: 0.0250, Loss: 0.1129, Operator norm: 0.5076 | Test Error: 0.0270, Loss: 0.1091
400: Forward: 15 | Train Error: 0.0250, Loss: 0.1127, Operator norm: 0.5077 | Test Error: 0.0270, Loss: 0.1089
401: Forward: 15 | Train Error: 0.0250, Loss: 0.1125, Operator norm: 0.5077 | Test Error: 0.0270, Loss: 0.1087
402: Forward: 15 | Train Error: 0.0250, Loss: 0.1123, Operator norm: 0.5077 | Test Error: 0.0270, Loss: 0.1085
403: Forward: 15 | Train Error: 0.0250, Loss: 0.1120, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1082
404: Forward: 15 | Train Error: 0.0250, Loss: 0.1118, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1080
405: Forward: 15 | Train Error: 0.0250, Loss: 0.1116, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1078
406: Forward: 15 | Train Error: 0.0240, Loss: 0.1114, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1076
407: Forward: 15 | Train Error: 0.0240, Loss: 0.1111, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1073
408: Forward: 15 | Train Error: 0.0240, Loss: 0.1109, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1071
409: Forward: 15 | Train Error: 0.0240, Loss: 0.1107, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1069
410: Forward: 15 | Train Error: 0.0240, Loss: 0.1105, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1067
411: Forward: 15 | Train Error: 0.0240, Loss: 0.1103, Operator norm: 0.5077 | Test Error: 0.0260, Loss: 0.1064
412: Forward: 15 | Train Error: 0.0240, Loss: 0.1100, Operator norm: 0.5077 | Test Error: 0.0250, Loss: 0.1062
413: Forward: 15 | Train Error: 0.0240, Loss: 0.1098, Operator norm: 0.5078 | Test Error: 0.0250, Loss: 0.1060
414: Forward: 15 | Train Error: 0.0240, Loss: 0.1096, Operator norm: 0.5078 | Test Error: 0.0250, Loss: 0.1058
415: Forward: 15 | Train Error: 0.0240, Loss: 0.1094, Operator norm: 0.5078 | Test Error: 0.0250, Loss: 0.1056
416: Forward: 15 | Train Error: 0.0240, Loss: 0.1092, Operator norm: 0.5078 | Test Error: 0.0250, Loss: 0.1054
417: Forward: 15 | Train Error: 0.0230, Loss: 0.1090, Operator norm: 0.5078 | Test Error: 0.0250, Loss: 0.1051
418: Forward: 15 | Train Error: 0.0230, Loss: 0.1087, Operator norm: 0.5078 | Test Error: 0.0240, Loss: 0.1049
419: Forward: 15 | Train Error: 0.0220, Loss: 0.1085, Operator norm: 0.5078 | Test Error: 0.0240, Loss: 0.1047
420: Forward: 15 | Train Error: 0.0220, Loss: 0.1083, Operator norm: 0.5078 | Test Error: 0.0240, Loss: 0.1045
421: Forward: 15 | Train Error: 0.0220, Loss: 0.1081, Operator norm: 0.5078 | Test Error: 0.0240, Loss: 0.1043
422: Forward: 15 | Train Error: 0.0220, Loss: 0.1079, Operator norm: 0.5078 | Test Error: 0.0240, Loss: 0.1041
423: Forward: 15 | Train Error: 0.0210, Loss: 0.1077, Operator norm: 0.5078 | Test Error: 0.0230, Loss: 0.1039
424: Forward: 15 | Train Error: 0.0210, Loss: 0.1075, Operator norm: 0.5078 | Test Error: 0.0230, Loss: 0.1037
425: Forward: 15 | Train Error: 0.0210, Loss: 0.1073, Operator norm: 0.5078 | Test Error: 0.0220, Loss: 0.1034
426: Forward: 15 | Train Error: 0.0210, Loss: 0.1071, Operator norm: 0.5078 | Test Error: 0.0220, Loss: 0.1032
427: Forward: 15 | Train Error: 0.0210, Loss: 0.1069, Operator norm: 0.5079 | Test Error: 0.0220, Loss: 0.1030
428: Forward: 15 | Train Error: 0.0210, Loss: 0.1067, Operator norm: 0.5079 | Test Error: 0.0220, Loss: 0.1028
429: Forward: 15 | Train Error: 0.0210, Loss: 0.1065, Operator norm: 0.5079 | Test Error: 0.0220, Loss: 0.1026
430: Forward: 15 | Train Error: 0.0200, Loss: 0.1063, Operator norm: 0.5079 | Test Error: 0.0220, Loss: 0.1024
431: Forward: 15 | Train Error: 0.0200, Loss: 0.1060, Operator norm: 0.5079 | Test Error: 0.0220, Loss: 0.1022
432: Forward: 15 | Train Error: 0.0200, Loss: 0.1058, Operator norm: 0.5079 | Test Error: 0.0210, Loss: 0.1020
433: Forward: 15 | Train Error: 0.0200, Loss: 0.1056, Operator norm: 0.5079 | Test Error: 0.0210, Loss: 0.1018
434: Forward: 15 | Train Error: 0.0200, Loss: 0.1054, Operator norm: 0.5079 | Test Error: 0.0210, Loss: 0.1016
435: Forward: 15 | Train Error: 0.0200, Loss: 0.1052, Operator norm: 0.5079 | Test Error: 0.0210, Loss: 0.1014
436: Forward: 15 | Train Error: 0.0200, Loss: 0.1050, Operator norm: 0.5079 | Test Error: 0.0210, Loss: 0.1012
437: Forward: 15 | Train Error: 0.0200, Loss: 0.1048, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.1010
438: Forward: 15 | Train Error: 0.0200, Loss: 0.1046, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.1008
439: Forward: 15 | Train Error: 0.0200, Loss: 0.1044, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.1006
440: Forward: 15 | Train Error: 0.0200, Loss: 0.1043, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.1004
441: Forward: 15 | Train Error: 0.0190, Loss: 0.1041, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.1002
442: Forward: 15 | Train Error: 0.0190, Loss: 0.1039, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.1000
443: Forward: 15 | Train Error: 0.0180, Loss: 0.1037, Operator norm: 0.5079 | Test Error: 0.0200, Loss: 0.0998
444: Forward: 15 | Train Error: 0.0180, Loss: 0.1035, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0996
445: Forward: 15 | Train Error: 0.0180, Loss: 0.1033, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0994
446: Forward: 15 | Train Error: 0.0180, Loss: 0.1031, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0992
447: Forward: 15 | Train Error: 0.0180, Loss: 0.1029, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0990
448: Forward: 15 | Train Error: 0.0180, Loss: 0.1027, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0988
449: Forward: 15 | Train Error: 0.0180, Loss: 0.1025, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0987
450: Forward: 15 | Train Error: 0.0180, Loss: 0.1023, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0985
451: Forward: 15 | Train Error: 0.0180, Loss: 0.1021, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0983
452: Forward: 15 | Train Error: 0.0180, Loss: 0.1019, Operator norm: 0.5080 | Test Error: 0.0200, Loss: 0.0981
453: Forward: 15 | Train Error: 0.0180, Loss: 0.1018, Operator norm: 0.5080 | Test Error: 0.0190, Loss: 0.0979
454: Forward: 15 | Train Error: 0.0180, Loss: 0.1016, Operator norm: 0.5080 | Test Error: 0.0190, Loss: 0.0977
455: Forward: 15 | Train Error: 0.0180, Loss: 0.1014, Operator norm: 0.5080 | Test Error: 0.0180, Loss: 0.0975
456: Forward: 15 | Train Error: 0.0180, Loss: 0.1012, Operator norm: 0.5080 | Test Error: 0.0180, Loss: 0.0973
457: Forward: 15 | Train Error: 0.0180, Loss: 0.1010, Operator norm: 0.5080 | Test Error: 0.0180, Loss: 0.0971
458: Forward: 15 | Train Error: 0.0180, Loss: 0.1008, Operator norm: 0.5080 | Test Error: 0.0170, Loss: 0.0970
459: Forward: 15 | Train Error: 0.0180, Loss: 0.1006, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0968
460: Forward: 15 | Train Error: 0.0180, Loss: 0.1005, Operator norm: 0.5080 | Test Error: 0.0170, Loss: 0.0966
461: Forward: 15 | Train Error: 0.0170, Loss: 0.1003, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0964
462: Forward: 15 | Train Error: 0.0170, Loss: 0.1001, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0962
463: Forward: 15 | Train Error: 0.0170, Loss: 0.0999, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0960
464: Forward: 15 | Train Error: 0.0170, Loss: 0.0997, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0959
465: Forward: 15 | Train Error: 0.0170, Loss: 0.0995, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0957
466: Forward: 15 | Train Error: 0.0160, Loss: 0.0994, Operator norm: 0.5081 | Test Error: 0.0170, Loss: 0.0955
467: Forward: 15 | Train Error: 0.0160, Loss: 0.0992, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0953
468: Forward: 15 | Train Error: 0.0160, Loss: 0.0990, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0951
469: Forward: 15 | Train Error: 0.0160, Loss: 0.0988, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0950
470: Forward: 15 | Train Error: 0.0160, Loss: 0.0987, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0948
471: Forward: 15 | Train Error: 0.0160, Loss: 0.0985, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0946
472: Forward: 15 | Train Error: 0.0160, Loss: 0.0983, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0944
473: Forward: 15 | Train Error: 0.0160, Loss: 0.0981, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0942
474: Forward: 15 | Train Error: 0.0150, Loss: 0.0980, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0941
475: Forward: 15 | Train Error: 0.0150, Loss: 0.0978, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0939
476: Forward: 15 | Train Error: 0.0150, Loss: 0.0976, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0937
477: Forward: 15 | Train Error: 0.0160, Loss: 0.0974, Operator norm: 0.5081 | Test Error: 0.0160, Loss: 0.0935
478: Forward: 15 | Train Error: 0.0160, Loss: 0.0973, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0934
479: Forward: 15 | Train Error: 0.0150, Loss: 0.0971, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0932
480: Forward: 15 | Train Error: 0.0150, Loss: 0.0969, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0930
481: Forward: 15 | Train Error: 0.0150, Loss: 0.0967, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0929
482: Forward: 15 | Train Error: 0.0150, Loss: 0.0966, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0927
483: Forward: 15 | Train Error: 0.0150, Loss: 0.0964, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0925
484: Forward: 15 | Train Error: 0.0150, Loss: 0.0962, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0923
485: Forward: 15 | Train Error: 0.0150, Loss: 0.0961, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0922
486: Forward: 15 | Train Error: 0.0150, Loss: 0.0959, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0920
487: Forward: 15 | Train Error: 0.0150, Loss: 0.0957, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0918
488: Forward: 15 | Train Error: 0.0150, Loss: 0.0956, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0917
489: Forward: 15 | Train Error: 0.0150, Loss: 0.0954, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0915
490: Forward: 15 | Train Error: 0.0150, Loss: 0.0952, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0913
491: Forward: 15 | Train Error: 0.0150, Loss: 0.0951, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0912
492: Forward: 15 | Train Error: 0.0150, Loss: 0.0949, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0910
493: Forward: 15 | Train Error: 0.0150, Loss: 0.0947, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0908
494: Forward: 15 | Train Error: 0.0150, Loss: 0.0946, Operator norm: 0.5082 | Test Error: 0.0160, Loss: 0.0907
495: Forward: 15 | Train Error: 0.0150, Loss: 0.0944, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0905
496: Forward: 15 | Train Error: 0.0150, Loss: 0.0942, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0904
497: Forward: 15 | Train Error: 0.0150, Loss: 0.0941, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0902
498: Forward: 15 | Train Error: 0.0150, Loss: 0.0939, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0900
499: Forward: 15 | Train Error: 0.0150, Loss: 0.0938, Operator norm: 0.5083 | Test Error: 0.0160, Loss: 0.0899
grad at the end: grad_B=0.8842, grad_A=0.3588, grad_W=0.8353


==> lr/SVHN/out.txt <==
Using downloaded and verified file: data/SVHN/train_32x32.mat
Using downloaded and verified file: data/SVHN/test_32x32.mat
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.01 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.7550, Loss: 0.6329, Operator norm: 0.5101 | Test Error: 0.2610, Loss: 1.4877
1: Forward: 15 | Train Error: 0.2440, Loss: 1.2973, Operator norm: 0.5011 | Test Error: 0.7390, Loss: 2.3816
2: Forward: 15 | Train Error: 0.7560, Loss: 2.3245, Operator norm: 0.5026 | Test Error: 0.2610, Loss: 1.4646
3: Forward: 14 | Train Error: 0.2440, Loss: 1.2780, Operator norm: 0.5017 | Test Error: 0.7210, Loss: 0.3838
4: Forward: 14 | Train Error: 0.7320, Loss: 0.3853, Operator norm: 0.5017 | Test Error: 0.2610, Loss: 0.2343
5: Forward: 14 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.5017 | Test Error: 0.2610, Loss: 0.2347
6: Forward: 14 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5017 | Test Error: 0.2610, Loss: 0.2346
7: Forward: 14 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5017 | Test Error: 0.2610, Loss: 0.2341
8: Forward: 14 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.5017 | Test Error: 0.2610, Loss: 0.2338
9: Forward: 14 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2335
10: Forward: 14 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2331
11: Forward: 14 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2328
12: Forward: 14 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2324
13: Forward: 14 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2321
14: Forward: 14 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2318
15: Forward: 14 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2314
16: Forward: 14 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.5018 | Test Error: 0.2610, Loss: 0.2311
17: Forward: 14 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5019 | Test Error: 0.2610, Loss: 0.2308
18: Forward: 14 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.5019 | Test Error: 0.2610, Loss: 0.2305
19: Forward: 14 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.5019 | Test Error: 0.2610, Loss: 0.2302
20: Forward: 14 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5019 | Test Error: 0.2610, Loss: 0.2298
21: Forward: 14 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5019 | Test Error: 0.2610, Loss: 0.2295
22: Forward: 14 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5020 | Test Error: 0.2610, Loss: 0.2292
23: Forward: 14 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5019 | Test Error: 0.2610, Loss: 0.2290
24: Forward: 14 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.5020 | Test Error: 0.2610, Loss: 0.2287
25: Forward: 14 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5020 | Test Error: 0.2610, Loss: 0.2284
26: Forward: 14 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5020 | Test Error: 0.2610, Loss: 0.2281
27: Forward: 14 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5020 | Test Error: 0.2610, Loss: 0.2279
28: Forward: 14 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5021 | Test Error: 0.2610, Loss: 0.2276
29: Forward: 14 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5021 | Test Error: 0.2610, Loss: 0.2274
30: Forward: 14 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5021 | Test Error: 0.2610, Loss: 0.2271
31: Forward: 14 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5021 | Test Error: 0.2610, Loss: 0.2268
32: Forward: 14 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5022 | Test Error: 0.2610, Loss: 0.2266
33: Forward: 14 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5022 | Test Error: 0.2610, Loss: 0.2263
34: Forward: 14 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5022 | Test Error: 0.2610, Loss: 0.2261
35: Forward: 14 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5022 | Test Error: 0.2610, Loss: 0.2258
36: Forward: 14 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5023 | Test Error: 0.2610, Loss: 0.2256
37: Forward: 14 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5023 | Test Error: 0.2610, Loss: 0.2254
38: Forward: 14 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5024 | Test Error: 0.2610, Loss: 0.2251
39: Forward: 14 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5024 | Test Error: 0.2610, Loss: 0.2249
40: Forward: 14 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5025 | Test Error: 0.2610, Loss: 0.2247
41: Forward: 14 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5025 | Test Error: 0.2610, Loss: 0.2245
42: Forward: 14 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5026 | Test Error: 0.2610, Loss: 0.2242
43: Forward: 14 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5026 | Test Error: 0.2610, Loss: 0.2240
44: Forward: 14 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5027 | Test Error: 0.2610, Loss: 0.2238
45: Forward: 14 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5028 | Test Error: 0.2610, Loss: 0.2236
46: Forward: 14 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5028 | Test Error: 0.2610, Loss: 0.2234
47: Forward: 14 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5029 | Test Error: 0.2610, Loss: 0.2232
48: Forward: 15 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5030 | Test Error: 0.2610, Loss: 0.2230
49: Forward: 15 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5030 | Test Error: 0.2610, Loss: 0.2229
50: Forward: 15 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5031 | Test Error: 0.2610, Loss: 0.2227
51: Forward: 15 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5031 | Test Error: 0.2610, Loss: 0.2225
52: Forward: 15 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5032 | Test Error: 0.2610, Loss: 0.2223
53: Forward: 15 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.5033 | Test Error: 0.2610, Loss: 0.2221
54: Forward: 15 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.5033 | Test Error: 0.2610, Loss: 0.2219
55: Forward: 15 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.5034 | Test Error: 0.2610, Loss: 0.2217
56: Forward: 15 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2216
57: Forward: 15 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2214
58: Forward: 15 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2212
59: Forward: 15 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2210
60: Forward: 15 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2208
61: Forward: 15 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2207
62: Forward: 15 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2205
63: Forward: 15 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2203
64: Forward: 15 | Train Error: 0.2440, Loss: 0.1960, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2201
65: Forward: 15 | Train Error: 0.2440, Loss: 0.1958, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2200
66: Forward: 15 | Train Error: 0.2440, Loss: 0.1956, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2198
67: Forward: 15 | Train Error: 0.2440, Loss: 0.1954, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2196
68: Forward: 15 | Train Error: 0.2440, Loss: 0.1952, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2194
69: Forward: 15 | Train Error: 0.2440, Loss: 0.1950, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2193
70: Forward: 15 | Train Error: 0.2440, Loss: 0.1948, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2191
71: Forward: 15 | Train Error: 0.2440, Loss: 0.1946, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2189
72: Forward: 15 | Train Error: 0.2440, Loss: 0.1945, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2188
73: Forward: 15 | Train Error: 0.2440, Loss: 0.1943, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2186
74: Forward: 15 | Train Error: 0.2440, Loss: 0.1941, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2184
75: Forward: 15 | Train Error: 0.2440, Loss: 0.1939, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2183
76: Forward: 15 | Train Error: 0.2440, Loss: 0.1937, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2181
77: Forward: 15 | Train Error: 0.2440, Loss: 0.1935, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2179
78: Forward: 15 | Train Error: 0.2440, Loss: 0.1933, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2178
79: Forward: 15 | Train Error: 0.2440, Loss: 0.1931, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2176
80: Forward: 15 | Train Error: 0.2440, Loss: 0.1929, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2174
81: Forward: 15 | Train Error: 0.2440, Loss: 0.1927, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2173
82: Forward: 15 | Train Error: 0.2440, Loss: 0.1925, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2171
83: Forward: 15 | Train Error: 0.2440, Loss: 0.1924, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2169
84: Forward: 15 | Train Error: 0.2440, Loss: 0.1922, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2168
85: Forward: 15 | Train Error: 0.2440, Loss: 0.1920, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2166
86: Forward: 15 | Train Error: 0.2440, Loss: 0.1918, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2164
87: Forward: 15 | Train Error: 0.2440, Loss: 0.1916, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2163
88: Forward: 15 | Train Error: 0.2440, Loss: 0.1914, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2161
89: Forward: 15 | Train Error: 0.2440, Loss: 0.1912, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2159
90: Forward: 15 | Train Error: 0.2440, Loss: 0.1910, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2158
91: Forward: 15 | Train Error: 0.2440, Loss: 0.1909, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2156
92: Forward: 15 | Train Error: 0.2440, Loss: 0.1907, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2154
93: Forward: 15 | Train Error: 0.2440, Loss: 0.1905, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2153
94: Forward: 15 | Train Error: 0.2430, Loss: 0.1903, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2151
95: Forward: 15 | Train Error: 0.2430, Loss: 0.1901, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2149
96: Forward: 15 | Train Error: 0.2430, Loss: 0.1899, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2148
97: Forward: 15 | Train Error: 0.2430, Loss: 0.1897, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2146
98: Forward: 15 | Train Error: 0.2430, Loss: 0.1896, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2144
99: Forward: 15 | Train Error: 0.2430, Loss: 0.1894, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2143
100: Forward: 15 | Train Error: 0.2430, Loss: 0.1892, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2141
101: Forward: 15 | Train Error: 0.2430, Loss: 0.1890, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2140
102: Forward: 15 | Train Error: 0.2430, Loss: 0.1889, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2138
103: Forward: 15 | Train Error: 0.2420, Loss: 0.1887, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2136
104: Forward: 15 | Train Error: 0.2420, Loss: 0.1885, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2135
105: Forward: 15 | Train Error: 0.2420, Loss: 0.1883, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2134
106: Forward: 15 | Train Error: 0.2420, Loss: 0.1882, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2132
107: Forward: 15 | Train Error: 0.2420, Loss: 0.1880, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2131
108: Forward: 15 | Train Error: 0.2400, Loss: 0.1878, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2129
109: Forward: 15 | Train Error: 0.2400, Loss: 0.1877, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2128
110: Forward: 15 | Train Error: 0.2400, Loss: 0.1875, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2126
111: Forward: 15 | Train Error: 0.2400, Loss: 0.1874, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2125
112: Forward: 15 | Train Error: 0.2400, Loss: 0.1872, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2123
113: Forward: 15 | Train Error: 0.2400, Loss: 0.1870, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2122
114: Forward: 15 | Train Error: 0.2400, Loss: 0.1869, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2120
115: Forward: 15 | Train Error: 0.2390, Loss: 0.1867, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2119
116: Forward: 15 | Train Error: 0.2390, Loss: 0.1866, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2118
117: Forward: 15 | Train Error: 0.2390, Loss: 0.1864, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2116
118: Forward: 15 | Train Error: 0.2390, Loss: 0.1862, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2115
119: Forward: 15 | Train Error: 0.2390, Loss: 0.1861, Operator norm: 0.5082 | Test Error: 0.2610, Loss: 0.2113
120: Forward: 15 | Train Error: 0.2390, Loss: 0.1859, Operator norm: 0.5083 | Test Error: 0.2610, Loss: 0.2112
121: Forward: 15 | Train Error: 0.2390, Loss: 0.1858, Operator norm: 0.5083 | Test Error: 0.2610, Loss: 0.2110
122: Forward: 15 | Train Error: 0.2390, Loss: 0.1856, Operator norm: 0.5084 | Test Error: 0.2610, Loss: 0.2109
123: Forward: 15 | Train Error: 0.2390, Loss: 0.1854, Operator norm: 0.5085 | Test Error: 0.2610, Loss: 0.2107
124: Forward: 15 | Train Error: 0.2390, Loss: 0.1853, Operator norm: 0.5086 | Test Error: 0.2610, Loss: 0.2106
125: Forward: 15 | Train Error: 0.2390, Loss: 0.1851, Operator norm: 0.5087 | Test Error: 0.2610, Loss: 0.2105
126: Forward: 15 | Train Error: 0.2390, Loss: 0.1850, Operator norm: 0.5088 | Test Error: 0.2610, Loss: 0.2103
127: Forward: 15 | Train Error: 0.2390, Loss: 0.1848, Operator norm: 0.5089 | Test Error: 0.2610, Loss: 0.2102
128: Forward: 15 | Train Error: 0.2390, Loss: 0.1847, Operator norm: 0.5089 | Test Error: 0.2610, Loss: 0.2100
129: Forward: 15 | Train Error: 0.2390, Loss: 0.1845, Operator norm: 0.5090 | Test Error: 0.2610, Loss: 0.2099
130: Forward: 15 | Train Error: 0.2390, Loss: 0.1843, Operator norm: 0.5091 | Test Error: 0.2610, Loss: 0.2098
131: Forward: 15 | Train Error: 0.2390, Loss: 0.1842, Operator norm: 0.5092 | Test Error: 0.2610, Loss: 0.2096
132: Forward: 15 | Train Error: 0.2390, Loss: 0.1840, Operator norm: 0.5093 | Test Error: 0.2610, Loss: 0.2095
133: Forward: 15 | Train Error: 0.2390, Loss: 0.1839, Operator norm: 0.5093 | Test Error: 0.2610, Loss: 0.2093
134: Forward: 15 | Train Error: 0.2390, Loss: 0.1837, Operator norm: 0.5094 | Test Error: 0.2610, Loss: 0.2092
135: Forward: 15 | Train Error: 0.2390, Loss: 0.1836, Operator norm: 0.5095 | Test Error: 0.2610, Loss: 0.2090
136: Forward: 15 | Train Error: 0.2390, Loss: 0.1834, Operator norm: 0.5096 | Test Error: 0.2610, Loss: 0.2089
137: Forward: 15 | Train Error: 0.2390, Loss: 0.1833, Operator norm: 0.5097 | Test Error: 0.2610, Loss: 0.2088
138: Forward: 15 | Train Error: 0.2390, Loss: 0.1831, Operator norm: 0.5098 | Test Error: 0.2610, Loss: 0.2086
139: Forward: 15 | Train Error: 0.2390, Loss: 0.1829, Operator norm: 0.5099 | Test Error: 0.2610, Loss: 0.2085
140: Forward: 15 | Train Error: 0.2390, Loss: 0.1828, Operator norm: 0.5100 | Test Error: 0.2610, Loss: 0.2084
141: Forward: 15 | Train Error: 0.2390, Loss: 0.1826, Operator norm: 0.5101 | Test Error: 0.2610, Loss: 0.2082
142: Forward: 15 | Train Error: 0.2380, Loss: 0.1825, Operator norm: 0.5102 | Test Error: 0.2610, Loss: 0.2081
143: Forward: 15 | Train Error: 0.2370, Loss: 0.1823, Operator norm: 0.5102 | Test Error: 0.2610, Loss: 0.2079
144: Forward: 15 | Train Error: 0.2370, Loss: 0.1822, Operator norm: 0.5103 | Test Error: 0.2610, Loss: 0.2078
145: Forward: 15 | Train Error: 0.2370, Loss: 0.1820, Operator norm: 0.5104 | Test Error: 0.2610, Loss: 0.2077
146: Forward: 15 | Train Error: 0.2370, Loss: 0.1819, Operator norm: 0.5105 | Test Error: 0.2610, Loss: 0.2075
147: Forward: 15 | Train Error: 0.2370, Loss: 0.1817, Operator norm: 0.5106 | Test Error: 0.2610, Loss: 0.2074
148: Forward: 15 | Train Error: 0.2360, Loss: 0.1816, Operator norm: 0.5107 | Test Error: 0.2610, Loss: 0.2072
149: Forward: 15 | Train Error: 0.2360, Loss: 0.1814, Operator norm: 0.5108 | Test Error: 0.2610, Loss: 0.2071
150: Forward: 15 | Train Error: 0.2360, Loss: 0.1813, Operator norm: 0.5109 | Test Error: 0.2610, Loss: 0.2070
151: Forward: 15 | Train Error: 0.2360, Loss: 0.1811, Operator norm: 0.5110 | Test Error: 0.2610, Loss: 0.2068
152: Forward: 15 | Train Error: 0.2360, Loss: 0.1810, Operator norm: 0.5111 | Test Error: 0.2610, Loss: 0.2067
153: Forward: 15 | Train Error: 0.2360, Loss: 0.1808, Operator norm: 0.5111 | Test Error: 0.2610, Loss: 0.2065
154: Forward: 15 | Train Error: 0.2360, Loss: 0.1807, Operator norm: 0.5113 | Test Error: 0.2610, Loss: 0.2064
155: Forward: 15 | Train Error: 0.2360, Loss: 0.1805, Operator norm: 0.5113 | Test Error: 0.2610, Loss: 0.2063
156: Forward: 15 | Train Error: 0.2360, Loss: 0.1804, Operator norm: 0.5115 | Test Error: 0.2610, Loss: 0.2061
157: Forward: 15 | Train Error: 0.2360, Loss: 0.1802, Operator norm: 0.5115 | Test Error: 0.2610, Loss: 0.2060
158: Forward: 15 | Train Error: 0.2350, Loss: 0.1801, Operator norm: 0.5116 | Test Error: 0.2610, Loss: 0.2058
159: Forward: 15 | Train Error: 0.2350, Loss: 0.1799, Operator norm: 0.5117 | Test Error: 0.2610, Loss: 0.2057
160: Forward: 15 | Train Error: 0.2350, Loss: 0.1798, Operator norm: 0.5118 | Test Error: 0.2610, Loss: 0.2055
161: Forward: 15 | Train Error: 0.2350, Loss: 0.1796, Operator norm: 0.5119 | Test Error: 0.2610, Loss: 0.2054
162: Forward: 15 | Train Error: 0.2350, Loss: 0.1795, Operator norm: 0.5120 | Test Error: 0.2610, Loss: 0.2053
163: Forward: 15 | Train Error: 0.2350, Loss: 0.1793, Operator norm: 0.5121 | Test Error: 0.2600, Loss: 0.2051
164: Forward: 15 | Train Error: 0.2340, Loss: 0.1792, Operator norm: 0.5122 | Test Error: 0.2600, Loss: 0.2050
165: Forward: 15 | Train Error: 0.2340, Loss: 0.1790, Operator norm: 0.5123 | Test Error: 0.2600, Loss: 0.2048
166: Forward: 15 | Train Error: 0.2340, Loss: 0.1789, Operator norm: 0.5124 | Test Error: 0.2600, Loss: 0.2047
167: Forward: 15 | Train Error: 0.2340, Loss: 0.1787, Operator norm: 0.5125 | Test Error: 0.2600, Loss: 0.2045
168: Forward: 15 | Train Error: 0.2340, Loss: 0.1786, Operator norm: 0.5126 | Test Error: 0.2600, Loss: 0.2044
169: Forward: 15 | Train Error: 0.2340, Loss: 0.1784, Operator norm: 0.5127 | Test Error: 0.2600, Loss: 0.2043
170: Forward: 15 | Train Error: 0.2340, Loss: 0.1783, Operator norm: 0.5128 | Test Error: 0.2600, Loss: 0.2041
171: Forward: 15 | Train Error: 0.2340, Loss: 0.1781, Operator norm: 0.5129 | Test Error: 0.2600, Loss: 0.2040
172: Forward: 15 | Train Error: 0.2340, Loss: 0.1780, Operator norm: 0.5130 | Test Error: 0.2600, Loss: 0.2038
173: Forward: 15 | Train Error: 0.2330, Loss: 0.1778, Operator norm: 0.5131 | Test Error: 0.2600, Loss: 0.2037
174: Forward: 15 | Train Error: 0.2330, Loss: 0.1777, Operator norm: 0.5132 | Test Error: 0.2600, Loss: 0.2035
175: Forward: 15 | Train Error: 0.2330, Loss: 0.1775, Operator norm: 0.5133 | Test Error: 0.2600, Loss: 0.2034
176: Forward: 15 | Train Error: 0.2330, Loss: 0.1774, Operator norm: 0.5134 | Test Error: 0.2600, Loss: 0.2033
177: Forward: 15 | Train Error: 0.2330, Loss: 0.1772, Operator norm: 0.5135 | Test Error: 0.2600, Loss: 0.2031
178: Forward: 15 | Train Error: 0.2320, Loss: 0.1771, Operator norm: 0.5136 | Test Error: 0.2600, Loss: 0.2030
179: Forward: 15 | Train Error: 0.2310, Loss: 0.1769, Operator norm: 0.5137 | Test Error: 0.2600, Loss: 0.2028
180: Forward: 15 | Train Error: 0.2310, Loss: 0.1768, Operator norm: 0.5138 | Test Error: 0.2580, Loss: 0.2027
181: Forward: 15 | Train Error: 0.2310, Loss: 0.1766, Operator norm: 0.5139 | Test Error: 0.2580, Loss: 0.2025
182: Forward: 15 | Train Error: 0.2310, Loss: 0.1765, Operator norm: 0.5140 | Test Error: 0.2580, Loss: 0.2024
183: Forward: 15 | Train Error: 0.2310, Loss: 0.1763, Operator norm: 0.5141 | Test Error: 0.2580, Loss: 0.2022
184: Forward: 15 | Train Error: 0.2310, Loss: 0.1762, Operator norm: 0.5142 | Test Error: 0.2580, Loss: 0.2021
185: Forward: 15 | Train Error: 0.2310, Loss: 0.1760, Operator norm: 0.5143 | Test Error: 0.2580, Loss: 0.2019
186: Forward: 15 | Train Error: 0.2300, Loss: 0.1759, Operator norm: 0.5144 | Test Error: 0.2580, Loss: 0.2018
187: Forward: 15 | Train Error: 0.2300, Loss: 0.1757, Operator norm: 0.5145 | Test Error: 0.2580, Loss: 0.2017
188: Forward: 15 | Train Error: 0.2300, Loss: 0.1756, Operator norm: 0.5146 | Test Error: 0.2580, Loss: 0.2015
189: Forward: 15 | Train Error: 0.2300, Loss: 0.1754, Operator norm: 0.5147 | Test Error: 0.2580, Loss: 0.2014
190: Forward: 15 | Train Error: 0.2300, Loss: 0.1753, Operator norm: 0.5148 | Test Error: 0.2580, Loss: 0.2012
191: Forward: 15 | Train Error: 0.2300, Loss: 0.1751, Operator norm: 0.5149 | Test Error: 0.2580, Loss: 0.2011
192: Forward: 15 | Train Error: 0.2300, Loss: 0.1750, Operator norm: 0.5150 | Test Error: 0.2580, Loss: 0.2009
193: Forward: 15 | Train Error: 0.2290, Loss: 0.1748, Operator norm: 0.5151 | Test Error: 0.2580, Loss: 0.2008
194: Forward: 15 | Train Error: 0.2290, Loss: 0.1747, Operator norm: 0.5152 | Test Error: 0.2580, Loss: 0.2006
195: Forward: 15 | Train Error: 0.2290, Loss: 0.1745, Operator norm: 0.5153 | Test Error: 0.2580, Loss: 0.2005
196: Forward: 15 | Train Error: 0.2290, Loss: 0.1744, Operator norm: 0.5154 | Test Error: 0.2580, Loss: 0.2003
197: Forward: 15 | Train Error: 0.2290, Loss: 0.1742, Operator norm: 0.5155 | Test Error: 0.2580, Loss: 0.2002
198: Forward: 15 | Train Error: 0.2280, Loss: 0.1741, Operator norm: 0.5156 | Test Error: 0.2580, Loss: 0.2000
199: Forward: 15 | Train Error: 0.2280, Loss: 0.1739, Operator norm: 0.5157 | Test Error: 0.2580, Loss: 0.1999
200: Forward: 15 | Train Error: 0.2280, Loss: 0.1738, Operator norm: 0.5158 | Test Error: 0.2580, Loss: 0.1997
201: Forward: 15 | Train Error: 0.2280, Loss: 0.1736, Operator norm: 0.5159 | Test Error: 0.2580, Loss: 0.1996
202: Forward: 15 | Train Error: 0.2280, Loss: 0.1735, Operator norm: 0.5160 | Test Error: 0.2580, Loss: 0.1994
203: Forward: 15 | Train Error: 0.2280, Loss: 0.1733, Operator norm: 0.5161 | Test Error: 0.2580, Loss: 0.1993
204: Forward: 15 | Train Error: 0.2280, Loss: 0.1732, Operator norm: 0.5162 | Test Error: 0.2580, Loss: 0.1991
205: Forward: 15 | Train Error: 0.2280, Loss: 0.1730, Operator norm: 0.5163 | Test Error: 0.2570, Loss: 0.1990
206: Forward: 15 | Train Error: 0.2270, Loss: 0.1729, Operator norm: 0.5165 | Test Error: 0.2560, Loss: 0.1988
207: Forward: 15 | Train Error: 0.2270, Loss: 0.1727, Operator norm: 0.5166 | Test Error: 0.2560, Loss: 0.1987
208: Forward: 15 | Train Error: 0.2260, Loss: 0.1726, Operator norm: 0.5167 | Test Error: 0.2560, Loss: 0.1985
209: Forward: 15 | Train Error: 0.2260, Loss: 0.1724, Operator norm: 0.5168 | Test Error: 0.2560, Loss: 0.1984
210: Forward: 15 | Train Error: 0.2250, Loss: 0.1723, Operator norm: 0.5169 | Test Error: 0.2560, Loss: 0.1982
211: Forward: 15 | Train Error: 0.2250, Loss: 0.1721, Operator norm: 0.5170 | Test Error: 0.2560, Loss: 0.1981
212: Forward: 15 | Train Error: 0.2250, Loss: 0.1720, Operator norm: 0.5171 | Test Error: 0.2560, Loss: 0.1980
213: Forward: 15 | Train Error: 0.2250, Loss: 0.1718, Operator norm: 0.5172 | Test Error: 0.2560, Loss: 0.1978
214: Forward: 15 | Train Error: 0.2250, Loss: 0.1717, Operator norm: 0.5173 | Test Error: 0.2560, Loss: 0.1977
215: Forward: 15 | Train Error: 0.2240, Loss: 0.1715, Operator norm: 0.5174 | Test Error: 0.2550, Loss: 0.1975
216: Forward: 15 | Train Error: 0.2240, Loss: 0.1714, Operator norm: 0.5175 | Test Error: 0.2550, Loss: 0.1973
217: Forward: 15 | Train Error: 0.2240, Loss: 0.1712, Operator norm: 0.5176 | Test Error: 0.2550, Loss: 0.1972
218: Forward: 15 | Train Error: 0.2240, Loss: 0.1710, Operator norm: 0.5178 | Test Error: 0.2550, Loss: 0.1971
219: Forward: 15 | Train Error: 0.2240, Loss: 0.1709, Operator norm: 0.5179 | Test Error: 0.2550, Loss: 0.1969
220: Forward: 15 | Train Error: 0.2240, Loss: 0.1707, Operator norm: 0.5180 | Test Error: 0.2550, Loss: 0.1968
221: Forward: 15 | Train Error: 0.2240, Loss: 0.1706, Operator norm: 0.5181 | Test Error: 0.2550, Loss: 0.1966
222: Forward: 15 | Train Error: 0.2230, Loss: 0.1704, Operator norm: 0.5182 | Test Error: 0.2550, Loss: 0.1964
223: Forward: 15 | Train Error: 0.2230, Loss: 0.1703, Operator norm: 0.5183 | Test Error: 0.2550, Loss: 0.1963
224: Forward: 15 | Train Error: 0.2230, Loss: 0.1701, Operator norm: 0.5184 | Test Error: 0.2550, Loss: 0.1961
225: Forward: 15 | Train Error: 0.2230, Loss: 0.1700, Operator norm: 0.5185 | Test Error: 0.2540, Loss: 0.1960
226: Forward: 15 | Train Error: 0.2230, Loss: 0.1698, Operator norm: 0.5186 | Test Error: 0.2540, Loss: 0.1958
227: Forward: 15 | Train Error: 0.2230, Loss: 0.1697, Operator norm: 0.5187 | Test Error: 0.2540, Loss: 0.1957
228: Forward: 15 | Train Error: 0.2230, Loss: 0.1695, Operator norm: 0.5189 | Test Error: 0.2540, Loss: 0.1955
229: Forward: 15 | Train Error: 0.2230, Loss: 0.1694, Operator norm: 0.5190 | Test Error: 0.2540, Loss: 0.1954
230: Forward: 15 | Train Error: 0.2230, Loss: 0.1692, Operator norm: 0.5191 | Test Error: 0.2540, Loss: 0.1952
231: Forward: 15 | Train Error: 0.2230, Loss: 0.1691, Operator norm: 0.5192 | Test Error: 0.2540, Loss: 0.1951
232: Forward: 15 | Train Error: 0.2220, Loss: 0.1689, Operator norm: 0.5193 | Test Error: 0.2540, Loss: 0.1949
233: Forward: 15 | Train Error: 0.2210, Loss: 0.1688, Operator norm: 0.5194 | Test Error: 0.2540, Loss: 0.1947
234: Forward: 15 | Train Error: 0.2210, Loss: 0.1686, Operator norm: 0.5196 | Test Error: 0.2540, Loss: 0.1946
235: Forward: 15 | Train Error: 0.2210, Loss: 0.1685, Operator norm: 0.5196 | Test Error: 0.2540, Loss: 0.1944
236: Forward: 15 | Train Error: 0.2200, Loss: 0.1683, Operator norm: 0.5198 | Test Error: 0.2530, Loss: 0.1943
237: Forward: 15 | Train Error: 0.2200, Loss: 0.1681, Operator norm: 0.5199 | Test Error: 0.2530, Loss: 0.1941
238: Forward: 15 | Train Error: 0.2200, Loss: 0.1680, Operator norm: 0.5200 | Test Error: 0.2520, Loss: 0.1940
239: Forward: 15 | Train Error: 0.2200, Loss: 0.1678, Operator norm: 0.5201 | Test Error: 0.2510, Loss: 0.1938
240: Forward: 15 | Train Error: 0.2180, Loss: 0.1677, Operator norm: 0.5202 | Test Error: 0.2510, Loss: 0.1937
241: Forward: 15 | Train Error: 0.2180, Loss: 0.1675, Operator norm: 0.5203 | Test Error: 0.2510, Loss: 0.1935
242: Forward: 15 | Train Error: 0.2180, Loss: 0.1674, Operator norm: 0.5205 | Test Error: 0.2510, Loss: 0.1934
243: Forward: 15 | Train Error: 0.2180, Loss: 0.1672, Operator norm: 0.5206 | Test Error: 0.2500, Loss: 0.1932
244: Forward: 15 | Train Error: 0.2160, Loss: 0.1671, Operator norm: 0.5207 | Test Error: 0.2500, Loss: 0.1931
245: Forward: 15 | Train Error: 0.2160, Loss: 0.1669, Operator norm: 0.5208 | Test Error: 0.2500, Loss: 0.1929
246: Forward: 15 | Train Error: 0.2160, Loss: 0.1668, Operator norm: 0.5209 | Test Error: 0.2500, Loss: 0.1928
247: Forward: 15 | Train Error: 0.2160, Loss: 0.1666, Operator norm: 0.5211 | Test Error: 0.2500, Loss: 0.1926
248: Forward: 15 | Train Error: 0.2150, Loss: 0.1664, Operator norm: 0.5211 | Test Error: 0.2500, Loss: 0.1925
249: Forward: 15 | Train Error: 0.2150, Loss: 0.1663, Operator norm: 0.5213 | Test Error: 0.2500, Loss: 0.1923
250: Forward: 15 | Train Error: 0.2150, Loss: 0.1661, Operator norm: 0.5214 | Test Error: 0.2500, Loss: 0.1921
251: Forward: 15 | Train Error: 0.2150, Loss: 0.1660, Operator norm: 0.5215 | Test Error: 0.2500, Loss: 0.1920
252: Forward: 15 | Train Error: 0.2150, Loss: 0.1658, Operator norm: 0.5216 | Test Error: 0.2500, Loss: 0.1918
253: Forward: 15 | Train Error: 0.2150, Loss: 0.1657, Operator norm: 0.5217 | Test Error: 0.2480, Loss: 0.1917
254: Forward: 15 | Train Error: 0.2150, Loss: 0.1655, Operator norm: 0.5219 | Test Error: 0.2490, Loss: 0.1915
255: Forward: 15 | Train Error: 0.2150, Loss: 0.1654, Operator norm: 0.5220 | Test Error: 0.2480, Loss: 0.1913
256: Forward: 15 | Train Error: 0.2150, Loss: 0.1652, Operator norm: 0.5221 | Test Error: 0.2480, Loss: 0.1912
257: Forward: 15 | Train Error: 0.2150, Loss: 0.1650, Operator norm: 0.5222 | Test Error: 0.2480, Loss: 0.1910
258: Forward: 15 | Train Error: 0.2130, Loss: 0.1649, Operator norm: 0.5223 | Test Error: 0.2480, Loss: 0.1909
259: Forward: 15 | Train Error: 0.2130, Loss: 0.1647, Operator norm: 0.5225 | Test Error: 0.2470, Loss: 0.1907
260: Forward: 15 | Train Error: 0.2100, Loss: 0.1646, Operator norm: 0.5226 | Test Error: 0.2480, Loss: 0.1906
261: Forward: 15 | Train Error: 0.2120, Loss: 0.1644, Operator norm: 0.5227 | Test Error: 0.2470, Loss: 0.1904
262: Forward: 15 | Train Error: 0.2100, Loss: 0.1643, Operator norm: 0.5228 | Test Error: 0.2470, Loss: 0.1903
263: Forward: 15 | Train Error: 0.2100, Loss: 0.1641, Operator norm: 0.5229 | Test Error: 0.2470, Loss: 0.1901
264: Forward: 15 | Train Error: 0.2100, Loss: 0.1639, Operator norm: 0.5231 | Test Error: 0.2470, Loss: 0.1900
265: Forward: 15 | Train Error: 0.2100, Loss: 0.1638, Operator norm: 0.5232 | Test Error: 0.2460, Loss: 0.1898
266: Forward: 15 | Train Error: 0.2100, Loss: 0.1636, Operator norm: 0.5233 | Test Error: 0.2460, Loss: 0.1897
267: Forward: 15 | Train Error: 0.2100, Loss: 0.1635, Operator norm: 0.5234 | Test Error: 0.2460, Loss: 0.1895
268: Forward: 15 | Train Error: 0.2100, Loss: 0.1633, Operator norm: 0.5235 | Test Error: 0.2460, Loss: 0.1894
269: Forward: 15 | Train Error: 0.2100, Loss: 0.1632, Operator norm: 0.5237 | Test Error: 0.2450, Loss: 0.1891
270: Forward: 15 | Train Error: 0.2100, Loss: 0.1630, Operator norm: 0.5238 | Test Error: 0.2460, Loss: 0.1891
271: Forward: 15 | Train Error: 0.2100, Loss: 0.1628, Operator norm: 0.5239 | Test Error: 0.2440, Loss: 0.1888
272: Forward: 15 | Train Error: 0.2100, Loss: 0.1627, Operator norm: 0.5240 | Test Error: 0.2450, Loss: 0.1887
273: Forward: 15 | Train Error: 0.2100, Loss: 0.1625, Operator norm: 0.5241 | Test Error: 0.2440, Loss: 0.1885
274: Forward: 15 | Train Error: 0.2110, Loss: 0.1624, Operator norm: 0.5243 | Test Error: 0.2440, Loss: 0.1884
275: Forward: 15 | Train Error: 0.2100, Loss: 0.1622, Operator norm: 0.5244 | Test Error: 0.2430, Loss: 0.1882
276: Forward: 15 | Train Error: 0.2110, Loss: 0.1621, Operator norm: 0.5245 | Test Error: 0.2440, Loss: 0.1881
277: Forward: 15 | Train Error: 0.2100, Loss: 0.1619, Operator norm: 0.5246 | Test Error: 0.2430, Loss: 0.1879
278: Forward: 15 | Train Error: 0.2100, Loss: 0.1618, Operator norm: 0.5248 | Test Error: 0.2440, Loss: 0.1878
279: Forward: 15 | Train Error: 0.2100, Loss: 0.1616, Operator norm: 0.5249 | Test Error: 0.2420, Loss: 0.1876
280: Forward: 15 | Train Error: 0.2100, Loss: 0.1615, Operator norm: 0.5250 | Test Error: 0.2440, Loss: 0.1875
281: Forward: 15 | Train Error: 0.2090, Loss: 0.1613, Operator norm: 0.5251 | Test Error: 0.2420, Loss: 0.1872
282: Forward: 15 | Train Error: 0.2080, Loss: 0.1611, Operator norm: 0.5253 | Test Error: 0.2430, Loss: 0.1872
283: Forward: 15 | Train Error: 0.2090, Loss: 0.1610, Operator norm: 0.5254 | Test Error: 0.2420, Loss: 0.1869
284: Forward: 15 | Train Error: 0.2070, Loss: 0.1608, Operator norm: 0.5255 | Test Error: 0.2430, Loss: 0.1869
285: Forward: 15 | Train Error: 0.2090, Loss: 0.1607, Operator norm: 0.5256 | Test Error: 0.2410, Loss: 0.1866
286: Forward: 15 | Train Error: 0.2060, Loss: 0.1605, Operator norm: 0.5257 | Test Error: 0.2420, Loss: 0.1866
287: Forward: 15 | Train Error: 0.2090, Loss: 0.1604, Operator norm: 0.5259 | Test Error: 0.2410, Loss: 0.1863
288: Forward: 15 | Train Error: 0.2050, Loss: 0.1602, Operator norm: 0.5260 | Test Error: 0.2420, Loss: 0.1863
289: Forward: 15 | Train Error: 0.2080, Loss: 0.1601, Operator norm: 0.5261 | Test Error: 0.2410, Loss: 0.1860
290: Forward: 15 | Train Error: 0.2050, Loss: 0.1599, Operator norm: 0.5262 | Test Error: 0.2410, Loss: 0.1859
291: Forward: 15 | Train Error: 0.2070, Loss: 0.1598, Operator norm: 0.5264 | Test Error: 0.2390, Loss: 0.1857
292: Forward: 15 | Train Error: 0.2050, Loss: 0.1596, Operator norm: 0.5265 | Test Error: 0.2410, Loss: 0.1856
293: Forward: 15 | Train Error: 0.2060, Loss: 0.1595, Operator norm: 0.5266 | Test Error: 0.2380, Loss: 0.1853
294: Forward: 15 | Train Error: 0.2040, Loss: 0.1593, Operator norm: 0.5268 | Test Error: 0.2410, Loss: 0.1853
295: Forward: 15 | Train Error: 0.2050, Loss: 0.1592, Operator norm: 0.5269 | Test Error: 0.2380, Loss: 0.1850
296: Forward: 15 | Train Error: 0.2040, Loss: 0.1590, Operator norm: 0.5270 | Test Error: 0.2400, Loss: 0.1850
297: Forward: 15 | Train Error: 0.2050, Loss: 0.1589, Operator norm: 0.5271 | Test Error: 0.2370, Loss: 0.1847
298: Forward: 15 | Train Error: 0.2040, Loss: 0.1587, Operator norm: 0.5273 | Test Error: 0.2390, Loss: 0.1847
299: Forward: 15 | Train Error: 0.2040, Loss: 0.1586, Operator norm: 0.5274 | Test Error: 0.2360, Loss: 0.1844
300: Forward: 15 | Train Error: 0.2040, Loss: 0.1584, Operator norm: 0.5275 | Test Error: 0.2370, Loss: 0.1844
301: Forward: 15 | Train Error: 0.2040, Loss: 0.1583, Operator norm: 0.5276 | Test Error: 0.2350, Loss: 0.1841
302: Forward: 15 | Train Error: 0.2030, Loss: 0.1581, Operator norm: 0.5278 | Test Error: 0.2360, Loss: 0.1841
303: Forward: 15 | Train Error: 0.2040, Loss: 0.1580, Operator norm: 0.5279 | Test Error: 0.2350, Loss: 0.1837
304: Forward: 15 | Train Error: 0.2020, Loss: 0.1578, Operator norm: 0.5280 | Test Error: 0.2360, Loss: 0.1838
305: Forward: 15 | Train Error: 0.2040, Loss: 0.1577, Operator norm: 0.5282 | Test Error: 0.2360, Loss: 0.1834
306: Forward: 15 | Train Error: 0.2020, Loss: 0.1575, Operator norm: 0.5283 | Test Error: 0.2360, Loss: 0.1835
307: Forward: 15 | Train Error: 0.2040, Loss: 0.1574, Operator norm: 0.5284 | Test Error: 0.2360, Loss: 0.1831
308: Forward: 15 | Train Error: 0.2010, Loss: 0.1572, Operator norm: 0.5285 | Test Error: 0.2360, Loss: 0.1831
309: Forward: 15 | Train Error: 0.2040, Loss: 0.1571, Operator norm: 0.5287 | Test Error: 0.2350, Loss: 0.1828
310: Forward: 15 | Train Error: 0.2000, Loss: 0.1569, Operator norm: 0.5288 | Test Error: 0.2350, Loss: 0.1828
311: Forward: 15 | Train Error: 0.2040, Loss: 0.1568, Operator norm: 0.5289 | Test Error: 0.2350, Loss: 0.1824
312: Forward: 15 | Train Error: 0.2000, Loss: 0.1566, Operator norm: 0.5291 | Test Error: 0.2360, Loss: 0.1825
313: Forward: 15 | Train Error: 0.2030, Loss: 0.1565, Operator norm: 0.5292 | Test Error: 0.2350, Loss: 0.1821
314: Forward: 15 | Train Error: 0.1990, Loss: 0.1563, Operator norm: 0.5293 | Test Error: 0.2350, Loss: 0.1822
315: Forward: 15 | Train Error: 0.2030, Loss: 0.1562, Operator norm: 0.5294 | Test Error: 0.2330, Loss: 0.1818
316: Forward: 15 | Train Error: 0.1970, Loss: 0.1560, Operator norm: 0.5296 | Test Error: 0.2350, Loss: 0.1819
317: Forward: 15 | Train Error: 0.2020, Loss: 0.1559, Operator norm: 0.5297 | Test Error: 0.2340, Loss: 0.1815
318: Forward: 15 | Train Error: 0.1970, Loss: 0.1557, Operator norm: 0.5298 | Test Error: 0.2350, Loss: 0.1817
319: Forward: 15 | Train Error: 0.2020, Loss: 0.1556, Operator norm: 0.5300 | Test Error: 0.2310, Loss: 0.1811
320: Forward: 15 | Train Error: 0.1940, Loss: 0.1555, Operator norm: 0.5301 | Test Error: 0.2340, Loss: 0.1814
321: Forward: 15 | Train Error: 0.2020, Loss: 0.1553, Operator norm: 0.5302 | Test Error: 0.2310, Loss: 0.1808
322: Forward: 15 | Train Error: 0.1940, Loss: 0.1552, Operator norm: 0.5304 | Test Error: 0.2340, Loss: 0.1811
323: Forward: 15 | Train Error: 0.2020, Loss: 0.1550, Operator norm: 0.5305 | Test Error: 0.2300, Loss: 0.1805
324: Forward: 15 | Train Error: 0.1940, Loss: 0.1549, Operator norm: 0.5306 | Test Error: 0.2330, Loss: 0.1808
325: Forward: 15 | Train Error: 0.2020, Loss: 0.1547, Operator norm: 0.5307 | Test Error: 0.2300, Loss: 0.1801
326: Forward: 15 | Train Error: 0.1910, Loss: 0.1546, Operator norm: 0.5309 | Test Error: 0.2330, Loss: 0.1805
327: Forward: 15 | Train Error: 0.2020, Loss: 0.1545, Operator norm: 0.5310 | Test Error: 0.2290, Loss: 0.1798
328: Forward: 15 | Train Error: 0.1910, Loss: 0.1543, Operator norm: 0.5311 | Test Error: 0.2330, Loss: 0.1803
329: Forward: 15 | Train Error: 0.2020, Loss: 0.1542, Operator norm: 0.5313 | Test Error: 0.2280, Loss: 0.1795
330: Forward: 15 | Train Error: 0.1910, Loss: 0.1540, Operator norm: 0.5314 | Test Error: 0.2330, Loss: 0.1800
331: Forward: 15 | Train Error: 0.2020, Loss: 0.1539, Operator norm: 0.5315 | Test Error: 0.2260, Loss: 0.1792
332: Forward: 15 | Train Error: 0.1910, Loss: 0.1538, Operator norm: 0.5317 | Test Error: 0.2340, Loss: 0.1798
333: Forward: 15 | Train Error: 0.2020, Loss: 0.1537, Operator norm: 0.5318 | Test Error: 0.2250, Loss: 0.1788
334: Forward: 15 | Train Error: 0.1920, Loss: 0.1535, Operator norm: 0.5319 | Test Error: 0.2340, Loss: 0.1796
335: Forward: 15 | Train Error: 0.2020, Loss: 0.1534, Operator norm: 0.5320 | Test Error: 0.2230, Loss: 0.1785
336: Forward: 15 | Train Error: 0.1900, Loss: 0.1533, Operator norm: 0.5322 | Test Error: 0.2340, Loss: 0.1794
337: Forward: 15 | Train Error: 0.2020, Loss: 0.1532, Operator norm: 0.5323 | Test Error: 0.2190, Loss: 0.1782
338: Forward: 15 | Train Error: 0.1890, Loss: 0.1531, Operator norm: 0.5325 | Test Error: 0.2340, Loss: 0.1793
339: Forward: 15 | Train Error: 0.2020, Loss: 0.1530, Operator norm: 0.5326 | Test Error: 0.2190, Loss: 0.1779
340: Forward: 15 | Train Error: 0.1840, Loss: 0.1529, Operator norm: 0.5327 | Test Error: 0.2350, Loss: 0.1792
341: Forward: 15 | Train Error: 0.2010, Loss: 0.1528, Operator norm: 0.5328 | Test Error: 0.2150, Loss: 0.1777
342: Forward: 15 | Train Error: 0.1800, Loss: 0.1528, Operator norm: 0.5330 | Test Error: 0.2340, Loss: 0.1793
343: Forward: 15 | Train Error: 0.2040, Loss: 0.1528, Operator norm: 0.5331 | Test Error: 0.2110, Loss: 0.1775
344: Forward: 15 | Train Error: 0.1780, Loss: 0.1527, Operator norm: 0.5333 | Test Error: 0.2360, Loss: 0.1794
345: Forward: 15 | Train Error: 0.2040, Loss: 0.1527, Operator norm: 0.5333 | Test Error: 0.2110, Loss: 0.1774
346: Forward: 15 | Train Error: 0.1720, Loss: 0.1528, Operator norm: 0.5335 | Test Error: 0.2390, Loss: 0.1797
347: Forward: 15 | Train Error: 0.2050, Loss: 0.1528, Operator norm: 0.5336 | Test Error: 0.2050, Loss: 0.1774
348: Forward: 15 | Train Error: 0.1670, Loss: 0.1529, Operator norm: 0.5338 | Test Error: 0.2410, Loss: 0.1801
349: Forward: 15 | Train Error: 0.2080, Loss: 0.1531, Operator norm: 0.5339 | Test Error: 0.1990, Loss: 0.1776
350: Forward: 15 | Train Error: 0.1600, Loss: 0.1533, Operator norm: 0.5341 | Test Error: 0.2420, Loss: 0.1809
351: Forward: 15 | Train Error: 0.2120, Loss: 0.1536, Operator norm: 0.5341 | Test Error: 0.1960, Loss: 0.1780
352: Forward: 15 | Train Error: 0.1530, Loss: 0.1540, Operator norm: 0.5343 | Test Error: 0.2420, Loss: 0.1820
353: Forward: 15 | Train Error: 0.2160, Loss: 0.1544, Operator norm: 0.5343 | Test Error: 0.1920, Loss: 0.1787
354: Forward: 15 | Train Error: 0.1490, Loss: 0.1549, Operator norm: 0.5346 | Test Error: 0.2450, Loss: 0.1836
355: Forward: 15 | Train Error: 0.2190, Loss: 0.1556, Operator norm: 0.5345 | Test Error: 0.1850, Loss: 0.1799
356: Forward: 15 | Train Error: 0.1490, Loss: 0.1563, Operator norm: 0.5348 | Test Error: 0.2460, Loss: 0.1857
357: Forward: 15 | Train Error: 0.2200, Loss: 0.1571, Operator norm: 0.5347 | Test Error: 0.1730, Loss: 0.1814
358: Forward: 15 | Train Error: 0.1450, Loss: 0.1581, Operator norm: 0.5350 | Test Error: 0.2490, Loss: 0.1881
359: Forward: 15 | Train Error: 0.2220, Loss: 0.1591, Operator norm: 0.5349 | Test Error: 0.1630, Loss: 0.1833
360: Forward: 15 | Train Error: 0.1420, Loss: 0.1601, Operator norm: 0.5352 | Test Error: 0.2530, Loss: 0.1907
361: Forward: 15 | Train Error: 0.2250, Loss: 0.1612, Operator norm: 0.5351 | Test Error: 0.1580, Loss: 0.1851
362: Forward: 15 | Train Error: 0.1380, Loss: 0.1622, Operator norm: 0.5354 | Test Error: 0.2540, Loss: 0.1930
363: Forward: 15 | Train Error: 0.2260, Loss: 0.1631, Operator norm: 0.5352 | Test Error: 0.1610, Loss: 0.1866
364: Forward: 15 | Train Error: 0.1350, Loss: 0.1638, Operator norm: 0.5355 | Test Error: 0.2540, Loss: 0.1944
365: Forward: 15 | Train Error: 0.2270, Loss: 0.1643, Operator norm: 0.5354 | Test Error: 0.1590, Loss: 0.1872
366: Forward: 15 | Train Error: 0.1330, Loss: 0.1645, Operator norm: 0.5357 | Test Error: 0.2540, Loss: 0.1946
367: Forward: 15 | Train Error: 0.2270, Loss: 0.1645, Operator norm: 0.5355 | Test Error: 0.1580, Loss: 0.1869
368: Forward: 15 | Train Error: 0.1330, Loss: 0.1642, Operator norm: 0.5358 | Test Error: 0.2540, Loss: 0.1936
369: Forward: 15 | Train Error: 0.2260, Loss: 0.1637, Operator norm: 0.5357 | Test Error: 0.1590, Loss: 0.1857
370: Forward: 15 | Train Error: 0.1350, Loss: 0.1630, Operator norm: 0.5359 | Test Error: 0.2530, Loss: 0.1918
371: Forward: 15 | Train Error: 0.2260, Loss: 0.1622, Operator norm: 0.5358 | Test Error: 0.1550, Loss: 0.1840
372: Forward: 15 | Train Error: 0.1340, Loss: 0.1613, Operator norm: 0.5361 | Test Error: 0.2530, Loss: 0.1896
373: Forward: 15 | Train Error: 0.2250, Loss: 0.1603, Operator norm: 0.5360 | Test Error: 0.1590, Loss: 0.1822
374: Forward: 15 | Train Error: 0.1370, Loss: 0.1594, Operator norm: 0.5363 | Test Error: 0.2500, Loss: 0.1873
375: Forward: 15 | Train Error: 0.2220, Loss: 0.1585, Operator norm: 0.5362 | Test Error: 0.1640, Loss: 0.1804
376: Forward: 15 | Train Error: 0.1400, Loss: 0.1576, Operator norm: 0.5364 | Test Error: 0.2470, Loss: 0.1852
377: Forward: 15 | Train Error: 0.2210, Loss: 0.1567, Operator norm: 0.5364 | Test Error: 0.1690, Loss: 0.1789
378: Forward: 15 | Train Error: 0.1430, Loss: 0.1560, Operator norm: 0.5366 | Test Error: 0.2450, Loss: 0.1835
379: Forward: 15 | Train Error: 0.2190, Loss: 0.1553, Operator norm: 0.5366 | Test Error: 0.1720, Loss: 0.1776
380: Forward: 15 | Train Error: 0.1440, Loss: 0.1547, Operator norm: 0.5368 | Test Error: 0.2450, Loss: 0.1821
381: Forward: 15 | Train Error: 0.2190, Loss: 0.1541, Operator norm: 0.5368 | Test Error: 0.1700, Loss: 0.1766
382: Forward: 15 | Train Error: 0.1450, Loss: 0.1536, Operator norm: 0.5370 | Test Error: 0.2410, Loss: 0.1809
383: Forward: 15 | Train Error: 0.2160, Loss: 0.1532, Operator norm: 0.5370 | Test Error: 0.1720, Loss: 0.1758
384: Forward: 15 | Train Error: 0.1440, Loss: 0.1528, Operator norm: 0.5372 | Test Error: 0.2410, Loss: 0.1801
385: Forward: 15 | Train Error: 0.2150, Loss: 0.1525, Operator norm: 0.5372 | Test Error: 0.1720, Loss: 0.1752
386: Forward: 15 | Train Error: 0.1440, Loss: 0.1522, Operator norm: 0.5375 | Test Error: 0.2410, Loss: 0.1795
387: Forward: 15 | Train Error: 0.2150, Loss: 0.1519, Operator norm: 0.5374 | Test Error: 0.1720, Loss: 0.1748
388: Forward: 15 | Train Error: 0.1440, Loss: 0.1517, Operator norm: 0.5377 | Test Error: 0.2410, Loss: 0.1790
389: Forward: 15 | Train Error: 0.2130, Loss: 0.1515, Operator norm: 0.5377 | Test Error: 0.1720, Loss: 0.1744
390: Forward: 15 | Train Error: 0.1440, Loss: 0.1514, Operator norm: 0.5379 | Test Error: 0.2410, Loss: 0.1788
391: Forward: 15 | Train Error: 0.2120, Loss: 0.1513, Operator norm: 0.5379 | Test Error: 0.1710, Loss: 0.1742
392: Forward: 15 | Train Error: 0.1450, Loss: 0.1512, Operator norm: 0.5381 | Test Error: 0.2410, Loss: 0.1786
393: Forward: 15 | Train Error: 0.2120, Loss: 0.1511, Operator norm: 0.5381 | Test Error: 0.1700, Loss: 0.1740
394: Forward: 15 | Train Error: 0.1420, Loss: 0.1511, Operator norm: 0.5383 | Test Error: 0.2410, Loss: 0.1785
395: Forward: 15 | Train Error: 0.2120, Loss: 0.1510, Operator norm: 0.5383 | Test Error: 0.1710, Loss: 0.1739
396: Forward: 15 | Train Error: 0.1420, Loss: 0.1510, Operator norm: 0.5386 | Test Error: 0.2410, Loss: 0.1786
397: Forward: 15 | Train Error: 0.2120, Loss: 0.1510, Operator norm: 0.5385 | Test Error: 0.1710, Loss: 0.1739
398: Forward: 15 | Train Error: 0.1430, Loss: 0.1511, Operator norm: 0.5388 | Test Error: 0.2410, Loss: 0.1787
399: Forward: 15 | Train Error: 0.2130, Loss: 0.1511, Operator norm: 0.5387 | Test Error: 0.1660, Loss: 0.1740
400: Forward: 15 | Train Error: 0.1420, Loss: 0.1512, Operator norm: 0.5390 | Test Error: 0.2410, Loss: 0.1789
401: Forward: 15 | Train Error: 0.2140, Loss: 0.1512, Operator norm: 0.5390 | Test Error: 0.1620, Loss: 0.1740
402: Forward: 15 | Train Error: 0.1390, Loss: 0.1513, Operator norm: 0.5392 | Test Error: 0.2410, Loss: 0.1791
403: Forward: 15 | Train Error: 0.2140, Loss: 0.1514, Operator norm: 0.5392 | Test Error: 0.1590, Loss: 0.1741
404: Forward: 15 | Train Error: 0.1360, Loss: 0.1514, Operator norm: 0.5394 | Test Error: 0.2410, Loss: 0.1793
405: Forward: 15 | Train Error: 0.2140, Loss: 0.1515, Operator norm: 0.5394 | Test Error: 0.1600, Loss: 0.1741
406: Forward: 15 | Train Error: 0.1350, Loss: 0.1515, Operator norm: 0.5396 | Test Error: 0.2410, Loss: 0.1794
407: Forward: 15 | Train Error: 0.2140, Loss: 0.1515, Operator norm: 0.5396 | Test Error: 0.1580, Loss: 0.1741
408: Forward: 15 | Train Error: 0.1310, Loss: 0.1515, Operator norm: 0.5398 | Test Error: 0.2410, Loss: 0.1794
409: Forward: 15 | Train Error: 0.2130, Loss: 0.1515, Operator norm: 0.5398 | Test Error: 0.1580, Loss: 0.1741
410: Forward: 15 | Train Error: 0.1310, Loss: 0.1515, Operator norm: 0.5400 | Test Error: 0.2410, Loss: 0.1794
411: Forward: 15 | Train Error: 0.2130, Loss: 0.1515, Operator norm: 0.5400 | Test Error: 0.1560, Loss: 0.1739
412: Forward: 15 | Train Error: 0.1300, Loss: 0.1514, Operator norm: 0.5402 | Test Error: 0.2410, Loss: 0.1793
413: Forward: 15 | Train Error: 0.2130, Loss: 0.1514, Operator norm: 0.5402 | Test Error: 0.1540, Loss: 0.1738
414: Forward: 15 | Train Error: 0.1290, Loss: 0.1513, Operator norm: 0.5404 | Test Error: 0.2410, Loss: 0.1791
415: Forward: 15 | Train Error: 0.2130, Loss: 0.1512, Operator norm: 0.5404 | Test Error: 0.1520, Loss: 0.1735
416: Forward: 15 | Train Error: 0.1280, Loss: 0.1511, Operator norm: 0.5407 | Test Error: 0.2410, Loss: 0.1788
417: Forward: 15 | Train Error: 0.2130, Loss: 0.1510, Operator norm: 0.5406 | Test Error: 0.1510, Loss: 0.1733
418: Forward: 15 | Train Error: 0.1270, Loss: 0.1509, Operator norm: 0.5408 | Test Error: 0.2410, Loss: 0.1785
419: Forward: 15 | Train Error: 0.2120, Loss: 0.1507, Operator norm: 0.5408 | Test Error: 0.1500, Loss: 0.1730
420: Forward: 15 | Train Error: 0.1270, Loss: 0.1506, Operator norm: 0.5410 | Test Error: 0.2410, Loss: 0.1782
421: Forward: 15 | Train Error: 0.2120, Loss: 0.1504, Operator norm: 0.5410 | Test Error: 0.1480, Loss: 0.1726
422: Forward: 15 | Train Error: 0.1270, Loss: 0.1503, Operator norm: 0.5412 | Test Error: 0.2410, Loss: 0.1778
423: Forward: 15 | Train Error: 0.2110, Loss: 0.1501, Operator norm: 0.5412 | Test Error: 0.1470, Loss: 0.1723
424: Forward: 15 | Train Error: 0.1270, Loss: 0.1499, Operator norm: 0.5414 | Test Error: 0.2410, Loss: 0.1774
425: Forward: 15 | Train Error: 0.2100, Loss: 0.1498, Operator norm: 0.5414 | Test Error: 0.1460, Loss: 0.1719
426: Forward: 15 | Train Error: 0.1270, Loss: 0.1496, Operator norm: 0.5416 | Test Error: 0.2410, Loss: 0.1770
427: Forward: 15 | Train Error: 0.2080, Loss: 0.1494, Operator norm: 0.5416 | Test Error: 0.1450, Loss: 0.1716
428: Forward: 15 | Train Error: 0.1270, Loss: 0.1493, Operator norm: 0.5418 | Test Error: 0.2410, Loss: 0.1766
429: Forward: 15 | Train Error: 0.2080, Loss: 0.1491, Operator norm: 0.5418 | Test Error: 0.1450, Loss: 0.1712
430: Forward: 15 | Train Error: 0.1260, Loss: 0.1489, Operator norm: 0.5420 | Test Error: 0.2410, Loss: 0.1763
431: Forward: 15 | Train Error: 0.2070, Loss: 0.1488, Operator norm: 0.5420 | Test Error: 0.1450, Loss: 0.1709
432: Forward: 15 | Train Error: 0.1260, Loss: 0.1486, Operator norm: 0.5422 | Test Error: 0.2410, Loss: 0.1759
433: Forward: 15 | Train Error: 0.2070, Loss: 0.1485, Operator norm: 0.5422 | Test Error: 0.1440, Loss: 0.1706
434: Forward: 15 | Train Error: 0.1260, Loss: 0.1483, Operator norm: 0.5424 | Test Error: 0.2410, Loss: 0.1756
435: Forward: 15 | Train Error: 0.2060, Loss: 0.1482, Operator norm: 0.5424 | Test Error: 0.1440, Loss: 0.1703
436: Forward: 15 | Train Error: 0.1260, Loss: 0.1480, Operator norm: 0.5426 | Test Error: 0.2400, Loss: 0.1753
437: Forward: 15 | Train Error: 0.2060, Loss: 0.1479, Operator norm: 0.5426 | Test Error: 0.1440, Loss: 0.1700
438: Forward: 15 | Train Error: 0.1250, Loss: 0.1477, Operator norm: 0.5428 | Test Error: 0.2380, Loss: 0.1750
439: Forward: 15 | Train Error: 0.2060, Loss: 0.1476, Operator norm: 0.5428 | Test Error: 0.1440, Loss: 0.1697
440: Forward: 15 | Train Error: 0.1240, Loss: 0.1475, Operator norm: 0.5430 | Test Error: 0.2380, Loss: 0.1747
441: Forward: 15 | Train Error: 0.2060, Loss: 0.1474, Operator norm: 0.5430 | Test Error: 0.1440, Loss: 0.1695
442: Forward: 15 | Train Error: 0.1240, Loss: 0.1473, Operator norm: 0.5433 | Test Error: 0.2380, Loss: 0.1744
443: Forward: 15 | Train Error: 0.2060, Loss: 0.1471, Operator norm: 0.5432 | Test Error: 0.1440, Loss: 0.1692
444: Forward: 15 | Train Error: 0.1240, Loss: 0.1470, Operator norm: 0.5435 | Test Error: 0.2370, Loss: 0.1742
445: Forward: 15 | Train Error: 0.2060, Loss: 0.1469, Operator norm: 0.5434 | Test Error: 0.1430, Loss: 0.1690
446: Forward: 15 | Train Error: 0.1240, Loss: 0.1468, Operator norm: 0.5436 | Test Error: 0.2370, Loss: 0.1740
447: Forward: 15 | Train Error: 0.2060, Loss: 0.1467, Operator norm: 0.5436 | Test Error: 0.1420, Loss: 0.1688
448: Forward: 15 | Train Error: 0.1240, Loss: 0.1466, Operator norm: 0.5439 | Test Error: 0.2360, Loss: 0.1737
449: Forward: 15 | Train Error: 0.2060, Loss: 0.1465, Operator norm: 0.5438 | Test Error: 0.1420, Loss: 0.1686
450: Forward: 15 | Train Error: 0.1240, Loss: 0.1464, Operator norm: 0.5441 | Test Error: 0.2340, Loss: 0.1736
451: Forward: 15 | Train Error: 0.2060, Loss: 0.1464, Operator norm: 0.5440 | Test Error: 0.1380, Loss: 0.1684
452: Forward: 15 | Train Error: 0.1240, Loss: 0.1463, Operator norm: 0.5443 | Test Error: 0.2340, Loss: 0.1734
453: Forward: 15 | Train Error: 0.2060, Loss: 0.1462, Operator norm: 0.5442 | Test Error: 0.1380, Loss: 0.1682
454: Forward: 15 | Train Error: 0.1240, Loss: 0.1462, Operator norm: 0.5445 | Test Error: 0.2340, Loss: 0.1733
455: Forward: 15 | Train Error: 0.2050, Loss: 0.1461, Operator norm: 0.5444 | Test Error: 0.1390, Loss: 0.1681
456: Forward: 15 | Train Error: 0.1230, Loss: 0.1460, Operator norm: 0.5447 | Test Error: 0.2340, Loss: 0.1732
457: Forward: 15 | Train Error: 0.2040, Loss: 0.1460, Operator norm: 0.5446 | Test Error: 0.1380, Loss: 0.1679
458: Forward: 15 | Train Error: 0.1220, Loss: 0.1459, Operator norm: 0.5449 | Test Error: 0.2340, Loss: 0.1730
459: Forward: 15 | Train Error: 0.2030, Loss: 0.1458, Operator norm: 0.5448 | Test Error: 0.1370, Loss: 0.1677
460: Forward: 15 | Train Error: 0.1210, Loss: 0.1457, Operator norm: 0.5450 | Test Error: 0.2340, Loss: 0.1728
461: Forward: 15 | Train Error: 0.2030, Loss: 0.1456, Operator norm: 0.5450 | Test Error: 0.1350, Loss: 0.1675
462: Forward: 15 | Train Error: 0.1190, Loss: 0.1455, Operator norm: 0.5452 | Test Error: 0.2330, Loss: 0.1726
463: Forward: 15 | Train Error: 0.2030, Loss: 0.1454, Operator norm: 0.5452 | Test Error: 0.1340, Loss: 0.1673
464: Forward: 15 | Train Error: 0.1170, Loss: 0.1453, Operator norm: 0.5454 | Test Error: 0.2330, Loss: 0.1724
465: Forward: 15 | Train Error: 0.2020, Loss: 0.1452, Operator norm: 0.5454 | Test Error: 0.1320, Loss: 0.1670
466: Forward: 15 | Train Error: 0.1160, Loss: 0.1451, Operator norm: 0.5456 | Test Error: 0.2330, Loss: 0.1721
467: Forward: 15 | Train Error: 0.2020, Loss: 0.1450, Operator norm: 0.5456 | Test Error: 0.1330, Loss: 0.1668
468: Forward: 15 | Train Error: 0.1160, Loss: 0.1449, Operator norm: 0.5458 | Test Error: 0.2320, Loss: 0.1719
469: Forward: 15 | Train Error: 0.2020, Loss: 0.1448, Operator norm: 0.5457 | Test Error: 0.1330, Loss: 0.1666
470: Forward: 15 | Train Error: 0.1140, Loss: 0.1447, Operator norm: 0.5460 | Test Error: 0.2310, Loss: 0.1717
471: Forward: 15 | Train Error: 0.2010, Loss: 0.1446, Operator norm: 0.5459 | Test Error: 0.1330, Loss: 0.1664
472: Forward: 15 | Train Error: 0.1130, Loss: 0.1445, Operator norm: 0.5462 | Test Error: 0.2310, Loss: 0.1715
473: Forward: 15 | Train Error: 0.1990, Loss: 0.1444, Operator norm: 0.5461 | Test Error: 0.1330, Loss: 0.1661
474: Forward: 15 | Train Error: 0.1120, Loss: 0.1443, Operator norm: 0.5464 | Test Error: 0.2290, Loss: 0.1712
475: Forward: 15 | Train Error: 0.1990, Loss: 0.1442, Operator norm: 0.5463 | Test Error: 0.1340, Loss: 0.1659
476: Forward: 15 | Train Error: 0.1110, Loss: 0.1441, Operator norm: 0.5466 | Test Error: 0.2290, Loss: 0.1709
477: Forward: 15 | Train Error: 0.1990, Loss: 0.1440, Operator norm: 0.5465 | Test Error: 0.1340, Loss: 0.1656
478: Forward: 15 | Train Error: 0.1110, Loss: 0.1439, Operator norm: 0.5468 | Test Error: 0.2280, Loss: 0.1707
479: Forward: 15 | Train Error: 0.1990, Loss: 0.1437, Operator norm: 0.5467 | Test Error: 0.1340, Loss: 0.1654
480: Forward: 15 | Train Error: 0.1090, Loss: 0.1436, Operator norm: 0.5470 | Test Error: 0.2280, Loss: 0.1704
481: Forward: 15 | Train Error: 0.1990, Loss: 0.1435, Operator norm: 0.5469 | Test Error: 0.1310, Loss: 0.1651
482: Forward: 15 | Train Error: 0.1080, Loss: 0.1434, Operator norm: 0.5472 | Test Error: 0.2290, Loss: 0.1702
483: Forward: 15 | Train Error: 0.1990, Loss: 0.1433, Operator norm: 0.5471 | Test Error: 0.1310, Loss: 0.1649
484: Forward: 15 | Train Error: 0.1070, Loss: 0.1432, Operator norm: 0.5474 | Test Error: 0.2290, Loss: 0.1700
485: Forward: 15 | Train Error: 0.1990, Loss: 0.1431, Operator norm: 0.5473 | Test Error: 0.1300, Loss: 0.1647
486: Forward: 15 | Train Error: 0.1060, Loss: 0.1430, Operator norm: 0.5476 | Test Error: 0.2290, Loss: 0.1698
487: Forward: 15 | Train Error: 0.1980, Loss: 0.1429, Operator norm: 0.5475 | Test Error: 0.1300, Loss: 0.1645
488: Forward: 15 | Train Error: 0.1060, Loss: 0.1428, Operator norm: 0.5478 | Test Error: 0.2290, Loss: 0.1696
489: Forward: 15 | Train Error: 0.1980, Loss: 0.1427, Operator norm: 0.5477 | Test Error: 0.1300, Loss: 0.1643
490: Forward: 15 | Train Error: 0.1070, Loss: 0.1426, Operator norm: 0.5480 | Test Error: 0.2290, Loss: 0.1694
491: Forward: 15 | Train Error: 0.1980, Loss: 0.1425, Operator norm: 0.5479 | Test Error: 0.1300, Loss: 0.1641
492: Forward: 15 | Train Error: 0.1070, Loss: 0.1425, Operator norm: 0.5481 | Test Error: 0.2290, Loss: 0.1692
493: Forward: 15 | Train Error: 0.1970, Loss: 0.1424, Operator norm: 0.5481 | Test Error: 0.1300, Loss: 0.1639
494: Forward: 15 | Train Error: 0.1060, Loss: 0.1423, Operator norm: 0.5483 | Test Error: 0.2290, Loss: 0.1690
495: Forward: 15 | Train Error: 0.1960, Loss: 0.1422, Operator norm: 0.5483 | Test Error: 0.1290, Loss: 0.1637
496: Forward: 15 | Train Error: 0.1060, Loss: 0.1421, Operator norm: 0.5485 | Test Error: 0.2290, Loss: 0.1688
497: Forward: 15 | Train Error: 0.1950, Loss: 0.1420, Operator norm: 0.5484 | Test Error: 0.1280, Loss: 0.1635
498: Forward: 15 | Train Error: 0.1060, Loss: 0.1419, Operator norm: 0.5487 | Test Error: 0.2290, Loss: 0.1686
499: Forward: 15 | Train Error: 0.1950, Loss: 0.1418, Operator norm: 0.5486 | Test Error: 0.1280, Loss: 0.1633
grad at the end: grad_B=1.0008, grad_A=0.4499, grad_W=1.6092
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.7550, Loss: 0.6329, Operator norm: 0.5010 | Test Error: 0.7220, Loss: 0.4414
1: Forward: 16 | Train Error: 0.7250, Loss: 0.4414, Operator norm: 0.5018 | Test Error: 0.3860, Loss: 0.3403
2: Forward: 16 | Train Error: 0.3890, Loss: 0.3378, Operator norm: 0.5024 | Test Error: 0.2810, Loss: 0.2875
3: Forward: 16 | Train Error: 0.2590, Loss: 0.2816, Operator norm: 0.5028 | Test Error: 0.2670, Loss: 0.2603
4: Forward: 16 | Train Error: 0.2440, Loss: 0.2511, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2467
5: Forward: 16 | Train Error: 0.2430, Loss: 0.2346, Operator norm: 0.5034 | Test Error: 0.2610, Loss: 0.2401
6: Forward: 16 | Train Error: 0.2420, Loss: 0.2257, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2371
7: Forward: 16 | Train Error: 0.2430, Loss: 0.2208, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2359
8: Forward: 16 | Train Error: 0.2430, Loss: 0.2181, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
9: Forward: 16 | Train Error: 0.2430, Loss: 0.2167, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2356
10: Forward: 16 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2357
11: Forward: 16 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2359
12: Forward: 16 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
13: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2362
14: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2363
15: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
16: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
17: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
18: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
19: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
20: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
21: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2364
22: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
23: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
24: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2362
25: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
26: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
27: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
28: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
29: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
30: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
31: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
32: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
33: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
34: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
35: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
36: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
37: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
38: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2356
39: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2356
40: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2355
41: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2355
42: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2354
43: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2354
44: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2353
45: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2353
46: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2352
47: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2352
48: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2352
49: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2351
50: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2351
51: Forward: 16 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2350
52: Forward: 16 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2350
53: Forward: 16 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2349
54: Forward: 16 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2349
55: Forward: 16 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2349
56: Forward: 16 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2348
57: Forward: 16 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2348
58: Forward: 16 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2347
59: Forward: 16 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2347
60: Forward: 16 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2346
61: Forward: 16 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2346
62: Forward: 16 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2346
63: Forward: 16 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2345
64: Forward: 16 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2345
65: Forward: 16 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2344
66: Forward: 16 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2344
67: Forward: 16 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2343
68: Forward: 16 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2343
69: Forward: 16 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2343
70: Forward: 16 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2342
71: Forward: 16 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2342
72: Forward: 16 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2341
73: Forward: 16 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2341
74: Forward: 16 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2341
75: Forward: 16 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2340
76: Forward: 16 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2340
77: Forward: 16 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2339
78: Forward: 16 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2339
79: Forward: 16 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2338
80: Forward: 16 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2338
81: Forward: 16 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2338
82: Forward: 16 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2337
83: Forward: 16 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2337
84: Forward: 16 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2336
85: Forward: 16 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2336
86: Forward: 16 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.5044 | Test Error: 0.2610, Loss: 0.2336
87: Forward: 16 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2335
88: Forward: 16 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2335
89: Forward: 16 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2334
90: Forward: 16 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2334
91: Forward: 16 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2334
92: Forward: 16 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2333
93: Forward: 16 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2333
94: Forward: 16 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2333
95: Forward: 16 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2332
96: Forward: 16 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2332
97: Forward: 16 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2331
98: Forward: 16 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2331
99: Forward: 16 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2331
100: Forward: 16 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.5045 | Test Error: 0.2610, Loss: 0.2330
101: Forward: 16 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2330
102: Forward: 16 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2330
103: Forward: 16 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2329
104: Forward: 16 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2329
105: Forward: 16 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2328
106: Forward: 16 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2328
107: Forward: 16 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2328
108: Forward: 16 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2327
109: Forward: 16 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2327
110: Forward: 16 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2327
111: Forward: 16 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.5046 | Test Error: 0.2610, Loss: 0.2326
112: Forward: 16 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2326
113: Forward: 16 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2326
114: Forward: 16 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2325
115: Forward: 16 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2325
116: Forward: 16 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2324
117: Forward: 16 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2324
118: Forward: 16 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2324
119: Forward: 16 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2323
120: Forward: 16 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2323
121: Forward: 16 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.5047 | Test Error: 0.2610, Loss: 0.2323
122: Forward: 16 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2322
123: Forward: 16 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2322
124: Forward: 16 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2322
125: Forward: 16 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2321
126: Forward: 16 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2321
127: Forward: 16 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2321
128: Forward: 16 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2320
129: Forward: 16 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2320
130: Forward: 16 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2320
131: Forward: 16 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2319
132: Forward: 16 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2319
133: Forward: 16 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.5048 | Test Error: 0.2610, Loss: 0.2319
134: Forward: 16 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2318
135: Forward: 16 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2318
136: Forward: 16 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2318
137: Forward: 16 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2317
138: Forward: 16 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2317
139: Forward: 16 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2317
140: Forward: 16 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2316
141: Forward: 16 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2316
142: Forward: 16 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2316
143: Forward: 16 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2315
144: Forward: 16 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.5049 | Test Error: 0.2610, Loss: 0.2315
145: Forward: 16 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2314
146: Forward: 16 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2314
147: Forward: 16 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2314
148: Forward: 16 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
149: Forward: 16 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
150: Forward: 16 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
151: Forward: 16 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2313
152: Forward: 16 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2312
153: Forward: 16 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2312
154: Forward: 16 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2312
155: Forward: 16 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.5050 | Test Error: 0.2610, Loss: 0.2311
156: Forward: 16 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2311
157: Forward: 16 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2311
158: Forward: 16 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2310
159: Forward: 16 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2310
160: Forward: 16 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2310
161: Forward: 16 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2309
162: Forward: 16 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2309
163: Forward: 16 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2309
164: Forward: 16 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2308
165: Forward: 16 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.5051 | Test Error: 0.2610, Loss: 0.2308
166: Forward: 16 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2308
167: Forward: 16 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
168: Forward: 16 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
169: Forward: 16 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
170: Forward: 16 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2307
171: Forward: 16 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2306
172: Forward: 16 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2306
173: Forward: 16 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2306
174: Forward: 16 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2305
175: Forward: 16 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.5052 | Test Error: 0.2610, Loss: 0.2305
176: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2305
177: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
178: Forward: 16 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
179: Forward: 16 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
180: Forward: 16 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2304
181: Forward: 16 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2303
182: Forward: 16 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2303
183: Forward: 16 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2303
184: Forward: 16 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2302
185: Forward: 16 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.5053 | Test Error: 0.2610, Loss: 0.2302
186: Forward: 16 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2302
187: Forward: 16 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
188: Forward: 16 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
189: Forward: 16 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
190: Forward: 16 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2301
191: Forward: 16 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2300
192: Forward: 16 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2300
193: Forward: 16 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2300
194: Forward: 16 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2299
195: Forward: 16 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.5054 | Test Error: 0.2610, Loss: 0.2299
196: Forward: 16 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2299
197: Forward: 16 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2299
198: Forward: 16 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
199: Forward: 16 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
200: Forward: 16 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
201: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2298
202: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2297
203: Forward: 16 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2297
204: Forward: 16 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2297
205: Forward: 16 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2296
206: Forward: 16 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.5055 | Test Error: 0.2610, Loss: 0.2296
207: Forward: 16 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2296
208: Forward: 16 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2296
209: Forward: 16 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
210: Forward: 16 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
211: Forward: 16 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
212: Forward: 16 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2295
213: Forward: 16 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2294
214: Forward: 16 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2294
215: Forward: 16 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2294
216: Forward: 16 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.5056 | Test Error: 0.2610, Loss: 0.2293
217: Forward: 16 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2293
218: Forward: 16 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2293
219: Forward: 16 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2293
220: Forward: 16 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
221: Forward: 16 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
222: Forward: 16 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
223: Forward: 16 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2292
224: Forward: 16 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
225: Forward: 16 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
226: Forward: 16 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
227: Forward: 16 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.5057 | Test Error: 0.2610, Loss: 0.2291
228: Forward: 16 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
229: Forward: 16 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
230: Forward: 16 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
231: Forward: 16 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2290
232: Forward: 16 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
233: Forward: 16 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
234: Forward: 16 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
235: Forward: 16 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2289
236: Forward: 16 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.5058 | Test Error: 0.2610, Loss: 0.2288
237: Forward: 16 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2288
238: Forward: 16 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2288
239: Forward: 16 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2288
240: Forward: 16 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
241: Forward: 16 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
242: Forward: 16 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
243: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2287
244: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
245: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
246: Forward: 16 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
247: Forward: 16 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2286
248: Forward: 16 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5059 | Test Error: 0.2610, Loss: 0.2285
249: Forward: 16 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2285
250: Forward: 16 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2285
251: Forward: 16 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2285
252: Forward: 16 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
253: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
254: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
255: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2284
256: Forward: 16 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2283
257: Forward: 16 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2283
258: Forward: 16 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5060 | Test Error: 0.2610, Loss: 0.2283
259: Forward: 16 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2283
260: Forward: 16 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2283
261: Forward: 16 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
262: Forward: 16 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
263: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
264: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2282
265: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
266: Forward: 16 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
267: Forward: 16 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
268: Forward: 16 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2281
269: Forward: 16 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.5061 | Test Error: 0.2610, Loss: 0.2280
270: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
271: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
272: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
273: Forward: 16 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2280
274: Forward: 16 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
275: Forward: 16 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
276: Forward: 16 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
277: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2279
278: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2278
279: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5062 | Test Error: 0.2610, Loss: 0.2278
280: Forward: 16 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2278
281: Forward: 16 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2278
282: Forward: 16 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2278
283: Forward: 16 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
284: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
285: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
286: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2277
287: Forward: 16 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
288: Forward: 16 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
289: Forward: 16 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
290: Forward: 16 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
291: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5063 | Test Error: 0.2610, Loss: 0.2276
292: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
293: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
294: Forward: 16 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
295: Forward: 16 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2275
296: Forward: 16 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
297: Forward: 16 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
298: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
299: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
300: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2274
301: Forward: 16 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.5064 | Test Error: 0.2610, Loss: 0.2273
302: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
303: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
304: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
305: Forward: 16 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2273
306: Forward: 16 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
307: Forward: 16 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
308: Forward: 16 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
309: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
310: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2272
311: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2271
312: Forward: 16 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.5065 | Test Error: 0.2610, Loss: 0.2271
313: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2271
314: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2271
315: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2271
316: Forward: 16 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
317: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
318: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
319: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
320: Forward: 16 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2270
321: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2269
322: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2269
323: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5066 | Test Error: 0.2610, Loss: 0.2269
324: Forward: 16 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2269
325: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2269
326: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
327: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
328: Forward: 16 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
329: Forward: 16 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2268
330: Forward: 16 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
331: Forward: 16 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
332: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
333: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
334: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
335: Forward: 16 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.5067 | Test Error: 0.2610, Loss: 0.2267
336: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
337: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
338: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
339: Forward: 16 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
340: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2266
341: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
342: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
343: Forward: 16 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
344: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
345: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2265
346: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5068 | Test Error: 0.2610, Loss: 0.2264
347: Forward: 16 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
348: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
349: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
350: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2264
351: Forward: 16 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
352: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
353: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
354: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
355: Forward: 16 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2263
356: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2262
357: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5069 | Test Error: 0.2610, Loss: 0.2262
358: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
359: Forward: 16 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
360: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
361: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2262
362: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
363: Forward: 16 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
364: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
365: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
366: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2261
367: Forward: 16 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2260
368: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2260
369: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5070 | Test Error: 0.2610, Loss: 0.2260
370: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2260
371: Forward: 16 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2260
372: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
373: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
374: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
375: Forward: 16 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
376: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
377: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2259
378: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
379: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
380: Forward: 16 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
381: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5071 | Test Error: 0.2610, Loss: 0.2258
382: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2258
383: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
384: Forward: 16 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
385: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
386: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
387: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2257
388: Forward: 16 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
389: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
390: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
391: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
392: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
393: Forward: 16 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.5072 | Test Error: 0.2610, Loss: 0.2256
394: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
395: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
396: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
397: Forward: 16 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
398: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2255
399: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
400: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
401: Forward: 16 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
402: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
403: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
404: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2254
405: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5073 | Test Error: 0.2610, Loss: 0.2253
406: Forward: 16 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
407: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
408: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
409: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
410: Forward: 16 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2253
411: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
412: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
413: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
414: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
415: Forward: 16 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2252
416: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2251
417: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2251
418: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5074 | Test Error: 0.2610, Loss: 0.2251
419: Forward: 16 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2251
420: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2251
421: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2251
422: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
423: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
424: Forward: 16 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
425: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
426: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2250
427: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
428: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
429: Forward: 16 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
430: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5075 | Test Error: 0.2610, Loss: 0.2249
431: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2249
432: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2249
433: Forward: 16 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
434: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
435: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
436: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
437: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
438: Forward: 16 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2248
439: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
440: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
441: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
442: Forward: 16 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
443: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5076 | Test Error: 0.2610, Loss: 0.2247
444: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
445: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
446: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
447: Forward: 16 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
448: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
449: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2246
450: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
451: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
452: Forward: 16 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
453: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
454: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
455: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2245
456: Forward: 16 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.5077 | Test Error: 0.2610, Loss: 0.2244
457: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
458: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
459: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
460: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
461: Forward: 16 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2244
462: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
463: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
464: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
465: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
466: Forward: 16 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
467: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2243
468: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5078 | Test Error: 0.2610, Loss: 0.2242
469: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
470: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
471: Forward: 16 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
472: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2242
473: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
474: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
475: Forward: 16 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
476: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
477: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
478: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2241
479: Forward: 16 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2240
480: Forward: 16 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2240
481: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5079 | Test Error: 0.2610, Loss: 0.2240
482: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2240
483: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2240
484: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2240
485: Forward: 16 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
486: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
487: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
488: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
489: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
490: Forward: 16 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2239
491: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
492: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
493: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
494: Forward: 16 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.5080 | Test Error: 0.2610, Loss: 0.2238
495: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2238
496: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2238
497: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2237
498: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2237
499: Forward: 16 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.5081 | Test Error: 0.2610, Loss: 0.2237
grad at the end: grad_B=0.0814, grad_A=0.0524, grad_W=0.1077
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.0001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.7550, Loss: 0.6329, Operator norm: 0.5001 | Test Error: 0.7380, Loss: 0.6114
1: Forward: 16 | Train Error: 0.7540, Loss: 0.6111, Operator norm: 0.5002 | Test Error: 0.7370, Loss: 0.5906
2: Forward: 16 | Train Error: 0.7520, Loss: 0.5905, Operator norm: 0.5003 | Test Error: 0.7350, Loss: 0.5709
3: Forward: 16 | Train Error: 0.7520, Loss: 0.5709, Operator norm: 0.5004 | Test Error: 0.7350, Loss: 0.5522
4: Forward: 16 | Train Error: 0.7520, Loss: 0.5524, Operator norm: 0.5005 | Test Error: 0.7350, Loss: 0.5345
5: Forward: 16 | Train Error: 0.7520, Loss: 0.5348, Operator norm: 0.5006 | Test Error: 0.7340, Loss: 0.5179
6: Forward: 16 | Train Error: 0.7510, Loss: 0.5182, Operator norm: 0.5007 | Test Error: 0.7340, Loss: 0.5021
7: Forward: 16 | Train Error: 0.7490, Loss: 0.5024, Operator norm: 0.5007 | Test Error: 0.7320, Loss: 0.4871
8: Forward: 16 | Train Error: 0.7440, Loss: 0.4874, Operator norm: 0.5008 | Test Error: 0.7310, Loss: 0.4730
9: Forward: 16 | Train Error: 0.7380, Loss: 0.4732, Operator norm: 0.5009 | Test Error: 0.7270, Loss: 0.4596
10: Forward: 16 | Train Error: 0.7340, Loss: 0.4598, Operator norm: 0.5010 | Test Error: 0.7270, Loss: 0.4470
11: Forward: 16 | Train Error: 0.7300, Loss: 0.4470, Operator norm: 0.5011 | Test Error: 0.7200, Loss: 0.4351
12: Forward: 16 | Train Error: 0.7210, Loss: 0.4350, Operator norm: 0.5012 | Test Error: 0.7150, Loss: 0.4238
13: Forward: 16 | Train Error: 0.7030, Loss: 0.4235, Operator norm: 0.5012 | Test Error: 0.7090, Loss: 0.4131
14: Forward: 16 | Train Error: 0.6900, Loss: 0.4127, Operator norm: 0.5013 | Test Error: 0.6960, Loss: 0.4030
15: Forward: 16 | Train Error: 0.6750, Loss: 0.4024, Operator norm: 0.5014 | Test Error: 0.6700, Loss: 0.3934
16: Forward: 16 | Train Error: 0.6500, Loss: 0.3926, Operator norm: 0.5014 | Test Error: 0.6550, Loss: 0.3844
17: Forward: 16 | Train Error: 0.6240, Loss: 0.3834, Operator norm: 0.5015 | Test Error: 0.6130, Loss: 0.3758
18: Forward: 16 | Train Error: 0.6010, Loss: 0.3746, Operator norm: 0.5016 | Test Error: 0.5740, Loss: 0.3678
19: Forward: 16 | Train Error: 0.5620, Loss: 0.3663, Operator norm: 0.5016 | Test Error: 0.5350, Loss: 0.3601
20: Forward: 16 | Train Error: 0.5200, Loss: 0.3584, Operator norm: 0.5017 | Test Error: 0.4880, Loss: 0.3529
21: Forward: 16 | Train Error: 0.4810, Loss: 0.3510, Operator norm: 0.5018 | Test Error: 0.4320, Loss: 0.3461
22: Forward: 16 | Train Error: 0.4360, Loss: 0.3439, Operator norm: 0.5018 | Test Error: 0.3850, Loss: 0.3397
23: Forward: 16 | Train Error: 0.3860, Loss: 0.3372, Operator norm: 0.5019 | Test Error: 0.3530, Loss: 0.3336
24: Forward: 16 | Train Error: 0.3620, Loss: 0.3308, Operator norm: 0.5019 | Test Error: 0.3320, Loss: 0.3278
25: Forward: 16 | Train Error: 0.3400, Loss: 0.3248, Operator norm: 0.5020 | Test Error: 0.3220, Loss: 0.3224
26: Forward: 16 | Train Error: 0.3200, Loss: 0.3190, Operator norm: 0.5021 | Test Error: 0.3090, Loss: 0.3173
27: Forward: 16 | Train Error: 0.3000, Loss: 0.3136, Operator norm: 0.5021 | Test Error: 0.3040, Loss: 0.3124
28: Forward: 16 | Train Error: 0.2920, Loss: 0.3085, Operator norm: 0.5022 | Test Error: 0.2920, Loss: 0.3079
29: Forward: 16 | Train Error: 0.2790, Loss: 0.3036, Operator norm: 0.5022 | Test Error: 0.2880, Loss: 0.3035
30: Forward: 16 | Train Error: 0.2720, Loss: 0.2990, Operator norm: 0.5023 | Test Error: 0.2850, Loss: 0.2995
31: Forward: 16 | Train Error: 0.2700, Loss: 0.2946, Operator norm: 0.5023 | Test Error: 0.2850, Loss: 0.2956
32: Forward: 16 | Train Error: 0.2700, Loss: 0.2905, Operator norm: 0.5024 | Test Error: 0.2830, Loss: 0.2920
33: Forward: 16 | Train Error: 0.2650, Loss: 0.2865, Operator norm: 0.5024 | Test Error: 0.2810, Loss: 0.2886
34: Forward: 16 | Train Error: 0.2620, Loss: 0.2828, Operator norm: 0.5025 | Test Error: 0.2780, Loss: 0.2853
35: Forward: 16 | Train Error: 0.2580, Loss: 0.2793, Operator norm: 0.5025 | Test Error: 0.2770, Loss: 0.2823
36: Forward: 16 | Train Error: 0.2540, Loss: 0.2759, Operator norm: 0.5026 | Test Error: 0.2730, Loss: 0.2794
37: Forward: 16 | Train Error: 0.2500, Loss: 0.2728, Operator norm: 0.5026 | Test Error: 0.2710, Loss: 0.2767
38: Forward: 16 | Train Error: 0.2480, Loss: 0.2697, Operator norm: 0.5026 | Test Error: 0.2720, Loss: 0.2741
39: Forward: 16 | Train Error: 0.2480, Loss: 0.2669, Operator norm: 0.5027 | Test Error: 0.2710, Loss: 0.2717
40: Forward: 16 | Train Error: 0.2450, Loss: 0.2642, Operator norm: 0.5027 | Test Error: 0.2710, Loss: 0.2694
41: Forward: 16 | Train Error: 0.2430, Loss: 0.2616, Operator norm: 0.5027 | Test Error: 0.2700, Loss: 0.2673
42: Forward: 16 | Train Error: 0.2430, Loss: 0.2592, Operator norm: 0.5028 | Test Error: 0.2700, Loss: 0.2653
43: Forward: 16 | Train Error: 0.2410, Loss: 0.2569, Operator norm: 0.5028 | Test Error: 0.2710, Loss: 0.2634
44: Forward: 16 | Train Error: 0.2390, Loss: 0.2547, Operator norm: 0.5029 | Test Error: 0.2680, Loss: 0.2616
45: Forward: 16 | Train Error: 0.2420, Loss: 0.2526, Operator norm: 0.5029 | Test Error: 0.2670, Loss: 0.2599
46: Forward: 16 | Train Error: 0.2450, Loss: 0.2507, Operator norm: 0.5029 | Test Error: 0.2650, Loss: 0.2583
47: Forward: 16 | Train Error: 0.2430, Loss: 0.2488, Operator norm: 0.5030 | Test Error: 0.2650, Loss: 0.2568
48: Forward: 16 | Train Error: 0.2420, Loss: 0.2470, Operator norm: 0.5030 | Test Error: 0.2660, Loss: 0.2554
49: Forward: 16 | Train Error: 0.2440, Loss: 0.2454, Operator norm: 0.5030 | Test Error: 0.2650, Loss: 0.2541
50: Forward: 16 | Train Error: 0.2430, Loss: 0.2438, Operator norm: 0.5031 | Test Error: 0.2640, Loss: 0.2528
51: Forward: 16 | Train Error: 0.2440, Loss: 0.2423, Operator norm: 0.5031 | Test Error: 0.2630, Loss: 0.2517
52: Forward: 16 | Train Error: 0.2440, Loss: 0.2409, Operator norm: 0.5031 | Test Error: 0.2620, Loss: 0.2506
53: Forward: 16 | Train Error: 0.2440, Loss: 0.2395, Operator norm: 0.5031 | Test Error: 0.2620, Loss: 0.2495
54: Forward: 16 | Train Error: 0.2440, Loss: 0.2382, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2486
55: Forward: 16 | Train Error: 0.2440, Loss: 0.2370, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2476
56: Forward: 16 | Train Error: 0.2430, Loss: 0.2359, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2468
57: Forward: 16 | Train Error: 0.2430, Loss: 0.2348, Operator norm: 0.5032 | Test Error: 0.2630, Loss: 0.2460
58: Forward: 16 | Train Error: 0.2430, Loss: 0.2338, Operator norm: 0.5033 | Test Error: 0.2620, Loss: 0.2452
59: Forward: 16 | Train Error: 0.2430, Loss: 0.2328, Operator norm: 0.5033 | Test Error: 0.2620, Loss: 0.2445
60: Forward: 16 | Train Error: 0.2420, Loss: 0.2319, Operator norm: 0.5033 | Test Error: 0.2620, Loss: 0.2439
61: Forward: 16 | Train Error: 0.2420, Loss: 0.2310, Operator norm: 0.5033 | Test Error: 0.2620, Loss: 0.2432
62: Forward: 16 | Train Error: 0.2420, Loss: 0.2301, Operator norm: 0.5034 | Test Error: 0.2620, Loss: 0.2427
63: Forward: 16 | Train Error: 0.2420, Loss: 0.2293, Operator norm: 0.5034 | Test Error: 0.2620, Loss: 0.2421
64: Forward: 16 | Train Error: 0.2420, Loss: 0.2286, Operator norm: 0.5034 | Test Error: 0.2610, Loss: 0.2416
65: Forward: 16 | Train Error: 0.2420, Loss: 0.2279, Operator norm: 0.5034 | Test Error: 0.2610, Loss: 0.2411
66: Forward: 16 | Train Error: 0.2420, Loss: 0.2272, Operator norm: 0.5034 | Test Error: 0.2610, Loss: 0.2407
67: Forward: 16 | Train Error: 0.2420, Loss: 0.2266, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2403
68: Forward: 16 | Train Error: 0.2420, Loss: 0.2260, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2399
69: Forward: 16 | Train Error: 0.2420, Loss: 0.2254, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2395
70: Forward: 16 | Train Error: 0.2430, Loss: 0.2249, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2392
71: Forward: 16 | Train Error: 0.2430, Loss: 0.2243, Operator norm: 0.5035 | Test Error: 0.2610, Loss: 0.2389
72: Forward: 16 | Train Error: 0.2430, Loss: 0.2238, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2386
73: Forward: 16 | Train Error: 0.2430, Loss: 0.2234, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2383
74: Forward: 16 | Train Error: 0.2430, Loss: 0.2229, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2381
75: Forward: 16 | Train Error: 0.2430, Loss: 0.2225, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2378
76: Forward: 16 | Train Error: 0.2430, Loss: 0.2221, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2376
77: Forward: 16 | Train Error: 0.2430, Loss: 0.2218, Operator norm: 0.5036 | Test Error: 0.2610, Loss: 0.2374
78: Forward: 16 | Train Error: 0.2430, Loss: 0.2214, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2372
79: Forward: 16 | Train Error: 0.2430, Loss: 0.2211, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2370
80: Forward: 16 | Train Error: 0.2430, Loss: 0.2207, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2369
81: Forward: 16 | Train Error: 0.2430, Loss: 0.2204, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2367
82: Forward: 16 | Train Error: 0.2430, Loss: 0.2202, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2366
83: Forward: 16 | Train Error: 0.2430, Loss: 0.2199, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2365
84: Forward: 16 | Train Error: 0.2430, Loss: 0.2196, Operator norm: 0.5037 | Test Error: 0.2610, Loss: 0.2364
85: Forward: 16 | Train Error: 0.2430, Loss: 0.2194, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2363
86: Forward: 16 | Train Error: 0.2430, Loss: 0.2191, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2362
87: Forward: 16 | Train Error: 0.2430, Loss: 0.2189, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2361
88: Forward: 16 | Train Error: 0.2430, Loss: 0.2187, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2360
89: Forward: 16 | Train Error: 0.2430, Loss: 0.2185, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2359
90: Forward: 16 | Train Error: 0.2430, Loss: 0.2183, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2358
91: Forward: 16 | Train Error: 0.2430, Loss: 0.2181, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2358
92: Forward: 16 | Train Error: 0.2430, Loss: 0.2180, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2357
93: Forward: 16 | Train Error: 0.2430, Loss: 0.2178, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2357
94: Forward: 16 | Train Error: 0.2430, Loss: 0.2177, Operator norm: 0.5038 | Test Error: 0.2610, Loss: 0.2356
95: Forward: 16 | Train Error: 0.2430, Loss: 0.2175, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2356
96: Forward: 16 | Train Error: 0.2430, Loss: 0.2174, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2356
97: Forward: 16 | Train Error: 0.2430, Loss: 0.2172, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
98: Forward: 16 | Train Error: 0.2430, Loss: 0.2171, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
99: Forward: 16 | Train Error: 0.2430, Loss: 0.2170, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
100: Forward: 16 | Train Error: 0.2430, Loss: 0.2169, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
101: Forward: 16 | Train Error: 0.2430, Loss: 0.2168, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
102: Forward: 16 | Train Error: 0.2430, Loss: 0.2167, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
103: Forward: 16 | Train Error: 0.2430, Loss: 0.2166, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2355
104: Forward: 16 | Train Error: 0.2430, Loss: 0.2165, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2354
105: Forward: 16 | Train Error: 0.2430, Loss: 0.2164, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2354
106: Forward: 16 | Train Error: 0.2430, Loss: 0.2163, Operator norm: 0.5039 | Test Error: 0.2610, Loss: 0.2354
107: Forward: 16 | Train Error: 0.2430, Loss: 0.2162, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2354
108: Forward: 16 | Train Error: 0.2430, Loss: 0.2162, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2354
109: Forward: 16 | Train Error: 0.2430, Loss: 0.2161, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2354
110: Forward: 16 | Train Error: 0.2430, Loss: 0.2160, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2354
111: Forward: 16 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
112: Forward: 16 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
113: Forward: 16 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
114: Forward: 16 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
115: Forward: 16 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
116: Forward: 16 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
117: Forward: 16 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
118: Forward: 16 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
119: Forward: 16 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2355
120: Forward: 16 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2356
121: Forward: 16 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2356
122: Forward: 16 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2356
123: Forward: 16 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2356
124: Forward: 16 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2356
125: Forward: 16 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.5040 | Test Error: 0.2610, Loss: 0.2356
126: Forward: 16 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2356
127: Forward: 16 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2357
128: Forward: 16 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2357
129: Forward: 16 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2357
130: Forward: 16 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2357
131: Forward: 16 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2357
132: Forward: 16 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2357
133: Forward: 16 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2358
134: Forward: 16 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2358
135: Forward: 16 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2358
136: Forward: 16 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2358
137: Forward: 16 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2358
138: Forward: 16 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2358
139: Forward: 16 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
140: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
141: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
142: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
143: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
144: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
145: Forward: 16 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2359
146: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
147: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
148: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
149: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
150: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
151: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
152: Forward: 16 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
153: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
154: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2360
155: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
156: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
157: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
158: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
159: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
160: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
161: Forward: 16 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.5041 | Test Error: 0.2610, Loss: 0.2361
162: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
163: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
164: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
165: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
166: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
167: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
168: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
169: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
170: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
171: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
172: Forward: 16 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
173: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
174: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
175: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
176: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
177: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
178: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
179: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
180: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
181: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
182: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
183: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
184: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
185: Forward: 16 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
186: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
187: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
188: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
189: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
190: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
191: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
192: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
193: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
194: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
195: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
196: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
197: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
198: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
199: Forward: 16 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
200: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
201: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
202: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
203: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
204: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
205: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
206: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
207: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
208: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
209: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
210: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
211: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
212: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
213: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
214: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
215: Forward: 16 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
216: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
217: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
218: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
219: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
220: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
221: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
222: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
223: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
224: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
225: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
226: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
227: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
228: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
229: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
230: Forward: 16 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
231: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
232: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
233: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
234: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
235: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
236: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
237: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2363
238: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
239: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
240: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
241: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
242: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
243: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
244: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
245: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
246: Forward: 16 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
247: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
248: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
249: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
250: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
251: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
252: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
253: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
254: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
255: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
256: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
257: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
258: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
259: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
260: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
261: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
262: Forward: 16 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
263: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
264: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
265: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
266: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
267: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2362
268: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
269: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
270: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
271: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
272: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
273: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
274: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
275: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
276: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
277: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
278: Forward: 16 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
279: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
280: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
281: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
282: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
283: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
284: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
285: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
286: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
287: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
288: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
289: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
290: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
291: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2361
292: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
293: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
294: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
295: Forward: 16 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
296: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
297: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
298: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
299: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
300: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
301: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
302: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
303: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
304: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
305: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
306: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
307: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
308: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
309: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
310: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
311: Forward: 16 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
312: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
313: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
314: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2360
315: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
316: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
317: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
318: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
319: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
320: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
321: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
322: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
323: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
324: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
325: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
326: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
327: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
328: Forward: 16 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
329: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
330: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
331: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
332: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
333: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
334: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
335: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
336: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2359
337: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
338: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
339: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
340: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
341: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
342: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
343: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
344: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
345: Forward: 16 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
346: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
347: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
348: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
349: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
350: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
351: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
352: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
353: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
354: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
355: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
356: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
357: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
358: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2358
359: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
360: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
361: Forward: 16 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
362: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
363: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
364: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
365: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
366: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2357
367: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
368: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
369: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2357
370: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
371: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2357
372: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
373: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
374: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
375: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2357
376: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
377: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
378: Forward: 16 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
379: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2357
380: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2357
381: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
382: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2356
383: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
384: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
385: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
386: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5042 | Test Error: 0.2610, Loss: 0.2356
387: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
388: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
389: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
390: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
391: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
392: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
393: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
394: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
395: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
396: Forward: 16 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
397: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
398: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
399: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
400: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
401: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
402: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2356
403: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
404: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
405: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
406: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
407: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
408: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
409: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
410: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
411: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
412: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
413: Forward: 16 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
414: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
415: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
416: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
417: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
418: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
419: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
420: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
421: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
422: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
423: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
424: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2355
425: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
426: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
427: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
428: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
429: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
430: Forward: 16 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
431: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
432: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
433: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
434: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
435: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
436: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
437: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
438: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
439: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
440: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
441: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
442: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
443: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
444: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
445: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
446: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2354
447: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
448: Forward: 16 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
449: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
450: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
451: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
452: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
453: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
454: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
455: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
456: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
457: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
458: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
459: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
460: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
461: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
462: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
463: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
464: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
465: Forward: 16 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
466: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
467: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
468: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2353
469: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
470: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
471: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
472: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
473: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
474: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
475: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
476: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
477: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
478: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
479: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
480: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
481: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
482: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
483: Forward: 16 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
484: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
485: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
486: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
487: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
488: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
489: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
490: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
491: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2352
492: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
493: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
494: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
495: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
496: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
497: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
498: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
499: Forward: 16 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.5043 | Test Error: 0.2610, Loss: 0.2351
grad at the end: grad_B=0.1219, grad_A=0.0842, grad_W=0.1833


==> lr/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.01 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5020, Loss: 0.6626, Operator norm: 0.5076 | Test Error: 0.1620, Loss: 0.4335
1: Forward: 15 | Train Error: 0.1730, Loss: 0.4359, Operator norm: 0.5031 | Test Error: 0.0620, Loss: 0.2923
2: Forward: 16 | Train Error: 0.0630, Loss: 0.2951, Operator norm: 0.5049 | Test Error: 0.0520, Loss: 0.1821
3: Forward: 15 | Train Error: 0.0500, Loss: 0.1866, Operator norm: 0.5055 | Test Error: 0.0470, Loss: 0.1340
4: Forward: 16 | Train Error: 0.0500, Loss: 0.1382, Operator norm: 0.5065 | Test Error: 0.0440, Loss: 0.1071
5: Forward: 16 | Train Error: 0.0470, Loss: 0.1117, Operator norm: 0.5072 | Test Error: 0.0430, Loss: 0.0938
6: Forward: 16 | Train Error: 0.0450, Loss: 0.0980, Operator norm: 0.5079 | Test Error: 0.0440, Loss: 0.0857
7: Forward: 16 | Train Error: 0.0460, Loss: 0.0899, Operator norm: 0.5085 | Test Error: 0.0420, Loss: 0.0811
8: Forward: 16 | Train Error: 0.0430, Loss: 0.0849, Operator norm: 0.5090 | Test Error: 0.0420, Loss: 0.0779
9: Forward: 16 | Train Error: 0.0430, Loss: 0.0815, Operator norm: 0.5094 | Test Error: 0.0400, Loss: 0.0759
10: Forward: 16 | Train Error: 0.0410, Loss: 0.0792, Operator norm: 0.5097 | Test Error: 0.0400, Loss: 0.0743
11: Forward: 16 | Train Error: 0.0410, Loss: 0.0775, Operator norm: 0.5099 | Test Error: 0.0360, Loss: 0.0733
12: Forward: 16 | Train Error: 0.0410, Loss: 0.0761, Operator norm: 0.5102 | Test Error: 0.0370, Loss: 0.0724
13: Forward: 16 | Train Error: 0.0390, Loss: 0.0750, Operator norm: 0.5104 | Test Error: 0.0350, Loss: 0.0717
14: Forward: 16 | Train Error: 0.0390, Loss: 0.0740, Operator norm: 0.5106 | Test Error: 0.0340, Loss: 0.0711
15: Forward: 16 | Train Error: 0.0370, Loss: 0.0732, Operator norm: 0.5107 | Test Error: 0.0330, Loss: 0.0705
16: Forward: 16 | Train Error: 0.0360, Loss: 0.0725, Operator norm: 0.5108 | Test Error: 0.0330, Loss: 0.0700
17: Forward: 16 | Train Error: 0.0360, Loss: 0.0718, Operator norm: 0.5109 | Test Error: 0.0310, Loss: 0.0696
18: Forward: 16 | Train Error: 0.0350, Loss: 0.0711, Operator norm: 0.5110 | Test Error: 0.0300, Loss: 0.0692
19: Forward: 16 | Train Error: 0.0340, Loss: 0.0705, Operator norm: 0.5111 | Test Error: 0.0300, Loss: 0.0688
20: Forward: 16 | Train Error: 0.0340, Loss: 0.0699, Operator norm: 0.5112 | Test Error: 0.0300, Loss: 0.0684
21: Forward: 16 | Train Error: 0.0310, Loss: 0.0693, Operator norm: 0.5113 | Test Error: 0.0290, Loss: 0.0681
22: Forward: 16 | Train Error: 0.0310, Loss: 0.0688, Operator norm: 0.5114 | Test Error: 0.0280, Loss: 0.0677
23: Forward: 16 | Train Error: 0.0310, Loss: 0.0683, Operator norm: 0.5115 | Test Error: 0.0280, Loss: 0.0674
24: Forward: 16 | Train Error: 0.0310, Loss: 0.0678, Operator norm: 0.5116 | Test Error: 0.0260, Loss: 0.0671
25: Forward: 16 | Train Error: 0.0310, Loss: 0.0673, Operator norm: 0.5116 | Test Error: 0.0260, Loss: 0.0667
26: Forward: 16 | Train Error: 0.0310, Loss: 0.0668, Operator norm: 0.5117 | Test Error: 0.0250, Loss: 0.0664
27: Forward: 16 | Train Error: 0.0300, Loss: 0.0664, Operator norm: 0.5118 | Test Error: 0.0240, Loss: 0.0661
28: Forward: 16 | Train Error: 0.0300, Loss: 0.0659, Operator norm: 0.5118 | Test Error: 0.0240, Loss: 0.0659
29: Forward: 16 | Train Error: 0.0290, Loss: 0.0655, Operator norm: 0.5119 | Test Error: 0.0240, Loss: 0.0656
30: Forward: 16 | Train Error: 0.0290, Loss: 0.0651, Operator norm: 0.5120 | Test Error: 0.0230, Loss: 0.0653
31: Forward: 16 | Train Error: 0.0290, Loss: 0.0647, Operator norm: 0.5120 | Test Error: 0.0230, Loss: 0.0650
32: Forward: 16 | Train Error: 0.0290, Loss: 0.0643, Operator norm: 0.5121 | Test Error: 0.0230, Loss: 0.0648
33: Forward: 16 | Train Error: 0.0290, Loss: 0.0639, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0645
34: Forward: 16 | Train Error: 0.0280, Loss: 0.0635, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0643
35: Forward: 16 | Train Error: 0.0260, Loss: 0.0632, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0641
36: Forward: 16 | Train Error: 0.0260, Loss: 0.0628, Operator norm: 0.5124 | Test Error: 0.0240, Loss: 0.0638
37: Forward: 16 | Train Error: 0.0260, Loss: 0.0625, Operator norm: 0.5124 | Test Error: 0.0240, Loss: 0.0636
38: Forward: 16 | Train Error: 0.0260, Loss: 0.0621, Operator norm: 0.5125 | Test Error: 0.0250, Loss: 0.0634
39: Forward: 16 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0631
40: Forward: 16 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.5126 | Test Error: 0.0250, Loss: 0.0629
41: Forward: 16 | Train Error: 0.0260, Loss: 0.0612, Operator norm: 0.5127 | Test Error: 0.0250, Loss: 0.0627
42: Forward: 16 | Train Error: 0.0260, Loss: 0.0609, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0625
43: Forward: 16 | Train Error: 0.0250, Loss: 0.0606, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0623
44: Forward: 16 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0621
45: Forward: 16 | Train Error: 0.0250, Loss: 0.0600, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0619
46: Forward: 16 | Train Error: 0.0250, Loss: 0.0597, Operator norm: 0.5130 | Test Error: 0.0240, Loss: 0.0617
47: Forward: 16 | Train Error: 0.0250, Loss: 0.0594, Operator norm: 0.5131 | Test Error: 0.0240, Loss: 0.0615
48: Forward: 16 | Train Error: 0.0250, Loss: 0.0591, Operator norm: 0.5131 | Test Error: 0.0240, Loss: 0.0613
49: Forward: 16 | Train Error: 0.0250, Loss: 0.0589, Operator norm: 0.5132 | Test Error: 0.0240, Loss: 0.0612
50: Forward: 16 | Train Error: 0.0250, Loss: 0.0586, Operator norm: 0.5133 | Test Error: 0.0230, Loss: 0.0610
51: Forward: 16 | Train Error: 0.0250, Loss: 0.0584, Operator norm: 0.5133 | Test Error: 0.0230, Loss: 0.0608
52: Forward: 16 | Train Error: 0.0240, Loss: 0.0581, Operator norm: 0.5134 | Test Error: 0.0230, Loss: 0.0606
53: Forward: 16 | Train Error: 0.0240, Loss: 0.0579, Operator norm: 0.5135 | Test Error: 0.0230, Loss: 0.0605
54: Forward: 16 | Train Error: 0.0240, Loss: 0.0576, Operator norm: 0.5135 | Test Error: 0.0230, Loss: 0.0603
55: Forward: 16 | Train Error: 0.0240, Loss: 0.0574, Operator norm: 0.5136 | Test Error: 0.0230, Loss: 0.0601
56: Forward: 16 | Train Error: 0.0240, Loss: 0.0571, Operator norm: 0.5136 | Test Error: 0.0230, Loss: 0.0599
57: Forward: 16 | Train Error: 0.0240, Loss: 0.0569, Operator norm: 0.5137 | Test Error: 0.0230, Loss: 0.0598
58: Forward: 16 | Train Error: 0.0240, Loss: 0.0567, Operator norm: 0.5138 | Test Error: 0.0230, Loss: 0.0596
59: Forward: 16 | Train Error: 0.0230, Loss: 0.0564, Operator norm: 0.5138 | Test Error: 0.0230, Loss: 0.0595
60: Forward: 16 | Train Error: 0.0230, Loss: 0.0562, Operator norm: 0.5139 | Test Error: 0.0230, Loss: 0.0593
61: Forward: 16 | Train Error: 0.0230, Loss: 0.0560, Operator norm: 0.5140 | Test Error: 0.0230, Loss: 0.0591
62: Forward: 16 | Train Error: 0.0230, Loss: 0.0558, Operator norm: 0.5140 | Test Error: 0.0230, Loss: 0.0590
63: Forward: 16 | Train Error: 0.0220, Loss: 0.0556, Operator norm: 0.5141 | Test Error: 0.0230, Loss: 0.0588
64: Forward: 16 | Train Error: 0.0200, Loss: 0.0553, Operator norm: 0.5141 | Test Error: 0.0230, Loss: 0.0587
65: Forward: 16 | Train Error: 0.0200, Loss: 0.0551, Operator norm: 0.5142 | Test Error: 0.0220, Loss: 0.0585
66: Forward: 16 | Train Error: 0.0200, Loss: 0.0549, Operator norm: 0.5142 | Test Error: 0.0220, Loss: 0.0584
67: Forward: 16 | Train Error: 0.0200, Loss: 0.0547, Operator norm: 0.5143 | Test Error: 0.0220, Loss: 0.0582
68: Forward: 16 | Train Error: 0.0200, Loss: 0.0545, Operator norm: 0.5144 | Test Error: 0.0220, Loss: 0.0581
69: Forward: 16 | Train Error: 0.0200, Loss: 0.0543, Operator norm: 0.5144 | Test Error: 0.0220, Loss: 0.0580
70: Forward: 16 | Train Error: 0.0200, Loss: 0.0541, Operator norm: 0.5145 | Test Error: 0.0210, Loss: 0.0578
71: Forward: 16 | Train Error: 0.0190, Loss: 0.0539, Operator norm: 0.5146 | Test Error: 0.0210, Loss: 0.0577
72: Forward: 16 | Train Error: 0.0200, Loss: 0.0537, Operator norm: 0.5146 | Test Error: 0.0210, Loss: 0.0575
73: Forward: 16 | Train Error: 0.0200, Loss: 0.0536, Operator norm: 0.5147 | Test Error: 0.0210, Loss: 0.0574
74: Forward: 16 | Train Error: 0.0200, Loss: 0.0534, Operator norm: 0.5147 | Test Error: 0.0210, Loss: 0.0573
75: Forward: 16 | Train Error: 0.0200, Loss: 0.0532, Operator norm: 0.5148 | Test Error: 0.0210, Loss: 0.0571
76: Forward: 16 | Train Error: 0.0200, Loss: 0.0530, Operator norm: 0.5148 | Test Error: 0.0210, Loss: 0.0570
77: Forward: 16 | Train Error: 0.0200, Loss: 0.0528, Operator norm: 0.5149 | Test Error: 0.0210, Loss: 0.0569
78: Forward: 16 | Train Error: 0.0200, Loss: 0.0526, Operator norm: 0.5150 | Test Error: 0.0210, Loss: 0.0567
79: Forward: 16 | Train Error: 0.0200, Loss: 0.0525, Operator norm: 0.5150 | Test Error: 0.0210, Loss: 0.0566
80: Forward: 16 | Train Error: 0.0190, Loss: 0.0523, Operator norm: 0.5151 | Test Error: 0.0210, Loss: 0.0565
81: Forward: 16 | Train Error: 0.0190, Loss: 0.0521, Operator norm: 0.5151 | Test Error: 0.0210, Loss: 0.0563
82: Forward: 16 | Train Error: 0.0190, Loss: 0.0519, Operator norm: 0.5152 | Test Error: 0.0220, Loss: 0.0562
83: Forward: 16 | Train Error: 0.0190, Loss: 0.0518, Operator norm: 0.5153 | Test Error: 0.0220, Loss: 0.0561
84: Forward: 16 | Train Error: 0.0190, Loss: 0.0516, Operator norm: 0.5153 | Test Error: 0.0220, Loss: 0.0560
85: Forward: 16 | Train Error: 0.0190, Loss: 0.0514, Operator norm: 0.5154 | Test Error: 0.0220, Loss: 0.0559
86: Forward: 16 | Train Error: 0.0190, Loss: 0.0513, Operator norm: 0.5154 | Test Error: 0.0220, Loss: 0.0557
87: Forward: 16 | Train Error: 0.0190, Loss: 0.0511, Operator norm: 0.5155 | Test Error: 0.0210, Loss: 0.0556
88: Forward: 16 | Train Error: 0.0190, Loss: 0.0509, Operator norm: 0.5155 | Test Error: 0.0210, Loss: 0.0555
89: Forward: 16 | Train Error: 0.0190, Loss: 0.0508, Operator norm: 0.5156 | Test Error: 0.0210, Loss: 0.0554
90: Forward: 16 | Train Error: 0.0190, Loss: 0.0506, Operator norm: 0.5156 | Test Error: 0.0210, Loss: 0.0553
91: Forward: 16 | Train Error: 0.0180, Loss: 0.0505, Operator norm: 0.5157 | Test Error: 0.0210, Loss: 0.0551
92: Forward: 16 | Train Error: 0.0180, Loss: 0.0503, Operator norm: 0.5158 | Test Error: 0.0210, Loss: 0.0550
93: Forward: 16 | Train Error: 0.0180, Loss: 0.0502, Operator norm: 0.5158 | Test Error: 0.0210, Loss: 0.0549
94: Forward: 16 | Train Error: 0.0180, Loss: 0.0500, Operator norm: 0.5159 | Test Error: 0.0210, Loss: 0.0548
95: Forward: 16 | Train Error: 0.0170, Loss: 0.0499, Operator norm: 0.5159 | Test Error: 0.0210, Loss: 0.0547
96: Forward: 16 | Train Error: 0.0170, Loss: 0.0497, Operator norm: 0.5160 | Test Error: 0.0210, Loss: 0.0546
97: Forward: 16 | Train Error: 0.0170, Loss: 0.0496, Operator norm: 0.5160 | Test Error: 0.0210, Loss: 0.0545
98: Forward: 16 | Train Error: 0.0170, Loss: 0.0494, Operator norm: 0.5161 | Test Error: 0.0210, Loss: 0.0543
99: Forward: 16 | Train Error: 0.0170, Loss: 0.0493, Operator norm: 0.5161 | Test Error: 0.0210, Loss: 0.0542
100: Forward: 16 | Train Error: 0.0170, Loss: 0.0491, Operator norm: 0.5162 | Test Error: 0.0200, Loss: 0.0541
101: Forward: 16 | Train Error: 0.0170, Loss: 0.0490, Operator norm: 0.5163 | Test Error: 0.0200, Loss: 0.0540
102: Forward: 16 | Train Error: 0.0170, Loss: 0.0488, Operator norm: 0.5163 | Test Error: 0.0200, Loss: 0.0539
103: Forward: 16 | Train Error: 0.0170, Loss: 0.0487, Operator norm: 0.5164 | Test Error: 0.0200, Loss: 0.0538
104: Forward: 16 | Train Error: 0.0170, Loss: 0.0485, Operator norm: 0.5164 | Test Error: 0.0200, Loss: 0.0537
105: Forward: 16 | Train Error: 0.0160, Loss: 0.0484, Operator norm: 0.5165 | Test Error: 0.0200, Loss: 0.0536
106: Forward: 16 | Train Error: 0.0160, Loss: 0.0483, Operator norm: 0.5165 | Test Error: 0.0200, Loss: 0.0535
107: Forward: 16 | Train Error: 0.0150, Loss: 0.0481, Operator norm: 0.5166 | Test Error: 0.0200, Loss: 0.0534
108: Forward: 16 | Train Error: 0.0150, Loss: 0.0480, Operator norm: 0.5167 | Test Error: 0.0200, Loss: 0.0533
109: Forward: 16 | Train Error: 0.0150, Loss: 0.0478, Operator norm: 0.5167 | Test Error: 0.0200, Loss: 0.0532
110: Forward: 16 | Train Error: 0.0150, Loss: 0.0477, Operator norm: 0.5168 | Test Error: 0.0200, Loss: 0.0531
111: Forward: 16 | Train Error: 0.0140, Loss: 0.0476, Operator norm: 0.5168 | Test Error: 0.0200, Loss: 0.0530
112: Forward: 16 | Train Error: 0.0130, Loss: 0.0474, Operator norm: 0.5169 | Test Error: 0.0200, Loss: 0.0529
113: Forward: 16 | Train Error: 0.0130, Loss: 0.0473, Operator norm: 0.5169 | Test Error: 0.0200, Loss: 0.0528
114: Forward: 16 | Train Error: 0.0130, Loss: 0.0472, Operator norm: 0.5170 | Test Error: 0.0200, Loss: 0.0527
115: Forward: 16 | Train Error: 0.0130, Loss: 0.0471, Operator norm: 0.5170 | Test Error: 0.0200, Loss: 0.0526
116: Forward: 16 | Train Error: 0.0130, Loss: 0.0469, Operator norm: 0.5171 | Test Error: 0.0210, Loss: 0.0525
117: Forward: 16 | Train Error: 0.0130, Loss: 0.0468, Operator norm: 0.5172 | Test Error: 0.0210, Loss: 0.0524
118: Forward: 16 | Train Error: 0.0130, Loss: 0.0467, Operator norm: 0.5172 | Test Error: 0.0210, Loss: 0.0523
119: Forward: 16 | Train Error: 0.0130, Loss: 0.0465, Operator norm: 0.5173 | Test Error: 0.0210, Loss: 0.0522
120: Forward: 16 | Train Error: 0.0130, Loss: 0.0464, Operator norm: 0.5173 | Test Error: 0.0210, Loss: 0.0521
121: Forward: 16 | Train Error: 0.0130, Loss: 0.0463, Operator norm: 0.5174 | Test Error: 0.0210, Loss: 0.0520
122: Forward: 16 | Train Error: 0.0130, Loss: 0.0462, Operator norm: 0.5174 | Test Error: 0.0210, Loss: 0.0519
123: Forward: 16 | Train Error: 0.0130, Loss: 0.0460, Operator norm: 0.5175 | Test Error: 0.0210, Loss: 0.0518
124: Forward: 16 | Train Error: 0.0130, Loss: 0.0459, Operator norm: 0.5175 | Test Error: 0.0210, Loss: 0.0517
125: Forward: 16 | Train Error: 0.0130, Loss: 0.0458, Operator norm: 0.5176 | Test Error: 0.0210, Loss: 0.0516
126: Forward: 16 | Train Error: 0.0130, Loss: 0.0457, Operator norm: 0.5177 | Test Error: 0.0200, Loss: 0.0515
127: Forward: 16 | Train Error: 0.0130, Loss: 0.0456, Operator norm: 0.5177 | Test Error: 0.0200, Loss: 0.0514
128: Forward: 16 | Train Error: 0.0130, Loss: 0.0454, Operator norm: 0.5178 | Test Error: 0.0200, Loss: 0.0513
129: Forward: 16 | Train Error: 0.0130, Loss: 0.0453, Operator norm: 0.5178 | Test Error: 0.0200, Loss: 0.0512
130: Forward: 16 | Train Error: 0.0130, Loss: 0.0452, Operator norm: 0.5179 | Test Error: 0.0200, Loss: 0.0511
131: Forward: 16 | Train Error: 0.0130, Loss: 0.0451, Operator norm: 0.5179 | Test Error: 0.0190, Loss: 0.0511
132: Forward: 16 | Train Error: 0.0120, Loss: 0.0450, Operator norm: 0.5180 | Test Error: 0.0190, Loss: 0.0510
133: Forward: 16 | Train Error: 0.0110, Loss: 0.0449, Operator norm: 0.5181 | Test Error: 0.0190, Loss: 0.0509
134: Forward: 16 | Train Error: 0.0110, Loss: 0.0448, Operator norm: 0.5181 | Test Error: 0.0190, Loss: 0.0508
135: Forward: 16 | Train Error: 0.0110, Loss: 0.0446, Operator norm: 0.5182 | Test Error: 0.0190, Loss: 0.0507
136: Forward: 16 | Train Error: 0.0110, Loss: 0.0445, Operator norm: 0.5182 | Test Error: 0.0190, Loss: 0.0506
137: Forward: 16 | Train Error: 0.0110, Loss: 0.0444, Operator norm: 0.5183 | Test Error: 0.0190, Loss: 0.0505
138: Forward: 16 | Train Error: 0.0110, Loss: 0.0443, Operator norm: 0.5183 | Test Error: 0.0200, Loss: 0.0504
139: Forward: 16 | Train Error: 0.0110, Loss: 0.0442, Operator norm: 0.5184 | Test Error: 0.0200, Loss: 0.0504
140: Forward: 16 | Train Error: 0.0110, Loss: 0.0441, Operator norm: 0.5185 | Test Error: 0.0200, Loss: 0.0503
141: Forward: 16 | Train Error: 0.0110, Loss: 0.0440, Operator norm: 0.5185 | Test Error: 0.0200, Loss: 0.0502
142: Forward: 16 | Train Error: 0.0110, Loss: 0.0439, Operator norm: 0.5186 | Test Error: 0.0200, Loss: 0.0501
143: Forward: 16 | Train Error: 0.0110, Loss: 0.0438, Operator norm: 0.5186 | Test Error: 0.0200, Loss: 0.0500
144: Forward: 16 | Train Error: 0.0110, Loss: 0.0437, Operator norm: 0.5187 | Test Error: 0.0200, Loss: 0.0500
145: Forward: 16 | Train Error: 0.0110, Loss: 0.0435, Operator norm: 0.5187 | Test Error: 0.0200, Loss: 0.0499
146: Forward: 16 | Train Error: 0.0110, Loss: 0.0434, Operator norm: 0.5188 | Test Error: 0.0200, Loss: 0.0498
147: Forward: 16 | Train Error: 0.0110, Loss: 0.0433, Operator norm: 0.5188 | Test Error: 0.0200, Loss: 0.0497
148: Forward: 16 | Train Error: 0.0110, Loss: 0.0432, Operator norm: 0.5189 | Test Error: 0.0200, Loss: 0.0496
149: Forward: 16 | Train Error: 0.0110, Loss: 0.0431, Operator norm: 0.5190 | Test Error: 0.0200, Loss: 0.0495
150: Forward: 16 | Train Error: 0.0110, Loss: 0.0430, Operator norm: 0.5190 | Test Error: 0.0200, Loss: 0.0495
151: Forward: 16 | Train Error: 0.0110, Loss: 0.0429, Operator norm: 0.5191 | Test Error: 0.0200, Loss: 0.0494
152: Forward: 16 | Train Error: 0.0110, Loss: 0.0428, Operator norm: 0.5191 | Test Error: 0.0200, Loss: 0.0493
153: Forward: 16 | Train Error: 0.0100, Loss: 0.0427, Operator norm: 0.5192 | Test Error: 0.0200, Loss: 0.0492
154: Forward: 16 | Train Error: 0.0100, Loss: 0.0426, Operator norm: 0.5192 | Test Error: 0.0200, Loss: 0.0492
155: Forward: 16 | Train Error: 0.0100, Loss: 0.0425, Operator norm: 0.5193 | Test Error: 0.0200, Loss: 0.0491
156: Forward: 16 | Train Error: 0.0100, Loss: 0.0424, Operator norm: 0.5193 | Test Error: 0.0200, Loss: 0.0490
157: Forward: 16 | Train Error: 0.0100, Loss: 0.0423, Operator norm: 0.5194 | Test Error: 0.0200, Loss: 0.0489
158: Forward: 16 | Train Error: 0.0100, Loss: 0.0422, Operator norm: 0.5195 | Test Error: 0.0200, Loss: 0.0489
159: Forward: 16 | Train Error: 0.0100, Loss: 0.0421, Operator norm: 0.5195 | Test Error: 0.0200, Loss: 0.0488
160: Forward: 16 | Train Error: 0.0100, Loss: 0.0420, Operator norm: 0.5196 | Test Error: 0.0200, Loss: 0.0487
161: Forward: 16 | Train Error: 0.0100, Loss: 0.0419, Operator norm: 0.5196 | Test Error: 0.0200, Loss: 0.0486
162: Forward: 16 | Train Error: 0.0100, Loss: 0.0418, Operator norm: 0.5197 | Test Error: 0.0200, Loss: 0.0486
163: Forward: 16 | Train Error: 0.0100, Loss: 0.0417, Operator norm: 0.5198 | Test Error: 0.0200, Loss: 0.0485
164: Forward: 16 | Train Error: 0.0100, Loss: 0.0417, Operator norm: 0.5198 | Test Error: 0.0200, Loss: 0.0484
165: Forward: 16 | Train Error: 0.0100, Loss: 0.0416, Operator norm: 0.5199 | Test Error: 0.0200, Loss: 0.0483
166: Forward: 16 | Train Error: 0.0090, Loss: 0.0415, Operator norm: 0.5199 | Test Error: 0.0200, Loss: 0.0483
167: Forward: 16 | Train Error: 0.0090, Loss: 0.0414, Operator norm: 0.5200 | Test Error: 0.0200, Loss: 0.0482
168: Forward: 16 | Train Error: 0.0090, Loss: 0.0413, Operator norm: 0.5200 | Test Error: 0.0200, Loss: 0.0481
169: Forward: 16 | Train Error: 0.0090, Loss: 0.0412, Operator norm: 0.5201 | Test Error: 0.0200, Loss: 0.0481
170: Forward: 16 | Train Error: 0.0090, Loss: 0.0411, Operator norm: 0.5202 | Test Error: 0.0200, Loss: 0.0480
171: Forward: 16 | Train Error: 0.0090, Loss: 0.0410, Operator norm: 0.5202 | Test Error: 0.0200, Loss: 0.0479
172: Forward: 16 | Train Error: 0.0090, Loss: 0.0409, Operator norm: 0.5203 | Test Error: 0.0200, Loss: 0.0478
173: Forward: 16 | Train Error: 0.0090, Loss: 0.0408, Operator norm: 0.5203 | Test Error: 0.0200, Loss: 0.0478
174: Forward: 16 | Train Error: 0.0090, Loss: 0.0407, Operator norm: 0.5204 | Test Error: 0.0200, Loss: 0.0477
175: Forward: 16 | Train Error: 0.0090, Loss: 0.0406, Operator norm: 0.5204 | Test Error: 0.0200, Loss: 0.0476
176: Forward: 16 | Train Error: 0.0090, Loss: 0.0405, Operator norm: 0.5205 | Test Error: 0.0200, Loss: 0.0476
177: Forward: 16 | Train Error: 0.0090, Loss: 0.0405, Operator norm: 0.5206 | Test Error: 0.0200, Loss: 0.0475
178: Forward: 16 | Train Error: 0.0090, Loss: 0.0404, Operator norm: 0.5206 | Test Error: 0.0200, Loss: 0.0474
179: Forward: 16 | Train Error: 0.0090, Loss: 0.0403, Operator norm: 0.5207 | Test Error: 0.0200, Loss: 0.0474
180: Forward: 16 | Train Error: 0.0090, Loss: 0.0402, Operator norm: 0.5207 | Test Error: 0.0200, Loss: 0.0473
181: Forward: 16 | Train Error: 0.0090, Loss: 0.0401, Operator norm: 0.5208 | Test Error: 0.0200, Loss: 0.0472
182: Forward: 16 | Train Error: 0.0090, Loss: 0.0400, Operator norm: 0.5208 | Test Error: 0.0200, Loss: 0.0472
183: Forward: 16 | Train Error: 0.0090, Loss: 0.0399, Operator norm: 0.5209 | Test Error: 0.0200, Loss: 0.0471
184: Forward: 16 | Train Error: 0.0090, Loss: 0.0399, Operator norm: 0.5210 | Test Error: 0.0200, Loss: 0.0470
185: Forward: 16 | Train Error: 0.0090, Loss: 0.0398, Operator norm: 0.5210 | Test Error: 0.0200, Loss: 0.0470
186: Forward: 16 | Train Error: 0.0090, Loss: 0.0397, Operator norm: 0.5211 | Test Error: 0.0200, Loss: 0.0469
187: Forward: 16 | Train Error: 0.0080, Loss: 0.0396, Operator norm: 0.5211 | Test Error: 0.0200, Loss: 0.0469
188: Forward: 16 | Train Error: 0.0080, Loss: 0.0395, Operator norm: 0.5212 | Test Error: 0.0200, Loss: 0.0468
189: Forward: 16 | Train Error: 0.0080, Loss: 0.0394, Operator norm: 0.5213 | Test Error: 0.0200, Loss: 0.0467
190: Forward: 16 | Train Error: 0.0080, Loss: 0.0394, Operator norm: 0.5213 | Test Error: 0.0200, Loss: 0.0467
191: Forward: 16 | Train Error: 0.0080, Loss: 0.0393, Operator norm: 0.5214 | Test Error: 0.0200, Loss: 0.0466
192: Forward: 16 | Train Error: 0.0080, Loss: 0.0392, Operator norm: 0.5214 | Test Error: 0.0200, Loss: 0.0465
193: Forward: 16 | Train Error: 0.0080, Loss: 0.0391, Operator norm: 0.5215 | Test Error: 0.0200, Loss: 0.0465
194: Forward: 16 | Train Error: 0.0080, Loss: 0.0390, Operator norm: 0.5215 | Test Error: 0.0200, Loss: 0.0464
195: Forward: 16 | Train Error: 0.0080, Loss: 0.0389, Operator norm: 0.5216 | Test Error: 0.0200, Loss: 0.0463
196: Forward: 16 | Train Error: 0.0080, Loss: 0.0389, Operator norm: 0.5217 | Test Error: 0.0200, Loss: 0.0463
197: Forward: 16 | Train Error: 0.0080, Loss: 0.0388, Operator norm: 0.5217 | Test Error: 0.0200, Loss: 0.0462
198: Forward: 16 | Train Error: 0.0080, Loss: 0.0387, Operator norm: 0.5218 | Test Error: 0.0200, Loss: 0.0462
199: Forward: 16 | Train Error: 0.0080, Loss: 0.0386, Operator norm: 0.5218 | Test Error: 0.0200, Loss: 0.0461
200: Forward: 16 | Train Error: 0.0080, Loss: 0.0386, Operator norm: 0.5219 | Test Error: 0.0200, Loss: 0.0461
201: Forward: 16 | Train Error: 0.0080, Loss: 0.0385, Operator norm: 0.5219 | Test Error: 0.0200, Loss: 0.0460
202: Forward: 16 | Train Error: 0.0080, Loss: 0.0384, Operator norm: 0.5220 | Test Error: 0.0200, Loss: 0.0459
203: Forward: 16 | Train Error: 0.0080, Loss: 0.0383, Operator norm: 0.5221 | Test Error: 0.0200, Loss: 0.0459
204: Forward: 16 | Train Error: 0.0080, Loss: 0.0382, Operator norm: 0.5221 | Test Error: 0.0200, Loss: 0.0458
205: Forward: 16 | Train Error: 0.0080, Loss: 0.0382, Operator norm: 0.5222 | Test Error: 0.0200, Loss: 0.0458
206: Forward: 16 | Train Error: 0.0080, Loss: 0.0381, Operator norm: 0.5222 | Test Error: 0.0200, Loss: 0.0457
207: Forward: 16 | Train Error: 0.0080, Loss: 0.0380, Operator norm: 0.5223 | Test Error: 0.0200, Loss: 0.0456
208: Forward: 16 | Train Error: 0.0070, Loss: 0.0379, Operator norm: 0.5223 | Test Error: 0.0200, Loss: 0.0456
209: Forward: 16 | Train Error: 0.0080, Loss: 0.0379, Operator norm: 0.5224 | Test Error: 0.0200, Loss: 0.0455
210: Forward: 16 | Train Error: 0.0070, Loss: 0.0378, Operator norm: 0.5225 | Test Error: 0.0200, Loss: 0.0455
211: Forward: 16 | Train Error: 0.0080, Loss: 0.0377, Operator norm: 0.5225 | Test Error: 0.0200, Loss: 0.0454
212: Forward: 16 | Train Error: 0.0070, Loss: 0.0377, Operator norm: 0.5226 | Test Error: 0.0200, Loss: 0.0454
213: Forward: 16 | Train Error: 0.0070, Loss: 0.0376, Operator norm: 0.5226 | Test Error: 0.0200, Loss: 0.0453
214: Forward: 16 | Train Error: 0.0070, Loss: 0.0375, Operator norm: 0.5227 | Test Error: 0.0200, Loss: 0.0453
215: Forward: 16 | Train Error: 0.0070, Loss: 0.0374, Operator norm: 0.5227 | Test Error: 0.0190, Loss: 0.0452
216: Forward: 16 | Train Error: 0.0070, Loss: 0.0374, Operator norm: 0.5228 | Test Error: 0.0200, Loss: 0.0452
217: Forward: 16 | Train Error: 0.0070, Loss: 0.0373, Operator norm: 0.5228 | Test Error: 0.0190, Loss: 0.0451
218: Forward: 16 | Train Error: 0.0070, Loss: 0.0372, Operator norm: 0.5229 | Test Error: 0.0200, Loss: 0.0451
219: Forward: 16 | Train Error: 0.0070, Loss: 0.0372, Operator norm: 0.5230 | Test Error: 0.0190, Loss: 0.0450
220: Forward: 16 | Train Error: 0.0070, Loss: 0.0371, Operator norm: 0.5230 | Test Error: 0.0200, Loss: 0.0450
221: Forward: 16 | Train Error: 0.0070, Loss: 0.0370, Operator norm: 0.5231 | Test Error: 0.0190, Loss: 0.0449
222: Forward: 16 | Train Error: 0.0070, Loss: 0.0370, Operator norm: 0.5231 | Test Error: 0.0190, Loss: 0.0449
223: Forward: 16 | Train Error: 0.0070, Loss: 0.0369, Operator norm: 0.5232 | Test Error: 0.0190, Loss: 0.0448
224: Forward: 16 | Train Error: 0.0070, Loss: 0.0368, Operator norm: 0.5232 | Test Error: 0.0190, Loss: 0.0448
225: Forward: 16 | Train Error: 0.0070, Loss: 0.0368, Operator norm: 0.5233 | Test Error: 0.0190, Loss: 0.0447
226: Forward: 16 | Train Error: 0.0070, Loss: 0.0367, Operator norm: 0.5234 | Test Error: 0.0190, Loss: 0.0448
227: Forward: 16 | Train Error: 0.0060, Loss: 0.0367, Operator norm: 0.5234 | Test Error: 0.0190, Loss: 0.0446
228: Forward: 16 | Train Error: 0.0070, Loss: 0.0366, Operator norm: 0.5235 | Test Error: 0.0190, Loss: 0.0447
229: Forward: 16 | Train Error: 0.0070, Loss: 0.0366, Operator norm: 0.5235 | Test Error: 0.0190, Loss: 0.0445
230: Forward: 16 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.5236 | Test Error: 0.0180, Loss: 0.0447
231: Forward: 16 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.5237 | Test Error: 0.0190, Loss: 0.0445
232: Forward: 16 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.5237 | Test Error: 0.0190, Loss: 0.0447
233: Forward: 16 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.5238 | Test Error: 0.0190, Loss: 0.0445
234: Forward: 16 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.5238 | Test Error: 0.0190, Loss: 0.0448
235: Forward: 16 | Train Error: 0.0080, Loss: 0.0365, Operator norm: 0.5239 | Test Error: 0.0200, Loss: 0.0445
236: Forward: 16 | Train Error: 0.0070, Loss: 0.0365, Operator norm: 0.5239 | Test Error: 0.0190, Loss: 0.0450
237: Forward: 16 | Train Error: 0.0080, Loss: 0.0366, Operator norm: 0.5240 | Test Error: 0.0200, Loss: 0.0447
238: Forward: 16 | Train Error: 0.0070, Loss: 0.0367, Operator norm: 0.5240 | Test Error: 0.0190, Loss: 0.0454
239: Forward: 16 | Train Error: 0.0080, Loss: 0.0368, Operator norm: 0.5241 | Test Error: 0.0200, Loss: 0.0450
240: Forward: 16 | Train Error: 0.0070, Loss: 0.0371, Operator norm: 0.5242 | Test Error: 0.0170, Loss: 0.0460
241: Forward: 16 | Train Error: 0.0080, Loss: 0.0373, Operator norm: 0.5242 | Test Error: 0.0190, Loss: 0.0456
242: Forward: 16 | Train Error: 0.0070, Loss: 0.0377, Operator norm: 0.5243 | Test Error: 0.0180, Loss: 0.0470
243: Forward: 16 | Train Error: 0.0080, Loss: 0.0382, Operator norm: 0.5243 | Test Error: 0.0180, Loss: 0.0468
244: Forward: 16 | Train Error: 0.0070, Loss: 0.0389, Operator norm: 0.5244 | Test Error: 0.0180, Loss: 0.0487
245: Forward: 16 | Train Error: 0.0090, Loss: 0.0398, Operator norm: 0.5244 | Test Error: 0.0170, Loss: 0.0487
246: Forward: 16 | Train Error: 0.0070, Loss: 0.0409, Operator norm: 0.5244 | Test Error: 0.0210, Loss: 0.0515
247: Forward: 16 | Train Error: 0.0130, Loss: 0.0423, Operator norm: 0.5245 | Test Error: 0.0180, Loss: 0.0519
248: Forward: 16 | Train Error: 0.0100, Loss: 0.0442, Operator norm: 0.5245 | Test Error: 0.0220, Loss: 0.0559
249: Forward: 16 | Train Error: 0.0130, Loss: 0.0465, Operator norm: 0.5246 | Test Error: 0.0200, Loss: 0.0570
250: Forward: 16 | Train Error: 0.0120, Loss: 0.0494, Operator norm: 0.5246 | Test Error: 0.0240, Loss: 0.0627
251: Forward: 16 | Train Error: 0.0130, Loss: 0.0530, Operator norm: 0.5246 | Test Error: 0.0260, Loss: 0.0648
252: Forward: 16 | Train Error: 0.0120, Loss: 0.0574, Operator norm: 0.5246 | Test Error: 0.0320, Loss: 0.0726
253: Forward: 16 | Train Error: 0.0190, Loss: 0.0625, Operator norm: 0.5246 | Test Error: 0.0310, Loss: 0.0759
254: Forward: 16 | Train Error: 0.0180, Loss: 0.0686, Operator norm: 0.5245 | Test Error: 0.0390, Loss: 0.0856
255: Forward: 16 | Train Error: 0.0250, Loss: 0.0750, Operator norm: 0.5245 | Test Error: 0.0400, Loss: 0.0893
256: Forward: 16 | Train Error: 0.0310, Loss: 0.0821, Operator norm: 0.5244 | Test Error: 0.0450, Loss: 0.0995
257: Forward: 16 | Train Error: 0.0300, Loss: 0.0886, Operator norm: 0.5243 | Test Error: 0.0520, Loss: 0.1018
258: Forward: 16 | Train Error: 0.0360, Loss: 0.0947, Operator norm: 0.5242 | Test Error: 0.0450, Loss: 0.1098
259: Forward: 16 | Train Error: 0.0340, Loss: 0.0986, Operator norm: 0.5240 | Test Error: 0.0570, Loss: 0.1080
260: Forward: 16 | Train Error: 0.0400, Loss: 0.1009, Operator norm: 0.5239 | Test Error: 0.0460, Loss: 0.1110
261: Forward: 16 | Train Error: 0.0340, Loss: 0.0998, Operator norm: 0.5237 | Test Error: 0.0550, Loss: 0.1037
262: Forward: 16 | Train Error: 0.0360, Loss: 0.0967, Operator norm: 0.5236 | Test Error: 0.0450, Loss: 0.1016
263: Forward: 16 | Train Error: 0.0320, Loss: 0.0907, Operator norm: 0.5235 | Test Error: 0.0420, Loss: 0.0910
264: Forward: 16 | Train Error: 0.0330, Loss: 0.0839, Operator norm: 0.5234 | Test Error: 0.0400, Loss: 0.0865
265: Forward: 16 | Train Error: 0.0260, Loss: 0.0760, Operator norm: 0.5233 | Test Error: 0.0310, Loss: 0.0759
266: Forward: 16 | Train Error: 0.0160, Loss: 0.0687, Operator norm: 0.5233 | Test Error: 0.0350, Loss: 0.0718
267: Forward: 16 | Train Error: 0.0210, Loss: 0.0617, Operator norm: 0.5233 | Test Error: 0.0220, Loss: 0.0634
268: Forward: 16 | Train Error: 0.0120, Loss: 0.0560, Operator norm: 0.5233 | Test Error: 0.0220, Loss: 0.0607
269: Forward: 16 | Train Error: 0.0140, Loss: 0.0511, Operator norm: 0.5233 | Test Error: 0.0170, Loss: 0.0548
270: Forward: 16 | Train Error: 0.0100, Loss: 0.0473, Operator norm: 0.5233 | Test Error: 0.0230, Loss: 0.0535
271: Forward: 16 | Train Error: 0.0130, Loss: 0.0442, Operator norm: 0.5233 | Test Error: 0.0170, Loss: 0.0496
272: Forward: 16 | Train Error: 0.0070, Loss: 0.0418, Operator norm: 0.5234 | Test Error: 0.0200, Loss: 0.0491
273: Forward: 16 | Train Error: 0.0110, Loss: 0.0400, Operator norm: 0.5234 | Test Error: 0.0170, Loss: 0.0466
274: Forward: 16 | Train Error: 0.0060, Loss: 0.0386, Operator norm: 0.5235 | Test Error: 0.0190, Loss: 0.0465
275: Forward: 16 | Train Error: 0.0080, Loss: 0.0376, Operator norm: 0.5236 | Test Error: 0.0170, Loss: 0.0448
276: Forward: 16 | Train Error: 0.0050, Loss: 0.0368, Operator norm: 0.5236 | Test Error: 0.0190, Loss: 0.0450
277: Forward: 16 | Train Error: 0.0080, Loss: 0.0361, Operator norm: 0.5236 | Test Error: 0.0200, Loss: 0.0438
278: Forward: 16 | Train Error: 0.0050, Loss: 0.0356, Operator norm: 0.5237 | Test Error: 0.0180, Loss: 0.0441
279: Forward: 16 | Train Error: 0.0080, Loss: 0.0352, Operator norm: 0.5238 | Test Error: 0.0200, Loss: 0.0432
280: Forward: 16 | Train Error: 0.0060, Loss: 0.0349, Operator norm: 0.5238 | Test Error: 0.0180, Loss: 0.0435
281: Forward: 16 | Train Error: 0.0060, Loss: 0.0347, Operator norm: 0.5239 | Test Error: 0.0190, Loss: 0.0429
282: Forward: 16 | Train Error: 0.0060, Loss: 0.0345, Operator norm: 0.5240 | Test Error: 0.0180, Loss: 0.0431
283: Forward: 16 | Train Error: 0.0060, Loss: 0.0343, Operator norm: 0.5240 | Test Error: 0.0180, Loss: 0.0426
284: Forward: 16 | Train Error: 0.0060, Loss: 0.0342, Operator norm: 0.5241 | Test Error: 0.0170, Loss: 0.0428
285: Forward: 16 | Train Error: 0.0060, Loss: 0.0340, Operator norm: 0.5241 | Test Error: 0.0170, Loss: 0.0425
286: Forward: 16 | Train Error: 0.0060, Loss: 0.0339, Operator norm: 0.5242 | Test Error: 0.0170, Loss: 0.0426
287: Forward: 16 | Train Error: 0.0070, Loss: 0.0338, Operator norm: 0.5242 | Test Error: 0.0170, Loss: 0.0423
288: Forward: 16 | Train Error: 0.0060, Loss: 0.0337, Operator norm: 0.5243 | Test Error: 0.0170, Loss: 0.0425
289: Forward: 16 | Train Error: 0.0070, Loss: 0.0337, Operator norm: 0.5244 | Test Error: 0.0170, Loss: 0.0422
290: Forward: 16 | Train Error: 0.0060, Loss: 0.0336, Operator norm: 0.5244 | Test Error: 0.0170, Loss: 0.0423
291: Forward: 16 | Train Error: 0.0070, Loss: 0.0335, Operator norm: 0.5245 | Test Error: 0.0170, Loss: 0.0422
292: Forward: 16 | Train Error: 0.0060, Loss: 0.0334, Operator norm: 0.5245 | Test Error: 0.0170, Loss: 0.0422
293: Forward: 16 | Train Error: 0.0060, Loss: 0.0334, Operator norm: 0.5246 | Test Error: 0.0170, Loss: 0.0421
294: Forward: 16 | Train Error: 0.0060, Loss: 0.0333, Operator norm: 0.5247 | Test Error: 0.0170, Loss: 0.0421
295: Forward: 16 | Train Error: 0.0060, Loss: 0.0333, Operator norm: 0.5247 | Test Error: 0.0170, Loss: 0.0420
296: Forward: 16 | Train Error: 0.0060, Loss: 0.0332, Operator norm: 0.5248 | Test Error: 0.0170, Loss: 0.0420
297: Forward: 16 | Train Error: 0.0060, Loss: 0.0331, Operator norm: 0.5248 | Test Error: 0.0170, Loss: 0.0419
298: Forward: 16 | Train Error: 0.0060, Loss: 0.0331, Operator norm: 0.5249 | Test Error: 0.0170, Loss: 0.0419
299: Forward: 16 | Train Error: 0.0060, Loss: 0.0330, Operator norm: 0.5250 | Test Error: 0.0170, Loss: 0.0418
300: Forward: 16 | Train Error: 0.0060, Loss: 0.0330, Operator norm: 0.5250 | Test Error: 0.0170, Loss: 0.0419
301: Forward: 16 | Train Error: 0.0060, Loss: 0.0329, Operator norm: 0.5251 | Test Error: 0.0170, Loss: 0.0418
302: Forward: 16 | Train Error: 0.0060, Loss: 0.0329, Operator norm: 0.5251 | Test Error: 0.0170, Loss: 0.0418
303: Forward: 16 | Train Error: 0.0060, Loss: 0.0328, Operator norm: 0.5252 | Test Error: 0.0170, Loss: 0.0417
304: Forward: 16 | Train Error: 0.0060, Loss: 0.0327, Operator norm: 0.5252 | Test Error: 0.0170, Loss: 0.0417
305: Forward: 16 | Train Error: 0.0060, Loss: 0.0327, Operator norm: 0.5253 | Test Error: 0.0170, Loss: 0.0416
306: Forward: 16 | Train Error: 0.0060, Loss: 0.0326, Operator norm: 0.5254 | Test Error: 0.0170, Loss: 0.0416
307: Forward: 16 | Train Error: 0.0060, Loss: 0.0326, Operator norm: 0.5254 | Test Error: 0.0170, Loss: 0.0415
308: Forward: 16 | Train Error: 0.0060, Loss: 0.0325, Operator norm: 0.5254 | Test Error: 0.0170, Loss: 0.0415
309: Forward: 16 | Train Error: 0.0060, Loss: 0.0325, Operator norm: 0.5255 | Test Error: 0.0170, Loss: 0.0415
310: Forward: 16 | Train Error: 0.0060, Loss: 0.0324, Operator norm: 0.5256 | Test Error: 0.0170, Loss: 0.0415
311: Forward: 16 | Train Error: 0.0060, Loss: 0.0324, Operator norm: 0.5256 | Test Error: 0.0170, Loss: 0.0414
312: Forward: 16 | Train Error: 0.0060, Loss: 0.0323, Operator norm: 0.5257 | Test Error: 0.0170, Loss: 0.0414
313: Forward: 16 | Train Error: 0.0060, Loss: 0.0323, Operator norm: 0.5257 | Test Error: 0.0170, Loss: 0.0413
314: Forward: 16 | Train Error: 0.0060, Loss: 0.0322, Operator norm: 0.5258 | Test Error: 0.0170, Loss: 0.0413
315: Forward: 16 | Train Error: 0.0060, Loss: 0.0322, Operator norm: 0.5259 | Test Error: 0.0170, Loss: 0.0413
316: Forward: 16 | Train Error: 0.0060, Loss: 0.0321, Operator norm: 0.5259 | Test Error: 0.0170, Loss: 0.0412
317: Forward: 16 | Train Error: 0.0060, Loss: 0.0321, Operator norm: 0.5260 | Test Error: 0.0170, Loss: 0.0412
318: Forward: 16 | Train Error: 0.0060, Loss: 0.0320, Operator norm: 0.5260 | Test Error: 0.0170, Loss: 0.0412
319: Forward: 16 | Train Error: 0.0060, Loss: 0.0320, Operator norm: 0.5261 | Test Error: 0.0170, Loss: 0.0411
320: Forward: 16 | Train Error: 0.0060, Loss: 0.0319, Operator norm: 0.5261 | Test Error: 0.0170, Loss: 0.0411
321: Forward: 16 | Train Error: 0.0060, Loss: 0.0319, Operator norm: 0.5262 | Test Error: 0.0170, Loss: 0.0410
322: Forward: 16 | Train Error: 0.0060, Loss: 0.0318, Operator norm: 0.5262 | Test Error: 0.0170, Loss: 0.0410
323: Forward: 16 | Train Error: 0.0060, Loss: 0.0318, Operator norm: 0.5263 | Test Error: 0.0170, Loss: 0.0410
324: Forward: 16 | Train Error: 0.0060, Loss: 0.0317, Operator norm: 0.5264 | Test Error: 0.0170, Loss: 0.0410
325: Forward: 16 | Train Error: 0.0060, Loss: 0.0317, Operator norm: 0.5264 | Test Error: 0.0170, Loss: 0.0409
326: Forward: 16 | Train Error: 0.0060, Loss: 0.0316, Operator norm: 0.5265 | Test Error: 0.0170, Loss: 0.0409
327: Forward: 16 | Train Error: 0.0060, Loss: 0.0316, Operator norm: 0.5265 | Test Error: 0.0170, Loss: 0.0408
328: Forward: 16 | Train Error: 0.0060, Loss: 0.0315, Operator norm: 0.5266 | Test Error: 0.0170, Loss: 0.0408
329: Forward: 16 | Train Error: 0.0060, Loss: 0.0315, Operator norm: 0.5266 | Test Error: 0.0170, Loss: 0.0408
330: Forward: 16 | Train Error: 0.0060, Loss: 0.0314, Operator norm: 0.5267 | Test Error: 0.0170, Loss: 0.0408
331: Forward: 16 | Train Error: 0.0060, Loss: 0.0314, Operator norm: 0.5267 | Test Error: 0.0170, Loss: 0.0407
332: Forward: 16 | Train Error: 0.0060, Loss: 0.0314, Operator norm: 0.5268 | Test Error: 0.0170, Loss: 0.0407
333: Forward: 16 | Train Error: 0.0060, Loss: 0.0313, Operator norm: 0.5268 | Test Error: 0.0170, Loss: 0.0406
334: Forward: 16 | Train Error: 0.0060, Loss: 0.0313, Operator norm: 0.5269 | Test Error: 0.0170, Loss: 0.0406
335: Forward: 16 | Train Error: 0.0060, Loss: 0.0312, Operator norm: 0.5269 | Test Error: 0.0170, Loss: 0.0406
336: Forward: 16 | Train Error: 0.0060, Loss: 0.0312, Operator norm: 0.5270 | Test Error: 0.0170, Loss: 0.0406
337: Forward: 16 | Train Error: 0.0060, Loss: 0.0311, Operator norm: 0.5271 | Test Error: 0.0170, Loss: 0.0405
338: Forward: 16 | Train Error: 0.0060, Loss: 0.0311, Operator norm: 0.5271 | Test Error: 0.0170, Loss: 0.0405
339: Forward: 16 | Train Error: 0.0060, Loss: 0.0310, Operator norm: 0.5272 | Test Error: 0.0170, Loss: 0.0405
340: Forward: 16 | Train Error: 0.0060, Loss: 0.0310, Operator norm: 0.5272 | Test Error: 0.0170, Loss: 0.0404
341: Forward: 16 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.5273 | Test Error: 0.0170, Loss: 0.0404
342: Forward: 16 | Train Error: 0.0060, Loss: 0.0309, Operator norm: 0.5273 | Test Error: 0.0170, Loss: 0.0404
343: Forward: 16 | Train Error: 0.0050, Loss: 0.0309, Operator norm: 0.5274 | Test Error: 0.0170, Loss: 0.0403
344: Forward: 16 | Train Error: 0.0060, Loss: 0.0308, Operator norm: 0.5274 | Test Error: 0.0170, Loss: 0.0403
345: Forward: 16 | Train Error: 0.0050, Loss: 0.0308, Operator norm: 0.5275 | Test Error: 0.0170, Loss: 0.0403
346: Forward: 16 | Train Error: 0.0060, Loss: 0.0307, Operator norm: 0.5276 | Test Error: 0.0170, Loss: 0.0402
347: Forward: 16 | Train Error: 0.0050, Loss: 0.0307, Operator norm: 0.5276 | Test Error: 0.0170, Loss: 0.0402
348: Forward: 16 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.5276 | Test Error: 0.0170, Loss: 0.0402
349: Forward: 16 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.5277 | Test Error: 0.0170, Loss: 0.0401
350: Forward: 16 | Train Error: 0.0050, Loss: 0.0306, Operator norm: 0.5278 | Test Error: 0.0170, Loss: 0.0401
351: Forward: 16 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.5278 | Test Error: 0.0170, Loss: 0.0401
352: Forward: 16 | Train Error: 0.0050, Loss: 0.0305, Operator norm: 0.5279 | Test Error: 0.0170, Loss: 0.0401
353: Forward: 16 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.5279 | Test Error: 0.0160, Loss: 0.0400
354: Forward: 16 | Train Error: 0.0050, Loss: 0.0304, Operator norm: 0.5280 | Test Error: 0.0170, Loss: 0.0400
355: Forward: 16 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5280 | Test Error: 0.0160, Loss: 0.0400
356: Forward: 16 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5281 | Test Error: 0.0160, Loss: 0.0400
357: Forward: 16 | Train Error: 0.0050, Loss: 0.0303, Operator norm: 0.5281 | Test Error: 0.0160, Loss: 0.0399
358: Forward: 16 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.5282 | Test Error: 0.0160, Loss: 0.0399
359: Forward: 16 | Train Error: 0.0050, Loss: 0.0302, Operator norm: 0.5282 | Test Error: 0.0160, Loss: 0.0398
360: Forward: 16 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5283 | Test Error: 0.0160, Loss: 0.0398
361: Forward: 16 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5283 | Test Error: 0.0160, Loss: 0.0398
362: Forward: 16 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5284 | Test Error: 0.0160, Loss: 0.0398
363: Forward: 16 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.5285 | Test Error: 0.0160, Loss: 0.0397
364: Forward: 16 | Train Error: 0.0050, Loss: 0.0300, Operator norm: 0.5285 | Test Error: 0.0160, Loss: 0.0397
365: Forward: 16 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.5285 | Test Error: 0.0160, Loss: 0.0397
366: Forward: 16 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.5286 | Test Error: 0.0160, Loss: 0.0397
367: Forward: 16 | Train Error: 0.0050, Loss: 0.0299, Operator norm: 0.5287 | Test Error: 0.0160, Loss: 0.0396
368: Forward: 16 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.5287 | Test Error: 0.0160, Loss: 0.0396
369: Forward: 16 | Train Error: 0.0050, Loss: 0.0298, Operator norm: 0.5288 | Test Error: 0.0170, Loss: 0.0396
370: Forward: 16 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5288 | Test Error: 0.0160, Loss: 0.0396
371: Forward: 16 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5289 | Test Error: 0.0170, Loss: 0.0395
372: Forward: 16 | Train Error: 0.0050, Loss: 0.0297, Operator norm: 0.5289 | Test Error: 0.0160, Loss: 0.0395
373: Forward: 16 | Train Error: 0.0050, Loss: 0.0296, Operator norm: 0.5290 | Test Error: 0.0170, Loss: 0.0395
374: Forward: 16 | Train Error: 0.0050, Loss: 0.0296, Operator norm: 0.5290 | Test Error: 0.0160, Loss: 0.0395
375: Forward: 16 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5291 | Test Error: 0.0170, Loss: 0.0394
376: Forward: 16 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5291 | Test Error: 0.0160, Loss: 0.0394
377: Forward: 16 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5292 | Test Error: 0.0170, Loss: 0.0393
378: Forward: 16 | Train Error: 0.0050, Loss: 0.0294, Operator norm: 0.5292 | Test Error: 0.0160, Loss: 0.0393
379: Forward: 16 | Train Error: 0.0050, Loss: 0.0294, Operator norm: 0.5293 | Test Error: 0.0160, Loss: 0.0393
380: Forward: 16 | Train Error: 0.0050, Loss: 0.0294, Operator norm: 0.5293 | Test Error: 0.0160, Loss: 0.0393
381: Forward: 16 | Train Error: 0.0050, Loss: 0.0293, Operator norm: 0.5294 | Test Error: 0.0160, Loss: 0.0392
382: Forward: 16 | Train Error: 0.0050, Loss: 0.0293, Operator norm: 0.5294 | Test Error: 0.0160, Loss: 0.0393
383: Forward: 16 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5295 | Test Error: 0.0160, Loss: 0.0392
384: Forward: 16 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5295 | Test Error: 0.0160, Loss: 0.0392
385: Forward: 16 | Train Error: 0.0050, Loss: 0.0292, Operator norm: 0.5296 | Test Error: 0.0160, Loss: 0.0391
386: Forward: 16 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5297 | Test Error: 0.0160, Loss: 0.0392
387: Forward: 16 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5297 | Test Error: 0.0160, Loss: 0.0391
388: Forward: 16 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5298 | Test Error: 0.0160, Loss: 0.0391
389: Forward: 16 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5298 | Test Error: 0.0160, Loss: 0.0390
390: Forward: 16 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5299 | Test Error: 0.0160, Loss: 0.0391
391: Forward: 16 | Train Error: 0.0050, Loss: 0.0290, Operator norm: 0.5299 | Test Error: 0.0160, Loss: 0.0390
392: Forward: 16 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5299 | Test Error: 0.0160, Loss: 0.0390
393: Forward: 16 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5300 | Test Error: 0.0160, Loss: 0.0389
394: Forward: 16 | Train Error: 0.0050, Loss: 0.0289, Operator norm: 0.5300 | Test Error: 0.0160, Loss: 0.0390
395: Forward: 16 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5301 | Test Error: 0.0160, Loss: 0.0389
396: Forward: 16 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5301 | Test Error: 0.0160, Loss: 0.0390
397: Forward: 16 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5302 | Test Error: 0.0160, Loss: 0.0388
398: Forward: 16 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5302 | Test Error: 0.0160, Loss: 0.0389
399: Forward: 16 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5303 | Test Error: 0.0160, Loss: 0.0388
400: Forward: 16 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5304 | Test Error: 0.0160, Loss: 0.0389
401: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5304 | Test Error: 0.0160, Loss: 0.0388
402: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5305 | Test Error: 0.0160, Loss: 0.0389
403: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5305 | Test Error: 0.0170, Loss: 0.0387
404: Forward: 16 | Train Error: 0.0040, Loss: 0.0286, Operator norm: 0.5306 | Test Error: 0.0160, Loss: 0.0389
405: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5306 | Test Error: 0.0170, Loss: 0.0387
406: Forward: 16 | Train Error: 0.0040, Loss: 0.0285, Operator norm: 0.5307 | Test Error: 0.0160, Loss: 0.0389
407: Forward: 16 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5307 | Test Error: 0.0170, Loss: 0.0387
408: Forward: 16 | Train Error: 0.0040, Loss: 0.0285, Operator norm: 0.5308 | Test Error: 0.0160, Loss: 0.0389
409: Forward: 16 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5308 | Test Error: 0.0170, Loss: 0.0387
410: Forward: 16 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5309 | Test Error: 0.0160, Loss: 0.0390
411: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5309 | Test Error: 0.0160, Loss: 0.0387
412: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5310 | Test Error: 0.0170, Loss: 0.0391
413: Forward: 16 | Train Error: 0.0050, Loss: 0.0286, Operator norm: 0.5310 | Test Error: 0.0160, Loss: 0.0388
414: Forward: 16 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5311 | Test Error: 0.0160, Loss: 0.0393
415: Forward: 16 | Train Error: 0.0050, Loss: 0.0287, Operator norm: 0.5311 | Test Error: 0.0160, Loss: 0.0390
416: Forward: 16 | Train Error: 0.0050, Loss: 0.0288, Operator norm: 0.5312 | Test Error: 0.0160, Loss: 0.0395
417: Forward: 16 | Train Error: 0.0060, Loss: 0.0289, Operator norm: 0.5312 | Test Error: 0.0160, Loss: 0.0392
418: Forward: 16 | Train Error: 0.0050, Loss: 0.0291, Operator norm: 0.5313 | Test Error: 0.0170, Loss: 0.0399
419: Forward: 16 | Train Error: 0.0060, Loss: 0.0293, Operator norm: 0.5313 | Test Error: 0.0160, Loss: 0.0396
420: Forward: 16 | Train Error: 0.0050, Loss: 0.0295, Operator norm: 0.5314 | Test Error: 0.0170, Loss: 0.0405
421: Forward: 16 | Train Error: 0.0060, Loss: 0.0298, Operator norm: 0.5314 | Test Error: 0.0160, Loss: 0.0402
422: Forward: 16 | Train Error: 0.0050, Loss: 0.0301, Operator norm: 0.5315 | Test Error: 0.0160, Loss: 0.0414
423: Forward: 16 | Train Error: 0.0070, Loss: 0.0305, Operator norm: 0.5314 | Test Error: 0.0160, Loss: 0.0410
424: Forward: 16 | Train Error: 0.0040, Loss: 0.0310, Operator norm: 0.5315 | Test Error: 0.0180, Loss: 0.0426
425: Forward: 16 | Train Error: 0.0070, Loss: 0.0317, Operator norm: 0.5315 | Test Error: 0.0160, Loss: 0.0424
426: Forward: 16 | Train Error: 0.0040, Loss: 0.0324, Operator norm: 0.5316 | Test Error: 0.0170, Loss: 0.0444
427: Forward: 16 | Train Error: 0.0070, Loss: 0.0333, Operator norm: 0.5316 | Test Error: 0.0160, Loss: 0.0443
428: Forward: 16 | Train Error: 0.0040, Loss: 0.0344, Operator norm: 0.5317 | Test Error: 0.0170, Loss: 0.0470
429: Forward: 16 | Train Error: 0.0070, Loss: 0.0357, Operator norm: 0.5316 | Test Error: 0.0160, Loss: 0.0470
430: Forward: 16 | Train Error: 0.0040, Loss: 0.0373, Operator norm: 0.5318 | Test Error: 0.0180, Loss: 0.0504
431: Forward: 16 | Train Error: 0.0080, Loss: 0.0390, Operator norm: 0.5317 | Test Error: 0.0190, Loss: 0.0508
432: Forward: 16 | Train Error: 0.0040, Loss: 0.0411, Operator norm: 0.5318 | Test Error: 0.0220, Loss: 0.0550
433: Forward: 16 | Train Error: 0.0110, Loss: 0.0434, Operator norm: 0.5317 | Test Error: 0.0220, Loss: 0.0557
434: Forward: 16 | Train Error: 0.0070, Loss: 0.0461, Operator norm: 0.5318 | Test Error: 0.0230, Loss: 0.0607
435: Forward: 16 | Train Error: 0.0140, Loss: 0.0488, Operator norm: 0.5316 | Test Error: 0.0230, Loss: 0.0615
436: Forward: 16 | Train Error: 0.0080, Loss: 0.0520, Operator norm: 0.5318 | Test Error: 0.0250, Loss: 0.0670
437: Forward: 16 | Train Error: 0.0150, Loss: 0.0549, Operator norm: 0.5316 | Test Error: 0.0280, Loss: 0.0676
438: Forward: 16 | Train Error: 0.0090, Loss: 0.0581, Operator norm: 0.5317 | Test Error: 0.0310, Loss: 0.0729
439: Forward: 16 | Train Error: 0.0150, Loss: 0.0606, Operator norm: 0.5315 | Test Error: 0.0330, Loss: 0.0726
440: Forward: 16 | Train Error: 0.0090, Loss: 0.0632, Operator norm: 0.5316 | Test Error: 0.0320, Loss: 0.0769
441: Forward: 16 | Train Error: 0.0170, Loss: 0.0645, Operator norm: 0.5313 | Test Error: 0.0330, Loss: 0.0750
442: Forward: 16 | Train Error: 0.0100, Loss: 0.0657, Operator norm: 0.5314 | Test Error: 0.0320, Loss: 0.0776
443: Forward: 16 | Train Error: 0.0170, Loss: 0.0652, Operator norm: 0.5312 | Test Error: 0.0330, Loss: 0.0739
444: Forward: 16 | Train Error: 0.0100, Loss: 0.0646, Operator norm: 0.5312 | Test Error: 0.0310, Loss: 0.0747
445: Forward: 16 | Train Error: 0.0160, Loss: 0.0623, Operator norm: 0.5310 | Test Error: 0.0310, Loss: 0.0695
446: Forward: 16 | Train Error: 0.0090, Loss: 0.0601, Operator norm: 0.5311 | Test Error: 0.0270, Loss: 0.0689
447: Forward: 16 | Train Error: 0.0150, Loss: 0.0568, Operator norm: 0.5309 | Test Error: 0.0230, Loss: 0.0632
448: Forward: 16 | Train Error: 0.0090, Loss: 0.0538, Operator norm: 0.5310 | Test Error: 0.0250, Loss: 0.0621
449: Forward: 16 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.5309 | Test Error: 0.0190, Loss: 0.0567
450: Forward: 16 | Train Error: 0.0050, Loss: 0.0472, Operator norm: 0.5310 | Test Error: 0.0210, Loss: 0.0557
451: Forward: 16 | Train Error: 0.0120, Loss: 0.0441, Operator norm: 0.5309 | Test Error: 0.0180, Loss: 0.0511
452: Forward: 16 | Train Error: 0.0040, Loss: 0.0415, Operator norm: 0.5310 | Test Error: 0.0190, Loss: 0.0505
453: Forward: 16 | Train Error: 0.0100, Loss: 0.0391, Operator norm: 0.5309 | Test Error: 0.0160, Loss: 0.0469
454: Forward: 16 | Train Error: 0.0040, Loss: 0.0371, Operator norm: 0.5310 | Test Error: 0.0180, Loss: 0.0466
455: Forward: 16 | Train Error: 0.0080, Loss: 0.0354, Operator norm: 0.5310 | Test Error: 0.0150, Loss: 0.0438
456: Forward: 16 | Train Error: 0.0040, Loss: 0.0340, Operator norm: 0.5311 | Test Error: 0.0170, Loss: 0.0439
457: Forward: 16 | Train Error: 0.0070, Loss: 0.0327, Operator norm: 0.5311 | Test Error: 0.0150, Loss: 0.0417
458: Forward: 16 | Train Error: 0.0040, Loss: 0.0317, Operator norm: 0.5312 | Test Error: 0.0180, Loss: 0.0419
459: Forward: 16 | Train Error: 0.0070, Loss: 0.0309, Operator norm: 0.5312 | Test Error: 0.0160, Loss: 0.0403
460: Forward: 16 | Train Error: 0.0040, Loss: 0.0302, Operator norm: 0.5313 | Test Error: 0.0150, Loss: 0.0406
461: Forward: 16 | Train Error: 0.0060, Loss: 0.0297, Operator norm: 0.5313 | Test Error: 0.0160, Loss: 0.0394
462: Forward: 16 | Train Error: 0.0040, Loss: 0.0292, Operator norm: 0.5313 | Test Error: 0.0150, Loss: 0.0397
463: Forward: 16 | Train Error: 0.0060, Loss: 0.0288, Operator norm: 0.5314 | Test Error: 0.0160, Loss: 0.0387
464: Forward: 16 | Train Error: 0.0050, Loss: 0.0285, Operator norm: 0.5314 | Test Error: 0.0160, Loss: 0.0391
465: Forward: 16 | Train Error: 0.0060, Loss: 0.0282, Operator norm: 0.5315 | Test Error: 0.0160, Loss: 0.0383
466: Forward: 16 | Train Error: 0.0050, Loss: 0.0280, Operator norm: 0.5315 | Test Error: 0.0160, Loss: 0.0386
467: Forward: 16 | Train Error: 0.0060, Loss: 0.0278, Operator norm: 0.5316 | Test Error: 0.0160, Loss: 0.0380
468: Forward: 16 | Train Error: 0.0050, Loss: 0.0276, Operator norm: 0.5316 | Test Error: 0.0160, Loss: 0.0383
469: Forward: 16 | Train Error: 0.0060, Loss: 0.0275, Operator norm: 0.5317 | Test Error: 0.0160, Loss: 0.0378
470: Forward: 16 | Train Error: 0.0040, Loss: 0.0273, Operator norm: 0.5317 | Test Error: 0.0160, Loss: 0.0381
471: Forward: 16 | Train Error: 0.0050, Loss: 0.0272, Operator norm: 0.5318 | Test Error: 0.0160, Loss: 0.0376
472: Forward: 16 | Train Error: 0.0040, Loss: 0.0271, Operator norm: 0.5318 | Test Error: 0.0160, Loss: 0.0379
473: Forward: 16 | Train Error: 0.0050, Loss: 0.0270, Operator norm: 0.5319 | Test Error: 0.0170, Loss: 0.0375
474: Forward: 16 | Train Error: 0.0040, Loss: 0.0270, Operator norm: 0.5319 | Test Error: 0.0150, Loss: 0.0377
475: Forward: 16 | Train Error: 0.0050, Loss: 0.0269, Operator norm: 0.5320 | Test Error: 0.0170, Loss: 0.0374
476: Forward: 16 | Train Error: 0.0040, Loss: 0.0268, Operator norm: 0.5320 | Test Error: 0.0150, Loss: 0.0376
477: Forward: 16 | Train Error: 0.0050, Loss: 0.0268, Operator norm: 0.5321 | Test Error: 0.0170, Loss: 0.0374
478: Forward: 16 | Train Error: 0.0040, Loss: 0.0267, Operator norm: 0.5321 | Test Error: 0.0150, Loss: 0.0375
479: Forward: 16 | Train Error: 0.0050, Loss: 0.0267, Operator norm: 0.5322 | Test Error: 0.0170, Loss: 0.0373
480: Forward: 16 | Train Error: 0.0040, Loss: 0.0266, Operator norm: 0.5322 | Test Error: 0.0150, Loss: 0.0374
481: Forward: 16 | Train Error: 0.0050, Loss: 0.0266, Operator norm: 0.5323 | Test Error: 0.0170, Loss: 0.0372
482: Forward: 16 | Train Error: 0.0040, Loss: 0.0265, Operator norm: 0.5323 | Test Error: 0.0160, Loss: 0.0374
483: Forward: 16 | Train Error: 0.0050, Loss: 0.0265, Operator norm: 0.5324 | Test Error: 0.0170, Loss: 0.0372
484: Forward: 16 | Train Error: 0.0040, Loss: 0.0265, Operator norm: 0.5324 | Test Error: 0.0160, Loss: 0.0373
485: Forward: 16 | Train Error: 0.0050, Loss: 0.0264, Operator norm: 0.5325 | Test Error: 0.0170, Loss: 0.0371
486: Forward: 16 | Train Error: 0.0040, Loss: 0.0264, Operator norm: 0.5326 | Test Error: 0.0170, Loss: 0.0372
487: Forward: 16 | Train Error: 0.0050, Loss: 0.0263, Operator norm: 0.5326 | Test Error: 0.0170, Loss: 0.0371
488: Forward: 16 | Train Error: 0.0040, Loss: 0.0263, Operator norm: 0.5326 | Test Error: 0.0170, Loss: 0.0372
489: Forward: 16 | Train Error: 0.0050, Loss: 0.0263, Operator norm: 0.5327 | Test Error: 0.0170, Loss: 0.0371
490: Forward: 16 | Train Error: 0.0040, Loss: 0.0262, Operator norm: 0.5328 | Test Error: 0.0170, Loss: 0.0371
491: Forward: 16 | Train Error: 0.0050, Loss: 0.0262, Operator norm: 0.5328 | Test Error: 0.0170, Loss: 0.0370
492: Forward: 16 | Train Error: 0.0040, Loss: 0.0262, Operator norm: 0.5328 | Test Error: 0.0160, Loss: 0.0371
493: Forward: 16 | Train Error: 0.0050, Loss: 0.0261, Operator norm: 0.5329 | Test Error: 0.0170, Loss: 0.0370
494: Forward: 16 | Train Error: 0.0040, Loss: 0.0261, Operator norm: 0.5329 | Test Error: 0.0160, Loss: 0.0370
495: Forward: 16 | Train Error: 0.0050, Loss: 0.0261, Operator norm: 0.5330 | Test Error: 0.0170, Loss: 0.0369
496: Forward: 16 | Train Error: 0.0040, Loss: 0.0260, Operator norm: 0.5330 | Test Error: 0.0160, Loss: 0.0370
497: Forward: 16 | Train Error: 0.0050, Loss: 0.0260, Operator norm: 0.5331 | Test Error: 0.0170, Loss: 0.0369
498: Forward: 16 | Train Error: 0.0040, Loss: 0.0260, Operator norm: 0.5331 | Test Error: 0.0160, Loss: 0.0370
499: Forward: 16 | Train Error: 0.0050, Loss: 0.0259, Operator norm: 0.5332 | Test Error: 0.0170, Loss: 0.0369
grad at the end: grad_B=0.0698, grad_A=0.0339, grad_W=0.0791
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5020, Loss: 0.6626, Operator norm: 0.5008 | Test Error: 0.4570, Loss: 0.5303
1: Forward: 16 | Train Error: 0.4580, Loss: 0.5311, Operator norm: 0.5014 | Test Error: 0.4240, Loss: 0.4385
2: Forward: 16 | Train Error: 0.4170, Loss: 0.4403, Operator norm: 0.5020 | Test Error: 0.3800, Loss: 0.3743
3: Forward: 16 | Train Error: 0.3770, Loss: 0.3768, Operator norm: 0.5025 | Test Error: 0.3430, Loss: 0.3288
4: Forward: 16 | Train Error: 0.3520, Loss: 0.3319, Operator norm: 0.5029 | Test Error: 0.3070, Loss: 0.2961
5: Forward: 16 | Train Error: 0.3110, Loss: 0.2995, Operator norm: 0.5032 | Test Error: 0.2540, Loss: 0.2721
6: Forward: 16 | Train Error: 0.2840, Loss: 0.2758, Operator norm: 0.5035 | Test Error: 0.2250, Loss: 0.2541
7: Forward: 16 | Train Error: 0.2490, Loss: 0.2580, Operator norm: 0.5038 | Test Error: 0.1930, Loss: 0.2402
8: Forward: 16 | Train Error: 0.2180, Loss: 0.2443, Operator norm: 0.5040 | Test Error: 0.1650, Loss: 0.2292
9: Forward: 16 | Train Error: 0.1870, Loss: 0.2334, Operator norm: 0.5042 | Test Error: 0.1390, Loss: 0.2202
10: Forward: 16 | Train Error: 0.1610, Loss: 0.2245, Operator norm: 0.5044 | Test Error: 0.1190, Loss: 0.2125
11: Forward: 16 | Train Error: 0.1380, Loss: 0.2169, Operator norm: 0.5045 | Test Error: 0.1020, Loss: 0.2059
12: Forward: 16 | Train Error: 0.1210, Loss: 0.2103, Operator norm: 0.5046 | Test Error: 0.0930, Loss: 0.2000
13: Forward: 16 | Train Error: 0.1070, Loss: 0.2045, Operator norm: 0.5047 | Test Error: 0.0840, Loss: 0.1947
14: Forward: 16 | Train Error: 0.0960, Loss: 0.1992, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1897
15: Forward: 16 | Train Error: 0.0900, Loss: 0.1943, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1851
16: Forward: 16 | Train Error: 0.0820, Loss: 0.1897, Operator norm: 0.5050 | Test Error: 0.0700, Loss: 0.1808
17: Forward: 16 | Train Error: 0.0730, Loss: 0.1854, Operator norm: 0.5050 | Test Error: 0.0680, Loss: 0.1767
18: Forward: 16 | Train Error: 0.0710, Loss: 0.1813, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1728
19: Forward: 16 | Train Error: 0.0680, Loss: 0.1774, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1690
20: Forward: 16 | Train Error: 0.0640, Loss: 0.1737, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1654
21: Forward: 16 | Train Error: 0.0620, Loss: 0.1701, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1620
22: Forward: 16 | Train Error: 0.0610, Loss: 0.1667, Operator norm: 0.5053 | Test Error: 0.0590, Loss: 0.1587
23: Forward: 16 | Train Error: 0.0590, Loss: 0.1634, Operator norm: 0.5054 | Test Error: 0.0580, Loss: 0.1555
24: Forward: 16 | Train Error: 0.0580, Loss: 0.1602, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1525
25: Forward: 16 | Train Error: 0.0560, Loss: 0.1572, Operator norm: 0.5055 | Test Error: 0.0550, Loss: 0.1495
26: Forward: 16 | Train Error: 0.0550, Loss: 0.1542, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1467
27: Forward: 16 | Train Error: 0.0550, Loss: 0.1514, Operator norm: 0.5056 | Test Error: 0.0530, Loss: 0.1440
28: Forward: 16 | Train Error: 0.0550, Loss: 0.1487, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1414
29: Forward: 16 | Train Error: 0.0550, Loss: 0.1461, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1388
30: Forward: 16 | Train Error: 0.0540, Loss: 0.1435, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1364
31: Forward: 16 | Train Error: 0.0530, Loss: 0.1411, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1340
32: Forward: 16 | Train Error: 0.0530, Loss: 0.1388, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1318
33: Forward: 16 | Train Error: 0.0520, Loss: 0.1365, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1296
34: Forward: 16 | Train Error: 0.0510, Loss: 0.1343, Operator norm: 0.5060 | Test Error: 0.0480, Loss: 0.1275
35: Forward: 16 | Train Error: 0.0490, Loss: 0.1322, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1255
36: Forward: 16 | Train Error: 0.0490, Loss: 0.1302, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1235
37: Forward: 16 | Train Error: 0.0480, Loss: 0.1282, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1217
38: Forward: 16 | Train Error: 0.0490, Loss: 0.1263, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1199
39: Forward: 16 | Train Error: 0.0470, Loss: 0.1245, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1181
40: Forward: 16 | Train Error: 0.0470, Loss: 0.1228, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1165
41: Forward: 16 | Train Error: 0.0480, Loss: 0.1211, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1148
42: Forward: 16 | Train Error: 0.0480, Loss: 0.1195, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1133
43: Forward: 16 | Train Error: 0.0480, Loss: 0.1179, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1118
44: Forward: 16 | Train Error: 0.0480, Loss: 0.1164, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1103
45: Forward: 16 | Train Error: 0.0480, Loss: 0.1149, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1089
46: Forward: 16 | Train Error: 0.0480, Loss: 0.1135, Operator norm: 0.5067 | Test Error: 0.0460, Loss: 0.1076
47: Forward: 16 | Train Error: 0.0480, Loss: 0.1122, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1063
48: Forward: 16 | Train Error: 0.0480, Loss: 0.1109, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1051
49: Forward: 16 | Train Error: 0.0480, Loss: 0.1096, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1039
50: Forward: 16 | Train Error: 0.0480, Loss: 0.1084, Operator norm: 0.5070 | Test Error: 0.0440, Loss: 0.1027
51: Forward: 16 | Train Error: 0.0480, Loss: 0.1072, Operator norm: 0.5070 | Test Error: 0.0450, Loss: 0.1016
52: Forward: 16 | Train Error: 0.0470, Loss: 0.1061, Operator norm: 0.5071 | Test Error: 0.0450, Loss: 0.1005
53: Forward: 16 | Train Error: 0.0470, Loss: 0.1050, Operator norm: 0.5072 | Test Error: 0.0450, Loss: 0.0995
54: Forward: 16 | Train Error: 0.0460, Loss: 0.1040, Operator norm: 0.5072 | Test Error: 0.0450, Loss: 0.0985
55: Forward: 16 | Train Error: 0.0460, Loss: 0.1029, Operator norm: 0.5073 | Test Error: 0.0450, Loss: 0.0976
56: Forward: 16 | Train Error: 0.0460, Loss: 0.1020, Operator norm: 0.5074 | Test Error: 0.0450, Loss: 0.0966
57: Forward: 16 | Train Error: 0.0460, Loss: 0.1010, Operator norm: 0.5074 | Test Error: 0.0440, Loss: 0.0957
58: Forward: 16 | Train Error: 0.0460, Loss: 0.1001, Operator norm: 0.5075 | Test Error: 0.0440, Loss: 0.0949
59: Forward: 16 | Train Error: 0.0460, Loss: 0.0992, Operator norm: 0.5075 | Test Error: 0.0440, Loss: 0.0941
60: Forward: 16 | Train Error: 0.0460, Loss: 0.0984, Operator norm: 0.5076 | Test Error: 0.0440, Loss: 0.0933
61: Forward: 16 | Train Error: 0.0450, Loss: 0.0976, Operator norm: 0.5077 | Test Error: 0.0440, Loss: 0.0925
62: Forward: 16 | Train Error: 0.0450, Loss: 0.0968, Operator norm: 0.5077 | Test Error: 0.0430, Loss: 0.0918
63: Forward: 16 | Train Error: 0.0450, Loss: 0.0960, Operator norm: 0.5078 | Test Error: 0.0430, Loss: 0.0910
64: Forward: 16 | Train Error: 0.0450, Loss: 0.0953, Operator norm: 0.5079 | Test Error: 0.0430, Loss: 0.0904
65: Forward: 16 | Train Error: 0.0450, Loss: 0.0946, Operator norm: 0.5079 | Test Error: 0.0430, Loss: 0.0897
66: Forward: 16 | Train Error: 0.0450, Loss: 0.0939, Operator norm: 0.5080 | Test Error: 0.0430, Loss: 0.0891
67: Forward: 16 | Train Error: 0.0450, Loss: 0.0932, Operator norm: 0.5081 | Test Error: 0.0430, Loss: 0.0884
68: Forward: 16 | Train Error: 0.0450, Loss: 0.0926, Operator norm: 0.5081 | Test Error: 0.0430, Loss: 0.0878
69: Forward: 16 | Train Error: 0.0450, Loss: 0.0920, Operator norm: 0.5082 | Test Error: 0.0430, Loss: 0.0873
70: Forward: 16 | Train Error: 0.0440, Loss: 0.0914, Operator norm: 0.5082 | Test Error: 0.0430, Loss: 0.0867
71: Forward: 16 | Train Error: 0.0440, Loss: 0.0908, Operator norm: 0.5083 | Test Error: 0.0430, Loss: 0.0862
72: Forward: 16 | Train Error: 0.0450, Loss: 0.0903, Operator norm: 0.5083 | Test Error: 0.0430, Loss: 0.0857
73: Forward: 16 | Train Error: 0.0450, Loss: 0.0897, Operator norm: 0.5084 | Test Error: 0.0430, Loss: 0.0852
74: Forward: 16 | Train Error: 0.0450, Loss: 0.0892, Operator norm: 0.5084 | Test Error: 0.0430, Loss: 0.0847
75: Forward: 16 | Train Error: 0.0450, Loss: 0.0887, Operator norm: 0.5085 | Test Error: 0.0430, Loss: 0.0843
76: Forward: 16 | Train Error: 0.0450, Loss: 0.0882, Operator norm: 0.5085 | Test Error: 0.0430, Loss: 0.0838
77: Forward: 16 | Train Error: 0.0440, Loss: 0.0878, Operator norm: 0.5086 | Test Error: 0.0430, Loss: 0.0834
78: Forward: 16 | Train Error: 0.0440, Loss: 0.0873, Operator norm: 0.5086 | Test Error: 0.0430, Loss: 0.0830
79: Forward: 16 | Train Error: 0.0440, Loss: 0.0869, Operator norm: 0.5087 | Test Error: 0.0420, Loss: 0.0826
80: Forward: 16 | Train Error: 0.0440, Loss: 0.0865, Operator norm: 0.5087 | Test Error: 0.0410, Loss: 0.0822
81: Forward: 16 | Train Error: 0.0440, Loss: 0.0861, Operator norm: 0.5088 | Test Error: 0.0410, Loss: 0.0818
82: Forward: 16 | Train Error: 0.0440, Loss: 0.0857, Operator norm: 0.5088 | Test Error: 0.0410, Loss: 0.0814
83: Forward: 16 | Train Error: 0.0430, Loss: 0.0853, Operator norm: 0.5089 | Test Error: 0.0410, Loss: 0.0811
84: Forward: 16 | Train Error: 0.0430, Loss: 0.0849, Operator norm: 0.5089 | Test Error: 0.0410, Loss: 0.0808
85: Forward: 16 | Train Error: 0.0430, Loss: 0.0845, Operator norm: 0.5090 | Test Error: 0.0410, Loss: 0.0804
86: Forward: 16 | Train Error: 0.0430, Loss: 0.0842, Operator norm: 0.5090 | Test Error: 0.0410, Loss: 0.0801
87: Forward: 16 | Train Error: 0.0420, Loss: 0.0839, Operator norm: 0.5090 | Test Error: 0.0410, Loss: 0.0798
88: Forward: 16 | Train Error: 0.0420, Loss: 0.0835, Operator norm: 0.5091 | Test Error: 0.0410, Loss: 0.0795
89: Forward: 16 | Train Error: 0.0420, Loss: 0.0832, Operator norm: 0.5091 | Test Error: 0.0410, Loss: 0.0793
90: Forward: 16 | Train Error: 0.0420, Loss: 0.0829, Operator norm: 0.5092 | Test Error: 0.0410, Loss: 0.0790
91: Forward: 16 | Train Error: 0.0420, Loss: 0.0826, Operator norm: 0.5092 | Test Error: 0.0410, Loss: 0.0787
92: Forward: 16 | Train Error: 0.0420, Loss: 0.0823, Operator norm: 0.5093 | Test Error: 0.0410, Loss: 0.0785
93: Forward: 16 | Train Error: 0.0420, Loss: 0.0820, Operator norm: 0.5093 | Test Error: 0.0410, Loss: 0.0782
94: Forward: 16 | Train Error: 0.0420, Loss: 0.0818, Operator norm: 0.5093 | Test Error: 0.0400, Loss: 0.0780
95: Forward: 16 | Train Error: 0.0420, Loss: 0.0815, Operator norm: 0.5094 | Test Error: 0.0400, Loss: 0.0777
96: Forward: 16 | Train Error: 0.0410, Loss: 0.0812, Operator norm: 0.5094 | Test Error: 0.0400, Loss: 0.0775
97: Forward: 16 | Train Error: 0.0410, Loss: 0.0810, Operator norm: 0.5095 | Test Error: 0.0400, Loss: 0.0773
98: Forward: 16 | Train Error: 0.0410, Loss: 0.0808, Operator norm: 0.5095 | Test Error: 0.0400, Loss: 0.0771
99: Forward: 16 | Train Error: 0.0410, Loss: 0.0805, Operator norm: 0.5095 | Test Error: 0.0400, Loss: 0.0769
100: Forward: 16 | Train Error: 0.0410, Loss: 0.0803, Operator norm: 0.5096 | Test Error: 0.0400, Loss: 0.0767
101: Forward: 16 | Train Error: 0.0410, Loss: 0.0801, Operator norm: 0.5096 | Test Error: 0.0390, Loss: 0.0765
102: Forward: 16 | Train Error: 0.0410, Loss: 0.0799, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0763
103: Forward: 16 | Train Error: 0.0410, Loss: 0.0796, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0761
104: Forward: 16 | Train Error: 0.0410, Loss: 0.0794, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0760
105: Forward: 16 | Train Error: 0.0410, Loss: 0.0792, Operator norm: 0.5097 | Test Error: 0.0390, Loss: 0.0758
106: Forward: 16 | Train Error: 0.0410, Loss: 0.0790, Operator norm: 0.5098 | Test Error: 0.0380, Loss: 0.0756
107: Forward: 16 | Train Error: 0.0410, Loss: 0.0789, Operator norm: 0.5098 | Test Error: 0.0380, Loss: 0.0755
108: Forward: 16 | Train Error: 0.0410, Loss: 0.0787, Operator norm: 0.5098 | Test Error: 0.0380, Loss: 0.0753
109: Forward: 16 | Train Error: 0.0410, Loss: 0.0785, Operator norm: 0.5099 | Test Error: 0.0380, Loss: 0.0752
110: Forward: 16 | Train Error: 0.0410, Loss: 0.0783, Operator norm: 0.5099 | Test Error: 0.0380, Loss: 0.0750
111: Forward: 16 | Train Error: 0.0410, Loss: 0.0781, Operator norm: 0.5099 | Test Error: 0.0380, Loss: 0.0749
112: Forward: 16 | Train Error: 0.0410, Loss: 0.0780, Operator norm: 0.5100 | Test Error: 0.0380, Loss: 0.0747
113: Forward: 16 | Train Error: 0.0410, Loss: 0.0778, Operator norm: 0.5100 | Test Error: 0.0380, Loss: 0.0746
114: Forward: 16 | Train Error: 0.0410, Loss: 0.0776, Operator norm: 0.5100 | Test Error: 0.0380, Loss: 0.0745
115: Forward: 16 | Train Error: 0.0410, Loss: 0.0775, Operator norm: 0.5101 | Test Error: 0.0380, Loss: 0.0743
116: Forward: 16 | Train Error: 0.0410, Loss: 0.0773, Operator norm: 0.5101 | Test Error: 0.0370, Loss: 0.0742
117: Forward: 16 | Train Error: 0.0410, Loss: 0.0772, Operator norm: 0.5101 | Test Error: 0.0360, Loss: 0.0741
118: Forward: 16 | Train Error: 0.0410, Loss: 0.0770, Operator norm: 0.5102 | Test Error: 0.0360, Loss: 0.0740
119: Forward: 16 | Train Error: 0.0410, Loss: 0.0769, Operator norm: 0.5102 | Test Error: 0.0360, Loss: 0.0739
120: Forward: 16 | Train Error: 0.0410, Loss: 0.0768, Operator norm: 0.5102 | Test Error: 0.0360, Loss: 0.0737
121: Forward: 16 | Train Error: 0.0410, Loss: 0.0766, Operator norm: 0.5102 | Test Error: 0.0360, Loss: 0.0736
122: Forward: 16 | Train Error: 0.0400, Loss: 0.0765, Operator norm: 0.5103 | Test Error: 0.0360, Loss: 0.0735
123: Forward: 16 | Train Error: 0.0390, Loss: 0.0764, Operator norm: 0.5103 | Test Error: 0.0350, Loss: 0.0734
124: Forward: 16 | Train Error: 0.0390, Loss: 0.0762, Operator norm: 0.5103 | Test Error: 0.0350, Loss: 0.0733
125: Forward: 16 | Train Error: 0.0390, Loss: 0.0761, Operator norm: 0.5103 | Test Error: 0.0350, Loss: 0.0732
126: Forward: 16 | Train Error: 0.0390, Loss: 0.0760, Operator norm: 0.5103 | Test Error: 0.0350, Loss: 0.0731
127: Forward: 16 | Train Error: 0.0390, Loss: 0.0759, Operator norm: 0.5104 | Test Error: 0.0360, Loss: 0.0730
128: Forward: 16 | Train Error: 0.0390, Loss: 0.0757, Operator norm: 0.5104 | Test Error: 0.0360, Loss: 0.0729
129: Forward: 16 | Train Error: 0.0390, Loss: 0.0756, Operator norm: 0.5104 | Test Error: 0.0360, Loss: 0.0728
130: Forward: 16 | Train Error: 0.0390, Loss: 0.0755, Operator norm: 0.5105 | Test Error: 0.0360, Loss: 0.0727
131: Forward: 16 | Train Error: 0.0390, Loss: 0.0754, Operator norm: 0.5105 | Test Error: 0.0360, Loss: 0.0727
132: Forward: 16 | Train Error: 0.0390, Loss: 0.0753, Operator norm: 0.5105 | Test Error: 0.0360, Loss: 0.0726
133: Forward: 16 | Train Error: 0.0390, Loss: 0.0752, Operator norm: 0.5105 | Test Error: 0.0360, Loss: 0.0725
134: Forward: 16 | Train Error: 0.0390, Loss: 0.0751, Operator norm: 0.5105 | Test Error: 0.0360, Loss: 0.0724
135: Forward: 16 | Train Error: 0.0390, Loss: 0.0750, Operator norm: 0.5105 | Test Error: 0.0360, Loss: 0.0723
136: Forward: 16 | Train Error: 0.0390, Loss: 0.0749, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0722
137: Forward: 16 | Train Error: 0.0390, Loss: 0.0747, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0722
138: Forward: 16 | Train Error: 0.0390, Loss: 0.0746, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0721
139: Forward: 16 | Train Error: 0.0390, Loss: 0.0745, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0720
140: Forward: 16 | Train Error: 0.0390, Loss: 0.0744, Operator norm: 0.5106 | Test Error: 0.0360, Loss: 0.0719
141: Forward: 16 | Train Error: 0.0390, Loss: 0.0744, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0719
142: Forward: 16 | Train Error: 0.0390, Loss: 0.0743, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0718
143: Forward: 16 | Train Error: 0.0380, Loss: 0.0742, Operator norm: 0.5107 | Test Error: 0.0360, Loss: 0.0717
144: Forward: 16 | Train Error: 0.0370, Loss: 0.0741, Operator norm: 0.5107 | Test Error: 0.0350, Loss: 0.0717
145: Forward: 16 | Train Error: 0.0370, Loss: 0.0740, Operator norm: 0.5107 | Test Error: 0.0340, Loss: 0.0716
146: Forward: 16 | Train Error: 0.0370, Loss: 0.0739, Operator norm: 0.5107 | Test Error: 0.0340, Loss: 0.0715
147: Forward: 16 | Train Error: 0.0370, Loss: 0.0738, Operator norm: 0.5108 | Test Error: 0.0340, Loss: 0.0715
148: Forward: 16 | Train Error: 0.0370, Loss: 0.0737, Operator norm: 0.5108 | Test Error: 0.0340, Loss: 0.0714
149: Forward: 16 | Train Error: 0.0370, Loss: 0.0736, Operator norm: 0.5108 | Test Error: 0.0340, Loss: 0.0713
150: Forward: 16 | Train Error: 0.0360, Loss: 0.0735, Operator norm: 0.5108 | Test Error: 0.0330, Loss: 0.0713
151: Forward: 16 | Train Error: 0.0360, Loss: 0.0734, Operator norm: 0.5108 | Test Error: 0.0330, Loss: 0.0712
152: Forward: 16 | Train Error: 0.0360, Loss: 0.0734, Operator norm: 0.5108 | Test Error: 0.0330, Loss: 0.0712
153: Forward: 16 | Train Error: 0.0360, Loss: 0.0733, Operator norm: 0.5109 | Test Error: 0.0330, Loss: 0.0711
154: Forward: 16 | Train Error: 0.0360, Loss: 0.0732, Operator norm: 0.5109 | Test Error: 0.0330, Loss: 0.0710
155: Forward: 16 | Train Error: 0.0360, Loss: 0.0731, Operator norm: 0.5109 | Test Error: 0.0330, Loss: 0.0710
156: Forward: 16 | Train Error: 0.0360, Loss: 0.0730, Operator norm: 0.5109 | Test Error: 0.0330, Loss: 0.0709
157: Forward: 16 | Train Error: 0.0360, Loss: 0.0730, Operator norm: 0.5109 | Test Error: 0.0330, Loss: 0.0709
158: Forward: 16 | Train Error: 0.0360, Loss: 0.0729, Operator norm: 0.5110 | Test Error: 0.0330, Loss: 0.0708
159: Forward: 16 | Train Error: 0.0360, Loss: 0.0728, Operator norm: 0.5110 | Test Error: 0.0330, Loss: 0.0707
160: Forward: 16 | Train Error: 0.0360, Loss: 0.0727, Operator norm: 0.5110 | Test Error: 0.0330, Loss: 0.0707
161: Forward: 16 | Train Error: 0.0360, Loss: 0.0726, Operator norm: 0.5110 | Test Error: 0.0330, Loss: 0.0706
162: Forward: 16 | Train Error: 0.0360, Loss: 0.0726, Operator norm: 0.5110 | Test Error: 0.0330, Loss: 0.0706
163: Forward: 16 | Train Error: 0.0360, Loss: 0.0725, Operator norm: 0.5110 | Test Error: 0.0330, Loss: 0.0705
164: Forward: 16 | Train Error: 0.0360, Loss: 0.0724, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0705
165: Forward: 16 | Train Error: 0.0360, Loss: 0.0723, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0704
166: Forward: 16 | Train Error: 0.0360, Loss: 0.0723, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0704
167: Forward: 16 | Train Error: 0.0360, Loss: 0.0722, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0703
168: Forward: 16 | Train Error: 0.0360, Loss: 0.0721, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0703
169: Forward: 16 | Train Error: 0.0360, Loss: 0.0720, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0702
170: Forward: 16 | Train Error: 0.0360, Loss: 0.0720, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0702
171: Forward: 16 | Train Error: 0.0360, Loss: 0.0719, Operator norm: 0.5111 | Test Error: 0.0330, Loss: 0.0701
172: Forward: 16 | Train Error: 0.0360, Loss: 0.0718, Operator norm: 0.5112 | Test Error: 0.0330, Loss: 0.0701
173: Forward: 16 | Train Error: 0.0360, Loss: 0.0718, Operator norm: 0.5112 | Test Error: 0.0320, Loss: 0.0700
174: Forward: 16 | Train Error: 0.0360, Loss: 0.0717, Operator norm: 0.5112 | Test Error: 0.0320, Loss: 0.0700
175: Forward: 16 | Train Error: 0.0350, Loss: 0.0716, Operator norm: 0.5112 | Test Error: 0.0300, Loss: 0.0699
176: Forward: 16 | Train Error: 0.0350, Loss: 0.0716, Operator norm: 0.5112 | Test Error: 0.0300, Loss: 0.0699
177: Forward: 16 | Train Error: 0.0350, Loss: 0.0715, Operator norm: 0.5112 | Test Error: 0.0300, Loss: 0.0698
178: Forward: 16 | Train Error: 0.0350, Loss: 0.0714, Operator norm: 0.5112 | Test Error: 0.0300, Loss: 0.0698
179: Forward: 16 | Train Error: 0.0350, Loss: 0.0714, Operator norm: 0.5112 | Test Error: 0.0300, Loss: 0.0697
180: Forward: 16 | Train Error: 0.0350, Loss: 0.0713, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0697
181: Forward: 16 | Train Error: 0.0350, Loss: 0.0712, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0697
182: Forward: 16 | Train Error: 0.0340, Loss: 0.0712, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0696
183: Forward: 16 | Train Error: 0.0340, Loss: 0.0711, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0696
184: Forward: 16 | Train Error: 0.0340, Loss: 0.0710, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0695
185: Forward: 16 | Train Error: 0.0340, Loss: 0.0710, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0695
186: Forward: 16 | Train Error: 0.0340, Loss: 0.0709, Operator norm: 0.5113 | Test Error: 0.0300, Loss: 0.0694
187: Forward: 16 | Train Error: 0.0340, Loss: 0.0708, Operator norm: 0.5113 | Test Error: 0.0290, Loss: 0.0694
188: Forward: 16 | Train Error: 0.0340, Loss: 0.0708, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0693
189: Forward: 16 | Train Error: 0.0340, Loss: 0.0707, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0693
190: Forward: 16 | Train Error: 0.0340, Loss: 0.0706, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0693
191: Forward: 16 | Train Error: 0.0340, Loss: 0.0706, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0692
192: Forward: 16 | Train Error: 0.0340, Loss: 0.0705, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0692
193: Forward: 16 | Train Error: 0.0340, Loss: 0.0705, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0691
194: Forward: 16 | Train Error: 0.0340, Loss: 0.0704, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0691
195: Forward: 16 | Train Error: 0.0340, Loss: 0.0703, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0691
196: Forward: 16 | Train Error: 0.0340, Loss: 0.0703, Operator norm: 0.5114 | Test Error: 0.0300, Loss: 0.0690
197: Forward: 16 | Train Error: 0.0340, Loss: 0.0702, Operator norm: 0.5114 | Test Error: 0.0310, Loss: 0.0690
198: Forward: 16 | Train Error: 0.0340, Loss: 0.0702, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0689
199: Forward: 16 | Train Error: 0.0330, Loss: 0.0701, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0689
200: Forward: 16 | Train Error: 0.0330, Loss: 0.0700, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0689
201: Forward: 16 | Train Error: 0.0330, Loss: 0.0700, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0688
202: Forward: 16 | Train Error: 0.0330, Loss: 0.0699, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0688
203: Forward: 16 | Train Error: 0.0330, Loss: 0.0699, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0687
204: Forward: 16 | Train Error: 0.0320, Loss: 0.0698, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0687
205: Forward: 16 | Train Error: 0.0320, Loss: 0.0697, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0687
206: Forward: 16 | Train Error: 0.0320, Loss: 0.0697, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0686
207: Forward: 16 | Train Error: 0.0320, Loss: 0.0696, Operator norm: 0.5115 | Test Error: 0.0310, Loss: 0.0686
208: Forward: 16 | Train Error: 0.0310, Loss: 0.0696, Operator norm: 0.5116 | Test Error: 0.0310, Loss: 0.0685
209: Forward: 16 | Train Error: 0.0310, Loss: 0.0695, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0685
210: Forward: 16 | Train Error: 0.0310, Loss: 0.0695, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0685
211: Forward: 16 | Train Error: 0.0310, Loss: 0.0694, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0684
212: Forward: 16 | Train Error: 0.0310, Loss: 0.0693, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0684
213: Forward: 16 | Train Error: 0.0310, Loss: 0.0693, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0684
214: Forward: 16 | Train Error: 0.0310, Loss: 0.0692, Operator norm: 0.5116 | Test Error: 0.0300, Loss: 0.0683
215: Forward: 16 | Train Error: 0.0310, Loss: 0.0692, Operator norm: 0.5116 | Test Error: 0.0290, Loss: 0.0683
216: Forward: 16 | Train Error: 0.0310, Loss: 0.0691, Operator norm: 0.5116 | Test Error: 0.0290, Loss: 0.0682
217: Forward: 16 | Train Error: 0.0310, Loss: 0.0691, Operator norm: 0.5117 | Test Error: 0.0290, Loss: 0.0682
218: Forward: 16 | Train Error: 0.0310, Loss: 0.0690, Operator norm: 0.5117 | Test Error: 0.0290, Loss: 0.0682
219: Forward: 16 | Train Error: 0.0310, Loss: 0.0690, Operator norm: 0.5117 | Test Error: 0.0290, Loss: 0.0681
220: Forward: 16 | Train Error: 0.0310, Loss: 0.0689, Operator norm: 0.5117 | Test Error: 0.0290, Loss: 0.0681
221: Forward: 16 | Train Error: 0.0310, Loss: 0.0688, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0681
222: Forward: 16 | Train Error: 0.0310, Loss: 0.0688, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0680
223: Forward: 16 | Train Error: 0.0310, Loss: 0.0687, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0680
224: Forward: 16 | Train Error: 0.0310, Loss: 0.0687, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0680
225: Forward: 16 | Train Error: 0.0310, Loss: 0.0686, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0679
226: Forward: 16 | Train Error: 0.0310, Loss: 0.0686, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0679
227: Forward: 16 | Train Error: 0.0310, Loss: 0.0685, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0678
228: Forward: 16 | Train Error: 0.0310, Loss: 0.0685, Operator norm: 0.5117 | Test Error: 0.0280, Loss: 0.0678
229: Forward: 16 | Train Error: 0.0310, Loss: 0.0684, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0678
230: Forward: 16 | Train Error: 0.0310, Loss: 0.0684, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0677
231: Forward: 16 | Train Error: 0.0310, Loss: 0.0683, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0677
232: Forward: 16 | Train Error: 0.0310, Loss: 0.0683, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0677
233: Forward: 16 | Train Error: 0.0310, Loss: 0.0682, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0676
234: Forward: 16 | Train Error: 0.0310, Loss: 0.0682, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0676
235: Forward: 16 | Train Error: 0.0310, Loss: 0.0681, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0676
236: Forward: 16 | Train Error: 0.0310, Loss: 0.0681, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0675
237: Forward: 16 | Train Error: 0.0310, Loss: 0.0680, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0675
238: Forward: 16 | Train Error: 0.0310, Loss: 0.0680, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0675
239: Forward: 16 | Train Error: 0.0310, Loss: 0.0679, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0674
240: Forward: 16 | Train Error: 0.0310, Loss: 0.0679, Operator norm: 0.5118 | Test Error: 0.0280, Loss: 0.0674
241: Forward: 16 | Train Error: 0.0310, Loss: 0.0678, Operator norm: 0.5119 | Test Error: 0.0280, Loss: 0.0674
242: Forward: 16 | Train Error: 0.0310, Loss: 0.0678, Operator norm: 0.5119 | Test Error: 0.0280, Loss: 0.0673
243: Forward: 16 | Train Error: 0.0310, Loss: 0.0677, Operator norm: 0.5119 | Test Error: 0.0280, Loss: 0.0673
244: Forward: 16 | Train Error: 0.0310, Loss: 0.0677, Operator norm: 0.5119 | Test Error: 0.0270, Loss: 0.0673
245: Forward: 16 | Train Error: 0.0310, Loss: 0.0676, Operator norm: 0.5119 | Test Error: 0.0270, Loss: 0.0672
246: Forward: 16 | Train Error: 0.0310, Loss: 0.0676, Operator norm: 0.5119 | Test Error: 0.0270, Loss: 0.0672
247: Forward: 16 | Train Error: 0.0310, Loss: 0.0675, Operator norm: 0.5119 | Test Error: 0.0270, Loss: 0.0672
248: Forward: 16 | Train Error: 0.0310, Loss: 0.0675, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0671
249: Forward: 16 | Train Error: 0.0310, Loss: 0.0674, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0671
250: Forward: 16 | Train Error: 0.0310, Loss: 0.0674, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0671
251: Forward: 16 | Train Error: 0.0310, Loss: 0.0673, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0670
252: Forward: 16 | Train Error: 0.0310, Loss: 0.0673, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0670
253: Forward: 16 | Train Error: 0.0310, Loss: 0.0672, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0670
254: Forward: 16 | Train Error: 0.0310, Loss: 0.0672, Operator norm: 0.5119 | Test Error: 0.0260, Loss: 0.0669
255: Forward: 16 | Train Error: 0.0300, Loss: 0.0671, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0669
256: Forward: 16 | Train Error: 0.0300, Loss: 0.0671, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0669
257: Forward: 16 | Train Error: 0.0300, Loss: 0.0670, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0669
258: Forward: 16 | Train Error: 0.0300, Loss: 0.0670, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0668
259: Forward: 16 | Train Error: 0.0300, Loss: 0.0669, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0668
260: Forward: 16 | Train Error: 0.0300, Loss: 0.0669, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0668
261: Forward: 16 | Train Error: 0.0300, Loss: 0.0668, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0667
262: Forward: 16 | Train Error: 0.0300, Loss: 0.0668, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0667
263: Forward: 16 | Train Error: 0.0300, Loss: 0.0668, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0667
264: Forward: 16 | Train Error: 0.0300, Loss: 0.0667, Operator norm: 0.5120 | Test Error: 0.0260, Loss: 0.0666
265: Forward: 16 | Train Error: 0.0300, Loss: 0.0667, Operator norm: 0.5120 | Test Error: 0.0250, Loss: 0.0666
266: Forward: 16 | Train Error: 0.0300, Loss: 0.0666, Operator norm: 0.5120 | Test Error: 0.0240, Loss: 0.0666
267: Forward: 16 | Train Error: 0.0300, Loss: 0.0666, Operator norm: 0.5120 | Test Error: 0.0240, Loss: 0.0665
268: Forward: 16 | Train Error: 0.0300, Loss: 0.0665, Operator norm: 0.5120 | Test Error: 0.0240, Loss: 0.0665
269: Forward: 16 | Train Error: 0.0300, Loss: 0.0665, Operator norm: 0.5120 | Test Error: 0.0240, Loss: 0.0665
270: Forward: 16 | Train Error: 0.0300, Loss: 0.0664, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0664
271: Forward: 16 | Train Error: 0.0300, Loss: 0.0664, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0664
272: Forward: 16 | Train Error: 0.0300, Loss: 0.0663, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0664
273: Forward: 16 | Train Error: 0.0300, Loss: 0.0663, Operator norm: 0.5121 | Test Error: 0.0230, Loss: 0.0664
274: Forward: 16 | Train Error: 0.0300, Loss: 0.0662, Operator norm: 0.5121 | Test Error: 0.0230, Loss: 0.0663
275: Forward: 16 | Train Error: 0.0300, Loss: 0.0662, Operator norm: 0.5121 | Test Error: 0.0230, Loss: 0.0663
276: Forward: 16 | Train Error: 0.0300, Loss: 0.0662, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0663
277: Forward: 16 | Train Error: 0.0300, Loss: 0.0661, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0662
278: Forward: 16 | Train Error: 0.0300, Loss: 0.0661, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0662
279: Forward: 16 | Train Error: 0.0300, Loss: 0.0660, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0662
280: Forward: 16 | Train Error: 0.0300, Loss: 0.0660, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0661
281: Forward: 16 | Train Error: 0.0290, Loss: 0.0659, Operator norm: 0.5121 | Test Error: 0.0240, Loss: 0.0661
282: Forward: 16 | Train Error: 0.0290, Loss: 0.0659, Operator norm: 0.5122 | Test Error: 0.0240, Loss: 0.0661
283: Forward: 16 | Train Error: 0.0290, Loss: 0.0659, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0661
284: Forward: 16 | Train Error: 0.0290, Loss: 0.0658, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0660
285: Forward: 16 | Train Error: 0.0290, Loss: 0.0658, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0660
286: Forward: 16 | Train Error: 0.0290, Loss: 0.0657, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0660
287: Forward: 16 | Train Error: 0.0290, Loss: 0.0657, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0659
288: Forward: 16 | Train Error: 0.0290, Loss: 0.0656, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0659
289: Forward: 16 | Train Error: 0.0290, Loss: 0.0656, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0659
290: Forward: 16 | Train Error: 0.0290, Loss: 0.0655, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0659
291: Forward: 16 | Train Error: 0.0290, Loss: 0.0655, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0658
292: Forward: 16 | Train Error: 0.0290, Loss: 0.0655, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0658
293: Forward: 16 | Train Error: 0.0290, Loss: 0.0654, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0658
294: Forward: 16 | Train Error: 0.0290, Loss: 0.0654, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0657
295: Forward: 16 | Train Error: 0.0290, Loss: 0.0653, Operator norm: 0.5122 | Test Error: 0.0230, Loss: 0.0657
296: Forward: 16 | Train Error: 0.0290, Loss: 0.0653, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0657
297: Forward: 16 | Train Error: 0.0290, Loss: 0.0652, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0657
298: Forward: 16 | Train Error: 0.0290, Loss: 0.0652, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0656
299: Forward: 16 | Train Error: 0.0290, Loss: 0.0652, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0656
300: Forward: 16 | Train Error: 0.0290, Loss: 0.0651, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0656
301: Forward: 16 | Train Error: 0.0290, Loss: 0.0651, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0655
302: Forward: 16 | Train Error: 0.0290, Loss: 0.0650, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0655
303: Forward: 16 | Train Error: 0.0290, Loss: 0.0650, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0655
304: Forward: 16 | Train Error: 0.0290, Loss: 0.0650, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0655
305: Forward: 16 | Train Error: 0.0290, Loss: 0.0649, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0654
306: Forward: 16 | Train Error: 0.0290, Loss: 0.0649, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0654
307: Forward: 16 | Train Error: 0.0290, Loss: 0.0648, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0654
308: Forward: 16 | Train Error: 0.0290, Loss: 0.0648, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0654
309: Forward: 16 | Train Error: 0.0290, Loss: 0.0648, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0653
310: Forward: 16 | Train Error: 0.0290, Loss: 0.0647, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0653
311: Forward: 16 | Train Error: 0.0290, Loss: 0.0647, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0653
312: Forward: 16 | Train Error: 0.0290, Loss: 0.0646, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0652
313: Forward: 16 | Train Error: 0.0290, Loss: 0.0646, Operator norm: 0.5123 | Test Error: 0.0230, Loss: 0.0652
314: Forward: 16 | Train Error: 0.0290, Loss: 0.0646, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0652
315: Forward: 16 | Train Error: 0.0290, Loss: 0.0645, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0652
316: Forward: 16 | Train Error: 0.0290, Loss: 0.0645, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0651
317: Forward: 16 | Train Error: 0.0290, Loss: 0.0644, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0651
318: Forward: 16 | Train Error: 0.0290, Loss: 0.0644, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0651
319: Forward: 16 | Train Error: 0.0290, Loss: 0.0644, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0651
320: Forward: 16 | Train Error: 0.0290, Loss: 0.0643, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0650
321: Forward: 16 | Train Error: 0.0290, Loss: 0.0643, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0650
322: Forward: 16 | Train Error: 0.0290, Loss: 0.0642, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0650
323: Forward: 16 | Train Error: 0.0290, Loss: 0.0642, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0650
324: Forward: 16 | Train Error: 0.0290, Loss: 0.0642, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0649
325: Forward: 16 | Train Error: 0.0290, Loss: 0.0641, Operator norm: 0.5124 | Test Error: 0.0230, Loss: 0.0649
326: Forward: 16 | Train Error: 0.0280, Loss: 0.0641, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0649
327: Forward: 16 | Train Error: 0.0280, Loss: 0.0640, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0648
328: Forward: 16 | Train Error: 0.0280, Loss: 0.0640, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0648
329: Forward: 16 | Train Error: 0.0280, Loss: 0.0640, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0648
330: Forward: 16 | Train Error: 0.0280, Loss: 0.0639, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0648
331: Forward: 16 | Train Error: 0.0280, Loss: 0.0639, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0647
332: Forward: 16 | Train Error: 0.0280, Loss: 0.0638, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0647
333: Forward: 16 | Train Error: 0.0270, Loss: 0.0638, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0647
334: Forward: 16 | Train Error: 0.0270, Loss: 0.0638, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0647
335: Forward: 16 | Train Error: 0.0270, Loss: 0.0637, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0646
336: Forward: 16 | Train Error: 0.0270, Loss: 0.0637, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0646
337: Forward: 16 | Train Error: 0.0270, Loss: 0.0637, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0646
338: Forward: 16 | Train Error: 0.0270, Loss: 0.0636, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0646
339: Forward: 16 | Train Error: 0.0270, Loss: 0.0636, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0645
340: Forward: 16 | Train Error: 0.0270, Loss: 0.0635, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0645
341: Forward: 16 | Train Error: 0.0270, Loss: 0.0635, Operator norm: 0.5125 | Test Error: 0.0230, Loss: 0.0645
342: Forward: 16 | Train Error: 0.0270, Loss: 0.0635, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0645
343: Forward: 16 | Train Error: 0.0270, Loss: 0.0634, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0644
344: Forward: 16 | Train Error: 0.0270, Loss: 0.0634, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0644
345: Forward: 16 | Train Error: 0.0270, Loss: 0.0634, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0644
346: Forward: 16 | Train Error: 0.0270, Loss: 0.0633, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0644
347: Forward: 16 | Train Error: 0.0270, Loss: 0.0633, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0643
348: Forward: 16 | Train Error: 0.0270, Loss: 0.0633, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0643
349: Forward: 16 | Train Error: 0.0270, Loss: 0.0632, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0643
350: Forward: 16 | Train Error: 0.0270, Loss: 0.0632, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0643
351: Forward: 16 | Train Error: 0.0270, Loss: 0.0631, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0642
352: Forward: 16 | Train Error: 0.0270, Loss: 0.0631, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0642
353: Forward: 16 | Train Error: 0.0270, Loss: 0.0631, Operator norm: 0.5126 | Test Error: 0.0230, Loss: 0.0642
354: Forward: 16 | Train Error: 0.0270, Loss: 0.0630, Operator norm: 0.5126 | Test Error: 0.0240, Loss: 0.0642
355: Forward: 16 | Train Error: 0.0270, Loss: 0.0630, Operator norm: 0.5126 | Test Error: 0.0240, Loss: 0.0641
356: Forward: 16 | Train Error: 0.0270, Loss: 0.0630, Operator norm: 0.5126 | Test Error: 0.0240, Loss: 0.0641
357: Forward: 16 | Train Error: 0.0270, Loss: 0.0629, Operator norm: 0.5126 | Test Error: 0.0240, Loss: 0.0641
358: Forward: 16 | Train Error: 0.0270, Loss: 0.0629, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0641
359: Forward: 16 | Train Error: 0.0270, Loss: 0.0629, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0640
360: Forward: 16 | Train Error: 0.0270, Loss: 0.0628, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0640
361: Forward: 16 | Train Error: 0.0270, Loss: 0.0628, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0640
362: Forward: 16 | Train Error: 0.0270, Loss: 0.0627, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0640
363: Forward: 16 | Train Error: 0.0270, Loss: 0.0627, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0640
364: Forward: 16 | Train Error: 0.0270, Loss: 0.0627, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0639
365: Forward: 16 | Train Error: 0.0270, Loss: 0.0626, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0639
366: Forward: 16 | Train Error: 0.0270, Loss: 0.0626, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0639
367: Forward: 16 | Train Error: 0.0270, Loss: 0.0626, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0639
368: Forward: 16 | Train Error: 0.0270, Loss: 0.0625, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0638
369: Forward: 16 | Train Error: 0.0270, Loss: 0.0625, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0638
370: Forward: 16 | Train Error: 0.0270, Loss: 0.0625, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0638
371: Forward: 16 | Train Error: 0.0270, Loss: 0.0624, Operator norm: 0.5127 | Test Error: 0.0240, Loss: 0.0638
372: Forward: 16 | Train Error: 0.0270, Loss: 0.0624, Operator norm: 0.5128 | Test Error: 0.0240, Loss: 0.0637
373: Forward: 16 | Train Error: 0.0270, Loss: 0.0624, Operator norm: 0.5128 | Test Error: 0.0240, Loss: 0.0637
374: Forward: 16 | Train Error: 0.0270, Loss: 0.0623, Operator norm: 0.5128 | Test Error: 0.0240, Loss: 0.0637
375: Forward: 16 | Train Error: 0.0270, Loss: 0.0623, Operator norm: 0.5128 | Test Error: 0.0240, Loss: 0.0637
376: Forward: 16 | Train Error: 0.0270, Loss: 0.0623, Operator norm: 0.5128 | Test Error: 0.0240, Loss: 0.0636
377: Forward: 16 | Train Error: 0.0270, Loss: 0.0622, Operator norm: 0.5128 | Test Error: 0.0240, Loss: 0.0636
378: Forward: 16 | Train Error: 0.0270, Loss: 0.0622, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0636
379: Forward: 16 | Train Error: 0.0270, Loss: 0.0622, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0636
380: Forward: 16 | Train Error: 0.0270, Loss: 0.0621, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0636
381: Forward: 16 | Train Error: 0.0260, Loss: 0.0621, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0635
382: Forward: 16 | Train Error: 0.0260, Loss: 0.0621, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0635
383: Forward: 16 | Train Error: 0.0260, Loss: 0.0620, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0635
384: Forward: 16 | Train Error: 0.0260, Loss: 0.0620, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0635
385: Forward: 16 | Train Error: 0.0260, Loss: 0.0620, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0634
386: Forward: 16 | Train Error: 0.0260, Loss: 0.0619, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0634
387: Forward: 16 | Train Error: 0.0260, Loss: 0.0619, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0634
388: Forward: 16 | Train Error: 0.0260, Loss: 0.0619, Operator norm: 0.5128 | Test Error: 0.0250, Loss: 0.0634
389: Forward: 16 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0634
390: Forward: 16 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0633
391: Forward: 16 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0633
392: Forward: 16 | Train Error: 0.0260, Loss: 0.0617, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0633
393: Forward: 16 | Train Error: 0.0260, Loss: 0.0617, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0633
394: Forward: 16 | Train Error: 0.0260, Loss: 0.0617, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0632
395: Forward: 16 | Train Error: 0.0260, Loss: 0.0616, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0632
396: Forward: 16 | Train Error: 0.0260, Loss: 0.0616, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0632
397: Forward: 16 | Train Error: 0.0260, Loss: 0.0616, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0632
398: Forward: 16 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0632
399: Forward: 16 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0631
400: Forward: 16 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0631
401: Forward: 16 | Train Error: 0.0260, Loss: 0.0614, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0631
402: Forward: 16 | Train Error: 0.0260, Loss: 0.0614, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0631
403: Forward: 16 | Train Error: 0.0260, Loss: 0.0614, Operator norm: 0.5129 | Test Error: 0.0250, Loss: 0.0630
404: Forward: 16 | Train Error: 0.0260, Loss: 0.0613, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0630
405: Forward: 16 | Train Error: 0.0260, Loss: 0.0613, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0630
406: Forward: 16 | Train Error: 0.0260, Loss: 0.0613, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0630
407: Forward: 16 | Train Error: 0.0260, Loss: 0.0612, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0630
408: Forward: 16 | Train Error: 0.0260, Loss: 0.0612, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0629
409: Forward: 16 | Train Error: 0.0260, Loss: 0.0612, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0629
410: Forward: 16 | Train Error: 0.0260, Loss: 0.0612, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0629
411: Forward: 16 | Train Error: 0.0260, Loss: 0.0611, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0629
412: Forward: 16 | Train Error: 0.0260, Loss: 0.0611, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0628
413: Forward: 16 | Train Error: 0.0260, Loss: 0.0611, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0628
414: Forward: 16 | Train Error: 0.0260, Loss: 0.0610, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0628
415: Forward: 16 | Train Error: 0.0260, Loss: 0.0610, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0628
416: Forward: 16 | Train Error: 0.0260, Loss: 0.0610, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0628
417: Forward: 16 | Train Error: 0.0260, Loss: 0.0609, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0627
418: Forward: 16 | Train Error: 0.0260, Loss: 0.0609, Operator norm: 0.5130 | Test Error: 0.0250, Loss: 0.0627
419: Forward: 16 | Train Error: 0.0250, Loss: 0.0609, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0627
420: Forward: 16 | Train Error: 0.0250, Loss: 0.0608, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0627
421: Forward: 16 | Train Error: 0.0250, Loss: 0.0608, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0627
422: Forward: 16 | Train Error: 0.0250, Loss: 0.0608, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0626
423: Forward: 16 | Train Error: 0.0250, Loss: 0.0608, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0626
424: Forward: 16 | Train Error: 0.0250, Loss: 0.0607, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0626
425: Forward: 16 | Train Error: 0.0250, Loss: 0.0607, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0626
426: Forward: 16 | Train Error: 0.0250, Loss: 0.0607, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0626
427: Forward: 16 | Train Error: 0.0250, Loss: 0.0606, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0625
428: Forward: 16 | Train Error: 0.0250, Loss: 0.0606, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0625
429: Forward: 16 | Train Error: 0.0250, Loss: 0.0606, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0625
430: Forward: 16 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0625
431: Forward: 16 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0624
432: Forward: 16 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0624
433: Forward: 16 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0624
434: Forward: 16 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.5131 | Test Error: 0.0250, Loss: 0.0624
435: Forward: 16 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0624
436: Forward: 16 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0623
437: Forward: 16 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0623
438: Forward: 16 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0623
439: Forward: 16 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0623
440: Forward: 16 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0623
441: Forward: 16 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0622
442: Forward: 16 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0622
443: Forward: 16 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0622
444: Forward: 16 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0622
445: Forward: 16 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0622
446: Forward: 16 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0621
447: Forward: 16 | Train Error: 0.0250, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0621
448: Forward: 16 | Train Error: 0.0250, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0621
449: Forward: 16 | Train Error: 0.0250, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0621
450: Forward: 16 | Train Error: 0.0250, Loss: 0.0600, Operator norm: 0.5132 | Test Error: 0.0250, Loss: 0.0621
451: Forward: 16 | Train Error: 0.0250, Loss: 0.0599, Operator norm: 0.5133 | Test Error: 0.0250, Loss: 0.0620
452: Forward: 16 | Train Error: 0.0250, Loss: 0.0599, Operator norm: 0.5133 | Test Error: 0.0250, Loss: 0.0620
453: Forward: 16 | Train Error: 0.0250, Loss: 0.0599, Operator norm: 0.5133 | Test Error: 0.0250, Loss: 0.0620
454: Forward: 16 | Train Error: 0.0250, Loss: 0.0598, Operator norm: 0.5133 | Test Error: 0.0250, Loss: 0.0620
455: Forward: 16 | Train Error: 0.0250, Loss: 0.0598, Operator norm: 0.5133 | Test Error: 0.0250, Loss: 0.0620
456: Forward: 16 | Train Error: 0.0250, Loss: 0.0598, Operator norm: 0.5133 | Test Error: 0.0250, Loss: 0.0619
457: Forward: 16 | Train Error: 0.0250, Loss: 0.0598, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0619
458: Forward: 16 | Train Error: 0.0250, Loss: 0.0597, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0619
459: Forward: 16 | Train Error: 0.0250, Loss: 0.0597, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0619
460: Forward: 16 | Train Error: 0.0250, Loss: 0.0597, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0619
461: Forward: 16 | Train Error: 0.0250, Loss: 0.0596, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0618
462: Forward: 16 | Train Error: 0.0250, Loss: 0.0596, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0618
463: Forward: 16 | Train Error: 0.0250, Loss: 0.0596, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0618
464: Forward: 16 | Train Error: 0.0250, Loss: 0.0596, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0618
465: Forward: 16 | Train Error: 0.0250, Loss: 0.0595, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0618
466: Forward: 16 | Train Error: 0.0250, Loss: 0.0595, Operator norm: 0.5133 | Test Error: 0.0240, Loss: 0.0617
467: Forward: 16 | Train Error: 0.0250, Loss: 0.0595, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0617
468: Forward: 16 | Train Error: 0.0250, Loss: 0.0594, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0617
469: Forward: 16 | Train Error: 0.0250, Loss: 0.0594, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0617
470: Forward: 16 | Train Error: 0.0250, Loss: 0.0594, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0617
471: Forward: 16 | Train Error: 0.0250, Loss: 0.0594, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0617
472: Forward: 16 | Train Error: 0.0250, Loss: 0.0593, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0616
473: Forward: 16 | Train Error: 0.0250, Loss: 0.0593, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0616
474: Forward: 16 | Train Error: 0.0250, Loss: 0.0593, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0616
475: Forward: 16 | Train Error: 0.0250, Loss: 0.0592, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0616
476: Forward: 16 | Train Error: 0.0250, Loss: 0.0592, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0616
477: Forward: 16 | Train Error: 0.0250, Loss: 0.0592, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0615
478: Forward: 16 | Train Error: 0.0250, Loss: 0.0592, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0615
479: Forward: 16 | Train Error: 0.0250, Loss: 0.0591, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0615
480: Forward: 16 | Train Error: 0.0250, Loss: 0.0591, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0615
481: Forward: 16 | Train Error: 0.0250, Loss: 0.0591, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0615
482: Forward: 16 | Train Error: 0.0250, Loss: 0.0591, Operator norm: 0.5134 | Test Error: 0.0240, Loss: 0.0614
483: Forward: 16 | Train Error: 0.0250, Loss: 0.0590, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0614
484: Forward: 16 | Train Error: 0.0250, Loss: 0.0590, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0614
485: Forward: 16 | Train Error: 0.0250, Loss: 0.0590, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0614
486: Forward: 16 | Train Error: 0.0250, Loss: 0.0590, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0614
487: Forward: 16 | Train Error: 0.0250, Loss: 0.0589, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0613
488: Forward: 16 | Train Error: 0.0250, Loss: 0.0589, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0613
489: Forward: 16 | Train Error: 0.0250, Loss: 0.0589, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0613
490: Forward: 16 | Train Error: 0.0250, Loss: 0.0588, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0613
491: Forward: 16 | Train Error: 0.0250, Loss: 0.0588, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0613
492: Forward: 16 | Train Error: 0.0250, Loss: 0.0588, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0613
493: Forward: 16 | Train Error: 0.0250, Loss: 0.0588, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0612
494: Forward: 16 | Train Error: 0.0250, Loss: 0.0587, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0612
495: Forward: 16 | Train Error: 0.0250, Loss: 0.0587, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0612
496: Forward: 16 | Train Error: 0.0250, Loss: 0.0587, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0612
497: Forward: 16 | Train Error: 0.0250, Loss: 0.0587, Operator norm: 0.5135 | Test Error: 0.0240, Loss: 0.0612
498: Forward: 16 | Train Error: 0.0250, Loss: 0.0586, Operator norm: 0.5136 | Test Error: 0.0240, Loss: 0.0611
499: Forward: 16 | Train Error: 0.0250, Loss: 0.0586, Operator norm: 0.5136 | Test Error: 0.0240, Loss: 0.0611
grad at the end: grad_B=0.0978, grad_A=0.0527, grad_W=0.1174
===============================
Implicit: gamma=0.5 | width=1000 | lr=0.0001 | opn=0.5000
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 16 | Train Error: 0.5020, Loss: 0.6626, Operator norm: 0.5001 | Test Error: 0.4950, Loss: 0.6489
1: Forward: 16 | Train Error: 0.4960, Loss: 0.6483, Operator norm: 0.5002 | Test Error: 0.4900, Loss: 0.6350
2: Forward: 16 | Train Error: 0.4930, Loss: 0.6346, Operator norm: 0.5003 | Test Error: 0.4890, Loss: 0.6215
3: Forward: 16 | Train Error: 0.4910, Loss: 0.6213, Operator norm: 0.5003 | Test Error: 0.4860, Loss: 0.6085
4: Forward: 16 | Train Error: 0.4840, Loss: 0.6084, Operator norm: 0.5004 | Test Error: 0.4840, Loss: 0.5959
5: Forward: 16 | Train Error: 0.4810, Loss: 0.5960, Operator norm: 0.5005 | Test Error: 0.4780, Loss: 0.5838
6: Forward: 16 | Train Error: 0.4780, Loss: 0.5840, Operator norm: 0.5005 | Test Error: 0.4740, Loss: 0.5721
7: Forward: 16 | Train Error: 0.4710, Loss: 0.5724, Operator norm: 0.5006 | Test Error: 0.4660, Loss: 0.5607
8: Forward: 16 | Train Error: 0.4680, Loss: 0.5612, Operator norm: 0.5007 | Test Error: 0.4620, Loss: 0.5498
9: Forward: 16 | Train Error: 0.4600, Loss: 0.5503, Operator norm: 0.5007 | Test Error: 0.4570, Loss: 0.5392
10: Forward: 16 | Train Error: 0.4580, Loss: 0.5398, Operator norm: 0.5008 | Test Error: 0.4560, Loss: 0.5289
11: Forward: 16 | Train Error: 0.4520, Loss: 0.5297, Operator norm: 0.5009 | Test Error: 0.4530, Loss: 0.5190
12: Forward: 16 | Train Error: 0.4480, Loss: 0.5199, Operator norm: 0.5009 | Test Error: 0.4500, Loss: 0.5094
13: Forward: 16 | Train Error: 0.4460, Loss: 0.5104, Operator norm: 0.5010 | Test Error: 0.4450, Loss: 0.5001
14: Forward: 16 | Train Error: 0.4430, Loss: 0.5013, Operator norm: 0.5011 | Test Error: 0.4390, Loss: 0.4912
15: Forward: 16 | Train Error: 0.4360, Loss: 0.4924, Operator norm: 0.5011 | Test Error: 0.4380, Loss: 0.4825
16: Forward: 16 | Train Error: 0.4330, Loss: 0.4838, Operator norm: 0.5012 | Test Error: 0.4350, Loss: 0.4741
17: Forward: 16 | Train Error: 0.4280, Loss: 0.4756, Operator norm: 0.5013 | Test Error: 0.4330, Loss: 0.4660
18: Forward: 16 | Train Error: 0.4200, Loss: 0.4675, Operator norm: 0.5013 | Test Error: 0.4300, Loss: 0.4581
19: Forward: 16 | Train Error: 0.4200, Loss: 0.4598, Operator norm: 0.5014 | Test Error: 0.4260, Loss: 0.4505
20: Forward: 16 | Train Error: 0.4170, Loss: 0.4522, Operator norm: 0.5014 | Test Error: 0.4240, Loss: 0.4432
21: Forward: 16 | Train Error: 0.4140, Loss: 0.4450, Operator norm: 0.5015 | Test Error: 0.4190, Loss: 0.4361
22: Forward: 16 | Train Error: 0.4100, Loss: 0.4379, Operator norm: 0.5015 | Test Error: 0.4140, Loss: 0.4292
23: Forward: 16 | Train Error: 0.4030, Loss: 0.4311, Operator norm: 0.5016 | Test Error: 0.4080, Loss: 0.4225
24: Forward: 16 | Train Error: 0.4010, Loss: 0.4245, Operator norm: 0.5016 | Test Error: 0.4070, Loss: 0.4161
25: Forward: 16 | Train Error: 0.3980, Loss: 0.4181, Operator norm: 0.5017 | Test Error: 0.4030, Loss: 0.4098
26: Forward: 16 | Train Error: 0.3950, Loss: 0.4120, Operator norm: 0.5018 | Test Error: 0.3990, Loss: 0.4037
27: Forward: 16 | Train Error: 0.3900, Loss: 0.4060, Operator norm: 0.5018 | Test Error: 0.3960, Loss: 0.3979
28: Forward: 16 | Train Error: 0.3860, Loss: 0.4002, Operator norm: 0.5019 | Test Error: 0.3870, Loss: 0.3922
29: Forward: 16 | Train Error: 0.3820, Loss: 0.3946, Operator norm: 0.5019 | Test Error: 0.3830, Loss: 0.3867
30: Forward: 16 | Train Error: 0.3790, Loss: 0.3891, Operator norm: 0.5020 | Test Error: 0.3780, Loss: 0.3814
31: Forward: 16 | Train Error: 0.3760, Loss: 0.3839, Operator norm: 0.5020 | Test Error: 0.3730, Loss: 0.3762
32: Forward: 16 | Train Error: 0.3740, Loss: 0.3788, Operator norm: 0.5021 | Test Error: 0.3690, Loss: 0.3712
33: Forward: 16 | Train Error: 0.3700, Loss: 0.3738, Operator norm: 0.5021 | Test Error: 0.3650, Loss: 0.3664
34: Forward: 16 | Train Error: 0.3670, Loss: 0.3690, Operator norm: 0.5021 | Test Error: 0.3620, Loss: 0.3617
35: Forward: 16 | Train Error: 0.3670, Loss: 0.3644, Operator norm: 0.5022 | Test Error: 0.3590, Loss: 0.3571
36: Forward: 16 | Train Error: 0.3660, Loss: 0.3599, Operator norm: 0.5022 | Test Error: 0.3570, Loss: 0.3527
37: Forward: 16 | Train Error: 0.3640, Loss: 0.3555, Operator norm: 0.5023 | Test Error: 0.3550, Loss: 0.3484
38: Forward: 16 | Train Error: 0.3630, Loss: 0.3513, Operator norm: 0.5023 | Test Error: 0.3480, Loss: 0.3443
39: Forward: 16 | Train Error: 0.3540, Loss: 0.3472, Operator norm: 0.5024 | Test Error: 0.3430, Loss: 0.3402
40: Forward: 16 | Train Error: 0.3540, Loss: 0.3432, Operator norm: 0.5024 | Test Error: 0.3400, Loss: 0.3363
41: Forward: 16 | Train Error: 0.3480, Loss: 0.3393, Operator norm: 0.5025 | Test Error: 0.3380, Loss: 0.3325
42: Forward: 16 | Train Error: 0.3460, Loss: 0.3356, Operator norm: 0.5025 | Test Error: 0.3340, Loss: 0.3289
43: Forward: 16 | Train Error: 0.3430, Loss: 0.3319, Operator norm: 0.5026 | Test Error: 0.3310, Loss: 0.3253
44: Forward: 16 | Train Error: 0.3370, Loss: 0.3284, Operator norm: 0.5026 | Test Error: 0.3280, Loss: 0.3218
45: Forward: 16 | Train Error: 0.3350, Loss: 0.3250, Operator norm: 0.5026 | Test Error: 0.3220, Loss: 0.3185
46: Forward: 16 | Train Error: 0.3330, Loss: 0.3217, Operator norm: 0.5027 | Test Error: 0.3190, Loss: 0.3152
47: Forward: 16 | Train Error: 0.3220, Loss: 0.3184, Operator norm: 0.5027 | Test Error: 0.3150, Loss: 0.3120
48: Forward: 16 | Train Error: 0.3190, Loss: 0.3153, Operator norm: 0.5027 | Test Error: 0.3110, Loss: 0.3090
49: Forward: 16 | Train Error: 0.3130, Loss: 0.3123, Operator norm: 0.5028 | Test Error: 0.3070, Loss: 0.3060
50: Forward: 16 | Train Error: 0.3110, Loss: 0.3093, Operator norm: 0.5028 | Test Error: 0.3020, Loss: 0.3031
51: Forward: 16 | Train Error: 0.3080, Loss: 0.3064, Operator norm: 0.5029 | Test Error: 0.2990, Loss: 0.3003
52: Forward: 16 | Train Error: 0.3060, Loss: 0.3037, Operator norm: 0.5029 | Test Error: 0.2950, Loss: 0.2975
53: Forward: 16 | Train Error: 0.3040, Loss: 0.3009, Operator norm: 0.5029 | Test Error: 0.2880, Loss: 0.2949
54: Forward: 16 | Train Error: 0.3020, Loss: 0.2983, Operator norm: 0.5030 | Test Error: 0.2860, Loss: 0.2923
55: Forward: 16 | Train Error: 0.2980, Loss: 0.2958, Operator norm: 0.5030 | Test Error: 0.2840, Loss: 0.2898
56: Forward: 16 | Train Error: 0.2930, Loss: 0.2933, Operator norm: 0.5030 | Test Error: 0.2740, Loss: 0.2873
57: Forward: 16 | Train Error: 0.2920, Loss: 0.2908, Operator norm: 0.5031 | Test Error: 0.2670, Loss: 0.2849
58: Forward: 16 | Train Error: 0.2890, Loss: 0.2885, Operator norm: 0.5031 | Test Error: 0.2610, Loss: 0.2826
59: Forward: 16 | Train Error: 0.2840, Loss: 0.2862, Operator norm: 0.5031 | Test Error: 0.2550, Loss: 0.2804
60: Forward: 16 | Train Error: 0.2840, Loss: 0.2840, Operator norm: 0.5032 | Test Error: 0.2530, Loss: 0.2782
61: Forward: 16 | Train Error: 0.2800, Loss: 0.2818, Operator norm: 0.5032 | Test Error: 0.2480, Loss: 0.2760
62: Forward: 16 | Train Error: 0.2790, Loss: 0.2797, Operator norm: 0.5032 | Test Error: 0.2400, Loss: 0.2739
63: Forward: 16 | Train Error: 0.2750, Loss: 0.2776, Operator norm: 0.5033 | Test Error: 0.2390, Loss: 0.2719
64: Forward: 16 | Train Error: 0.2710, Loss: 0.2756, Operator norm: 0.5033 | Test Error: 0.2360, Loss: 0.2700
65: Forward: 16 | Train Error: 0.2690, Loss: 0.2737, Operator norm: 0.5033 | Test Error: 0.2360, Loss: 0.2680
66: Forward: 16 | Train Error: 0.2670, Loss: 0.2718, Operator norm: 0.5033 | Test Error: 0.2350, Loss: 0.2662
67: Forward: 16 | Train Error: 0.2620, Loss: 0.2699, Operator norm: 0.5034 | Test Error: 0.2310, Loss: 0.2643
68: Forward: 16 | Train Error: 0.2580, Loss: 0.2681, Operator norm: 0.5034 | Test Error: 0.2290, Loss: 0.2626
69: Forward: 16 | Train Error: 0.2540, Loss: 0.2664, Operator norm: 0.5034 | Test Error: 0.2250, Loss: 0.2608
70: Forward: 16 | Train Error: 0.2490, Loss: 0.2647, Operator norm: 0.5035 | Test Error: 0.2210, Loss: 0.2591
71: Forward: 16 | Train Error: 0.2450, Loss: 0.2630, Operator norm: 0.5035 | Test Error: 0.2170, Loss: 0.2575
72: Forward: 16 | Train Error: 0.2410, Loss: 0.2613, Operator norm: 0.5035 | Test Error: 0.2150, Loss: 0.2559
73: Forward: 16 | Train Error: 0.2380, Loss: 0.2598, Operator norm: 0.5035 | Test Error: 0.2140, Loss: 0.2543
74: Forward: 16 | Train Error: 0.2350, Loss: 0.2582, Operator norm: 0.5036 | Test Error: 0.2120, Loss: 0.2528
75: Forward: 16 | Train Error: 0.2320, Loss: 0.2567, Operator norm: 0.5036 | Test Error: 0.2070, Loss: 0.2513
76: Forward: 16 | Train Error: 0.2300, Loss: 0.2552, Operator norm: 0.5036 | Test Error: 0.2050, Loss: 0.2498
77: Forward: 16 | Train Error: 0.2260, Loss: 0.2538, Operator norm: 0.5036 | Test Error: 0.2010, Loss: 0.2484
78: Forward: 16 | Train Error: 0.2230, Loss: 0.2523, Operator norm: 0.5037 | Test Error: 0.1950, Loss: 0.2470
79: Forward: 16 | Train Error: 0.2220, Loss: 0.2510, Operator norm: 0.5037 | Test Error: 0.1930, Loss: 0.2456
80: Forward: 16 | Train Error: 0.2180, Loss: 0.2496, Operator norm: 0.5037 | Test Error: 0.1890, Loss: 0.2443
81: Forward: 16 | Train Error: 0.2140, Loss: 0.2483, Operator norm: 0.5037 | Test Error: 0.1830, Loss: 0.2430
82: Forward: 16 | Train Error: 0.2090, Loss: 0.2470, Operator norm: 0.5038 | Test Error: 0.1800, Loss: 0.2417
83: Forward: 16 | Train Error: 0.2070, Loss: 0.2457, Operator norm: 0.5038 | Test Error: 0.1790, Loss: 0.2404
84: Forward: 16 | Train Error: 0.2050, Loss: 0.2445, Operator norm: 0.5038 | Test Error: 0.1770, Loss: 0.2392
85: Forward: 16 | Train Error: 0.2020, Loss: 0.2433, Operator norm: 0.5038 | Test Error: 0.1760, Loss: 0.2380
86: Forward: 16 | Train Error: 0.2000, Loss: 0.2421, Operator norm: 0.5039 | Test Error: 0.1730, Loss: 0.2369
87: Forward: 16 | Train Error: 0.1970, Loss: 0.2409, Operator norm: 0.5039 | Test Error: 0.1710, Loss: 0.2357
88: Forward: 16 | Train Error: 0.1940, Loss: 0.2398, Operator norm: 0.5039 | Test Error: 0.1710, Loss: 0.2346
89: Forward: 16 | Train Error: 0.1930, Loss: 0.2387, Operator norm: 0.5039 | Test Error: 0.1680, Loss: 0.2335
90: Forward: 16 | Train Error: 0.1890, Loss: 0.2376, Operator norm: 0.5039 | Test Error: 0.1630, Loss: 0.2324
91: Forward: 16 | Train Error: 0.1840, Loss: 0.2365, Operator norm: 0.5040 | Test Error: 0.1580, Loss: 0.2313
92: Forward: 16 | Train Error: 0.1810, Loss: 0.2355, Operator norm: 0.5040 | Test Error: 0.1560, Loss: 0.2303
93: Forward: 16 | Train Error: 0.1780, Loss: 0.2345, Operator norm: 0.5040 | Test Error: 0.1550, Loss: 0.2293
94: Forward: 16 | Train Error: 0.1780, Loss: 0.2335, Operator norm: 0.5040 | Test Error: 0.1530, Loss: 0.2283
95: Forward: 16 | Train Error: 0.1760, Loss: 0.2325, Operator norm: 0.5040 | Test Error: 0.1520, Loss: 0.2273
96: Forward: 16 | Train Error: 0.1720, Loss: 0.2315, Operator norm: 0.5041 | Test Error: 0.1500, Loss: 0.2263
97: Forward: 16 | Train Error: 0.1690, Loss: 0.2305, Operator norm: 0.5041 | Test Error: 0.1480, Loss: 0.2254
98: Forward: 16 | Train Error: 0.1670, Loss: 0.2296, Operator norm: 0.5041 | Test Error: 0.1420, Loss: 0.2245
99: Forward: 16 | Train Error: 0.1630, Loss: 0.2287, Operator norm: 0.5041 | Test Error: 0.1390, Loss: 0.2236
100: Forward: 16 | Train Error: 0.1610, Loss: 0.2278, Operator norm: 0.5041 | Test Error: 0.1380, Loss: 0.2227
101: Forward: 16 | Train Error: 0.1600, Loss: 0.2269, Operator norm: 0.5041 | Test Error: 0.1370, Loss: 0.2218
102: Forward: 16 | Train Error: 0.1570, Loss: 0.2260, Operator norm: 0.5042 | Test Error: 0.1340, Loss: 0.2209
103: Forward: 16 | Train Error: 0.1560, Loss: 0.2252, Operator norm: 0.5042 | Test Error: 0.1290, Loss: 0.2201
104: Forward: 16 | Train Error: 0.1560, Loss: 0.2243, Operator norm: 0.5042 | Test Error: 0.1270, Loss: 0.2192
105: Forward: 16 | Train Error: 0.1530, Loss: 0.2235, Operator norm: 0.5042 | Test Error: 0.1250, Loss: 0.2184
106: Forward: 16 | Train Error: 0.1490, Loss: 0.2227, Operator norm: 0.5042 | Test Error: 0.1240, Loss: 0.2176
107: Forward: 16 | Train Error: 0.1480, Loss: 0.2219, Operator norm: 0.5043 | Test Error: 0.1210, Loss: 0.2168
108: Forward: 16 | Train Error: 0.1430, Loss: 0.2211, Operator norm: 0.5043 | Test Error: 0.1190, Loss: 0.2160
109: Forward: 16 | Train Error: 0.1400, Loss: 0.2203, Operator norm: 0.5043 | Test Error: 0.1190, Loss: 0.2152
110: Forward: 16 | Train Error: 0.1390, Loss: 0.2195, Operator norm: 0.5043 | Test Error: 0.1190, Loss: 0.2145
111: Forward: 16 | Train Error: 0.1380, Loss: 0.2188, Operator norm: 0.5043 | Test Error: 0.1180, Loss: 0.2137
112: Forward: 16 | Train Error: 0.1340, Loss: 0.2180, Operator norm: 0.5043 | Test Error: 0.1160, Loss: 0.2130
113: Forward: 16 | Train Error: 0.1320, Loss: 0.2173, Operator norm: 0.5043 | Test Error: 0.1150, Loss: 0.2122
114: Forward: 16 | Train Error: 0.1290, Loss: 0.2166, Operator norm: 0.5044 | Test Error: 0.1110, Loss: 0.2115
115: Forward: 16 | Train Error: 0.1280, Loss: 0.2159, Operator norm: 0.5044 | Test Error: 0.1090, Loss: 0.2108
116: Forward: 16 | Train Error: 0.1270, Loss: 0.2152, Operator norm: 0.5044 | Test Error: 0.1080, Loss: 0.2101
117: Forward: 16 | Train Error: 0.1270, Loss: 0.2145, Operator norm: 0.5044 | Test Error: 0.1060, Loss: 0.2094
118: Forward: 16 | Train Error: 0.1270, Loss: 0.2138, Operator norm: 0.5044 | Test Error: 0.1050, Loss: 0.2087
119: Forward: 16 | Train Error: 0.1240, Loss: 0.2131, Operator norm: 0.5044 | Test Error: 0.1030, Loss: 0.2081
120: Forward: 16 | Train Error: 0.1240, Loss: 0.2124, Operator norm: 0.5045 | Test Error: 0.1020, Loss: 0.2074
121: Forward: 16 | Train Error: 0.1220, Loss: 0.2118, Operator norm: 0.5045 | Test Error: 0.0990, Loss: 0.2067
122: Forward: 16 | Train Error: 0.1210, Loss: 0.2111, Operator norm: 0.5045 | Test Error: 0.0980, Loss: 0.2061
123: Forward: 16 | Train Error: 0.1190, Loss: 0.2105, Operator norm: 0.5045 | Test Error: 0.0980, Loss: 0.2054
124: Forward: 16 | Train Error: 0.1180, Loss: 0.2098, Operator norm: 0.5045 | Test Error: 0.0980, Loss: 0.2048
125: Forward: 16 | Train Error: 0.1160, Loss: 0.2092, Operator norm: 0.5045 | Test Error: 0.0960, Loss: 0.2042
126: Forward: 16 | Train Error: 0.1140, Loss: 0.2086, Operator norm: 0.5045 | Test Error: 0.0960, Loss: 0.2036
127: Forward: 16 | Train Error: 0.1120, Loss: 0.2080, Operator norm: 0.5045 | Test Error: 0.0950, Loss: 0.2029
128: Forward: 16 | Train Error: 0.1120, Loss: 0.2074, Operator norm: 0.5045 | Test Error: 0.0940, Loss: 0.2023
129: Forward: 16 | Train Error: 0.1110, Loss: 0.2068, Operator norm: 0.5046 | Test Error: 0.0940, Loss: 0.2017
130: Forward: 16 | Train Error: 0.1070, Loss: 0.2062, Operator norm: 0.5046 | Test Error: 0.0910, Loss: 0.2012
131: Forward: 16 | Train Error: 0.1060, Loss: 0.2056, Operator norm: 0.5046 | Test Error: 0.0910, Loss: 0.2006
132: Forward: 16 | Train Error: 0.1040, Loss: 0.2050, Operator norm: 0.5046 | Test Error: 0.0890, Loss: 0.2000
133: Forward: 16 | Train Error: 0.1040, Loss: 0.2044, Operator norm: 0.5046 | Test Error: 0.0890, Loss: 0.1994
134: Forward: 16 | Train Error: 0.1030, Loss: 0.2039, Operator norm: 0.5046 | Test Error: 0.0890, Loss: 0.1988
135: Forward: 16 | Train Error: 0.1030, Loss: 0.2033, Operator norm: 0.5046 | Test Error: 0.0890, Loss: 0.1983
136: Forward: 16 | Train Error: 0.1000, Loss: 0.2027, Operator norm: 0.5046 | Test Error: 0.0890, Loss: 0.1977
137: Forward: 16 | Train Error: 0.0990, Loss: 0.2022, Operator norm: 0.5047 | Test Error: 0.0880, Loss: 0.1972
138: Forward: 16 | Train Error: 0.0990, Loss: 0.2016, Operator norm: 0.5047 | Test Error: 0.0860, Loss: 0.1966
139: Forward: 16 | Train Error: 0.0970, Loss: 0.2011, Operator norm: 0.5047 | Test Error: 0.0860, Loss: 0.1961
140: Forward: 16 | Train Error: 0.0960, Loss: 0.2006, Operator norm: 0.5047 | Test Error: 0.0850, Loss: 0.1955
141: Forward: 16 | Train Error: 0.0950, Loss: 0.2000, Operator norm: 0.5047 | Test Error: 0.0840, Loss: 0.1950
142: Forward: 16 | Train Error: 0.0940, Loss: 0.1995, Operator norm: 0.5047 | Test Error: 0.0840, Loss: 0.1945
143: Forward: 16 | Train Error: 0.0930, Loss: 0.1990, Operator norm: 0.5047 | Test Error: 0.0830, Loss: 0.1940
144: Forward: 16 | Train Error: 0.0930, Loss: 0.1985, Operator norm: 0.5047 | Test Error: 0.0820, Loss: 0.1934
145: Forward: 16 | Train Error: 0.0920, Loss: 0.1979, Operator norm: 0.5047 | Test Error: 0.0820, Loss: 0.1929
146: Forward: 16 | Train Error: 0.0920, Loss: 0.1974, Operator norm: 0.5047 | Test Error: 0.0800, Loss: 0.1924
147: Forward: 16 | Train Error: 0.0910, Loss: 0.1969, Operator norm: 0.5048 | Test Error: 0.0800, Loss: 0.1919
148: Forward: 16 | Train Error: 0.0900, Loss: 0.1964, Operator norm: 0.5048 | Test Error: 0.0790, Loss: 0.1914
149: Forward: 16 | Train Error: 0.0900, Loss: 0.1959, Operator norm: 0.5048 | Test Error: 0.0790, Loss: 0.1909
150: Forward: 16 | Train Error: 0.0900, Loss: 0.1954, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1904
151: Forward: 16 | Train Error: 0.0900, Loss: 0.1949, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1899
152: Forward: 16 | Train Error: 0.0890, Loss: 0.1945, Operator norm: 0.5048 | Test Error: 0.0780, Loss: 0.1894
153: Forward: 16 | Train Error: 0.0880, Loss: 0.1940, Operator norm: 0.5048 | Test Error: 0.0770, Loss: 0.1890
154: Forward: 16 | Train Error: 0.0880, Loss: 0.1935, Operator norm: 0.5048 | Test Error: 0.0760, Loss: 0.1885
155: Forward: 16 | Train Error: 0.0880, Loss: 0.1930, Operator norm: 0.5048 | Test Error: 0.0760, Loss: 0.1880
156: Forward: 16 | Train Error: 0.0870, Loss: 0.1926, Operator norm: 0.5048 | Test Error: 0.0750, Loss: 0.1875
157: Forward: 16 | Train Error: 0.0850, Loss: 0.1921, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1871
158: Forward: 16 | Train Error: 0.0850, Loss: 0.1916, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1866
159: Forward: 16 | Train Error: 0.0830, Loss: 0.1912, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1861
160: Forward: 16 | Train Error: 0.0830, Loss: 0.1907, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1857
161: Forward: 16 | Train Error: 0.0830, Loss: 0.1902, Operator norm: 0.5049 | Test Error: 0.0740, Loss: 0.1852
162: Forward: 16 | Train Error: 0.0820, Loss: 0.1898, Operator norm: 0.5049 | Test Error: 0.0730, Loss: 0.1848
163: Forward: 16 | Train Error: 0.0780, Loss: 0.1893, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1843
164: Forward: 16 | Train Error: 0.0770, Loss: 0.1889, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1839
165: Forward: 16 | Train Error: 0.0770, Loss: 0.1884, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1834
166: Forward: 16 | Train Error: 0.0770, Loss: 0.1880, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1830
167: Forward: 16 | Train Error: 0.0770, Loss: 0.1876, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1826
168: Forward: 16 | Train Error: 0.0770, Loss: 0.1871, Operator norm: 0.5049 | Test Error: 0.0720, Loss: 0.1821
169: Forward: 16 | Train Error: 0.0750, Loss: 0.1867, Operator norm: 0.5049 | Test Error: 0.0700, Loss: 0.1817
170: Forward: 16 | Train Error: 0.0750, Loss: 0.1863, Operator norm: 0.5050 | Test Error: 0.0700, Loss: 0.1813
171: Forward: 16 | Train Error: 0.0740, Loss: 0.1858, Operator norm: 0.5050 | Test Error: 0.0700, Loss: 0.1808
172: Forward: 16 | Train Error: 0.0740, Loss: 0.1854, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1804
173: Forward: 16 | Train Error: 0.0730, Loss: 0.1850, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1800
174: Forward: 16 | Train Error: 0.0730, Loss: 0.1846, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1796
175: Forward: 16 | Train Error: 0.0730, Loss: 0.1841, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1791
176: Forward: 16 | Train Error: 0.0720, Loss: 0.1837, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1787
177: Forward: 16 | Train Error: 0.0720, Loss: 0.1833, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1783
178: Forward: 16 | Train Error: 0.0710, Loss: 0.1829, Operator norm: 0.5050 | Test Error: 0.0690, Loss: 0.1779
179: Forward: 16 | Train Error: 0.0710, Loss: 0.1825, Operator norm: 0.5050 | Test Error: 0.0680, Loss: 0.1775
180: Forward: 16 | Train Error: 0.0710, Loss: 0.1821, Operator norm: 0.5050 | Test Error: 0.0680, Loss: 0.1771
181: Forward: 16 | Train Error: 0.0710, Loss: 0.1817, Operator norm: 0.5051 | Test Error: 0.0680, Loss: 0.1767
182: Forward: 16 | Train Error: 0.0710, Loss: 0.1813, Operator norm: 0.5051 | Test Error: 0.0680, Loss: 0.1763
183: Forward: 16 | Train Error: 0.0710, Loss: 0.1809, Operator norm: 0.5051 | Test Error: 0.0690, Loss: 0.1759
184: Forward: 16 | Train Error: 0.0700, Loss: 0.1805, Operator norm: 0.5051 | Test Error: 0.0680, Loss: 0.1755
185: Forward: 16 | Train Error: 0.0700, Loss: 0.1801, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1751
186: Forward: 16 | Train Error: 0.0700, Loss: 0.1797, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1747
187: Forward: 16 | Train Error: 0.0700, Loss: 0.1793, Operator norm: 0.5051 | Test Error: 0.0670, Loss: 0.1743
188: Forward: 16 | Train Error: 0.0700, Loss: 0.1789, Operator norm: 0.5051 | Test Error: 0.0660, Loss: 0.1739
189: Forward: 16 | Train Error: 0.0700, Loss: 0.1785, Operator norm: 0.5051 | Test Error: 0.0660, Loss: 0.1735
190: Forward: 16 | Train Error: 0.0690, Loss: 0.1781, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1731
191: Forward: 16 | Train Error: 0.0670, Loss: 0.1777, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1727
192: Forward: 16 | Train Error: 0.0670, Loss: 0.1774, Operator norm: 0.5051 | Test Error: 0.0650, Loss: 0.1724
193: Forward: 16 | Train Error: 0.0670, Loss: 0.1770, Operator norm: 0.5051 | Test Error: 0.0640, Loss: 0.1720
194: Forward: 16 | Train Error: 0.0670, Loss: 0.1766, Operator norm: 0.5051 | Test Error: 0.0640, Loss: 0.1716
195: Forward: 16 | Train Error: 0.0660, Loss: 0.1762, Operator norm: 0.5052 | Test Error: 0.0630, Loss: 0.1712
196: Forward: 16 | Train Error: 0.0660, Loss: 0.1759, Operator norm: 0.5052 | Test Error: 0.0630, Loss: 0.1708
197: Forward: 16 | Train Error: 0.0650, Loss: 0.1755, Operator norm: 0.5052 | Test Error: 0.0630, Loss: 0.1705
198: Forward: 16 | Train Error: 0.0650, Loss: 0.1751, Operator norm: 0.5052 | Test Error: 0.0630, Loss: 0.1701
199: Forward: 16 | Train Error: 0.0650, Loss: 0.1747, Operator norm: 0.5052 | Test Error: 0.0630, Loss: 0.1697
200: Forward: 16 | Train Error: 0.0650, Loss: 0.1744, Operator norm: 0.5052 | Test Error: 0.0610, Loss: 0.1694
201: Forward: 16 | Train Error: 0.0650, Loss: 0.1740, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1690
202: Forward: 16 | Train Error: 0.0640, Loss: 0.1736, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1686
203: Forward: 16 | Train Error: 0.0640, Loss: 0.1733, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1683
204: Forward: 16 | Train Error: 0.0640, Loss: 0.1729, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1679
205: Forward: 16 | Train Error: 0.0640, Loss: 0.1725, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1675
206: Forward: 16 | Train Error: 0.0640, Loss: 0.1722, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1672
207: Forward: 16 | Train Error: 0.0640, Loss: 0.1718, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1668
208: Forward: 16 | Train Error: 0.0630, Loss: 0.1715, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1665
209: Forward: 16 | Train Error: 0.0630, Loss: 0.1711, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1661
210: Forward: 16 | Train Error: 0.0620, Loss: 0.1708, Operator norm: 0.5052 | Test Error: 0.0600, Loss: 0.1658
211: Forward: 16 | Train Error: 0.0620, Loss: 0.1704, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1654
212: Forward: 16 | Train Error: 0.0620, Loss: 0.1701, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1651
213: Forward: 16 | Train Error: 0.0620, Loss: 0.1697, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1647
214: Forward: 16 | Train Error: 0.0610, Loss: 0.1694, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1644
215: Forward: 16 | Train Error: 0.0610, Loss: 0.1690, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1640
216: Forward: 16 | Train Error: 0.0610, Loss: 0.1687, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1637
217: Forward: 16 | Train Error: 0.0610, Loss: 0.1683, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1633
218: Forward: 16 | Train Error: 0.0610, Loss: 0.1680, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1630
219: Forward: 16 | Train Error: 0.0610, Loss: 0.1677, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1626
220: Forward: 16 | Train Error: 0.0610, Loss: 0.1673, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1623
221: Forward: 16 | Train Error: 0.0610, Loss: 0.1670, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1620
222: Forward: 16 | Train Error: 0.0610, Loss: 0.1666, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1616
223: Forward: 16 | Train Error: 0.0610, Loss: 0.1663, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1613
224: Forward: 16 | Train Error: 0.0610, Loss: 0.1660, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1610
225: Forward: 16 | Train Error: 0.0610, Loss: 0.1656, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1606
226: Forward: 16 | Train Error: 0.0610, Loss: 0.1653, Operator norm: 0.5053 | Test Error: 0.0600, Loss: 0.1603
227: Forward: 16 | Train Error: 0.0600, Loss: 0.1650, Operator norm: 0.5053 | Test Error: 0.0590, Loss: 0.1600
228: Forward: 16 | Train Error: 0.0600, Loss: 0.1647, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1597
229: Forward: 16 | Train Error: 0.0600, Loss: 0.1643, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1593
230: Forward: 16 | Train Error: 0.0600, Loss: 0.1640, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1590
231: Forward: 16 | Train Error: 0.0600, Loss: 0.1637, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1587
232: Forward: 16 | Train Error: 0.0590, Loss: 0.1634, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1584
233: Forward: 16 | Train Error: 0.0590, Loss: 0.1630, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1580
234: Forward: 16 | Train Error: 0.0590, Loss: 0.1627, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1577
235: Forward: 16 | Train Error: 0.0590, Loss: 0.1624, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1574
236: Forward: 16 | Train Error: 0.0590, Loss: 0.1621, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1571
237: Forward: 16 | Train Error: 0.0580, Loss: 0.1618, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1568
238: Forward: 16 | Train Error: 0.0580, Loss: 0.1615, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1565
239: Forward: 16 | Train Error: 0.0580, Loss: 0.1611, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1561
240: Forward: 16 | Train Error: 0.0580, Loss: 0.1608, Operator norm: 0.5054 | Test Error: 0.0590, Loss: 0.1558
241: Forward: 16 | Train Error: 0.0580, Loss: 0.1605, Operator norm: 0.5054 | Test Error: 0.0580, Loss: 0.1555
242: Forward: 16 | Train Error: 0.0580, Loss: 0.1602, Operator norm: 0.5054 | Test Error: 0.0570, Loss: 0.1552
243: Forward: 16 | Train Error: 0.0580, Loss: 0.1599, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1549
244: Forward: 16 | Train Error: 0.0580, Loss: 0.1596, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1546
245: Forward: 16 | Train Error: 0.0570, Loss: 0.1593, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1543
246: Forward: 16 | Train Error: 0.0570, Loss: 0.1590, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1540
247: Forward: 16 | Train Error: 0.0570, Loss: 0.1587, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1537
248: Forward: 16 | Train Error: 0.0570, Loss: 0.1584, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1534
249: Forward: 16 | Train Error: 0.0570, Loss: 0.1581, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1531
250: Forward: 16 | Train Error: 0.0560, Loss: 0.1578, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1528
251: Forward: 16 | Train Error: 0.0560, Loss: 0.1575, Operator norm: 0.5055 | Test Error: 0.0570, Loss: 0.1525
252: Forward: 16 | Train Error: 0.0560, Loss: 0.1572, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1522
253: Forward: 16 | Train Error: 0.0560, Loss: 0.1569, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1519
254: Forward: 16 | Train Error: 0.0560, Loss: 0.1566, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1516
255: Forward: 16 | Train Error: 0.0560, Loss: 0.1563, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1513
256: Forward: 16 | Train Error: 0.0560, Loss: 0.1560, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1510
257: Forward: 16 | Train Error: 0.0550, Loss: 0.1557, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1507
258: Forward: 16 | Train Error: 0.0550, Loss: 0.1554, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1504
259: Forward: 16 | Train Error: 0.0550, Loss: 0.1551, Operator norm: 0.5055 | Test Error: 0.0560, Loss: 0.1501
260: Forward: 16 | Train Error: 0.0550, Loss: 0.1548, Operator norm: 0.5055 | Test Error: 0.0550, Loss: 0.1498
261: Forward: 16 | Train Error: 0.0550, Loss: 0.1545, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1496
262: Forward: 16 | Train Error: 0.0550, Loss: 0.1543, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1493
263: Forward: 16 | Train Error: 0.0540, Loss: 0.1540, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1490
264: Forward: 16 | Train Error: 0.0540, Loss: 0.1537, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1487
265: Forward: 16 | Train Error: 0.0540, Loss: 0.1534, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1484
266: Forward: 16 | Train Error: 0.0540, Loss: 0.1531, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1481
267: Forward: 16 | Train Error: 0.0540, Loss: 0.1528, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1479
268: Forward: 16 | Train Error: 0.0550, Loss: 0.1526, Operator norm: 0.5056 | Test Error: 0.0550, Loss: 0.1476
269: Forward: 16 | Train Error: 0.0550, Loss: 0.1523, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1473
270: Forward: 16 | Train Error: 0.0550, Loss: 0.1520, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1470
271: Forward: 16 | Train Error: 0.0550, Loss: 0.1517, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1467
272: Forward: 16 | Train Error: 0.0550, Loss: 0.1514, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1465
273: Forward: 16 | Train Error: 0.0550, Loss: 0.1512, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1462
274: Forward: 16 | Train Error: 0.0550, Loss: 0.1509, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1459
275: Forward: 16 | Train Error: 0.0550, Loss: 0.1506, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1456
276: Forward: 16 | Train Error: 0.0550, Loss: 0.1504, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1454
277: Forward: 16 | Train Error: 0.0550, Loss: 0.1501, Operator norm: 0.5056 | Test Error: 0.0540, Loss: 0.1451
278: Forward: 16 | Train Error: 0.0550, Loss: 0.1498, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1448
279: Forward: 16 | Train Error: 0.0550, Loss: 0.1495, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1446
280: Forward: 16 | Train Error: 0.0550, Loss: 0.1493, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1443
281: Forward: 16 | Train Error: 0.0550, Loss: 0.1490, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1440
282: Forward: 16 | Train Error: 0.0550, Loss: 0.1487, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1438
283: Forward: 16 | Train Error: 0.0550, Loss: 0.1485, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1435
284: Forward: 16 | Train Error: 0.0550, Loss: 0.1482, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1432
285: Forward: 16 | Train Error: 0.0550, Loss: 0.1479, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1430
286: Forward: 16 | Train Error: 0.0550, Loss: 0.1477, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1427
287: Forward: 16 | Train Error: 0.0550, Loss: 0.1474, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1425
288: Forward: 16 | Train Error: 0.0550, Loss: 0.1472, Operator norm: 0.5057 | Test Error: 0.0530, Loss: 0.1422
289: Forward: 16 | Train Error: 0.0550, Loss: 0.1469, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1419
290: Forward: 16 | Train Error: 0.0550, Loss: 0.1466, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1417
291: Forward: 16 | Train Error: 0.0550, Loss: 0.1464, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1414
292: Forward: 16 | Train Error: 0.0550, Loss: 0.1461, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1412
293: Forward: 16 | Train Error: 0.0550, Loss: 0.1459, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1409
294: Forward: 16 | Train Error: 0.0550, Loss: 0.1456, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1407
295: Forward: 16 | Train Error: 0.0550, Loss: 0.1454, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1404
296: Forward: 16 | Train Error: 0.0550, Loss: 0.1451, Operator norm: 0.5057 | Test Error: 0.0520, Loss: 0.1402
297: Forward: 16 | Train Error: 0.0550, Loss: 0.1449, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1399
298: Forward: 16 | Train Error: 0.0550, Loss: 0.1446, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1397
299: Forward: 16 | Train Error: 0.0540, Loss: 0.1444, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1394
300: Forward: 16 | Train Error: 0.0540, Loss: 0.1441, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1392
301: Forward: 16 | Train Error: 0.0540, Loss: 0.1439, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1389
302: Forward: 16 | Train Error: 0.0540, Loss: 0.1436, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1387
303: Forward: 16 | Train Error: 0.0540, Loss: 0.1434, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1384
304: Forward: 16 | Train Error: 0.0530, Loss: 0.1431, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1382
305: Forward: 16 | Train Error: 0.0530, Loss: 0.1429, Operator norm: 0.5058 | Test Error: 0.0520, Loss: 0.1379
306: Forward: 16 | Train Error: 0.0530, Loss: 0.1426, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1377
307: Forward: 16 | Train Error: 0.0530, Loss: 0.1424, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1374
308: Forward: 16 | Train Error: 0.0530, Loss: 0.1422, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1372
309: Forward: 16 | Train Error: 0.0530, Loss: 0.1419, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1370
310: Forward: 16 | Train Error: 0.0530, Loss: 0.1417, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1367
311: Forward: 16 | Train Error: 0.0530, Loss: 0.1414, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1365
312: Forward: 16 | Train Error: 0.0530, Loss: 0.1412, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1363
313: Forward: 16 | Train Error: 0.0530, Loss: 0.1410, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1360
314: Forward: 16 | Train Error: 0.0530, Loss: 0.1407, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1358
315: Forward: 16 | Train Error: 0.0520, Loss: 0.1405, Operator norm: 0.5058 | Test Error: 0.0530, Loss: 0.1355
316: Forward: 16 | Train Error: 0.0530, Loss: 0.1403, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1353
317: Forward: 16 | Train Error: 0.0530, Loss: 0.1400, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1351
318: Forward: 16 | Train Error: 0.0530, Loss: 0.1398, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1348
319: Forward: 16 | Train Error: 0.0530, Loss: 0.1396, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1346
320: Forward: 16 | Train Error: 0.0530, Loss: 0.1393, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1344
321: Forward: 16 | Train Error: 0.0530, Loss: 0.1391, Operator norm: 0.5059 | Test Error: 0.0530, Loss: 0.1342
322: Forward: 16 | Train Error: 0.0530, Loss: 0.1389, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1339
323: Forward: 16 | Train Error: 0.0530, Loss: 0.1386, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1337
324: Forward: 16 | Train Error: 0.0530, Loss: 0.1384, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1335
325: Forward: 16 | Train Error: 0.0530, Loss: 0.1382, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1332
326: Forward: 16 | Train Error: 0.0530, Loss: 0.1379, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1330
327: Forward: 16 | Train Error: 0.0530, Loss: 0.1377, Operator norm: 0.5059 | Test Error: 0.0520, Loss: 0.1328
328: Forward: 16 | Train Error: 0.0530, Loss: 0.1375, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1326
329: Forward: 16 | Train Error: 0.0530, Loss: 0.1373, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1324
330: Forward: 16 | Train Error: 0.0520, Loss: 0.1371, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1321
331: Forward: 16 | Train Error: 0.0520, Loss: 0.1368, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1319
332: Forward: 16 | Train Error: 0.0520, Loss: 0.1366, Operator norm: 0.5059 | Test Error: 0.0510, Loss: 0.1317
333: Forward: 16 | Train Error: 0.0510, Loss: 0.1364, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1315
334: Forward: 16 | Train Error: 0.0510, Loss: 0.1362, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1313
335: Forward: 16 | Train Error: 0.0510, Loss: 0.1359, Operator norm: 0.5060 | Test Error: 0.0510, Loss: 0.1310
336: Forward: 16 | Train Error: 0.0510, Loss: 0.1357, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1308
337: Forward: 16 | Train Error: 0.0510, Loss: 0.1355, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1306
338: Forward: 16 | Train Error: 0.0510, Loss: 0.1353, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1304
339: Forward: 16 | Train Error: 0.0510, Loss: 0.1351, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1302
340: Forward: 16 | Train Error: 0.0510, Loss: 0.1349, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1300
341: Forward: 16 | Train Error: 0.0510, Loss: 0.1347, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1297
342: Forward: 16 | Train Error: 0.0510, Loss: 0.1344, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1295
343: Forward: 16 | Train Error: 0.0510, Loss: 0.1342, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1293
344: Forward: 16 | Train Error: 0.0510, Loss: 0.1340, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1291
345: Forward: 16 | Train Error: 0.0510, Loss: 0.1338, Operator norm: 0.5060 | Test Error: 0.0500, Loss: 0.1289
346: Forward: 16 | Train Error: 0.0510, Loss: 0.1336, Operator norm: 0.5060 | Test Error: 0.0490, Loss: 0.1287
347: Forward: 16 | Train Error: 0.0510, Loss: 0.1334, Operator norm: 0.5060 | Test Error: 0.0490, Loss: 0.1285
348: Forward: 16 | Train Error: 0.0500, Loss: 0.1332, Operator norm: 0.5060 | Test Error: 0.0490, Loss: 0.1283
349: Forward: 16 | Train Error: 0.0500, Loss: 0.1330, Operator norm: 0.5060 | Test Error: 0.0490, Loss: 0.1281
350: Forward: 16 | Train Error: 0.0500, Loss: 0.1328, Operator norm: 0.5061 | Test Error: 0.0490, Loss: 0.1279
351: Forward: 16 | Train Error: 0.0500, Loss: 0.1326, Operator norm: 0.5060 | Test Error: 0.0490, Loss: 0.1277
352: Forward: 16 | Train Error: 0.0500, Loss: 0.1323, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1275
353: Forward: 16 | Train Error: 0.0490, Loss: 0.1321, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1273
354: Forward: 16 | Train Error: 0.0490, Loss: 0.1319, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1270
355: Forward: 16 | Train Error: 0.0490, Loss: 0.1317, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1268
356: Forward: 16 | Train Error: 0.0490, Loss: 0.1315, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1266
357: Forward: 16 | Train Error: 0.0490, Loss: 0.1313, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1264
358: Forward: 16 | Train Error: 0.0490, Loss: 0.1311, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1262
359: Forward: 16 | Train Error: 0.0490, Loss: 0.1309, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1260
360: Forward: 16 | Train Error: 0.0490, Loss: 0.1307, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1258
361: Forward: 16 | Train Error: 0.0480, Loss: 0.1305, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1256
362: Forward: 16 | Train Error: 0.0480, Loss: 0.1303, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1255
363: Forward: 16 | Train Error: 0.0480, Loss: 0.1301, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1253
364: Forward: 16 | Train Error: 0.0480, Loss: 0.1299, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1251
365: Forward: 16 | Train Error: 0.0480, Loss: 0.1297, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1249
366: Forward: 16 | Train Error: 0.0480, Loss: 0.1295, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1247
367: Forward: 16 | Train Error: 0.0480, Loss: 0.1293, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1245
368: Forward: 16 | Train Error: 0.0480, Loss: 0.1292, Operator norm: 0.5061 | Test Error: 0.0480, Loss: 0.1243
369: Forward: 16 | Train Error: 0.0480, Loss: 0.1290, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1241
370: Forward: 16 | Train Error: 0.0480, Loss: 0.1288, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1239
371: Forward: 16 | Train Error: 0.0480, Loss: 0.1286, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1237
372: Forward: 16 | Train Error: 0.0480, Loss: 0.1284, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1235
373: Forward: 16 | Train Error: 0.0480, Loss: 0.1282, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1233
374: Forward: 16 | Train Error: 0.0480, Loss: 0.1280, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1231
375: Forward: 16 | Train Error: 0.0480, Loss: 0.1278, Operator norm: 0.5062 | Test Error: 0.0480, Loss: 0.1230
376: Forward: 16 | Train Error: 0.0480, Loss: 0.1276, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1228
377: Forward: 16 | Train Error: 0.0480, Loss: 0.1274, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1226
378: Forward: 16 | Train Error: 0.0490, Loss: 0.1273, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1224
379: Forward: 16 | Train Error: 0.0490, Loss: 0.1271, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1222
380: Forward: 16 | Train Error: 0.0490, Loss: 0.1269, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1220
381: Forward: 16 | Train Error: 0.0490, Loss: 0.1267, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1218
382: Forward: 16 | Train Error: 0.0490, Loss: 0.1265, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1217
383: Forward: 16 | Train Error: 0.0490, Loss: 0.1263, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1215
384: Forward: 16 | Train Error: 0.0490, Loss: 0.1261, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1213
385: Forward: 16 | Train Error: 0.0490, Loss: 0.1260, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1211
386: Forward: 16 | Train Error: 0.0490, Loss: 0.1258, Operator norm: 0.5063 | Test Error: 0.0490, Loss: 0.1209
387: Forward: 16 | Train Error: 0.0490, Loss: 0.1256, Operator norm: 0.5062 | Test Error: 0.0490, Loss: 0.1208
388: Forward: 16 | Train Error: 0.0480, Loss: 0.1254, Operator norm: 0.5063 | Test Error: 0.0490, Loss: 0.1206
389: Forward: 16 | Train Error: 0.0470, Loss: 0.1252, Operator norm: 0.5063 | Test Error: 0.0490, Loss: 0.1204
390: Forward: 16 | Train Error: 0.0470, Loss: 0.1251, Operator norm: 0.5063 | Test Error: 0.0490, Loss: 0.1202
391: Forward: 16 | Train Error: 0.0470, Loss: 0.1249, Operator norm: 0.5063 | Test Error: 0.0490, Loss: 0.1200
392: Forward: 16 | Train Error: 0.0470, Loss: 0.1247, Operator norm: 0.5063 | Test Error: 0.0490, Loss: 0.1199
393: Forward: 16 | Train Error: 0.0470, Loss: 0.1245, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1197
394: Forward: 16 | Train Error: 0.0470, Loss: 0.1243, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1195
395: Forward: 16 | Train Error: 0.0470, Loss: 0.1242, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1193
396: Forward: 16 | Train Error: 0.0470, Loss: 0.1240, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1192
397: Forward: 16 | Train Error: 0.0470, Loss: 0.1238, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1190
398: Forward: 16 | Train Error: 0.0470, Loss: 0.1236, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1188
399: Forward: 16 | Train Error: 0.0470, Loss: 0.1235, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1187
400: Forward: 16 | Train Error: 0.0470, Loss: 0.1233, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1185
401: Forward: 16 | Train Error: 0.0470, Loss: 0.1231, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1183
402: Forward: 16 | Train Error: 0.0470, Loss: 0.1230, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1181
403: Forward: 16 | Train Error: 0.0470, Loss: 0.1228, Operator norm: 0.5063 | Test Error: 0.0480, Loss: 0.1180
404: Forward: 16 | Train Error: 0.0470, Loss: 0.1226, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1178
405: Forward: 16 | Train Error: 0.0470, Loss: 0.1224, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1176
406: Forward: 16 | Train Error: 0.0470, Loss: 0.1223, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1175
407: Forward: 16 | Train Error: 0.0470, Loss: 0.1221, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1173
408: Forward: 16 | Train Error: 0.0470, Loss: 0.1219, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1171
409: Forward: 16 | Train Error: 0.0470, Loss: 0.1218, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1170
410: Forward: 16 | Train Error: 0.0470, Loss: 0.1216, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1168
411: Forward: 16 | Train Error: 0.0470, Loss: 0.1214, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1166
412: Forward: 16 | Train Error: 0.0470, Loss: 0.1213, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1165
413: Forward: 16 | Train Error: 0.0470, Loss: 0.1211, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1163
414: Forward: 16 | Train Error: 0.0470, Loss: 0.1209, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1161
415: Forward: 16 | Train Error: 0.0480, Loss: 0.1208, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1160
416: Forward: 16 | Train Error: 0.0480, Loss: 0.1206, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1158
417: Forward: 16 | Train Error: 0.0480, Loss: 0.1205, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1157
418: Forward: 16 | Train Error: 0.0480, Loss: 0.1203, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1155
419: Forward: 16 | Train Error: 0.0480, Loss: 0.1201, Operator norm: 0.5064 | Test Error: 0.0480, Loss: 0.1153
420: Forward: 16 | Train Error: 0.0480, Loss: 0.1200, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1152
421: Forward: 16 | Train Error: 0.0480, Loss: 0.1198, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1150
422: Forward: 16 | Train Error: 0.0480, Loss: 0.1197, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1149
423: Forward: 16 | Train Error: 0.0480, Loss: 0.1195, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1147
424: Forward: 16 | Train Error: 0.0480, Loss: 0.1193, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1146
425: Forward: 16 | Train Error: 0.0480, Loss: 0.1192, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1144
426: Forward: 16 | Train Error: 0.0480, Loss: 0.1190, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1142
427: Forward: 16 | Train Error: 0.0480, Loss: 0.1189, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1141
428: Forward: 16 | Train Error: 0.0480, Loss: 0.1187, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1139
429: Forward: 16 | Train Error: 0.0480, Loss: 0.1186, Operator norm: 0.5065 | Test Error: 0.0480, Loss: 0.1138
430: Forward: 16 | Train Error: 0.0480, Loss: 0.1184, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1136
431: Forward: 16 | Train Error: 0.0480, Loss: 0.1182, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1135
432: Forward: 16 | Train Error: 0.0480, Loss: 0.1181, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1133
433: Forward: 16 | Train Error: 0.0480, Loss: 0.1179, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1132
434: Forward: 16 | Train Error: 0.0480, Loss: 0.1178, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1130
435: Forward: 16 | Train Error: 0.0480, Loss: 0.1176, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1129
436: Forward: 16 | Train Error: 0.0480, Loss: 0.1175, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1127
437: Forward: 16 | Train Error: 0.0480, Loss: 0.1173, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1126
438: Forward: 16 | Train Error: 0.0480, Loss: 0.1172, Operator norm: 0.5065 | Test Error: 0.0470, Loss: 0.1124
439: Forward: 16 | Train Error: 0.0480, Loss: 0.1170, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1123
440: Forward: 16 | Train Error: 0.0480, Loss: 0.1169, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1121
441: Forward: 16 | Train Error: 0.0480, Loss: 0.1167, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1120
442: Forward: 16 | Train Error: 0.0480, Loss: 0.1166, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1118
443: Forward: 16 | Train Error: 0.0480, Loss: 0.1164, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1117
444: Forward: 16 | Train Error: 0.0480, Loss: 0.1163, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1115
445: Forward: 16 | Train Error: 0.0480, Loss: 0.1161, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1114
446: Forward: 16 | Train Error: 0.0480, Loss: 0.1160, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1113
447: Forward: 16 | Train Error: 0.0480, Loss: 0.1158, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1111
448: Forward: 16 | Train Error: 0.0480, Loss: 0.1157, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1110
449: Forward: 16 | Train Error: 0.0480, Loss: 0.1156, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1108
450: Forward: 16 | Train Error: 0.0480, Loss: 0.1154, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1107
451: Forward: 16 | Train Error: 0.0480, Loss: 0.1153, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1105
452: Forward: 16 | Train Error: 0.0480, Loss: 0.1151, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1104
453: Forward: 16 | Train Error: 0.0480, Loss: 0.1150, Operator norm: 0.5066 | Test Error: 0.0470, Loss: 0.1103
454: Forward: 16 | Train Error: 0.0480, Loss: 0.1148, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1101
455: Forward: 16 | Train Error: 0.0480, Loss: 0.1147, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1100
456: Forward: 16 | Train Error: 0.0480, Loss: 0.1146, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1098
457: Forward: 16 | Train Error: 0.0480, Loss: 0.1144, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1097
458: Forward: 16 | Train Error: 0.0480, Loss: 0.1143, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1096
459: Forward: 16 | Train Error: 0.0480, Loss: 0.1141, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1094
460: Forward: 16 | Train Error: 0.0480, Loss: 0.1140, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1093
461: Forward: 16 | Train Error: 0.0480, Loss: 0.1139, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1092
462: Forward: 16 | Train Error: 0.0480, Loss: 0.1137, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1090
463: Forward: 16 | Train Error: 0.0480, Loss: 0.1136, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1089
464: Forward: 16 | Train Error: 0.0480, Loss: 0.1135, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1087
465: Forward: 16 | Train Error: 0.0480, Loss: 0.1133, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1086
466: Forward: 16 | Train Error: 0.0480, Loss: 0.1132, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1085
467: Forward: 16 | Train Error: 0.0480, Loss: 0.1130, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1083
468: Forward: 16 | Train Error: 0.0480, Loss: 0.1129, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1082
469: Forward: 16 | Train Error: 0.0480, Loss: 0.1128, Operator norm: 0.5067 | Test Error: 0.0470, Loss: 0.1081
470: Forward: 16 | Train Error: 0.0480, Loss: 0.1126, Operator norm: 0.5068 | Test Error: 0.0470, Loss: 0.1079
471: Forward: 16 | Train Error: 0.0480, Loss: 0.1125, Operator norm: 0.5068 | Test Error: 0.0470, Loss: 0.1078
472: Forward: 16 | Train Error: 0.0480, Loss: 0.1124, Operator norm: 0.5068 | Test Error: 0.0470, Loss: 0.1077
473: Forward: 16 | Train Error: 0.0480, Loss: 0.1122, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1076
474: Forward: 16 | Train Error: 0.0480, Loss: 0.1121, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1074
475: Forward: 16 | Train Error: 0.0480, Loss: 0.1120, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1073
476: Forward: 16 | Train Error: 0.0480, Loss: 0.1118, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1072
477: Forward: 16 | Train Error: 0.0480, Loss: 0.1117, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1070
478: Forward: 16 | Train Error: 0.0480, Loss: 0.1116, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1069
479: Forward: 16 | Train Error: 0.0480, Loss: 0.1115, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1068
480: Forward: 16 | Train Error: 0.0480, Loss: 0.1113, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1067
481: Forward: 16 | Train Error: 0.0480, Loss: 0.1112, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1065
482: Forward: 16 | Train Error: 0.0480, Loss: 0.1111, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1064
483: Forward: 16 | Train Error: 0.0480, Loss: 0.1109, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1063
484: Forward: 16 | Train Error: 0.0480, Loss: 0.1108, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1061
485: Forward: 16 | Train Error: 0.0480, Loss: 0.1107, Operator norm: 0.5068 | Test Error: 0.0460, Loss: 0.1060
486: Forward: 16 | Train Error: 0.0480, Loss: 0.1106, Operator norm: 0.5069 | Test Error: 0.0460, Loss: 0.1059
487: Forward: 16 | Train Error: 0.0480, Loss: 0.1104, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1058
488: Forward: 16 | Train Error: 0.0480, Loss: 0.1103, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1056
489: Forward: 16 | Train Error: 0.0480, Loss: 0.1102, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1055
490: Forward: 16 | Train Error: 0.0480, Loss: 0.1101, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1054
491: Forward: 16 | Train Error: 0.0480, Loss: 0.1099, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1053
492: Forward: 16 | Train Error: 0.0480, Loss: 0.1098, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1052
493: Forward: 16 | Train Error: 0.0480, Loss: 0.1097, Operator norm: 0.5069 | Test Error: 0.0450, Loss: 0.1050
494: Forward: 16 | Train Error: 0.0480, Loss: 0.1096, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1049
495: Forward: 16 | Train Error: 0.0480, Loss: 0.1094, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1048
496: Forward: 16 | Train Error: 0.0480, Loss: 0.1093, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1047
497: Forward: 16 | Train Error: 0.0480, Loss: 0.1092, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1046
498: Forward: 16 | Train Error: 0.0480, Loss: 0.1091, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1044
499: Forward: 16 | Train Error: 0.0480, Loss: 0.1090, Operator norm: 0.5069 | Test Error: 0.0440, Loss: 0.1043
grad at the end: grad_B=0.7275, grad_A=0.3326, grad_W=0.7508

